Early Stopping in Deep Networks: Double Descent and How to Eliminate it

Over-parameterized models, such as large deep networks, often exhibit a double descent phenomenon, whereas a function of model size, error first decreases, increases, and decreases at last. This intriguing double descent behavior also occurs as a function of training epochs and has been conjectured to arise because training epochs control the model complexity. In this paper, we show that such epoch-wise double descent arises for a different reason: It is caused by a superposition of two or more bias-variance tradeoffs that arise because different parts of the network are learned at different epochs, and eliminating this by proper scaling of stepsizes can significantly improve the early stopping performance. We show this analytically for i) linear regression, where differently scaled features give rise to a superposition of bias-variance tradeoffs, and for ii) a two-layer neural network, where the first and second layer each govern a bias-variance tradeoff. Inspired by this theory, we study two standard convolutional networks empirically and show that eliminating epoch-wise double descent through adjusting stepsizes of different layers improves the early stopping performance significantly.

==> fig/NNkernels.dat <==
-1.000000000000000000e+00 -7.117625139962946434e-05 -2.371085573433899529e-12
-9.797979797979797789e-01 -3.139814458369544203e-02 4.312965274214930478e-04
-9.595959595959595578e-01 -4.356218776682144883e-02 1.221133884796950231e-03
-9.393939393939394478e-01 -5.231900118903225205e-02 2.245664998686565383e-03
-9.191919191919192267e-01 -5.921583171696389453e-02 3.460990279055324581e-03
-8.989898989898990056e-01 -6.486312453112753895e-02 4.841893625263396506e-03
-8.787878787878787845e-01 -6.957930129419728771e-02 6.371468406731500833e-03
-8.585858585858585634e-01 -7.355657103786972240e-02 8.037384629586918905e-03
-8.383838383838383423e-01 -7.692209075847750155e-02 9.830154780648733825e-03
-8.181818181818181213e-01 -7.976547586571661186e-02 1.174220103637418910e-02
-7.979797979797980112e-01 -8.215288374502012492e-02 1.376730223933173014e-02
-7.777777777777777901e-01 -8.413491929407343473e-02 1.590024226348329961e-02
-7.575757575757575690e-01 -8.575139105049188470e-02 1.813657426666567818e-02
-7.373737373737373479e-01 -8.703433199688291599e-02 2.047245592346193244e-02
-7.171717171717171269e-01 -8.801000379671132523e-02 2.290453033421172013e-02
-6.969696969696970168e-01 -8.870027521505517709e-02 2.542983753056513030e-02
-6.767676767676766847e-01 -8.912359912133910322e-02 2.804574717066227185e-02
-6.565656565656565746e-01 -8.929572294289583878e-02 3.074990632772975352e-02
-6.363636363636363535e-01 -8.923021681215274892e-02 3.354019829175024225e-02
-6.161616161616161325e-01 -8.893887379448860153e-02 3.641470957634067307e-02
-5.959595959595959114e-01 -8.843201832929037387e-02 3.937170315153681877e-02
-5.757575757575756903e-01 -8.771874749918731617e-02 4.240959647747624683e-02
-5.555555555555555802e-01 -8.680712227213928378e-02 4.552694329371388682e-02
-5.353535353535352481e-01 -8.570432089588886360e-02 4.872241838460100727e-02
-5.151515151515151381e-01 -8.441676325137374703e-02 5.199480473060012764e-02
-4.949494949494949170e-01 -8.295021263509402831e-02 5.534298259278111476e-02
-4.747474747474746959e-01 -8.130985979283102127e-02 5.876592017889824271e-02
-4.545454545454544748e-01 -7.950039284652825333e-02 6.226266561497666163e-02
-4.343434343434342537e-01 -7.752605589769695493e-02 6.583234000345153381e-02
-4.141414141414141437e-01 -7.539069845805294878e-02 6.947413139260268100e-02
-3.939393939393939226e-01 -7.309781738603311763e-02 7.318728951582147146e-02
-3.737373737373737015e-01 -7.065059265155923529e-02 7.697112118564441996e-02
-3.535353535353534804e-01 -6.805191797964706135e-02 8.082498624830257439e-02
-3.333333333333332593e-01 -6.530442721409333851e-02 8.474829402108303988e-02
-3.131313131313130382e-01 -6.241051707967572998e-02 8.874050014807446929e-02
-2.929292929292928171e-01 -5.937236689360755881e-02 9.280110382058867624e-02
-2.727272727272727071e-01 -5.619195567599254842e-02 9.692964531728229249e-02
-2.525252525252524860e-01 -5.287107702851299301e-02 1.011257038261581531e-01
-2.323232323232322649e-01 -4.941135208590920896e-02 1.053888955165354357e-01
-2.121212121212120438e-01 -4.581424079246518982e-02 1.097188718339892344e-01
-1.919191919191918227e-01 -4.208105171304160619e-02 1.141153179953711405e-01
-1.717171717171716017e-01 -3.821295055314598288e-02 1.185779516644877435e-01
-1.515151515151514916e-01 -3.421096753351817593e-02 1.231065217919558030e-01
-1.313131313131312705e-01 -3.007600374050548031e-02 1.277008076052695562e-01
-1.111111111111110494e-01 -2.580883655313067140e-02 1.323606177372871340e-01
-9.090909090909082835e-02 -2.141012423045006788e-02 1.370857894832336332e-01
-7.070707070707060726e-02 -1.688040972793765707e-02 1.418761881779792566e-01
-5.050505050505038618e-02 -1.222012379871402661e-02 1.467317066868300268e-01
-3.030303030303027612e-02 -7.429587424054320821e-03 1.516522650043980458e-01
-1.010101010101005503e-02 -2.509013607413475896e-03 1.566378099573352833e-01
1.010101010101016605e-02 2.541491443091579809e-03 1.616883150078403386e-01
3.030303030303049816e-02 7.721927727460874483e-03 1.668037801559132394e-01
5.050505050505060822e-02 1.303240145381122719e-02 1.719842319393553032e-01
7.070707070707071829e-02 1.847312562559767779e-02 1.772297235315146158e-01
9.090909090909105039e-02 2.404442122409540181e-02 1.825403349377791029e-01
1.111111111111111605e-01 2.974671900242488454e-02 1.879161732928427142e-01
1.313131313131314926e-01 3.558056191606021740e-02 1.933573732618352470e-01
1.515151515151516026e-01 4.154660822405760456e-02 1.988640975495316043e-01
1.717171717171717127e-01 4.764563530543985959e-02 2.044365375230735860e-01
1.919191919191920448e-01 5.387854424655436764e-02 2.100749139549671074e-01
2.121212121212121549e-01 6.024636526814087373e-02 2.157794778945952840e-01
2.323232323232324870e-01 6.675026407570698594e-02 2.215505116781516515e-01
2.525252525252525970e-01 7.339154923411329856e-02 2.273883300887844516e-01
2.727272727272729291e-01 8.017168068764386757e-02 2.332932816809186738e-01
2.929292929292930392e-01 8.709227957103893303e-02 2.392657502852351681e-01
3.131313131313131493e-01 9.415513948598083771e-02 2.453061567137310162e-01
3.333333333333334814e-01 1.013622394525733744e-01 2.514149606877497667e-01
3.535353535353535914e-01 1.087157587880297066e-01 2.575926630159793285e-01
3.737373737373739235e-01 1.162180942171276848e-01 2.638398080543313262e-01
3.939393939393940336e-01 1.238718795836638575e-01 2.701569864855184466e-01
4.141414141414143657e-01 1.316800086126542202e-01 2.765448384633098500e-01
4.343434343434344758e-01 1.396456612740202552e-01 2.830040571751687439e-01
4.545454545454545858e-01 1.477723344261990257e-01 2.895353928877039129e-01
4.747474747474749179e-01 1.560638775809064238e-01 2.961396575526357156e-01
4.949494949494950280e-01 1.645245348396534579e-01 3.028177300675285455e-01
5.151515151515153601e-01 1.731589943243838914e-01 3.095705623063577105e-01
5.353535353535354702e-01 1.819724467808788715e-01 3.163991860613687424e-01
5.555555555555555802e-01 1.909706555056385480e-01 3.233047210714917186e-01
5.757575757575759123e-01 2.001600403796006122e-01 3.302883843562641752e-01
5.959595959595960224e-01 2.095477796505076373e-01 3.373515011313348300e-01
6.161616161616163545e-01 2.191419342863195618e-01 3.444955176571488087e-01
6.363636363636364646e-01 2.289516013696654695e-01 3.517220164735684884e-01
6.565656565656567967e-01 2.389871053399325318e-01 3.590327346105580686e-01
6.767676767676769067e-01 2.492602392624993501e-01 3.664295855545006697e-01
6.969696969696970168e-01 2.597845732697933174e-01 3.739146860154136109e-01
7.171717171717173489e-01 2.705758547891473631e-01 3.814903889200703668e-01
7.373737373737374590e-01 2.816525366899857996e-01 3.891593246103306480e-01
7.575757575757577911e-01 2.930364877373869970e-01 3.969244530545444904e-01
7.777777777777779011e-01 3.047539695948155436e-01 4.047891311523722502e-01
7.979797979797982332e-01 3.168370152448790056e-01 4.127572012292308190e-01
8.181818181818183433e-01 3.293254332251925320e-01 4.208331101272833052e-01
8.383838383838384534e-01 3.422698284334417251e-01 4.290220739725679744e-01
8.585858585858587855e-01 3.557363582550596703e-01 4.373303139225162561e-01
8.787878787878788955e-01 3.698146380997421878e-01 4.457654078006709764e-01
8.989898989898992276e-01 3.846318249638220887e-01 4.543368431202129409e-01
9.191919191919193377e-01 4.003801278789957396e-01 4.630569498750148894e-01
9.393939393939394478e-01 4.173779685079374580e-01 4.719426346956562823e-01
9.595959595959597799e-01 4.362357920311584758e-01 4.810191136827767222e-01
9.797979797979798899e-01 4.585008453152946140e-01 4.903302864264114658e-01
1.000000000000000000e+00 4.999288237486003150e-01 4.999999999976288412e-01


==> fig/data/double_descent_5layer.txt <==
epoch train test
0.000 33.418 37.000
1.000 44.594 52.820
2.000 49.188 59.250
3.000 51.580 61.690
4.000 56.966 69.690
5.000 55.658 66.790
6.000 60.852 72.690
7.000 61.254 73.010
8.000 60.466 72.360
9.000 63.422 76.590
10.000 65.378 79.050
11.000 64.580 75.640
12.000 64.390 76.900
13.000 65.302 77.220
14.000 64.662 74.850
15.000 62.660 73.340
16.000 66.508 78.150
17.000 66.030 77.870
18.000 66.178 77.230
19.000 67.882 79.800
20.000 67.518 78.170
21.000 67.000 77.720
22.000 68.272 79.170
23.000 68.356 79.000
24.000 68.584 79.150
25.000 68.908 79.340
26.000 70.658 81.230
27.000 70.728 81.900
28.000 69.330 78.660
29.000 69.954 79.630
30.000 70.480 79.770
31.000 71.204 80.820
32.000 70.194 79.450
33.000 71.494 79.730
34.000 71.086 79.250
35.000 67.630 74.820
36.000 71.494 79.690
37.000 71.196 78.990
38.000 71.558 79.600
39.000 71.268 76.910
40.000 71.900 78.850
41.000 72.826 79.620
42.000 72.992 79.300
43.000 73.088 79.770
44.000 71.564 76.850
45.000 72.724 79.450
46.000 72.686 78.390
47.000 73.372 78.830
48.000 72.622 77.600
49.000 74.956 80.640
50.000 71.324 75.840
51.000 73.558 78.150
52.000 72.056 75.350
53.000 74.782 78.380
54.000 72.276 74.250
55.000 74.160 77.810
56.000 75.376 79.250
57.000 74.790 78.580
58.000 75.858 78.630
59.000 74.494 76.540
60.000 76.310 78.030
61.000 75.264 77.180
62.000 76.728 78.000
63.000 75.956 77.180
64.000 74.172 74.120
65.000 73.998 72.920
66.000 75.430 73.970
67.000 76.204 75.750
68.000 76.242 75.470
69.000 76.934 76.580
70.000 76.808 75.500
71.000 74.316 71.290
72.000 78.376 77.410
73.000 77.570 75.220
74.000 77.002 75.670
75.000 79.440 76.830
76.000 76.356 72.990
77.000 78.920 75.750
78.000 78.792 75.200
79.000 79.408 74.790
80.000 77.740 73.320
81.000 79.702 74.550
82.000 80.654 76.350
83.000 77.852 72.310
84.000 75.166 68.520
85.000 79.818 74.230
86.000 79.128 72.240
87.000 79.164 71.920
88.000 81.336 73.800
89.000 81.142 74.310
90.000 81.298 73.900
91.000 80.062 72.290
92.000 80.800 72.510
93.000 80.556 72.690
94.000 82.448 74.370
95.000 78.996 70.160
96.000 79.776 70.700
97.000 81.028 71.480
98.000 82.164 71.800
99.000 82.382 71.900
100.000 79.390 68.870
101.000 83.132 71.540
102.000 81.148 69.700
103.000 83.874 72.630
104.000 83.758 72.550
105.000 84.126 73.050
106.000 85.236 73.580
107.000 85.632 73.920
108.000 84.876 73.210
109.000 84.100 70.620
110.000 85.112 72.690
111.000 84.660 71.420
112.000 85.042 71.890
113.000 86.248 71.510
114.000 85.410 72.600
115.000 84.604 71.420
116.000 84.080 69.680
117.000 85.066 71.080
118.000 85.140 70.130
119.000 88.294 72.510
120.000 87.262 72.180
121.000 86.436 71.700
122.000 87.422 72.150
123.000 85.828 70.670
124.000 88.670 72.660
125.000 88.680 71.370
126.000 86.684 70.430
127.000 86.708 69.720
128.000 88.464 72.780
129.000 88.252 69.520
130.000 89.972 72.040
131.000 89.574 72.540
132.000 85.672 68.240
133.000 90.056 72.150
134.000 90.034 72.340
135.000 89.496 72.380
136.000 89.678 71.390
137.000 89.774 73.390
138.000 89.864 71.590
139.000 87.962 69.850
140.000 90.572 71.320
141.000 90.344 70.560
142.000 90.946 72.260
143.000 90.840 72.660
144.000 90.600 71.720
145.000 91.774 72.380
146.000 89.906 70.160
147.000 92.176 72.480
148.000 91.064 72.310
149.000 88.896 68.970
150.000 90.864 70.030
151.000 92.346 71.630
152.000 92.466 71.730
153.000 90.866 70.390
154.000 90.894 69.850
155.000 92.366 71.250
156.000 91.948 70.280
157.000 92.250 70.980
158.000 91.968 71.370
159.000 92.514 71.690
160.000 93.208 71.940
161.000 91.844 70.510
162.000 92.126 70.940
163.000 92.794 71.320
164.000 93.544 72.020
165.000 93.096 70.840
166.000 93.092 71.330
167.000 92.078 70.710
168.000 91.860 69.540
169.000 92.384 69.460
170.000 92.762 70.320
171.000 92.404 69.850
172.000 93.672 71.540
173.000 93.398 71.140
174.000 93.866 72.000
175.000 93.936 71.410
176.000 93.922 70.470
177.000 93.570 71.450
178.000 94.366 71.990
179.000 94.688 71.320
180.000 94.890 72.010
181.000 94.436 70.790
182.000 93.044 69.480
183.000 95.116 70.920
184.000 95.304 71.120
185.000 94.274 71.390
186.000 95.332 71.260
187.000 95.216 71.080
188.000 95.144 71.280
189.000 94.922 71.340
190.000 94.726 70.730
191.000 94.570 70.880
192.000 95.654 71.940
193.000 94.746 72.020
194.000 95.158 72.130
195.000 95.298 71.300
196.000 95.546 72.100
197.000 95.872 72.490
198.000 94.964 70.890
199.000 96.022 72.130
200.000 94.688 70.050
201.000 96.028 71.320
202.000 95.228 70.790
203.000 95.284 71.160
204.000 96.388 71.230
205.000 96.414 72.730
206.000 95.182 70.410
207.000 96.164 71.620
208.000 95.866 71.350
209.000 95.556 70.600
210.000 96.144 71.100
211.000 95.682 70.740
212.000 94.762 69.320
213.000 96.464 71.280
214.000 96.892 71.580
215.000 96.524 71.380
216.000 96.898 72.560
217.000 96.340 70.900
218.000 96.586 71.310
219.000 96.532 70.860
220.000 96.338 71.700
221.000 96.618 71.200
222.000 97.138 72.420
223.000 96.892 71.450
224.000 97.056 72.380
225.000 96.956 71.350
226.000 97.230 72.230
227.000 96.482 71.050
228.000 96.522 71.160
229.000 97.414 72.510
230.000 96.776 71.300
231.000 97.276 72.030
232.000 96.902 71.560
233.000 97.452 72.170
234.000 96.670 70.990
235.000 97.348 71.710
236.000 97.270 71.650
237.000 97.472 71.230
238.000 97.738 72.680
239.000 97.064 71.530
240.000 97.542 72.600
241.000 97.366 71.150
242.000 97.240 71.550
243.000 97.598 71.600
244.000 97.878 72.640
245.000 97.954 71.830
246.000 97.876 72.150
247.000 97.922 71.830
248.000 97.784 71.580
249.000 97.842 72.130
250.000 96.948 71.660
251.000 97.672 71.940
252.000 97.502 72.350
253.000 97.762 71.050
254.000 97.510 71.540
255.000 97.202 71.670
256.000 98.068 72.600
257.000 98.010 71.340
258.000 97.702 70.890
259.000 97.584 71.270
260.000 98.118 72.120
261.000 98.078 72.320
262.000 97.794 72.640
263.000 97.944 71.500
264.000 98.088 72.180
265.000 97.772 72.180
266.000 98.262 72.180
267.000 97.730 71.730
268.000 97.820 72.860
269.000 98.086 72.090
270.000 97.944 72.240
271.000 98.344 72.150
272.000 98.338 71.990
273.000 98.352 72.230
274.000 98.438 72.520
275.000 98.356 71.780
276.000 98.586 72.280
277.000 98.586 72.540
278.000 98.472 72.360
279.000 98.186 72.350
280.000 98.598 72.900
281.000 98.462 72.550
282.000 98.512 72.460
283.000 98.140 72.110
284.000 98.318 71.920
285.000 98.462 72.260
286.000 98.512 72.520
287.000 98.298 71.610
288.000 98.696 71.810
289.000 98.580 72.740
290.000 98.622 71.900
291.000 98.624 71.880
292.000 98.640 72.920
293.000 98.614 72.350
294.000 98.494 71.830
295.000 98.540 72.220
296.000 98.528 72.360
297.000 98.772 72.260
298.000 98.648 72.410
299.000 98.726 72.230
300.000 98.820 72.270
301.000 98.598 71.920
302.000 98.740 72.310
303.000 98.548 71.920
304.000 98.688 72.270
305.000 98.810 72.630
306.000 98.886 72.390
307.000 98.722 72.400
308.000 98.734 72.180
309.000 98.920 71.970
310.000 98.778 73.290
311.000 98.928 72.100
312.000 98.882 71.860
313.000 98.676 72.360
314.000 98.918 72.170
315.000 98.788 71.850
316.000 98.918 72.490
317.000 98.900 72.370
318.000 98.824 71.920
319.000 98.960 72.610
320.000 99.004 71.900
321.000 99.026 72.830
322.000 98.948 71.990
323.000 99.056 72.310
324.000 98.968 71.990
325.000 99.018 72.560
326.000 98.742 71.700
327.000 98.858 72.530
328.000 99.160 72.480
329.000 99.118 72.280
330.000 99.144 72.640
331.000 99.086 72.310
332.000 99.006 71.890
333.000 99.096 71.970
334.000 98.998 72.970
335.000 99.156 71.810
336.000 99.174 72.330
337.000 98.838 72.240
338.000 99.020 72.030
339.000 99.224 72.230
340.000 99.072 72.270
341.000 98.996 72.200
342.000 99.152 72.040
343.000 99.214 72.350
344.000 98.794 72.120
345.000 99.224 72.770
346.000 99.278 71.970
347.000 98.774 71.640
348.000 99.254 72.540
349.000 99.164 72.160
350.000 99.278 72.350
351.000 99.330 72.340
352.000 99.388 72.510
353.000 98.964 71.790
354.000 99.180 72.300
355.000 99.170 72.320
356.000 99.274 72.590
357.000 99.206 72.350
358.000 99.254 72.280
359.000 99.348 72.510
360.000 99.228 71.790
361.000 99.278 72.740
362.000 99.222 72.340
363.000 99.258 72.030
364.000 99.146 72.170
365.000 99.440 73.250
366.000 99.364 73.330
367.000 99.344 72.950
368.000 99.320 72.370
369.000 99.228 72.360
370.000 99.272 72.410
371.000 99.436 72.730
372.000 99.466 72.450
373.000 99.366 72.620
374.000 99.366 72.930
375.000 99.434 73.050
376.000 99.224 72.450
377.000 99.314 72.700
378.000 99.344 73.040
379.000 99.408 72.000
380.000 99.456 72.880
381.000 99.442 72.520
382.000 99.518 72.390
383.000 99.486 72.450
384.000 99.416 72.610
385.000 99.456 72.730
386.000 99.498 72.910
387.000 99.380 72.210
388.000 99.524 72.460
389.000 99.484 72.640
390.000 99.410 72.810
391.000 99.524 72.540
392.000 99.372 72.390
393.000 99.404 72.500
394.000 99.522 72.370
395.000 99.504 72.600
396.000 99.516 73.020
397.000 99.368 72.620
398.000 99.546 72.850
399.000 99.434 72.740
400.000 99.464 73.000
401.000 99.474 72.520
402.000 99.570 72.770
403.000 99.494 72.690
404.000 99.614 73.200
405.000 99.534 73.190
406.000 99.534 72.870
407.000 99.544 73.080
408.000 99.538 72.440
409.000 99.534 72.590
410.000 99.580 73.100
411.000 99.508 72.390
412.000 99.434 72.750
413.000 99.396 72.330
414.000 99.606 72.730
415.000 99.518 72.780
416.000 99.638 72.640
417.000 99.484 72.420
418.000 99.652 72.360
419.000 99.500 72.320
420.000 99.538 72.440
421.000 99.546 72.670
422.000 99.572 72.350
423.000 99.618 73.100
424.000 99.656 72.860
425.000 99.662 72.410
426.000 99.028 71.120
427.000 99.614 72.990
428.000 99.538 72.730
429.000 99.622 72.820
430.000 99.532 72.160
431.000 99.650 72.200
432.000 99.642 72.710
433.000 99.512 72.260
434.000 99.676 72.940
435.000 99.682 72.620
436.000 99.660 72.650
437.000 99.550 72.700
438.000 99.610 72.370
439.000 99.620 72.480
440.000 99.686 72.510
441.000 99.626 72.980
442.000 99.642 72.700
443.000 99.668 72.270
444.000 99.724 72.490
445.000 99.698 72.470
446.000 99.602 72.660
447.000 99.634 72.890
448.000 99.690 72.620
449.000 99.664 72.650
450.000 99.702 72.290
451.000 99.722 72.970
452.000 99.702 72.580
453.000 99.718 72.880
454.000 99.676 72.990
455.000 99.592 72.460
456.000 99.670 72.450
457.000 99.732 73.210
458.000 99.622 72.320
459.000 99.688 73.070
460.000 99.710 72.490
461.000 99.696 73.310
462.000 99.734 73.170
463.000 99.748 73.110
464.000 99.712 72.470
465.000 99.702 72.700
466.000 99.780 72.950
467.000 99.732 72.520
468.000 99.670 73.010
469.000 99.636 72.730
470.000 99.730 73.000
471.000 99.770 72.790
472.000 99.762 73.130
473.000 99.748 72.890
474.000 99.768 73.150
475.000 99.614 72.630
476.000 99.722 73.700
477.000 99.802 73.110
478.000 99.702 72.650
479.000 99.698 72.940
480.000 99.718 73.080
481.000 99.780 73.120
482.000 99.780 73.540
483.000 99.686 72.170
484.000 99.804 72.750
485.000 99.794 72.820
486.000 99.806 72.710
487.000 99.792 73.310
488.000 99.798 72.780
489.000 99.760 73.270
490.000 99.788 72.940
491.000 99.756 73.090
492.000 99.818 72.860
493.000 99.804 73.040
494.000 99.798 73.200
495.000 99.776 72.440
496.000 99.816 73.100
497.000 99.778 73.070
498.000 99.786 72.720
499.000 99.822 73.090
500.000 99.810 72.790
501.000 99.820 73.340
502.000 99.752 72.840
503.000 99.780 72.960
504.000 99.770 73.430
505.000 99.698 73.170
506.000 99.800 73.060
507.000 99.830 73.010
508.000 99.830 72.530
509.000 99.790 73.270
510.000 99.836 72.950
511.000 99.838 73.060
512.000 99.766 72.400
513.000 99.868 72.680
514.000 99.822 72.940
515.000 99.790 73.480
516.000 99.858 73.020
517.000 99.758 73.160
518.000 99.830 73.300
519.000 99.812 72.880
520.000 99.808 73.010
521.000 99.846 73.260
522.000 99.828 72.790
523.000 99.784 73.070
524.000 99.828 72.850
525.000 99.798 73.140
526.000 99.838 72.860
527.000 99.866 72.940
528.000 99.854 72.950
529.000 99.806 73.190
530.000 99.834 72.780
531.000 99.846 72.870
532.000 99.844 72.950
533.000 99.828 73.280
534.000 99.854 73.200
535.000 99.838 73.200
536.000 99.838 72.640
537.000 99.802 72.640
538.000 99.864 72.880
539.000 99.854 72.550
540.000 99.870 73.150
541.000 99.876 73.260
542.000 99.884 73.350
543.000 99.866 73.080
544.000 99.874 72.730
545.000 99.880 73.260
546.000 99.858 73.150
547.000 99.868 73.270
548.000 99.838 73.060
549.000 99.872 73.310
550.000 99.850 73.310
551.000 99.896 72.960
552.000 99.874 73.040
553.000 99.908 72.960
554.000 99.904 72.970
555.000 99.888 72.870
556.000 99.884 73.360
557.000 99.886 72.880
558.000 99.912 72.800
559.000 99.882 72.790
560.000 99.872 73.040
561.000 99.898 73.160
562.000 99.838 73.140
563.000 99.908 73.240
564.000 99.880 73.500
565.000 99.858 72.850
566.000 99.886 73.090
567.000 99.868 72.790
568.000 99.894 73.060
569.000 99.890 73.370
570.000 99.900 73.410
571.000 99.884 73.290
572.000 99.878 72.980
573.000 99.900 73.050
574.000 99.862 72.460
575.000 99.900 73.370
576.000 99.930 72.870
577.000 99.874 72.580
578.000 99.906 73.280
579.000 99.908 72.960
580.000 99.884 73.150
581.000 99.902 73.130
582.000 99.906 73.510
583.000 99.898 73.370
584.000 99.912 73.160
585.000 99.882 73.080
586.000 99.890 72.940
587.000 99.898 72.940
588.000 99.894 73.160
589.000 99.924 72.820
590.000 99.906 73.040
591.000 99.944 73.140
592.000 99.894 73.090
593.000 99.860 72.960
594.000 99.920 73.080
595.000 99.926 73.130
596.000 99.916 72.850
597.000 99.870 72.700
598.000 99.888 73.010
599.000 99.896 73.080
600.000 99.884 72.910
601.000 99.920 72.790
602.000 99.838 72.900
603.000 99.932 73.320
604.000 99.888 72.870
605.000 99.918 73.360
606.000 99.924 73.030
607.000 99.904 72.880
608.000 99.904 72.760
609.000 99.904 72.710
610.000 99.918 73.500
611.000 99.912 72.970
612.000 99.910 73.030
613.000 99.924 73.280
614.000 99.916 73.170
615.000 99.906 73.310
616.000 99.898 72.970
617.000 99.920 73.250
618.000 99.930 73.330
619.000 99.928 73.300
620.000 99.940 73.270
621.000 99.912 73.450
622.000 99.948 73.450
623.000 99.932 73.330
624.000 99.932 73.240
625.000 99.940 73.090
626.000 99.924 73.350
627.000 99.942 73.270
628.000 99.928 73.230
629.000 99.928 72.900
630.000 99.930 72.830
631.000 99.936 73.050
632.000 99.930 72.850
633.000 99.938 73.330
634.000 99.938 73.410
635.000 99.928 73.140
636.000 99.946 73.240
637.000 99.932 73.180
638.000 99.920 73.740
639.000 99.930 72.870
640.000 99.930 73.290
641.000 99.952 73.240
642.000 99.952 73.160
643.000 99.936 73.310
644.000 99.928 72.680
645.000 99.938 73.270
646.000 99.928 73.350
647.000 99.920 73.060
648.000 99.942 73.530
649.000 99.942 73.300
650.000 99.938 73.240
651.000 99.940 73.220
652.000 99.900 73.280
653.000 99.936 72.920
654.000 99.932 73.190
655.000 99.948 72.960
656.000 99.922 72.980
657.000 99.916 73.250
658.000 99.950 73.170
659.000 99.930 73.540
660.000 99.934 73.350
661.000 99.950 73.150
662.000 99.944 73.130
663.000 99.950 73.250
664.000 99.962 73.380
665.000 99.946 73.430
666.000 99.930 72.800
667.000 99.952 73.390
668.000 99.922 73.850
669.000 99.948 73.190
670.000 99.952 73.300
671.000 99.972 73.590
672.000 99.956 73.270
673.000 99.954 73.370
674.000 99.944 73.210
675.000 99.936 73.500
676.000 99.960 72.780
677.000 99.942 73.460
678.000 99.954 73.260
679.000 99.964 73.060
680.000 99.936 73.460
681.000 99.954 73.490
682.000 99.958 73.410
683.000 99.948 73.270
684.000 99.946 72.840
685.000 99.960 73.310
686.000 99.930 73.180
687.000 99.960 73.170
688.000 99.960 73.560
689.000 99.942 73.380
690.000 99.962 73.270
691.000 99.944 73.580
692.000 99.972 73.180
693.000 99.952 73.370
694.000 99.964 73.600
695.000 99.978 73.600
696.000 99.946 73.440
697.000 99.952 73.390
698.000 99.954 73.780
699.000 99.966 73.340
700.000 99.956 73.610
701.000 99.958 73.660
702.000 99.960 73.290
703.000 99.932 73.520
704.000 99.948 73.510
705.000 99.960 73.530
706.000 99.970 73.500
707.000 99.972 73.790
708.000 99.954 73.590
709.000 99.972 73.410
710.000 99.964 73.430
711.000 99.956 73.590
712.000 99.972 73.220
713.000 99.964 73.500
714.000 99.974 73.400
715.000 99.964 73.180
716.000 99.964 73.820
717.000 99.970 73.500
718.000 99.962 73.580
719.000 99.972 73.890
720.000 99.964 73.310
721.000 99.942 73.370
722.000 99.970 73.590
723.000 99.974 73.190
724.000 99.954 73.310
725.000 99.954 73.450
726.000 99.958 73.340
727.000 99.954 73.400
728.000 99.966 73.400
729.000 99.964 73.200
730.000 99.948 72.990
731.000 99.966 73.220
732.000 99.954 73.280
733.000 99.972 73.510
734.000 99.950 72.930
735.000 99.974 73.420
736.000 99.976 73.390
737.000 99.950 73.060
738.000 99.964 73.270
739.000 99.968 73.440
740.000 99.952 73.120
741.000 99.972 73.430
742.000 99.968 73.470
743.000 99.962 73.420
744.000 99.972 73.400
745.000 99.982 73.270
746.000 99.970 73.330
747.000 99.966 73.630
748.000 99.972 73.270
749.000 99.962 72.950
750.000 99.974 73.570
751.000 99.972 73.500
752.000 99.966 73.260
753.000 99.978 73.080
754.000 99.960 73.210
755.000 99.968 73.340
756.000 99.972 73.440
757.000 99.970 73.030
758.000 99.970 73.340
759.000 99.976 73.150
760.000 99.958 73.340
761.000 99.972 73.240
762.000 99.980 73.010
763.000 99.976 73.230
764.000 99.974 73.300
765.000 99.964 73.460
766.000 99.966 73.610
767.000 99.976 73.320
768.000 99.972 73.530
769.000 99.980 73.540
770.000 99.974 73.270
771.000 99.964 73.330
772.000 99.982 73.090
773.000 99.974 73.240
774.000 99.978 73.210
775.000 99.974 73.600
776.000 99.960 73.390
777.000 99.982 73.370
778.000 99.982 73.560
779.000 99.976 73.290
780.000 99.982 73.460
781.000 99.980 73.590
782.000 99.980 73.620
783.000 99.968 73.210
784.000 99.966 73.440
785.000 99.976 73.620
786.000 99.980 73.270
787.000 99.974 73.580
788.000 99.972 73.380
789.000 99.974 73.600
790.000 99.968 73.960
791.000 99.980 73.700
792.000 99.970 73.710
793.000 99.982 73.390
794.000 99.968 73.170
795.000 99.992 73.330
796.000 99.974 73.400
797.000 99.970 73.640
798.000 99.976 73.400
799.000 99.972 73.370
800.000 99.974 73.490
801.000 99.984 73.480
802.000 99.966 73.360
803.000 99.980 73.580
804.000 99.984 73.190
805.000 99.976 73.160
806.000 99.972 73.460
807.000 99.982 73.490
808.000 99.982 73.510
809.000 99.982 73.450
810.000 99.964 73.200
811.000 99.986 73.410
812.000 99.986 73.220
813.000 99.984 73.420
814.000 99.992 73.190
815.000 99.978 73.540
816.000 99.980 73.460
817.000 99.966 73.170
818.000 99.988 73.440
819.000 99.986 73.280
820.000 99.956 73.050
821.000 99.990 73.780
822.000 99.974 73.780
823.000 99.976 73.570
824.000 99.986 73.480
825.000 99.990 73.550
826.000 99.970 73.290
827.000 99.988 73.530
828.000 99.990 73.420
829.000 99.974 73.480
830.000 99.990 73.480
831.000 99.988 73.290
832.000 99.996 73.200
833.000 99.986 73.420
834.000 99.968 73.550
835.000 99.980 73.590
836.000 99.986 73.510
837.000 99.980 73.600
838.000 99.988 73.790
839.000 99.984 73.570
840.000 99.980 73.510
841.000 99.996 73.450
842.000 99.990 73.410
843.000 99.984 73.050
844.000 99.988 73.580
845.000 99.982 73.460
846.000 99.992 73.330
847.000 99.972 73.380
848.000 99.988 73.540
849.000 99.986 73.550
850.000 99.984 73.560
851.000 99.988 73.190
852.000 99.986 73.510
853.000 99.978 73.370
854.000 99.986 73.240
855.000 99.986 73.340
856.000 99.996 73.440
857.000 99.992 73.330
858.000 99.982 73.450
859.000 99.966 73.250
860.000 99.978 73.400
861.000 99.986 73.770
862.000 99.982 73.420
863.000 99.986 73.300
864.000 99.990 73.200
865.000 99.996 73.550
866.000 99.984 73.430
867.000 99.974 73.220
868.000 99.984 73.480
869.000 99.986 73.560
870.000 99.984 73.170
871.000 99.988 73.500
872.000 99.982 73.500
873.000 99.990 73.490
874.000 99.990 73.510
875.000 99.986 73.340
876.000 99.986 73.610
877.000 99.984 73.720
878.000 99.982 73.440
879.000 99.988 73.410
880.000 99.976 73.370
881.000 99.982 73.390
882.000 99.992 73.360
883.000 99.984 73.440
884.000 99.996 73.240
885.000 99.992 73.330
886.000 99.996 73.480
887.000 99.980 73.440
888.000 99.984 73.200
889.000 99.986 73.410
890.000 99.992 73.110
891.000 99.986 73.510
892.000 99.990 73.400
893.000 99.998 73.080
894.000 99.978 73.100
895.000 99.984 73.360
896.000 99.994 73.280
897.000 99.984 73.220
898.000 99.996 73.140
899.000 99.978 73.530
900.000 100.000 73.360
901.000 99.986 73.630
902.000 99.998 73.110
903.000 99.994 73.490
904.000 99.980 73.310
905.000 99.992 73.590
906.000 99.984 72.980
907.000 99.990 73.230
908.000 99.994 73.210
909.000 99.992 73.240
910.000 99.992 73.400
911.000 99.988 73.410
912.000 99.992 73.080
913.000 99.990 73.550
914.000 99.986 73.230
915.000 99.988 73.570
916.000 99.986 73.190
917.000 99.988 73.510
918.000 99.990 73.060
919.000 99.984 73.050
920.000 99.986 73.330
921.000 99.984 73.300
922.000 99.994 73.370
923.000 99.996 73.410
924.000 99.994 73.430
925.000 99.986 73.550
926.000 99.990 73.450
927.000 99.988 73.510
928.000 99.992 73.740
929.000 99.988 73.030
930.000 99.996 73.440
931.000 99.988 73.220
932.000 99.988 73.400
933.000 99.990 73.340
934.000 99.986 73.370
935.000 99.998 73.400
936.000 99.996 73.490
937.000 99.996 73.440
938.000 99.994 73.610
939.000 99.996 73.240
940.000 99.984 73.630
941.000 99.994 73.330
942.000 99.990 73.340
943.000 99.992 73.310
944.000 99.990 73.460
945.000 100.000 73.270
946.000 99.982 73.300
947.000 99.986 73.420
948.000 99.986 73.290
949.000 99.994 73.510
950.000 99.994 73.440
951.000 99.998 73.650
952.000 99.994 73.470
953.000 99.982 73.550
954.000 99.998 73.640
955.000 99.992 73.470
956.000 99.990 73.350
957.000 99.990 73.400
958.000 99.990 73.470
959.000 99.994 73.480
960.000 99.990 73.450
961.000 99.996 73.260
962.000 99.998 73.520
963.000 99.986 73.120
964.000 99.990 73.320
965.000 99.996 73.640
966.000 99.986 73.440
967.000 99.986 73.340
968.000 99.992 73.500
969.000 99.986 73.220
970.000 99.996 73.360
971.000 99.992 73.250
972.000 99.996 73.300
973.000 99.994 73.320
974.000 99.996 73.130
975.000 99.986 73.250
976.000 99.998 73.650
977.000 99.994 73.510
978.000 99.992 73.140
979.000 99.996 73.470
980.000 99.998 73.440
981.000 99.990 73.500
982.000 99.996 73.520
983.000 99.988 73.360
984.000 99.994 73.460
985.000 99.998 73.320
986.000 99.994 73.560
987.000 99.996 73.370
988.000 99.996 73.310
989.000 99.992 73.230
990.000 100.000 73.360
991.000 99.996 73.420
992.000 99.992 73.470
993.000 99.990 73.680
994.000 99.994 73.540
995.000 99.988 73.630
996.000 99.996 73.490
997.000 99.996 73.210
998.000 99.998 73.570
999.000 99.990 73.700
1000.000 99.996 73.540
1001.000 99.994 73.080
1002.000 100.000 73.240
1003.000 99.994 73.280
1004.000 99.988 73.610
1005.000 99.994 73.380
1006.000 99.998 73.560
1007.000 99.996 73.330
1008.000 99.994 73.330
1009.000 99.992 73.600
1010.000 99.996 73.420
1011.000 99.992 73.630
1012.000 99.996 73.370
1013.000 99.992 73.440
1014.000 100.000 73.520
1015.000 99.996 73.510
1016.000 99.992 73.290
1017.000 99.992 73.590
1018.000 100.000 73.460
1019.000 99.988 73.670
1020.000 99.990 73.320
1021.000 99.998 73.470
1022.000 99.996 73.580
1023.000 99.994 73.480
1024.000 99.990 73.690
1025.000 99.990 73.640
1026.000 99.996 73.860
1027.000 99.992 73.530
1028.000 99.990 73.760
1029.000 99.994 73.540
1030.000 99.996 73.410
1031.000 99.988 73.470
1032.000 99.998 73.640
1033.000 99.994 73.390
1034.000 99.990 73.660
1035.000 99.994 73.520
1036.000 99.996 73.320
1037.000 99.994 73.510
1038.000 99.998 73.520
1039.000 99.990 73.300
1040.000 99.998 73.720
1041.000 99.994 73.640
1042.000 99.996 73.640
1043.000 99.998 73.380
1044.000 99.998 73.440
1045.000 99.994 73.580
1046.000 99.998 73.310
1047.000 99.998 73.360
1048.000 99.996 73.470
1049.000 99.998 73.290
1050.000 99.996 73.430
1051.000 99.998 73.610
1052.000 99.998 73.000
1053.000 100.000 73.520
1054.000 99.992 73.320
1055.000 99.996 73.600
1056.000 99.998 73.280
1057.000 99.998 73.120
1058.000 99.996 73.540
1059.000 99.994 73.520
1060.000 99.994 73.460
1061.000 99.988 73.500
1062.000 99.996 73.670
1063.000 99.998 73.570
1064.000 99.994 73.760
1065.000 99.996 73.460
1066.000 100.000 73.140
1067.000 99.996 73.620
1068.000 99.992 73.350
1069.000 99.998 73.450
1070.000 99.996 73.450
1071.000 99.998 73.370
1072.000 99.994 73.440
1073.000 99.998 73.550
1074.000 99.996 73.320
1075.000 99.996 73.650
1076.000 99.998 73.350
1077.000 100.000 73.490
1078.000 99.992 73.710
1079.000 99.994 73.330
1080.000 99.994 73.460
1081.000 99.998 73.540
1082.000 99.998 73.440
1083.000 99.998 73.660
1084.000 99.996 73.420
1085.000 99.998 73.620
1086.000 99.996 73.600
1087.000 100.000 73.520
1088.000 99.994 73.420
1089.000 99.992 73.410
1090.000 99.998 73.410
1091.000 99.998 73.700
1092.000 99.998 73.380
1093.000 99.994 73.630
1094.000 99.998 73.280
1095.000 99.992 73.660
1096.000 99.998 73.340
1097.000 99.994 73.320
1098.000 99.994 73.510
1099.000 99.994 73.350
1100.000 99.994 73.430
1101.000 99.994 73.270
1102.000 100.000 73.370
1103.000 99.982 73.620
1104.000 99.998 73.340
1105.000 99.998 73.510
1106.000 99.998 73.230
1107.000 99.998 73.490
1108.000 99.996 73.780
1109.000 99.998 73.530
1110.000 99.998 73.500
1111.000 99.992 73.670
1112.000 99.998 73.400
1113.000 99.992 73.640
1114.000 99.994 73.620
1115.000 99.996 73.290
1116.000 99.996 73.600
1117.000 99.998 73.560
1118.000 99.996 73.560
1119.000 99.996 73.520
1120.000 99.996 73.370
1121.000 99.996 73.650
1122.000 99.998 73.430
1123.000 99.996 73.420
1124.000 99.998 73.430
1125.000 99.998 73.310
1126.000 99.998 73.770
1127.000 99.996 73.160
1128.000 99.998 73.380
1129.000 99.998 73.290
1130.000 99.998 73.530
1131.000 99.996 73.640
1132.000 100.000 73.780
1133.000 99.996 73.440
1134.000 99.996 73.520
1135.000 100.000 73.690
1136.000 100.000 73.670
1137.000 99.998 73.540
1138.000 99.992 73.760
1139.000 100.000 73.390
1140.000 99.998 73.400
1141.000 99.998 73.750
1142.000 99.998 73.700
1143.000 99.994 73.520
1144.000 100.000 73.410
1145.000 100.000 73.640
1146.000 99.994 73.880
1147.000 99.996 73.580
1148.000 99.996 73.300
1149.000 100.000 73.490
1150.000 100.000 73.550
1151.000 100.000 73.420
1152.000 99.996 73.520
1153.000 100.000 73.460
1154.000 100.000 73.550
1155.000 99.998 73.470
1156.000 99.998 73.420
1157.000 99.998 73.550
1158.000 100.000 73.470
1159.000 99.994 73.510
1160.000 99.992 73.730
1161.000 100.000 73.730
1162.000 99.998 73.200
1163.000 99.996 73.450
1164.000 99.994 73.660
1165.000 99.996 73.660
1166.000 100.000 73.340
1167.000 99.998 73.520
1168.000 99.998 73.580
1169.000 99.994 73.490
1170.000 99.996 73.660
1171.000 99.996 73.510
1172.000 99.998 73.400
1173.000 99.996 73.640
1174.000 99.998 73.660
1175.000 99.998 73.480
1176.000 100.000 73.380
1177.000 99.998 73.310
1178.000 100.000 73.430
1179.000 99.998 73.550
1180.000 99.996 73.440
1181.000 99.998 73.510
1182.000 100.000 73.410
1183.000 100.000 73.470
1184.000 99.998 73.410
1185.000 99.998 73.500
1186.000 99.998 73.430
1187.000 99.992 73.480
1188.000 99.996 73.490
1189.000 100.000 73.530
1190.000 99.998 73.450
1191.000 100.000 73.390
1192.000 99.996 73.150
1193.000 100.000 73.280
1194.000 99.998 73.570
1195.000 99.998 73.270
1196.000 99.996 73.410
1197.000 100.000 73.320
1198.000 99.998 73.570
1199.000 99.996 73.490
1200.000 100.000 73.400
1201.000 99.998 73.380
1202.000 100.000 73.350
1203.000 99.998 73.480
1204.000 100.000 73.490
1205.000 99.998 73.350
1206.000 99.998 73.340
1207.000 100.000 73.370
1208.000 99.996 73.330
1209.000 99.996 73.570
1210.000 99.998 73.460
1211.000 99.998 73.140
1212.000 99.996 73.320
1213.000 99.996 73.450
1214.000 100.000 73.380
1215.000 100.000 73.410
1216.000 100.000 73.500
1217.000 99.998 73.510
1218.000 99.998 73.280
1219.000 100.000 73.720
1220.000 99.996 73.520
1221.000 100.000 73.350
1222.000 100.000 73.250
1223.000 99.998 73.360
1224.000 100.000 73.460
1225.000 99.998 73.590
1226.000 99.996 73.510
1227.000 100.000 73.500
1228.000 100.000 73.570
1229.000 100.000 73.430
1230.000 100.000 73.640
1231.000 99.998 73.630
1232.000 99.998 73.610
1233.000 100.000 73.550
1234.000 99.996 73.690
1235.000 99.996 73.640
1236.000 99.998 73.860
1237.000 99.996 73.400
1238.000 100.000 73.590
1239.000 99.998 73.520
1240.000 100.000 73.580
1241.000 99.998 73.560
1242.000 100.000 73.410
1243.000 99.998 73.590
1244.000 100.000 73.700
1245.000 100.000 73.770
1246.000 100.000 73.670
1247.000 100.000 73.750
1248.000 100.000 73.800
1249.000 100.000 73.770
1250.000 99.998 73.670
1251.000 99.998 73.850
1252.000 99.996 73.720
1253.000 99.998 73.780
1254.000 99.994 73.900
1255.000 99.998 73.650
1256.000 100.000 73.710
1257.000 100.000 73.710
1258.000 99.998 73.810
1259.000 99.994 73.670
1260.000 100.000 73.810
1261.000 100.000 73.820
1262.000 99.998 73.610
1263.000 100.000 73.440
1264.000 100.000 73.660
1265.000 100.000 73.550
1266.000 99.998 73.450
1267.000 99.996 73.540
1268.000 100.000 73.580
1269.000 99.998 73.620
1270.000 100.000 73.800
1271.000 100.000 73.530
1272.000 100.000 73.560
1273.000 100.000 73.570
1274.000 100.000 73.650
1275.000 100.000 73.550
1276.000 100.000 73.400
1277.000 100.000 73.460
1278.000 100.000 73.620
1279.000 99.998 73.610
1280.000 99.996 73.740
1281.000 100.000 73.610
1282.000 99.998 73.470
1283.000 99.998 73.530
1284.000 99.998 73.520
1285.000 100.000 73.500
1286.000 100.000 73.430
1287.000 100.000 73.000
1288.000 99.998 73.560
1289.000 99.998 73.530
1290.000 100.000 73.750
1291.000 99.996 73.620
1292.000 100.000 73.500
1293.000 100.000 73.580
1294.000 100.000 73.570
1295.000 99.998 73.890
1296.000 99.996 73.460
1297.000 100.000 73.630
1298.000 100.000 73.640
1299.000 100.000 73.380
1300.000 100.000 73.490
1301.000 100.000 73.620
1302.000 100.000 73.490
1303.000 99.998 73.510
1304.000 100.000 73.390
1305.000 99.998 73.360
1306.000 100.000 73.390
1307.000 100.000 73.270
1308.000 99.998 73.480
1309.000 99.998 73.570
1310.000 99.998 73.630
1311.000 100.000 73.540
1312.000 99.998 73.720
1313.000 99.998 73.570
1314.000 100.000 73.350
1315.000 100.000 73.530
1316.000 100.000 73.380
1317.000 100.000 73.460
1318.000 99.998 73.350
1319.000 100.000 73.730
1320.000 100.000 73.390
1321.000 99.998 73.290
1322.000 99.998 73.620
1323.000 100.000 73.880
1324.000 100.000 73.610
1325.000 100.000 73.550
1326.000 100.000 73.500
1327.000 99.998 73.240
1328.000 100.000 73.440
1329.000 100.000 73.560
1330.000 99.996 73.530
1331.000 100.000 73.450
1332.000 99.996 73.580
1333.000 100.000 73.530
1334.000 99.992 73.590
1335.000 99.994 73.660
1336.000 100.000 73.560
1337.000 100.000 73.570
1338.000 100.000 73.630
1339.000 100.000 73.650
1340.000 100.000 73.590
1341.000 100.000 73.640
1342.000 100.000 73.410
1343.000 100.000 73.390
1344.000 100.000 73.500
1345.000 100.000 73.620
1346.000 100.000 73.530
1347.000 100.000 73.890
1348.000 99.998 73.540
1349.000 100.000 73.640
1350.000 100.000 73.710
1351.000 100.000 73.710
1352.000 100.000 73.590
1353.000 100.000 74.020
1354.000 99.998 73.360
1355.000 99.998 73.660
1356.000 99.996 73.330
1357.000 100.000 73.620
1358.000 100.000 73.740
1359.000 99.998 73.530
1360.000 99.998 73.370
1361.000 100.000 73.410
1362.000 100.000 73.630
1363.000 100.000 73.680
1364.000 99.998 73.390
1365.000 100.000 73.660
1366.000 99.998 73.520
1367.000 100.000 73.540
1368.000 100.000 73.480
1369.000 99.998 73.330
1370.000 100.000 73.420
1371.000 100.000 73.320
1372.000 100.000 73.370
1373.000 100.000 73.620
1374.000 100.000 73.570
1375.000 100.000 73.450
1376.000 100.000 73.500
1377.000 100.000 73.570
1378.000 100.000 73.910
1379.000 100.000 73.510
1380.000 100.000 73.540
1381.000 100.000 73.420
1382.000 99.996 73.290
1383.000 99.998 73.440
1384.000 99.998 73.530
1385.000 99.998 73.560
1386.000 100.000 73.680
1387.000 100.000 73.610
1388.000 100.000 73.530
1389.000 99.994 73.630
1390.000 99.998 73.830
1391.000 100.000 73.670
1392.000 100.000 73.380
1393.000 100.000 73.570
1394.000 100.000 73.570
1395.000 99.998 73.440
1396.000 100.000 73.450
1397.000 100.000 73.660
1398.000 100.000 73.550
1399.000 100.000 73.490
1400.000 100.000 73.460
1401.000 100.000 73.710
1402.000 100.000 73.600
1403.000 99.998 73.620
1404.000 99.998 73.640
1405.000 100.000 73.630
1406.000 99.998 73.450
1407.000 99.998 73.350
1408.000 100.000 73.360
1409.000 100.000 73.380
1410.000 99.998 73.370
1411.000 100.000 73.560
1412.000 100.000 73.420
1413.000 100.000 73.480
1414.000 100.000 73.530
1415.000 100.000 73.570
1416.000 100.000 73.570
1417.000 100.000 73.500
1418.000 100.000 73.650
1419.000 100.000 73.540
1420.000 99.996 73.240
1421.000 100.000 73.470
1422.000 100.000 73.420
1423.000 100.000 73.560
1424.000 100.000 73.510
1425.000 100.000 73.570
1426.000 100.000 73.420
1427.000 100.000 73.400
1428.000 100.000 73.270
1429.000 100.000 73.400
1430.000 100.000 73.510
1431.000 100.000 73.520
1432.000 100.000 73.570
1433.000 100.000 73.520
1434.000 100.000 73.720
1435.000 100.000 73.650
1436.000 99.998 73.650
1437.000 99.998 73.630
1438.000 100.000 73.660
1439.000 100.000 73.610
1440.000 100.000 73.390
1441.000 100.000 73.480
1442.000 100.000 73.460
1443.000 100.000 73.490
1444.000 100.000 73.550
1445.000 100.000 73.570
1446.000 100.000 73.500
1447.000 99.996 73.420
1448.000 99.998 73.600
1449.000 100.000 73.670
1450.000 99.998 73.560
1451.000 100.000 73.560
1452.000 100.000 73.840
1453.000 100.000 73.680
1454.000 100.000 73.700
1455.000 100.000 73.580
1456.000 100.000 73.480
1457.000 99.998 73.740
1458.000 100.000 73.640
1459.000 100.000 73.410
1460.000 100.000 73.510
1461.000 100.000 73.680
1462.000 100.000 73.440
1463.000 100.000 73.690
1464.000 100.000 73.500
1465.000 99.998 73.560
1466.000 100.000 73.820
1467.000 100.000 73.620
1468.000 100.000 73.720
1469.000 100.000 73.670
1470.000 100.000 73.820
1471.000 99.998 73.470
1472.000 100.000 73.670
1473.000 100.000 73.620
1474.000 100.000 73.480
1475.000 99.998 73.410
1476.000 100.000 73.590
1477.000 100.000 73.570
1478.000 99.998 73.270
1479.000 100.000 73.600
1480.000 100.000 73.730
1481.000 100.000 73.530
1482.000 100.000 73.390
1483.000 100.000 73.610
1484.000 100.000 73.600
1485.000 100.000 73.660
1486.000 99.998 73.630
1487.000 100.000 73.640
1488.000 100.000 73.550
1489.000 99.998 73.420
1490.000 99.998 73.430
1491.000 100.000 73.540
1492.000 100.000 73.370
1493.000 100.000 73.590
1494.000 100.000 73.440
1495.000 100.000 73.360
1496.000 99.998 73.710
1497.000 100.000 73.470
1498.000 100.000 73.560
1499.000 100.000 73.630
1500.000 100.000 73.490
1501.000 100.000 73.690
1502.000 99.998 73.680
1503.000 100.000 73.800
1504.000 100.000 73.690
1505.000 100.000 73.500
1506.000 100.000 73.430
1507.000 100.000 73.730
1508.000 100.000 73.430
1509.000 100.000 73.270
1510.000 100.000 73.510
1511.000 99.998 73.720
1512.000 100.000 73.490
1513.000 99.998 73.590
1514.000 100.000 73.560
1515.000 100.000 73.550
1516.000 100.000 73.530
1517.000 99.998 73.350
1518.000 100.000 73.510
1519.000 100.000 73.560
1520.000 100.000 73.650
1521.000 100.000 73.640
1522.000 100.000 73.700
1523.000 100.000 73.700
1524.000 100.000 73.750
1525.000 100.000 73.760
1526.000 99.998 73.710
1527.000 100.000 73.560
1528.000 100.000 73.640
1529.000 99.998 73.800
1530.000 100.000 73.490
1531.000 100.000 73.570
1532.000 100.000 73.870
1533.000 100.000 73.640
1534.000 100.000 73.480
1535.000 99.998 73.510
1536.000 100.000 73.700
1537.000 100.000 73.640
1538.000 100.000 73.620
1539.000 99.998 73.520
1540.000 100.000 73.890
1541.000 99.998 73.490
1542.000 100.000 73.550
1543.000 99.998 73.640
1544.000 99.998 73.820
1545.000 100.000 73.520
1546.000 100.000 73.660
1547.000 99.998 73.540
1548.000 99.998 73.540
1549.000 100.000 73.650
1550.000 100.000 73.460
1551.000 100.000 73.360
1552.000 99.998 73.650
1553.000 100.000 73.720
1554.000 100.000 73.750
1555.000 100.000 73.820
1556.000 100.000 73.690
1557.000 100.000 73.490
1558.000 100.000 73.570
1559.000 100.000 73.800
1560.000 100.000 73.490
1561.000 100.000 73.570
1562.000 100.000 73.540
1563.000 100.000 73.400
1564.000 99.998 73.660
1565.000 100.000 73.470
1566.000 100.000 73.500
1567.000 100.000 73.640
1568.000 100.000 73.510
1569.000 100.000 73.560
1570.000 100.000 73.690
1571.000 100.000 73.850
1572.000 99.998 73.730
1573.000 100.000 73.710
1574.000 100.000 73.650
1575.000 100.000 73.640
1576.000 100.000 73.460
1577.000 100.000 73.610
1578.000 100.000 73.590
1579.000 100.000 73.510
1580.000 100.000 73.590
1581.000 100.000 73.410
1582.000 100.000 73.490
1583.000 99.996 73.510
1584.000 100.000 73.500
1585.000 100.000 73.510
1586.000 100.000 73.360
1587.000 100.000 73.440
1588.000 100.000 73.390
1589.000 100.000 73.580
1590.000 100.000 73.480
1591.000 100.000 73.570
1592.000 100.000 73.290
1593.000 100.000 73.370
1594.000 100.000 73.550
1595.000 100.000 73.560
1596.000 100.000 73.690
1597.000 99.996 73.370
1598.000 100.000 73.350
1599.000 100.000 73.740
1600.000 100.000 73.670
1601.000 100.000 73.460
1602.000 100.000 73.320
1603.000 100.000 73.270
1604.000 100.000 73.580
1605.000 99.998 73.560
1606.000 100.000 73.450
1607.000 100.000 73.400
1608.000 100.000 73.590
1609.000 100.000 73.540
1610.000 100.000 73.400
1611.000 100.000 73.550
1612.000 100.000 73.620
1613.000 100.000 73.560
1614.000 100.000 73.630
1615.000 100.000 73.860
1616.000 99.998 73.530
1617.000 100.000 73.490
1618.000 100.000 73.410
1619.000 100.000 73.590
1620.000 100.000 73.510
1621.000 100.000 73.570
1622.000 100.000 73.600
1623.000 100.000 73.370
1624.000 100.000 73.490
1625.000 99.998 73.530
1626.000 100.000 73.540
1627.000 100.000 73.700
1628.000 99.998 73.450
1629.000 100.000 73.460
1630.000 100.000 73.660
1631.000 100.000 73.580
1632.000 100.000 73.710
1633.000 99.998 73.770
1634.000 100.000 73.800
1635.000 100.000 73.620
1636.000 100.000 73.680
1637.000 100.000 73.770
1638.000 100.000 73.710
1639.000 100.000 73.800
1640.000 99.998 73.720
1641.000 100.000 73.810
1642.000 100.000 73.690
1643.000 100.000 73.850
1644.000 100.000 74.050
1645.000 99.998 73.710
1646.000 100.000 73.890
1647.000 99.998 73.660
1648.000 100.000 74.050
1649.000 100.000 73.950
1650.000 100.000 73.710
1651.000 100.000 73.760
1652.000 100.000 73.800
1653.000 100.000 73.850
1654.000 100.000 73.570
1655.000 100.000 73.600
1656.000 100.000 73.790
1657.000 100.000 73.640
1658.000 100.000 73.680
1659.000 99.998 73.460
1660.000 100.000 73.650
1661.000 100.000 73.940
1662.000 100.000 73.590
1663.000 100.000 73.400
1664.000 100.000 73.670
1665.000 100.000 73.490
1666.000 100.000 73.560
1667.000 100.000 73.380
1668.000 100.000 73.640
1669.000 100.000 73.810
1670.000 100.000 73.620
1671.000 100.000 73.740
1672.000 100.000 73.460
1673.000 100.000 73.750
1674.000 100.000 73.400
1675.000 99.998 73.430
1676.000 100.000 73.520
1677.000 100.000 73.810
1678.000 100.000 73.520
1679.000 99.998 73.540
1680.000 100.000 73.760
1681.000 100.000 73.450
1682.000 99.998 73.540
1683.000 99.998 73.390
1684.000 100.000 73.470
1685.000 100.000 73.620
1686.000 100.000 73.590
1687.000 100.000 73.660
1688.000 100.000 73.420
1689.000 100.000 73.350
1690.000 100.000 73.580
1691.000 100.000 73.520
1692.000 100.000 73.530
1693.000 100.000 73.550
1694.000 100.000 73.710
1695.000 100.000 73.630
1696.000 100.000 73.680
1697.000 100.000 73.660
1698.000 100.000 73.490
1699.000 100.000 73.820
1700.000 100.000 73.560
1701.000 100.000 73.820
1702.000 100.000 73.650
1703.000 99.998 73.660
1704.000 100.000 73.620
1705.000 100.000 73.410
1706.000 100.000 73.550
1707.000 100.000 73.570
1708.000 99.998 73.630
1709.000 100.000 73.640
1710.000 100.000 73.570
1711.000 100.000 73.590
1712.000 100.000 73.700
1713.000 99.998 73.640
1714.000 99.998 73.720
1715.000 100.000 73.530
1716.000 100.000 73.670
1717.000 100.000 73.610
1718.000 100.000 73.400
1719.000 100.000 73.460
1720.000 100.000 73.640
1721.000 100.000 73.320
1722.000 100.000 73.610
1723.000 100.000 73.650
1724.000 100.000 73.570
1725.000 100.000 73.430
1726.000 100.000 73.620
1727.000 100.000 73.540
1728.000 100.000 73.470
1729.000 100.000 73.550
1730.000 100.000 73.600
1731.000 100.000 73.580
1732.000 100.000 73.860
1733.000 100.000 73.800
1734.000 99.998 73.540
1735.000 100.000 73.680
1736.000 100.000 73.610
1737.000 100.000 73.470
1738.000 100.000 73.740
1739.000 100.000 73.640
1740.000 100.000 73.640
1741.000 100.000 73.680
1742.000 100.000 73.410
1743.000 100.000 73.520
1744.000 99.998 73.840
1745.000 100.000 73.390
1746.000 100.000 73.430
1747.000 100.000 73.660
1748.000 100.000 73.580
1749.000 100.000 73.540
1750.000 100.000 73.670
1751.000 99.998 73.730
1752.000 100.000 73.770
1753.000 100.000 73.780
1754.000 99.998 73.660
1755.000 100.000 73.600
1756.000 100.000 73.700
1757.000 100.000 73.910
1758.000 100.000 73.670
1759.000 100.000 73.500
1760.000 100.000 73.640
1761.000 100.000 73.770
1762.000 100.000 73.480
1763.000 100.000 73.710
1764.000 100.000 73.650
1765.000 100.000 73.630
1766.000 100.000 73.660
1767.000 100.000 73.650
1768.000 100.000 73.670
1769.000 100.000 73.490
1770.000 100.000 73.620
1771.000 100.000 73.550
1772.000 100.000 73.710
1773.000 100.000 73.560
1774.000 100.000 73.800
1775.000 100.000 73.550
1776.000 100.000 73.590
1777.000 100.000 73.530
1778.000 100.000 73.660
1779.000 100.000 73.460
1780.000 100.000 73.600
1781.000 100.000 73.580
1782.000 100.000 73.820
1783.000 100.000 73.480
1784.000 100.000 73.490
1785.000 100.000 73.630
1786.000 100.000 73.630
1787.000 100.000 73.590
1788.000 100.000 73.440
1789.000 100.000 73.610
1790.000 100.000 73.770
1791.000 100.000 73.910
1792.000 100.000 73.510
1793.000 100.000 73.510
1794.000 100.000 73.740
1795.000 100.000 73.540
1796.000 100.000 73.560
1797.000 100.000 73.670
1798.000 100.000 73.400
1799.000 100.000 73.660
1800.000 100.000 73.410
1801.000 100.000 73.600
1802.000 100.000 73.670
1803.000 100.000 73.630
1804.000 100.000 73.610
1805.000 100.000 73.930
1806.000 100.000 73.530
1807.000 100.000 73.700
1808.000 100.000 73.490
1809.000 100.000 73.800
1810.000 100.000 73.700
1811.000 100.000 73.420
1812.000 100.000 73.750
1813.000 100.000 73.560
1814.000 100.000 73.680
1815.000 100.000 73.430
1816.000 100.000 73.390
1817.000 100.000 73.530
1818.000 100.000 73.630
1819.000 100.000 73.430
1820.000 100.000 73.550
1821.000 99.998 73.660
1822.000 100.000 73.550
1823.000 100.000 73.750
1824.000 100.000 73.670
1825.000 100.000 73.530
1826.000 100.000 73.910
1827.000 100.000 73.630
1828.000 100.000 73.490
1829.000 100.000 73.660
1830.000 100.000 73.860
1831.000 100.000 73.570
1832.000 100.000 73.640
1833.000 100.000 73.620
1834.000 100.000 73.640
1835.000 100.000 73.660
1836.000 100.000 73.530
1837.000 100.000 73.480
1838.000 100.000 73.510
1839.000 100.000 73.650
1840.000 100.000 73.580
1841.000 100.000 73.480
1842.000 100.000 73.410
1843.000 100.000 73.530
1844.000 99.998 73.650
1845.000 100.000 73.640
1846.000 100.000 73.740
1847.000 100.000 73.710
1848.000 100.000 73.800
1849.000 100.000 73.740
1850.000 100.000 73.570
1851.000 100.000 73.780
1852.000 100.000 73.780
1853.000 100.000 73.600
1854.000 100.000 73.810
1855.000 100.000 73.620
1856.000 100.000 73.870
1857.000 100.000 73.860
1858.000 100.000 73.740
1859.000 100.000 73.640
1860.000 100.000 73.900
1861.000 100.000 73.840
1862.000 100.000 73.830
1863.000 100.000 73.770
1864.000 100.000 73.740
1865.000 100.000 73.680
1866.000 100.000 73.760
1867.000 100.000 73.840
1868.000 100.000 73.650
1869.000 100.000 73.510
1870.000 100.000 73.750
1871.000 100.000 73.770
1872.000 100.000 73.900
1873.000 100.000 73.820
1874.000 100.000 73.410
1875.000 100.000 73.570
1876.000 100.000 73.570
1877.000 99.998 73.400
1878.000 100.000 73.720
1879.000 100.000 73.750
1880.000 100.000 73.680
1881.000 100.000 73.720
1882.000 100.000 73.760
1883.000 100.000 73.740
1884.000 100.000 73.720
1885.000 100.000 73.730
1886.000 100.000 73.740
1887.000 100.000 73.680
1888.000 100.000 73.690
1889.000 100.000 73.730
1890.000 100.000 73.900
1891.000 100.000 73.580
1892.000 100.000 73.610
1893.000 100.000 73.480
1894.000 100.000 73.890
1895.000 100.000 73.750
1896.000 100.000 73.600
1897.000 100.000 73.860
1898.000 100.000 73.630
1899.000 99.998 73.730
1900.000 100.000 73.660
1901.000 100.000 73.850
1902.000 100.000 73.740
1903.000 100.000 73.800
1904.000 100.000 73.700
1905.000 100.000 73.600
1906.000 100.000 73.520
1907.000 100.000 73.630
1908.000 100.000 73.560
1909.000 100.000 73.650
1910.000 100.000 73.750
1911.000 100.000 73.490
1912.000 100.000 73.460
1913.000 100.000 73.630
1914.000 100.000 73.720
1915.000 100.000 73.770
1916.000 100.000 73.760
1917.000 100.000 73.630
1918.000 100.000 73.460
1919.000 100.000 73.770
1920.000 100.000 73.760
1921.000 100.000 73.750
1922.000 100.000 73.700
1923.000 100.000 73.730
1924.000 100.000 73.490
1925.000 100.000 73.600
1926.000 100.000 73.660
1927.000 100.000 73.770
1928.000 100.000 73.770
1929.000 100.000 73.650
1930.000 100.000 73.630
1931.000 100.000 73.610
1932.000 100.000 73.720
1933.000 100.000 73.790
1934.000 100.000 73.770
1935.000 100.000 73.660
1936.000 100.000 73.670
1937.000 100.000 73.650
1938.000 99.998 73.650
1939.000 100.000 73.660
1940.000 100.000 73.740
1941.000 100.000 73.710
1942.000 100.000 73.790
1943.000 100.000 73.740
1944.000 100.000 73.430
1945.000 100.000 73.650
1946.000 100.000 73.660
1947.000 100.000 73.540
1948.000 100.000 73.860
1949.000 100.000 73.760
1950.000 100.000 73.740
1951.000 100.000 73.650
1952.000 100.000 73.880
1953.000 100.000 73.750
1954.000 100.000 73.670
1955.000 100.000 73.690
1956.000 100.000 73.720
1957.000 100.000 73.720
1958.000 100.000 73.610
1959.000 100.000 73.800
1960.000 100.000 73.810
1961.000 100.000 73.660
1962.000 100.000 73.590
1963.000 100.000 73.750
1964.000 100.000 73.840
1965.000 100.000 73.890
1966.000 100.000 73.750
1967.000 100.000 73.690
1968.000 100.000 73.700
1969.000 100.000 73.650
1970.000 100.000 73.600
1971.000 100.000 73.610
1972.000 100.000 73.560
1973.000 100.000 73.830
1974.000 100.000 73.620
1975.000 100.000 73.740
1976.000 100.000 73.800
1977.000 100.000 73.670
1978.000 100.000 73.790
1979.000 100.000 73.680
1980.000 100.000 73.770
1981.000 100.000 73.930
1982.000 100.000 73.670
1983.000 100.000 73.780
1984.000 100.000 73.770
1985.000 100.000 73.730
1986.000 100.000 73.640
1987.000 100.000 73.650
1988.000 100.000 73.600
1989.000 100.000 73.610
1990.000 100.000 73.730
1991.000 100.000 73.500
1992.000 100.000 73.640
1993.000 100.000 73.860
1994.000 100.000 73.830
1995.000 100.000 73.630
1996.000 100.000 73.730
1997.000 100.000 73.680
1998.000 100.000 73.820
1999.000 100.000 73.830
2000.000 100.000 73.600
2001.000 100.000 73.760
2002.000 100.000 73.770
2003.000 100.000 73.930
2004.000 100.000 73.530
2005.000 100.000 73.750
2006.000 100.000 73.630
2007.000 100.000 73.540
2008.000 100.000 73.680
2009.000 100.000 73.950
2010.000 100.000 73.680
2011.000 100.000 73.440
2012.000 100.000 73.770
2013.000 100.000 73.670
2014.000 100.000 73.850
2015.000 100.000 73.720
2016.000 100.000 73.750
2017.000 100.000 73.660
2018.000 100.000 73.760
2019.000 100.000 73.830
2020.000 100.000 73.830
2021.000 100.000 73.750
2022.000 100.000 73.780
2023.000 100.000 73.800
2024.000 100.000 73.790
2025.000 100.000 73.730
2026.000 100.000 73.710
2027.000 100.000 73.830
2028.000 100.000 73.550
2029.000 100.000 73.690
2030.000 100.000 73.810
2031.000 100.000 73.550
2032.000 100.000 73.510
2033.000 100.000 73.630
2034.000 100.000 73.720
2035.000 100.000 73.590
2036.000 100.000 73.630
2037.000 100.000 73.640
2038.000 100.000 73.680
2039.000 100.000 73.770
2040.000 100.000 73.850
2041.000 100.000 73.870
2042.000 100.000 73.690
2043.000 100.000 73.820
2044.000 100.000 73.830
2045.000 100.000 73.730
2046.000 100.000 73.790
2047.000 100.000 73.840
2048.000 99.998 73.820
2049.000 100.000 73.720
2050.000 100.000 73.870
2051.000 100.000 73.800
2052.000 100.000 73.780
2053.000 100.000 73.770
2054.000 100.000 73.610
2055.000 100.000 73.840
2056.000 100.000 73.730
2057.000 100.000 73.760
2058.000 100.000 73.680
2059.000 100.000 73.500
2060.000 100.000 73.660
2061.000 100.000 73.840
2062.000 100.000 73.780
2063.000 100.000 73.670
2064.000 100.000 73.820
2065.000 100.000 73.920
2066.000 100.000 73.670
2067.000 100.000 73.730
2068.000 100.000 73.780
2069.000 100.000 73.620
2070.000 100.000 73.760
2071.000 100.000 73.550
2072.000 100.000 73.490
2073.000 100.000 73.770
2074.000 100.000 73.590
2075.000 100.000 73.770
2076.000 100.000 73.820
2077.000 100.000 73.700
2078.000 100.000 73.510
2079.000 100.000 73.770
2080.000 100.000 73.590
2081.000 100.000 73.630
2082.000 100.000 73.740
2083.000 100.000 73.730
2084.000 100.000 73.710
2085.000 100.000 73.750
2086.000 99.998 73.800
2087.000 100.000 73.840
2088.000 100.000 73.760
2089.000 100.000 73.730
2090.000 100.000 73.720
2091.000 100.000 73.860
2092.000 100.000 73.830
2093.000 100.000 73.810
2094.000 100.000 73.780
2095.000 100.000 73.710
2096.000 100.000 73.880
2097.000 100.000 73.660
2098.000 100.000 73.750
2099.000 100.000 73.790
2100.000 100.000 73.690
2101.000 100.000 73.910
2102.000 100.000 73.600
2103.000 100.000 73.690
2104.000 100.000 73.660
2105.000 100.000 73.710
2106.000 100.000 73.930
2107.000 100.000 73.730
2108.000 100.000 73.780
2109.000 100.000 73.760
2110.000 100.000 73.750
2111.000 100.000 73.640
2112.000 100.000 73.680
2113.000 100.000 73.930
2114.000 100.000 73.680
2115.000 100.000 73.770
2116.000 100.000 73.570
2117.000 100.000 73.810
2118.000 100.000 73.530
2119.000 100.000 73.770
2120.000 100.000 73.710
2121.000 100.000 73.750
2122.000 100.000 73.630
2123.000 100.000 73.870
2124.000 100.000 73.840
2125.000 100.000 73.710
2126.000 100.000 73.810
2127.000 100.000 73.740
2128.000 100.000 73.670
2129.000 100.000 73.730
2130.000 100.000 73.940
2131.000 100.000 73.960
2132.000 100.000 73.690
2133.000 100.000 73.860
2134.000 100.000 73.620
2135.000 100.000 73.770
2136.000 100.000 73.860
2137.000 100.000 73.650
2138.000 100.000 73.770
2139.000 100.000 73.690
2140.000 100.000 73.730
2141.000 100.000 73.770
2142.000 100.000 73.710
2143.000 100.000 74.030
2144.000 100.000 73.850
2145.000 100.000 73.970
2146.000 100.000 73.760
2147.000 100.000 73.790
2148.000 100.000 73.860
2149.000 100.000 73.940
2150.000 100.000 73.900
2151.000 100.000 73.890
2152.000 100.000 73.920
2153.000 100.000 73.980
2154.000 100.000 73.630
2155.000 100.000 73.800
2156.000 100.000 73.840
2157.000 100.000 73.760
2158.000 100.000 73.800
2159.000 100.000 73.710
2160.000 100.000 73.720
2161.000 100.000 73.890
2162.000 100.000 73.710
2163.000 100.000 73.910
2164.000 100.000 73.900
2165.000 100.000 73.730
2166.000 100.000 73.810
2167.000 100.000 73.750
2168.000 100.000 73.690
2169.000 100.000 73.820
2170.000 100.000 73.920
2171.000 100.000 73.940
2172.000 100.000 73.770
2173.000 100.000 73.840
2174.000 100.000 73.930
2175.000 100.000 73.830
2176.000 100.000 73.910
2177.000 100.000 73.810
2178.000 100.000 73.910
2179.000 100.000 73.890
2180.000 100.000 73.760
2181.000 100.000 73.850
2182.000 100.000 73.770
2183.000 100.000 73.750
2184.000 100.000 73.730
2185.000 100.000 73.740
2186.000 100.000 73.820
2187.000 100.000 73.820
2188.000 100.000 73.870
2189.000 100.000 73.860
2190.000 100.000 73.790
2191.000 100.000 73.560
2192.000 100.000 73.840
2193.000 100.000 73.880
2194.000 100.000 73.760
2195.000 100.000 73.630
2196.000 100.000 73.800
2197.000 100.000 73.720
2198.000 100.000 73.910
2199.000 100.000 73.630
2200.000 100.000 73.660
2201.000 100.000 73.640
2202.000 100.000 73.660
2203.000 100.000 73.490
2204.000 100.000 73.590
2205.000 100.000 73.620
2206.000 100.000 73.740
2207.000 100.000 73.750
2208.000 100.000 73.850
2209.000 100.000 73.710
2210.000 100.000 73.600
2211.000 100.000 73.610
2212.000 100.000 73.600
2213.000 100.000 73.680
2214.000 100.000 73.760
2215.000 100.000 73.690
2216.000 100.000 73.810
2217.000 100.000 73.750
2218.000 100.000 73.640
2219.000 100.000 73.680
2220.000 100.000 73.710
2221.000 100.000 73.720
2222.000 100.000 73.640
2223.000 100.000 73.620
2224.000 100.000 73.550
2225.000 100.000 73.680
2226.000 100.000 73.730
2227.000 100.000 73.630
2228.000 100.000 73.780
2229.000 100.000 73.520
2230.000 100.000 73.720
2231.000 100.000 73.740
2232.000 100.000 73.780
2233.000 100.000 73.730
2234.000 100.000 73.600
2235.000 100.000 73.780
2236.000 100.000 73.790
2237.000 100.000 73.930
2238.000 100.000 73.800
2239.000 100.000 73.920
2240.000 100.000 73.580
2241.000 100.000 73.760
2242.000 100.000 73.750
2243.000 100.000 73.730
2244.000 100.000 73.800
2245.000 100.000 73.900
2246.000 100.000 73.700
2247.000 100.000 73.940
2248.000 100.000 73.780
2249.000 100.000 73.530
2250.000 100.000 73.560
2251.000 100.000 73.660
2252.000 100.000 73.690
2253.000 100.000 73.730
2254.000 100.000 73.480
2255.000 100.000 73.670
2256.000 100.000 73.840
2257.000 100.000 73.620
2258.000 100.000 73.730
2259.000 100.000 73.810
2260.000 100.000 73.650
2261.000 100.000 73.660
2262.000 100.000 73.700
2263.000 100.000 73.690
2264.000 100.000 73.760
2265.000 100.000 73.730
2266.000 100.000 73.750
2267.000 100.000 73.710
2268.000 100.000 73.510
2269.000 100.000 73.670
2270.000 100.000 73.720
2271.000 100.000 73.560
2272.000 100.000 73.840
2273.000 100.000 73.590
2274.000 100.000 73.700
2275.000 100.000 73.700
2276.000 100.000 73.660
2277.000 100.000 73.620
2278.000 100.000 73.630
2279.000 100.000 73.600
2280.000 100.000 73.680
2281.000 100.000 73.730
2282.000 100.000 73.840
2283.000 100.000 73.810
2284.000 100.000 73.740
2285.000 100.000 73.700
2286.000 100.000 73.580
2287.000 100.000 73.570
2288.000 100.000 73.570
2289.000 100.000 73.630
2290.000 100.000 73.420
2291.000 100.000 73.540
2292.000 100.000 73.630
2293.000 100.000 73.590
2294.000 100.000 73.700
2295.000 100.000 73.380
2296.000 100.000 73.700
2297.000 100.000 73.770
2298.000 100.000 73.750
2299.000 100.000 73.710
2300.000 100.000 73.670
2301.000 100.000 73.670
2302.000 100.000 73.560
2303.000 100.000 73.600
2304.000 100.000 73.670
2305.000 100.000 73.710
2306.000 100.000 73.730
2307.000 100.000 73.760
2308.000 100.000 73.740
2309.000 100.000 73.570
2310.000 100.000 73.490
2311.000 100.000 73.460
2312.000 100.000 73.480
2313.000 100.000 73.640
2314.000 100.000 73.500
2315.000 100.000 73.550
2316.000 100.000 73.480
2317.000 100.000 73.710
2318.000 100.000 73.590
2319.000 100.000 73.700
2320.000 100.000 73.660
2321.000 100.000 73.720
2322.000 100.000 73.620
2323.000 100.000 73.610
2324.000 100.000 73.500
2325.000 100.000 73.710
2326.000 100.000 73.510
2327.000 100.000 73.590
2328.000 100.000 73.670
2329.000 100.000 73.640
2330.000 100.000 73.620
2331.000 100.000 73.540
2332.000 100.000 73.580
2333.000 100.000 73.420
2334.000 100.000 73.440
2335.000 100.000 73.470
2336.000 100.000 73.490
2337.000 100.000 73.500
2338.000 100.000 73.420
2339.000 100.000 73.590
2340.000 100.000 73.380
2341.000 100.000 73.430
2342.000 100.000 73.510
2343.000 100.000 73.480
2344.000 100.000 73.680
2345.000 100.000 73.670
2346.000 100.000 73.560
2347.000 100.000 73.710
2348.000 100.000 73.650
2349.000 100.000 73.640
2350.000 100.000 73.490
2351.000 100.000 73.640
2352.000 100.000 73.770
2353.000 100.000 73.730
2354.000 100.000 73.900
2355.000 100.000 73.500
2356.000 100.000 73.620
2357.000 100.000 73.790
2358.000 100.000 73.530
2359.000 100.000 73.710
2360.000 100.000 73.800
2361.000 100.000 73.640
2362.000 100.000 73.710
2363.000 100.000 73.730
2364.000 100.000 73.870
2365.000 100.000 73.850
2366.000 100.000 73.870
2367.000 100.000 73.670
2368.000 100.000 73.700
2369.000 100.000 73.550
2370.000 100.000 73.590
2371.000 100.000 73.720
2372.000 100.000 73.770
2373.000 100.000 73.730
2374.000 100.000 73.630
2375.000 100.000 73.750
2376.000 100.000 73.550
2377.000 100.000 73.630
2378.000 100.000 73.630
2379.000 100.000 73.490
2380.000 100.000 73.580
2381.000 100.000 73.800
2382.000 100.000 73.710
2383.000 100.000 73.730
2384.000 100.000 73.630
2385.000 100.000 73.620
2386.000 100.000 73.680
2387.000 100.000 73.630
2388.000 100.000 73.490
2389.000 100.000 73.720
2390.000 100.000 73.600
2391.000 100.000 73.700
2392.000 100.000 73.830
2393.000 100.000 73.500
2394.000 100.000 73.600
2395.000 100.000 73.710
2396.000 100.000 73.630
2397.000 100.000 73.520
2398.000 100.000 73.640
2399.000 100.000 73.620
2400.000 100.000 73.610
2401.000 100.000 73.620
2402.000 100.000 73.600
2403.000 100.000 73.770
2404.000 100.000 73.590
2405.000 100.000 73.550
2406.000 100.000 73.590
2407.000 100.000 73.680
2408.000 100.000 73.700
2409.000 100.000 73.660
2410.000 100.000 73.790
2411.000 100.000 73.740
2412.000 100.000 73.810
2413.000 100.000 73.740
2414.000 100.000 73.630
2415.000 100.000 73.800
2416.000 100.000 73.670
2417.000 100.000 73.510
2418.000 100.000 73.700
2419.000 100.000 73.620
2420.000 100.000 73.610
2421.000 100.000 73.740
2422.000 100.000 73.770
2423.000 99.998 73.600
2424.000 100.000 73.760
2425.000 100.000 73.820
2426.000 100.000 73.690
2427.000 100.000 73.590
2428.000 100.000 73.720
2429.000 100.000 73.700
2430.000 100.000 73.830
2431.000 100.000 73.780
2432.000 100.000 73.650
2433.000 100.000 73.600
2434.000 100.000 73.570
2435.000 100.000 73.690
2436.000 100.000 73.760
2437.000 100.000 73.660
2438.000 100.000 73.760
2439.000 100.000 73.840
2440.000 100.000 73.810
2441.000 100.000 73.830
2442.000 100.000 73.810
2443.000 100.000 73.900
2444.000 100.000 73.780
2445.000 100.000 73.770
2446.000 100.000 73.890
2447.000 100.000 73.720
2448.000 100.000 73.860
2449.000 100.000 73.610
2450.000 100.000 73.850
2451.000 100.000 73.790
2452.000 100.000 73.680
2453.000 100.000 73.580
2454.000 100.000 73.690
2455.000 100.000 73.600
2456.000 100.000 73.820
2457.000 100.000 73.880
2458.000 100.000 73.610
2459.000 100.000 73.690
2460.000 100.000 73.600
2461.000 100.000 73.780
2462.000 100.000 73.760
2463.000 100.000 73.620
2464.000 100.000 73.770
2465.000 100.000 73.830
2466.000 100.000 73.800
2467.000 100.000 73.660
2468.000 100.000 73.790
2469.000 100.000 73.880
2470.000 100.000 73.710
2471.000 100.000 73.700
2472.000 100.000 73.570
2473.000 100.000 73.540
2474.000 100.000 73.630
2475.000 100.000 73.520
2476.000 100.000 73.600
2477.000 100.000 73.700
2478.000 100.000 73.820
2479.000 100.000 73.810
2480.000 100.000 73.880
2481.000 100.000 73.720
2482.000 100.000 73.620
2483.000 100.000 73.680
2484.000 100.000 73.810
2485.000 100.000 73.720
2486.000 100.000 73.700
2487.000 100.000 73.660
2488.000 100.000 73.830
2489.000 100.000 73.860
2490.000 100.000 73.780
2491.000 100.000 73.890
2492.000 100.000 73.700
2493.000 100.000 73.800
2494.000 100.000 73.660
2495.000 100.000 73.410
2496.000 100.000 73.570
2497.000 100.000 73.810
2498.000 100.000 73.700
2499.000 100.000 73.770
2500.000 100.000 73.540
2501.000 100.000 73.770
2502.000 100.000 73.710
2503.000 100.000 73.630
2504.000 100.000 73.710
2505.000 100.000 73.710
2506.000 100.000 73.640
2507.000 100.000 73.560
2508.000 100.000 73.630
2509.000 100.000 73.560
2510.000 100.000 73.630
2511.000 100.000 73.500
2512.000 100.000 73.570
2513.000 100.000 73.800
2514.000 100.000 73.650
2515.000 100.000 73.630
2516.000 100.000 73.520
2517.000 100.000 73.610
2518.000 100.000 73.560
2519.000 100.000 73.450
2520.000 100.000 73.560
2521.000 100.000 73.670
2522.000 100.000 73.530
2523.000 100.000 73.590
2524.000 100.000 73.650
2525.000 100.000 73.540
2526.000 100.000 73.700
2527.000 100.000 73.620
2528.000 100.000 73.700
2529.000 100.000 73.700
2530.000 100.000 73.630
2531.000 100.000 73.520
2532.000 100.000 73.660
2533.000 100.000 73.700
2534.000 100.000 73.690
2535.000 100.000 73.800
2536.000 100.000 73.670
2537.000 100.000 73.530
2538.000 100.000 73.450
2539.000 100.000 73.530
2540.000 100.000 73.680
2541.000 100.000 73.630
2542.000 100.000 73.650
2543.000 100.000 73.540
2544.000 100.000 73.550
2545.000 100.000 73.450
2546.000 100.000 73.590
2547.000 100.000 73.640
2548.000 100.000 73.720
2549.000 100.000 73.680
2550.000 100.000 73.740
2551.000 100.000 73.560
2552.000 100.000 73.700
2553.000 100.000 73.740
2554.000 100.000 73.670
2555.000 100.000 73.730
2556.000 100.000 73.720
2557.000 100.000 73.590
2558.000 100.000 73.820
2559.000 100.000 73.570
2560.000 100.000 73.790
2561.000 100.000 73.700
2562.000 100.000 73.600
2563.000 100.000 73.630
2564.000 100.000 73.880
2565.000 100.000 73.720
2566.000 100.000 73.570
2567.000 100.000 73.650
2568.000 100.000 73.630
2569.000 100.000 73.720
2570.000 100.000 73.760
2571.000 100.000 73.590
2572.000 100.000 73.810
2573.000 100.000 73.690
2574.000 100.000 73.740
2575.000 100.000 73.740
2576.000 100.000 73.740
2577.000 100.000 73.710
2578.000 100.000 73.600
2579.000 100.000 73.810
2580.000 100.000 73.680
2581.000 100.000 73.590
2582.000 100.000 73.710
2583.000 100.000 73.700
2584.000 100.000 73.570
2585.000 100.000 73.590
2586.000 100.000 73.680
2587.000 100.000 73.870
2588.000 100.000 73.690
2589.000 100.000 73.700
2590.000 100.000 73.900
2591.000 100.000 73.880
2592.000 100.000 73.680
2593.000 100.000 73.730
2594.000 100.000 73.560
2595.000 100.000 73.580
2596.000 100.000 73.610
2597.000 100.000 73.780
2598.000 100.000 73.620
2599.000 100.000 73.610
2600.000 100.000 73.630
2601.000 100.000 73.570
2602.000 100.000 73.750
2603.000 100.000 73.580
2604.000 100.000 73.730
2605.000 100.000 73.950
2606.000 100.000 73.630
2607.000 100.000 73.740
2608.000 100.000 73.900
2609.000 100.000 73.590
2610.000 100.000 73.480
2611.000 100.000 73.660
2612.000 100.000 73.650
2613.000 100.000 73.600
2614.000 100.000 73.620
2615.000 100.000 73.730
2616.000 100.000 73.710
2617.000 100.000 73.650
2618.000 100.000 73.710
2619.000 100.000 73.770
2620.000 100.000 73.620
2621.000 100.000 73.710
2622.000 100.000 73.750
2623.000 100.000 73.610
2624.000 100.000 73.570
2625.000 100.000 73.690
2626.000 100.000 73.780
2627.000 100.000 73.730
2628.000 100.000 73.680
2629.000 100.000 73.820
2630.000 100.000 73.740
2631.000 100.000 73.650
2632.000 100.000 73.650
2633.000 100.000 73.690
2634.000 100.000 73.810
2635.000 100.000 73.730
2636.000 100.000 73.780
2637.000 100.000 73.720
2638.000 100.000 73.630
2639.000 100.000 73.710
2640.000 100.000 73.800
2641.000 100.000 73.930
2642.000 100.000 73.710
2643.000 100.000 73.650
2644.000 100.000 73.900
2645.000 100.000 73.760
2646.000 100.000 73.800
2647.000 100.000 73.760
2648.000 100.000 73.760
2649.000 100.000 73.720
2650.000 100.000 73.680
2651.000 100.000 73.830
2652.000 100.000 73.870
2653.000 100.000 73.790
2654.000 100.000 73.760
2655.000 100.000 73.710
2656.000 100.000 73.810
2657.000 100.000 73.690
2658.000 100.000 73.770
2659.000 100.000 73.550
2660.000 100.000 73.760
2661.000 100.000 73.770
2662.000 100.000 73.950
2663.000 100.000 73.590
2664.000 100.000 73.490
2665.000 100.000 73.570
2666.000 100.000 73.750
2667.000 100.000 73.620
2668.000 100.000 73.600
2669.000 100.000 73.720
2670.000 100.000 73.690
2671.000 100.000 73.580
2672.000 100.000 73.770
2673.000 100.000 73.390
2674.000 100.000 73.700
2675.000 100.000 73.720
2676.000 100.000 73.820
2677.000 100.000 73.740
2678.000 100.000 73.600
2679.000 100.000 73.600
2680.000 100.000 73.750
2681.000 100.000 73.750
2682.000 100.000 73.740
2683.000 100.000 73.740
2684.000 100.000 73.780
2685.000 100.000 73.780
2686.000 100.000 73.790
2687.000 100.000 73.720
2688.000 100.000 73.800
2689.000 100.000 73.710
2690.000 100.000 73.820
2691.000 100.000 73.710
2692.000 100.000 73.680
2693.000 100.000 73.680
2694.000 100.000 73.720
2695.000 100.000 73.790
2696.000 100.000 73.950
2697.000 100.000 73.820
2698.000 100.000 73.950
2699.000 100.000 73.760
2700.000 100.000 73.780
2701.000 100.000 73.850
2702.000 100.000 73.630
2703.000 100.000 73.580
2704.000 100.000 73.590
2705.000 100.000 73.680
2706.000 100.000 73.590
2707.000 100.000 73.910
2708.000 100.000 73.670
2709.000 100.000 73.800
2710.000 100.000 73.690
2711.000 100.000 73.740
2712.000 100.000 73.640
2713.000 100.000 73.630
2714.000 100.000 73.880
2715.000 100.000 73.760
2716.000 100.000 73.950
2717.000 100.000 73.760
2718.000 100.000 73.850
2719.000 100.000 73.750
2720.000 100.000 73.660
2721.000 100.000 73.820
2722.000 100.000 73.840
2723.000 100.000 73.770
2724.000 100.000 73.760
2725.000 100.000 73.630
2726.000 100.000 73.610
2727.000 100.000 73.810
2728.000 100.000 73.850
2729.000 100.000 73.690
2730.000 100.000 73.900
2731.000 100.000 73.730
2732.000 100.000 73.740
2733.000 100.000 73.590
2734.000 100.000 73.730
2735.000 100.000 73.590
2736.000 100.000 73.560
2737.000 100.000 73.860
2738.000 100.000 73.700
2739.000 100.000 73.590
2740.000 100.000 73.860
2741.000 100.000 73.640
2742.000 100.000 73.620
2743.000 100.000 73.520
2744.000 100.000 73.820
2745.000 100.000 73.730
2746.000 100.000 73.860
2747.000 100.000 73.680
2748.000 100.000 73.820
2749.000 100.000 73.820
2750.000 100.000 73.720
2751.000 100.000 73.800
2752.000 100.000 73.910
2753.000 100.000 73.780
2754.000 100.000 73.800
2755.000 100.000 73.950
2756.000 100.000 73.640
2757.000 100.000 73.900
2758.000 100.000 73.830
2759.000 100.000 73.920
2760.000 100.000 73.660
2761.000 100.000 73.600
2762.000 100.000 73.610
2763.000 100.000 73.600
2764.000 100.000 73.650
2765.000 100.000 73.690
2766.000 100.000 73.670
2767.000 100.000 73.660
2768.000 100.000 73.510
2769.000 100.000 73.620
2770.000 100.000 73.540
2771.000 100.000 73.650
2772.000 100.000 73.610
2773.000 100.000 73.670
2774.000 100.000 73.410
2775.000 100.000 73.550
2776.000 100.000 73.680
2777.000 100.000 73.490
2778.000 100.000 73.760
2779.000 100.000 73.760
2780.000 100.000 73.740
2781.000 100.000 73.510
2782.000 100.000 73.570
2783.000 100.000 73.640
2784.000 100.000 73.760
2785.000 100.000 73.650
2786.000 100.000 73.730
2787.000 100.000 73.750
2788.000 100.000 73.570
2789.000 100.000 73.640
2790.000 100.000 73.600
2791.000 100.000 73.680
2792.000 100.000 73.870
2793.000 100.000 73.750
2794.000 100.000 73.720
2795.000 100.000 73.700
2796.000 100.000 73.570
2797.000 100.000 73.690
2798.000 100.000 73.700
2799.000 100.000 73.780
2800.000 100.000 73.680
2801.000 100.000 73.730
2802.000 100.000 73.720
2803.000 100.000 73.780
2804.000 100.000 73.690
2805.000 100.000 73.740
2806.000 100.000 73.630
2807.000 100.000 73.620
2808.000 100.000 73.650
2809.000 100.000 73.690
2810.000 100.000 73.770
2811.000 100.000 73.520
2812.000 100.000 73.600
2813.000 100.000 73.900
2814.000 100.000 73.390
2815.000 100.000 73.520
2816.000 100.000 73.710
2817.000 100.000 73.630
2818.000 100.000 73.520
2819.000 100.000 73.580
2820.000 100.000 73.780
2821.000 100.000 73.660
2822.000 100.000 73.550
2823.000 100.000 73.790
2824.000 100.000 73.820
2825.000 100.000 73.670
2826.000 100.000 73.680
2827.000 100.000 73.820
2828.000 100.000 73.620
2829.000 100.000 73.680
2830.000 100.000 73.740
2831.000 100.000 73.650
2832.000 100.000 73.600
2833.000 100.000 73.760
2834.000 100.000 73.540
2835.000 100.000 73.720
2836.000 100.000 73.590
2837.000 100.000 73.610
2838.000 100.000 73.680
2839.000 100.000 73.690
2840.000 100.000 73.770
2841.000 100.000 73.570
2842.000 100.000 73.640
2843.000 100.000 73.340
2844.000 100.000 73.540
2845.000 100.000 73.930
2846.000 100.000 73.760
2847.000 100.000 73.740
2848.000 100.000 73.550
2849.000 100.000 73.750
2850.000 100.000 73.710
2851.000 100.000 73.750
2852.000 100.000 73.660
2853.000 100.000 73.720
2854.000 100.000 73.650
2855.000 100.000 73.580
2856.000 100.000 73.580
2857.000 100.000 73.700
2858.000 100.000 73.610
2859.000 100.000 73.520
2860.000 100.000 73.590
2861.000 100.000 73.650
2862.000 100.000 73.630
2863.000 100.000 73.680
2864.000 100.000 73.610
2865.000 100.000 73.600
2866.000 100.000 73.470
2867.000 100.000 73.630
2868.000 100.000 73.640
2869.000 100.000 73.510
2870.000 100.000 73.470
2871.000 100.000 73.610
2872.000 100.000 73.610
2873.000 100.000 73.660
2874.000 100.000 73.690
2875.000 100.000 73.420
2876.000 100.000 73.550
2877.000 100.000 73.580
2878.000 100.000 73.730
2879.000 100.000 73.720
2880.000 100.000 73.560
2881.000 100.000 73.440
2882.000 100.000 73.700
2883.000 100.000 73.620
2884.000 100.000 73.670
2885.000 100.000 73.780
2886.000 100.000 73.670
2887.000 100.000 73.740
2888.000 100.000 73.550
2889.000 100.000 73.660
2890.000 100.000 73.690
2891.000 100.000 73.620
2892.000 100.000 73.780
2893.000 100.000 73.630
2894.000 100.000 73.630
2895.000 100.000 73.630
2896.000 100.000 73.870
2897.000 100.000 73.620
2898.000 100.000 73.500
2899.000 100.000 73.830
2900.000 100.000 73.550
2901.000 100.000 73.480
2902.000 100.000 73.800
2903.000 100.000 73.760
2904.000 100.000 73.670
2905.000 100.000 73.570
2906.000 100.000 73.630
2907.000 100.000 73.550
2908.000 100.000 73.650
2909.000 100.000 73.740
2910.000 100.000 73.740
2911.000 100.000 73.590
2912.000 100.000 73.830
2913.000 100.000 73.480
2914.000 100.000 73.740
2915.000 100.000 73.640
2916.000 100.000 73.880
2917.000 100.000 73.730
2918.000 100.000 73.550
2919.000 100.000 73.500
2920.000 100.000 73.660
2921.000 100.000 73.750
2922.000 100.000 73.610
2923.000 100.000 73.650
2924.000 100.000 73.700
2925.000 100.000 73.480
2926.000 100.000 73.800
2927.000 100.000 73.650
2928.000 100.000 73.540
2929.000 100.000 73.540
2930.000 100.000 73.670
2931.000 100.000 73.400
2932.000 100.000 73.550
2933.000 100.000 73.510
2934.000 100.000 73.620
2935.000 100.000 73.640
2936.000 100.000 73.780
2937.000 100.000 73.660
2938.000 100.000 73.720
2939.000 100.000 73.650
2940.000 100.000 73.640
2941.000 100.000 73.670
2942.000 100.000 73.590
2943.000 100.000 73.740
2944.000 100.000 73.550
2945.000 100.000 73.660
2946.000 100.000 73.500
2947.000 100.000 73.660
2948.000 100.000 73.550
2949.000 100.000 73.710
2950.000 100.000 73.550
2951.000 100.000 73.470
2952.000 100.000 73.550
2953.000 100.000 73.680
2954.000 100.000 73.680
2955.000 100.000 73.690
2956.000 100.000 73.670
2957.000 100.000 73.610
2958.000 100.000 73.660
2959.000 100.000 73.660
2960.000 100.000 73.740
2961.000 100.000 73.790
2962.000 100.000 73.760
2963.000 100.000 73.600
2964.000 100.000 73.700
2965.000 100.000 73.540
2966.000 100.000 73.760
2967.000 100.000 73.720
2968.000 100.000 73.770
2969.000 100.000 73.790
2970.000 100.000 73.660
2971.000 100.000 73.760
2972.000 100.000 73.780
2973.000 100.000 73.700
2974.000 100.000 73.430
2975.000 100.000 73.610
2976.000 100.000 73.850
2977.000 100.000 73.730
2978.000 100.000 73.710
2979.000 100.000 73.700
2980.000 100.000 73.930
2981.000 100.000 73.530
2982.000 100.000 73.700
2983.000 100.000 73.730
2984.000 100.000 73.770
2985.000 100.000 73.830
2986.000 100.000 73.730
2987.000 100.000 73.580
2988.000 100.000 73.700
2989.000 100.000 73.860
2990.000 100.000 73.700
2991.000 100.000 73.610
2992.000 100.000 73.780
2993.000 100.000 73.630
2994.000 100.000 73.780
2995.000 100.000 73.670
2996.000 100.000 73.840
2997.000 100.000 73.830
2998.000 100.000 73.880
2999.000 100.000 73.540
3000.000 100.000 73.850
3001.000 100.000 73.840
3002.000 100.000 73.670
3003.000 100.000 73.750
3004.000 100.000 73.810
3005.000 100.000 73.620
3006.000 100.000 73.830
3007.000 100.000 73.660
3008.000 100.000 73.610
3009.000 100.000 73.640
3010.000 100.000 73.740
3011.000 100.000 73.720
3012.000 100.000 73.770
3013.000 100.000 73.750
3014.000 100.000 73.830
3015.000 100.000 73.690
3016.000 100.000 73.750
3017.000 100.000 73.700
3018.000 100.000 73.800
3019.000 100.000 73.600
3020.000 100.000 73.650
3021.000 100.000 73.730
3022.000 100.000 73.730
3023.000 100.000 73.780
3024.000 100.000 73.750
3025.000 100.000 73.920
3026.000 100.000 73.820
3027.000 100.000 73.740
3028.000 100.000 73.790
3029.000 100.000 73.790
3030.000 100.000 73.900
3031.000 100.000 73.930
3032.000 100.000 73.880
3033.000 100.000 73.710
3034.000 100.000 73.820
3035.000 100.000 73.760
3036.000 100.000 73.900
3037.000 100.000 73.850
3038.000 100.000 73.850
3039.000 100.000 73.700
3040.000 100.000 73.700
3041.000 100.000 73.620
3042.000 100.000 73.780
3043.000 100.000 73.760
3044.000 100.000 73.820
3045.000 100.000 73.760
3046.000 100.000 73.610
3047.000 100.000 73.670
3048.000 100.000 73.860
3049.000 100.000 73.840
3050.000 100.000 73.650
3051.000 100.000 73.680
3052.000 100.000 73.600
3053.000 100.000 73.720
3054.000 100.000 73.710
3055.000 100.000 73.580
3056.000 100.000 73.630
3057.000 100.000 73.730
3058.000 100.000 73.560
3059.000 100.000 73.550
3060.000 100.000 73.910
3061.000 100.000 73.720
3062.000 100.000 73.700
3063.000 100.000 73.700
3064.000 100.000 73.790
3065.000 100.000 73.700
3066.000 100.000 73.670
3067.000 100.000 73.620
3068.000 100.000 73.690
3069.000 100.000 73.670
3070.000 100.000 73.780
3071.000 100.000 73.620
3072.000 100.000 73.490
3073.000 100.000 73.680
3074.000 100.000 73.760
3075.000 100.000 73.870
3076.000 100.000 73.760
3077.000 100.000 73.870
3078.000 100.000 73.730
3079.000 100.000 73.830
3080.000 100.000 73.610
3081.000 100.000 73.770
3082.000 100.000 73.740
3083.000 100.000 73.730
3084.000 100.000 73.770
3085.000 100.000 73.730
3086.000 100.000 73.750
3087.000 100.000 73.700
3088.000 100.000 73.860
3089.000 100.000 73.750
3090.000 100.000 73.730
3091.000 100.000 73.540
3092.000 100.000 73.530
3093.000 100.000 73.800
3094.000 100.000 73.610
3095.000 100.000 73.810
3096.000 100.000 73.710
3097.000 100.000 73.870
3098.000 100.000 73.840
3099.000 100.000 73.700
3100.000 100.000 73.750
3101.000 100.000 73.800
3102.000 100.000 73.810
3103.000 100.000 73.800
3104.000 100.000 73.720
3105.000 100.000 73.750
3106.000 100.000 73.680
3107.000 100.000 73.550
3108.000 100.000 73.800
3109.000 100.000 73.700
3110.000 100.000 73.820
3111.000 100.000 73.770
3112.000 100.000 73.630
3113.000 100.000 73.670
3114.000 100.000 73.700
3115.000 100.000 73.670
3116.000 100.000 73.720
3117.000 100.000 73.630
3118.000 100.000 73.640
3119.000 100.000 73.430
3120.000 100.000 73.770
3121.000 100.000 73.740
3122.000 100.000 73.540
3123.000 100.000 73.580
3124.000 100.000 73.610
3125.000 100.000 73.670
3126.000 100.000 73.640
3127.000 100.000 73.640
3128.000 100.000 73.660
3129.000 100.000 73.420
3130.000 100.000 73.580
3131.000 100.000 73.500
3132.000 100.000 73.560
3133.000 100.000 73.740
3134.000 100.000 73.620
3135.000 100.000 73.690
3136.000 100.000 73.570
3137.000 100.000 73.700
3138.000 100.000 73.910
3139.000 100.000 73.700
3140.000 100.000 73.750
3141.000 100.000 73.680
3142.000 100.000 73.650
3143.000 100.000 73.800
3144.000 100.000 73.770
3145.000 100.000 73.760
3146.000 100.000 73.680
3147.000 100.000 73.650
3148.000 100.000 73.650
3149.000 100.000 73.450
3150.000 100.000 73.610
3151.000 100.000 73.610
3152.000 100.000 73.560
3153.000 100.000 73.650
3154.000 100.000 73.600
3155.000 100.000 73.510
3156.000 100.000 73.760
3157.000 100.000 73.540
3158.000 100.000 73.770
3159.000 100.000 73.610
3160.000 100.000 73.440
3161.000 100.000 73.800
3162.000 100.000 73.700
3163.000 100.000 73.640
3164.000 100.000 73.610
3165.000 100.000 73.520
3166.000 100.000 73.720
3167.000 100.000 73.680
3168.000 100.000 73.610
3169.000 100.000 73.560
3170.000 100.000 73.590
3171.000 100.000 73.670
3172.000 100.000 73.850
3173.000 100.000 73.680
3174.000 100.000 73.570
3175.000 100.000 73.630
3176.000 100.000 73.740
3177.000 100.000 73.610
3178.000 100.000 73.740
3179.000 100.000 73.780
3180.000 100.000 73.790
3181.000 100.000 73.790
3182.000 100.000 73.560
3183.000 100.000 73.760
3184.000 100.000 73.720
3185.000 100.000 73.560
3186.000 100.000 73.640
3187.000 100.000 73.720
3188.000 100.000 73.780
3189.000 100.000 73.720
3190.000 100.000 73.730
3191.000 100.000 73.850
3192.000 100.000 73.560
3193.000 100.000 73.840
3194.000 100.000 73.640
3195.000 100.000 73.610
3196.000 100.000 73.710
3197.000 100.000 73.790
3198.000 100.000 73.810
3199.000 100.000 73.800
3200.000 100.000 73.840
3201.000 100.000 73.860
3202.000 100.000 73.750
3203.000 100.000 73.890
3204.000 100.000 73.790
3205.000 100.000 73.710
3206.000 100.000 73.710
3207.000 100.000 73.760
3208.000 100.000 73.800
3209.000 100.000 73.840
3210.000 100.000 73.730
3211.000 100.000 73.570
3212.000 100.000 73.590
3213.000 100.000 73.670
3214.000 100.000 73.830
3215.000 100.000 73.820
3216.000 100.000 73.770
3217.000 100.000 73.740
3218.000 100.000 73.550
3219.000 100.000 73.710
3220.000 100.000 73.850
3221.000 100.000 73.650
3222.000 100.000 73.600
3223.000 100.000 73.430
3224.000 100.000 73.590
3225.000 100.000 73.720
3226.000 100.000 73.670
3227.000 100.000 73.700
3228.000 100.000 73.510
3229.000 100.000 73.640
3230.000 100.000 73.650
3231.000 100.000 73.500
3232.000 100.000 73.650
3233.000 100.000 73.580
3234.000 100.000 73.760
3235.000 100.000 73.660
3236.000 100.000 73.520
3237.000 100.000 73.450
3238.000 100.000 73.630
3239.000 100.000 73.680
3240.000 100.000 73.600
3241.000 100.000 73.630
3242.000 100.000 73.650
3243.000 100.000 73.680
3244.000 100.000 73.650
3245.000 100.000 73.610
3246.000 100.000 73.750
3247.000 100.000 73.630
3248.000 100.000 73.590
3249.000 100.000 73.760
3250.000 100.000 73.660
3251.000 100.000 73.650
3252.000 100.000 73.470
3253.000 100.000 73.690
3254.000 100.000 73.680
3255.000 100.000 73.600
3256.000 100.000 73.650
3257.000 100.000 73.600
3258.000 100.000 73.650
3259.000 100.000 73.520
3260.000 100.000 73.580
3261.000 100.000 73.530
3262.000 100.000 73.560
3263.000 100.000 73.690
3264.000 100.000 73.550
3265.000 100.000 73.500
3266.000 100.000 73.610
3267.000 100.000 73.520
3268.000 100.000 73.500
3269.000 100.000 73.550
3270.000 100.000 73.570
3271.000 100.000 73.650
3272.000 100.000 73.540
3273.000 100.000 73.410
3274.000 100.000 73.350
3275.000 100.000 73.540
3276.000 100.000 73.490
3277.000 100.000 73.510
3278.000 100.000 73.470
3279.000 100.000 73.670
3280.000 100.000 73.560
3281.000 100.000 73.660
3282.000 100.000 73.670
3283.000 100.000 73.490
3284.000 100.000 73.590
3285.000 100.000 73.570
3286.000 100.000 73.710
3287.000 100.000 73.720
3288.000 100.000 73.610
3289.000 100.000 73.540
3290.000 100.000 73.690
3291.000 100.000 73.600
3292.000 100.000 73.630
3293.000 100.000 73.550
3294.000 100.000 73.560
3295.000 100.000 73.620
3296.000 100.000 73.660
3297.000 100.000 73.530
3298.000 100.000 73.570
3299.000 100.000 73.740
3300.000 100.000 73.700
3301.000 100.000 73.790
3302.000 100.000 73.710
3303.000 100.000 73.650
3304.000 100.000 73.550
3305.000 100.000 73.660
3306.000 100.000 73.670
3307.000 100.000 73.620
3308.000 100.000 73.730
3309.000 100.000 73.670
3310.000 100.000 73.560
3311.000 100.000 73.900
3312.000 100.000 73.660
3313.000 100.000 73.540
3314.000 100.000 73.690
3315.000 100.000 73.710
3316.000 100.000 73.690
3317.000 100.000 73.770
3318.000 100.000 73.800
3319.000 100.000 73.690
3320.000 100.000 73.550
3321.000 100.000 73.710
3322.000 100.000 73.560
3323.000 100.000 73.610
3324.000 100.000 73.710
3325.000 100.000 73.680
3326.000 100.000 73.620
3327.000 100.000 73.590
3328.000 100.000 73.700
3329.000 100.000 73.650
3330.000 100.000 73.520
3331.000 100.000 73.740
3332.000 100.000 73.650
3333.000 100.000 73.530
3334.000 100.000 73.790
3335.000 100.000 73.650
3336.000 100.000 73.690
3337.000 100.000 73.740
3338.000 100.000 73.630
3339.000 100.000 73.660
3340.000 100.000 73.620
3341.000 100.000 73.700
3342.000 100.000 73.500
3343.000 100.000 73.630
3344.000 100.000 73.550
3345.000 100.000 73.700
3346.000 100.000 73.720
3347.000 100.000 73.860
3348.000 100.000 73.690
3349.000 100.000 73.660
3350.000 100.000 73.650
3351.000 100.000 73.750
3352.000 100.000 73.630
3353.000 100.000 73.690
3354.000 100.000 73.670
3355.000 100.000 73.690
3356.000 100.000 73.710
3357.000 100.000 73.680
3358.000 100.000 73.690
3359.000 100.000 73.670
3360.000 100.000 73.650
3361.000 100.000 73.600
3362.000 100.000 73.610
3363.000 100.000 73.780
3364.000 100.000 73.610
3365.000 100.000 73.690
3366.000 100.000 73.700
3367.000 100.000 73.620
3368.000 100.000 73.790
3369.000 100.000 73.570
3370.000 100.000 73.770
3371.000 100.000 73.830
3372.000 100.000 73.620
3373.000 100.000 73.720
3374.000 100.000 73.800
3375.000 100.000 73.750
3376.000 100.000 73.640
3377.000 100.000 73.760
3378.000 100.000 73.750
3379.000 100.000 73.670
3380.000 100.000 73.630
3381.000 100.000 73.680
3382.000 100.000 73.730
3383.000 100.000 73.780
3384.000 100.000 73.840
3385.000 100.000 73.710
3386.000 100.000 73.670
3387.000 100.000 73.700
3388.000 100.000 73.720
3389.000 100.000 73.690
3390.000 100.000 73.700
3391.000 100.000 73.710
3392.000 100.000 73.780
3393.000 100.000 73.760
3394.000 100.000 73.670
3395.000 100.000 73.650
3396.000 100.000 73.620
3397.000 100.000 73.760
3398.000 100.000 73.720
3399.000 100.000 73.720
3400.000 100.000 73.780
3401.000 100.000 73.660
3402.000 100.000 73.780
3403.000 100.000 73.790
3404.000 100.000 73.880
3405.000 100.000 73.760
3406.000 100.000 73.910
3407.000 100.000 73.600
3408.000 100.000 73.730
3409.000 100.000 73.770
3410.000 100.000 73.790
3411.000 100.000 73.760
3412.000 100.000 73.940
3413.000 100.000 73.720
3414.000 100.000 73.870
3415.000 100.000 73.780
3416.000 100.000 73.610
3417.000 100.000 73.730
3418.000 100.000 73.830
3419.000 100.000 73.820
3420.000 100.000 73.680
3421.000 100.000 73.670
3422.000 100.000 73.710
3423.000 100.000 73.650
3424.000 100.000 73.620
3425.000 100.000 73.580
3426.000 100.000 73.700
3427.000 100.000 73.800
3428.000 100.000 73.620
3429.000 100.000 73.530
3430.000 100.000 73.680
3431.000 100.000 73.780
3432.000 100.000 73.780
3433.000 100.000 73.800
3434.000 100.000 73.660
3435.000 100.000 73.680
3436.000 100.000 73.680
3437.000 100.000 73.590
3438.000 100.000 73.560
3439.000 100.000 73.680
3440.000 100.000 73.720
3441.000 100.000 73.590
3442.000 100.000 73.610
3443.000 100.000 73.700
3444.000 100.000 73.630
3445.000 100.000 73.500
3446.000 100.000 73.600
3447.000 100.000 73.600
3448.000 100.000 73.620
3449.000 100.000 73.720
3450.000 100.000 73.630
3451.000 100.000 73.720
3452.000 100.000 73.730
3453.000 100.000 73.800
3454.000 100.000 73.560
3455.000 100.000 73.730
3456.000 100.000 73.730
3457.000 100.000 73.680
3458.000 100.000 73.800
3459.000 100.000 73.550
3460.000 100.000 73.770
3461.000 100.000 73.710
3462.000 100.000 73.840
3463.000 100.000 73.820
3464.000 100.000 73.720
3465.000 100.000 73.600
3466.000 100.000 73.780
3467.000 100.000 73.630
3468.000 100.000 73.530
3469.000 100.000 73.520
3470.000 100.000 73.600
3471.000 100.000 73.680
3472.000 100.000 73.760
3473.000 100.000 73.910
3474.000 100.000 73.750
3475.000 100.000 73.750
3476.000 100.000 73.590
3477.000 100.000 73.800
3478.000 100.000 73.820
3479.000 100.000 73.840
3480.000 100.000 73.830
3481.000 100.000 73.870
3482.000 100.000 73.720
3483.000 100.000 73.760
3484.000 100.000 73.700
3485.000 100.000 73.630
3486.000 100.000 73.720
3487.000 100.000 73.720
3488.000 100.000 73.680
3489.000 100.000 73.690
3490.000 100.000 73.650
3491.000 100.000 73.620
3492.000 100.000 73.590
3493.000 100.000 73.670
3494.000 100.000 73.380
3495.000 100.000 73.710
3496.000 100.000 73.630
3497.000 100.000 73.730
3498.000 100.000 73.710
3499.000 100.000 73.770
3500.000 100.000 73.600
3501.000 100.000 73.620
3502.000 100.000 73.710
3503.000 100.000 73.700
3504.000 100.000 73.660
3505.000 100.000 73.660
3506.000 100.000 73.690
3507.000 100.000 73.630
3508.000 100.000 73.540
3509.000 100.000 73.580
3510.000 100.000 73.750
3511.000 100.000 73.850
3512.000 100.000 73.810
3513.000 100.000 73.620
3514.000 100.000 73.720
3515.000 100.000 73.720
3516.000 100.000 73.830
3517.000 100.000 73.510
3518.000 100.000 73.750
3519.000 100.000 73.600
3520.000 100.000 73.770
3521.000 100.000 73.910
3522.000 100.000 73.710
3523.000 100.000 73.810
3524.000 100.000 73.670
3525.000 100.000 73.660
3526.000 100.000 73.640
3527.000 100.000 73.870
3528.000 100.000 73.810
3529.000 100.000 73.620
3530.000 100.000 73.670
3531.000 100.000 73.730
3532.000 100.000 73.740
3533.000 100.000 73.550
3534.000 100.000 73.750
3535.000 100.000 73.740
3536.000 100.000 73.630
3537.000 100.000 73.600
3538.000 100.000 73.810
3539.000 100.000 73.590
3540.000 100.000 73.720
3541.000 100.000 73.550
3542.000 100.000 73.660
3543.000 100.000 73.660
3544.000 100.000 73.770
3545.000 100.000 73.630
3546.000 100.000 73.620
3547.000 100.000 73.820
3548.000 100.000 73.590
3549.000 100.000 73.790
3550.000 100.000 73.780
3551.000 100.000 73.760
3552.000 100.000 73.520
3553.000 100.000 73.590
3554.000 100.000 73.600
3555.000 100.000 73.770
3556.000 100.000 73.730
3557.000 100.000 73.660
3558.000 100.000 73.710
3559.000 100.000 73.770
3560.000 100.000 73.730
3561.000 100.000 73.720
3562.000 100.000 73.650
3563.000 100.000 73.590
3564.000 100.000 73.680
3565.000 100.000 73.570
3566.000 100.000 73.790
3567.000 100.000 73.760
3568.000 100.000 73.620
3569.000 100.000 73.760
3570.000 100.000 73.570
3571.000 100.000 73.760
3572.000 100.000 73.570
3573.000 100.000 73.600
3574.000 100.000 73.700
3575.000 100.000 73.690
3576.000 100.000 73.740
3577.000 100.000 73.600
3578.000 100.000 73.630
3579.000 100.000 73.570
3580.000 100.000 73.650
3581.000 100.000 73.640
3582.000 100.000 73.580
3583.000 100.000 73.730
3584.000 100.000 73.660
3585.000 100.000 73.590
3586.000 100.000 73.450
3587.000 100.000 73.620
3588.000 100.000 73.600
3589.000 100.000 73.550
3590.000 100.000 73.690
3591.000 100.000 73.590
3592.000 100.000 73.370
3593.000 100.000 73.470
3594.000 100.000 73.490
3595.000 100.000 73.600
3596.000 100.000 73.570
3597.000 100.000 73.530
3598.000 100.000 73.510
3599.000 100.000 73.610
3600.000 100.000 73.410
3601.000 100.000 73.500
3602.000 100.000 73.400
3603.000 100.000 73.620
3604.000 100.000 73.640
3605.000 100.000 73.530
3606.000 100.000 73.630
3607.000 100.000 73.510
3608.000 100.000 73.520
3609.000 100.000 73.510
3610.000 100.000 73.650
3611.000 100.000 73.560
3612.000 100.000 73.750
3613.000 100.000 73.450
3614.000 100.000 73.350
3615.000 100.000 73.460
3616.000 100.000 73.540
3617.000 100.000 73.620
3618.000 100.000 73.520
3619.000 100.000 73.590
3620.000 100.000 73.580
3621.000 100.000 73.540
3622.000 100.000 73.480
3623.000 100.000 73.550
3624.000 100.000 73.670
3625.000 100.000 73.830
3626.000 100.000 73.600
3627.000 100.000 73.670
3628.000 100.000 73.600
3629.000 100.000 73.780
3630.000 100.000 73.700
3631.000 100.000 73.740
3632.000 100.000 73.630
3633.000 100.000 73.640
3634.000 100.000 73.630
3635.000 100.000 73.570
3636.000 100.000 73.600
3637.000 100.000 73.440
3638.000 100.000 73.620
3639.000 100.000 73.860
3640.000 100.000 73.720
3641.000 100.000 73.760
3642.000 100.000 73.570
3643.000 100.000 73.680
3644.000 100.000 73.810
3645.000 100.000 73.570
3646.000 100.000 73.670
3647.000 100.000 73.670
3648.000 100.000 73.670
3649.000 100.000 73.570
3650.000 100.000 73.560
3651.000 100.000 73.580
3652.000 100.000 73.660
3653.000 100.000 73.570
3654.000 100.000 73.680
3655.000 100.000 73.620
3656.000 100.000 73.740
3657.000 100.000 73.600
3658.000 100.000 73.570
3659.000 100.000 73.680
3660.000 100.000 73.420
3661.000 100.000 73.610
3662.000 100.000 73.580
3663.000 100.000 73.550
3664.000 100.000 73.670
3665.000 100.000 73.570
3666.000 100.000 73.690
3667.000 100.000 73.520
3668.000 100.000 73.540
3669.000 100.000 73.620
3670.000 100.000 73.670
3671.000 100.000 73.570
3672.000 100.000 73.760
3673.000 100.000 73.800
3674.000 100.000 73.670
3675.000 100.000 73.810
3676.000 100.000 73.780
3677.000 100.000 73.700
3678.000 100.000 73.740
3679.000 100.000 73.710
3680.000 100.000 73.770
3681.000 100.000 73.780
3682.000 100.000 73.570
3683.000 100.000 73.720
3684.000 100.000 73.570
3685.000 100.000 73.660
3686.000 100.000 73.750
3687.000 100.000 73.540
3688.000 100.000 73.630
3689.000 100.000 73.690
3690.000 100.000 73.710
3691.000 100.000 73.690
3692.000 100.000 73.800
3693.000 100.000 73.720
3694.000 100.000 73.440
3695.000 100.000 73.720
3696.000 100.000 73.680
3697.000 100.000 73.730
3698.000 100.000 73.850
3699.000 100.000 73.670
3700.000 100.000 73.540
3701.000 100.000 73.530
3702.000 100.000 73.720
3703.000 100.000 73.750
3704.000 100.000 73.810
3705.000 100.000 73.610
3706.000 100.000 73.640
3707.000 100.000 73.660
3708.000 100.000 73.740
3709.000 100.000 73.610
3710.000 100.000 73.720
3711.000 100.000 73.630
3712.000 100.000 73.520
3713.000 100.000 73.510
3714.000 100.000 73.580
3715.000 100.000 73.750
3716.000 100.000 73.660
3717.000 100.000 73.900
3718.000 100.000 73.840
3719.000 100.000 73.630
3720.000 100.000 73.660
3721.000 100.000 73.740
3722.000 100.000 73.480
3723.000 100.000 73.710
3724.000 100.000 73.740
3725.000 100.000 73.680
3726.000 100.000 73.720
3727.000 100.000 73.740
3728.000 100.000 73.610
3729.000 100.000 73.730
3730.000 100.000 73.550
3731.000 100.000 73.570
3732.000 100.000 73.530
3733.000 100.000 73.500
3734.000 100.000 73.630
3735.000 100.000 73.800
3736.000 100.000 73.720
3737.000 100.000 73.520
3738.000 100.000 73.490
3739.000 100.000 73.790
3740.000 100.000 73.680
3741.000 100.000 73.490
3742.000 100.000 73.630
3743.000 100.000 73.810
3744.000 100.000 73.670
3745.000 100.000 73.640
3746.000 100.000 73.620
3747.000 100.000 73.670
3748.000 100.000 73.640
3749.000 100.000 73.620
3750.000 100.000 73.660
3751.000 100.000 73.530
3752.000 100.000 73.480
3753.000 100.000 73.430
3754.000 100.000 73.490
3755.000 100.000 73.680
3756.000 100.000 73.670
3757.000 100.000 73.750
3758.000 100.000 73.510
3759.000 100.000 73.640
3760.000 100.000 73.650
3761.000 100.000 73.540
3762.000 100.000 73.660
3763.000 100.000 73.770
3764.000 100.000 73.680
3765.000 100.000 73.690
3766.000 100.000 73.690
3767.000 100.000 73.490
3768.000 100.000 73.470
3769.000 100.000 73.710
3770.000 100.000 73.810
3771.000 100.000 73.680
3772.000 100.000 73.670
3773.000 100.000 73.610
3774.000 100.000 73.670
3775.000 100.000 73.770
3776.000 100.000 73.660
3777.000 100.000 73.610
3778.000 100.000 73.450
3779.000 100.000 73.570
3780.000 100.000 73.570
3781.000 100.000 73.750
3782.000 100.000 73.700
3783.000 100.000 73.580
3784.000 100.000 73.540
3785.000 100.000 73.540
3786.000 100.000 73.600
3787.000 100.000 73.520
3788.000 100.000 73.600
3789.000 100.000 73.550
3790.000 100.000 73.620
3791.000 100.000 73.630
3792.000 100.000 73.710
3793.000 100.000 73.620
3794.000 100.000 73.600
3795.000 100.000 73.480
3796.000 100.000 73.810
3797.000 100.000 73.650
3798.000 100.000 73.630
3799.000 100.000 73.600
3800.000 100.000 73.520
3801.000 100.000 73.820
3802.000 100.000 73.710
3803.000 100.000 73.730
3804.000 100.000 73.800
3805.000 100.000 73.550
3806.000 100.000 73.680
3807.000 100.000 73.580
3808.000 100.000 73.630
3809.000 100.000 73.840
3810.000 100.000 73.610
3811.000 100.000 73.720
3812.000 100.000 73.600
3813.000 100.000 73.520
3814.000 100.000 73.590
3815.000 100.000 73.820
3816.000 100.000 73.590
3817.000 100.000 73.640
3818.000 100.000 73.820
3819.000 100.000 73.650
3820.000 100.000 73.670
3821.000 100.000 73.630
3822.000 100.000 73.470
3823.000 100.000 73.770
3824.000 100.000 73.750
3825.000 100.000 73.820
3826.000 100.000 73.530
3827.000 100.000 73.680
3828.000 100.000 73.750
3829.000 100.000 73.740
3830.000 100.000 73.570
3831.000 100.000 73.590
3832.000 100.000 73.790
3833.000 100.000 73.690
3834.000 100.000 73.730
3835.000 100.000 73.720
3836.000 100.000 73.730
3837.000 100.000 73.740
3838.000 100.000 73.860
3839.000 100.000 73.570
3840.000 100.000 73.810
3841.000 100.000 73.750
3842.000 100.000 73.700
3843.000 100.000 73.540
3844.000 100.000 73.560
3845.000 100.000 73.690
3846.000 100.000 73.800
3847.000 100.000 73.630
3848.000 100.000 73.660
3849.000 100.000 73.760
3850.000 100.000 73.750
3851.000 100.000 73.800
3852.000 100.000 73.720
3853.000 100.000 73.690
3854.000 100.000 73.610
3855.000 100.000 73.600
3856.000 100.000 73.640
3857.000 100.000 73.660
3858.000 100.000 73.700
3859.000 100.000 73.690
3860.000 100.000 73.550
3861.000 100.000 73.700
3862.000 100.000 73.660
3863.000 100.000 73.580
3864.000 100.000 73.590
3865.000 100.000 73.700
3866.000 100.000 73.510
3867.000 100.000 73.700
3868.000 100.000 73.640
3869.000 100.000 73.770
3870.000 100.000 73.880
3871.000 100.000 73.710
3872.000 100.000 73.550
3873.000 100.000 73.710
3874.000 100.000 73.630
3875.000 100.000 73.730
3876.000 100.000 73.630
3877.000 100.000 73.570
3878.000 100.000 73.720
3879.000 100.000 73.850
3880.000 100.000 73.820
3881.000 100.000 73.820
3882.000 100.000 73.850
3883.000 100.000 73.630
3884.000 100.000 73.620
3885.000 100.000 73.680
3886.000 100.000 73.750
3887.000 100.000 73.810
3888.000 100.000 73.780
3889.000 100.000 73.720
3890.000 100.000 73.700
3891.000 100.000 73.730
3892.000 100.000 73.630
3893.000 100.000 73.830
3894.000 100.000 73.880
3895.000 100.000 73.590
3896.000 100.000 73.750
3897.000 100.000 73.610
3898.000 100.000 73.680
3899.000 100.000 73.780
3900.000 100.000 73.700
3901.000 100.000 73.640
3902.000 100.000 73.700
3903.000 100.000 73.660
3904.000 100.000 73.680
3905.000 100.000 73.900
3906.000 100.000 73.640
3907.000 100.000 73.690
3908.000 100.000 73.670
3909.000 100.000 73.700
3910.000 100.000 73.710
3911.000 100.000 73.710
3912.000 100.000 73.690
3913.000 100.000 73.770
3914.000 100.000 73.660
3915.000 100.000 73.740
3916.000 100.000 73.730
3917.000 100.000 73.930
3918.000 100.000 73.650
3919.000 100.000 73.640
3920.000 100.000 73.720
3921.000 100.000 73.730
3922.000 100.000 73.750
3923.000 100.000 73.780
3924.000 100.000 73.640
3925.000 100.000 73.750
3926.000 100.000 73.790
3927.000 100.000 73.760
3928.000 100.000 73.580
3929.000 100.000 73.630
3930.000 100.000 73.650
3931.000 100.000 73.840
3932.000 100.000 73.940
3933.000 100.000 73.720
3934.000 100.000 73.760
3935.000 100.000 73.690
3936.000 100.000 73.800
3937.000 100.000 73.770
3938.000 100.000 73.800
3939.000 100.000 73.660
3940.000 100.000 73.840
3941.000 100.000 73.630
3942.000 100.000 73.760
3943.000 100.000 73.770
3944.000 100.000 73.710
3945.000 100.000 73.830
3946.000 100.000 73.750
3947.000 100.000 73.750
3948.000 100.000 73.800
3949.000 100.000 73.820
3950.000 100.000 73.640
3951.000 100.000 73.710
3952.000 100.000 73.600
3953.000 100.000 73.520
3954.000 100.000 73.820
3955.000 100.000 73.740
3956.000 100.000 73.700
3957.000 100.000 73.710
3958.000 100.000 73.720
3959.000 100.000 73.770
3960.000 100.000 73.610
3961.000 100.000 73.710
3962.000 100.000 73.790
3963.000 100.000 73.750
3964.000 100.000 73.690
3965.000 100.000 73.620
3966.000 100.000 73.740
3967.000 100.000 73.900
3968.000 100.000 73.850
3969.000 100.000 73.610
3970.000 100.000 73.670
3971.000 100.000 73.680
3972.000 100.000 73.860
3973.000 100.000 73.630
3974.000 100.000 73.590
3975.000 100.000 73.780
3976.000 100.000 73.770
3977.000 100.000 73.710
3978.000 100.000 73.630
3979.000 100.000 73.750
3980.000 100.000 73.740
3981.000 100.000 73.480
3982.000 100.000 73.730
3983.000 100.000 73.890
3984.000 100.000 73.920
3985.000 100.000 73.670
3986.000 100.000 73.870
3987.000 100.000 73.690
3988.000 100.000 73.660
3989.000 100.000 73.580
3990.000 100.000 73.630
3991.000 100.000 73.810
3992.000 100.000 73.670
3993.000 100.000 73.480
3994.000 100.000 73.770
3995.000 100.000 73.690
3996.000 100.000 73.770
3997.000 100.000 73.680
3998.000 100.000 73.660
3999.000 100.000 73.610
4000.000 100.000 73.490
4001.000 100.000 73.650
4002.000 100.000 73.480
4003.000 100.000 73.700
4004.000 100.000 73.720
4005.000 100.000 73.590
4006.000 100.000 73.630
4007.000 100.000 73.690
4008.000 100.000 73.620
4009.000 100.000 73.660
4010.000 100.000 73.580
4011.000 100.000 73.620
4012.000 100.000 73.520
4013.000 100.000 73.630
4014.000 100.000 73.830
4015.000 100.000 73.770
4016.000 100.000 73.770
4017.000 100.000 73.710
4018.000 100.000 73.590
4019.000 100.000 73.750
4020.000 100.000 73.680
4021.000 100.000 73.710
4022.000 100.000 73.700
4023.000 100.000 73.810
4024.000 100.000 73.630
4025.000 100.000 73.780
4026.000 100.000 73.630
4027.000 100.000 73.600
4028.000 100.000 73.770
4029.000 100.000 73.590
4030.000 100.000 73.750
4031.000 100.000 73.620
4032.000 100.000 73.740
4033.000 100.000 73.680
4034.000 100.000 73.770
4035.000 100.000 73.780
4036.000 100.000 73.670
4037.000 100.000 73.710
4038.000 100.000 73.690
4039.000 100.000 73.620
4040.000 100.000 73.740
4041.000 100.000 73.550
4042.000 100.000 73.670
4043.000 100.000 73.640
4044.000 100.000 73.800
4045.000 100.000 73.750
4046.000 100.000 73.570
4047.000 100.000 73.520
4048.000 100.000 73.790
4049.000 100.000 73.770
4050.000 100.000 73.760
4051.000 100.000 73.800
4052.000 100.000 73.700
4053.000 100.000 73.800
4054.000 100.000 73.830
4055.000 100.000 73.510
4056.000 100.000 73.650
4057.000 100.000 73.720
4058.000 100.000 73.770
4059.000 100.000 73.720
4060.000 100.000 73.770
4061.000 100.000 73.930
4062.000 100.000 73.800
4063.000 100.000 73.790
4064.000 100.000 73.690
4065.000 100.000 73.660
4066.000 100.000 73.840
4067.000 100.000 73.800
4068.000 100.000 73.750
4069.000 100.000 73.910
4070.000 100.000 73.700
4071.000 100.000 73.880
4072.000 100.000 73.830
4073.000 100.000 73.600
4074.000 100.000 73.960
4075.000 100.000 73.620
4076.000 100.000 73.680
4077.000 100.000 73.660
4078.000 100.000 73.800
4079.000 100.000 73.690
4080.000 100.000 73.800
4081.000 100.000 73.750
4082.000 100.000 73.580
4083.000 100.000 73.850
4084.000 100.000 73.710
4085.000 100.000 73.760
4086.000 100.000 73.690
4087.000 100.000 73.710
4088.000 100.000 73.760
4089.000 100.000 73.640
4090.000 100.000 73.780
4091.000 100.000 73.670
4092.000 100.000 73.640
4093.000 100.000 73.820
4094.000 100.000 73.640
4095.000 100.000 73.780
4096.000 100.000 73.770
4097.000 100.000 73.630
4098.000 100.000 73.750
4099.000 100.000 73.820
4100.000 100.000 73.830
4101.000 100.000 73.670
4102.000 100.000 73.720
4103.000 100.000 73.520
4104.000 100.000 73.710
4105.000 100.000 73.760
4106.000 100.000 73.570
4107.000 100.000 73.600
4108.000 100.000 73.870
4109.000 100.000 73.850
4110.000 100.000 73.760
4111.000 100.000 73.740
4112.000 100.000 73.690
4113.000 100.000 73.600
4114.000 100.000 73.620
4115.000 100.000 73.680
4116.000 100.000 73.590
4117.000 100.000 73.690
4118.000 100.000 73.570
4119.000 100.000 73.650
4120.000 100.000 73.700
4121.000 100.000 73.800
4122.000 100.000 73.670
4123.000 100.000 73.830
4124.000 100.000 73.640
4125.000 100.000 73.570
4126.000 100.000 73.740
4127.000 100.000 73.490
4128.000 100.000 73.560
4129.000 100.000 73.510
4130.000 100.000 73.810
4131.000 100.000 73.520
4132.000 100.000 73.630
4133.000 100.000 73.640
4134.000 100.000 73.770
4135.000 100.000 73.730
4136.000 100.000 73.760
4137.000 100.000 73.630
4138.000 100.000 73.800
4139.000 100.000 73.860
4140.000 100.000 73.700
4141.000 100.000 73.860
4142.000 100.000 73.740
4143.000 100.000 73.710
4144.000 100.000 73.810
4145.000 100.000 73.700
4146.000 100.000 73.870
4147.000 100.000 73.830
4148.000 100.000 73.820
4149.000 100.000 73.850
4150.000 100.000 73.810
4151.000 100.000 73.780
4152.000 100.000 73.640
4153.000 100.000 73.650
4154.000 100.000 73.740
4155.000 100.000 73.860
4156.000 100.000 73.740
4157.000 100.000 73.820
4158.000 100.000 73.780
4159.000 100.000 73.640
4160.000 100.000 73.610
4161.000 100.000 73.670
4162.000 100.000 73.750
4163.000 100.000 73.810
4164.000 100.000 73.890
4165.000 100.000 73.860
4166.000 100.000 73.730
4167.000 100.000 73.760
4168.000 100.000 73.680
4169.000 100.000 73.720
4170.000 100.000 73.730
4171.000 100.000 73.580
4172.000 100.000 73.850
4173.000 100.000 73.520
4174.000 100.000 73.780
4175.000 100.000 73.940
4176.000 100.000 73.690
4177.000 100.000 73.630
4178.000 100.000 73.710
4179.000 100.000 73.770
4180.000 100.000 73.730
4181.000 100.000 73.660
4182.000 100.000 73.690
4183.000 100.000 73.550
4184.000 100.000 73.750
4185.000 100.000 73.700
4186.000 100.000 73.460
4187.000 100.000 73.530
4188.000 100.000 73.630
4189.000 100.000 73.680
4190.000 100.000 73.790
4191.000 100.000 73.700
4192.000 100.000 73.780
4193.000 100.000 73.720
4194.000 100.000 73.870
4195.000 100.000 73.620
4196.000 100.000 73.760
4197.000 100.000 73.920
4198.000 100.000 73.490
4199.000 100.000 73.700
4200.000 100.000 73.690
4201.000 100.000 73.580
4202.000 100.000 73.570
4203.000 100.000 73.740
4204.000 100.000 73.800
4205.000 100.000 73.690
4206.000 100.000 73.780
4207.000 100.000 73.650
4208.000 100.000 73.690
4209.000 100.000 73.580
4210.000 100.000 73.600
4211.000 100.000 73.680
4212.000 100.000 73.690
4213.000 100.000 73.640
4214.000 100.000 73.710
4215.000 100.000 73.650
4216.000 100.000 73.600
4217.000 100.000 73.680
4218.000 100.000 73.830
4219.000 100.000 73.730
4220.000 100.000 73.750
4221.000 100.000 73.630
4222.000 100.000 73.800
4223.000 100.000 73.490
4224.000 100.000 73.880
4225.000 100.000 73.540
4226.000 100.000 73.560
4227.000 100.000 73.810
4228.000 100.000 73.670
4229.000 100.000 73.780
4230.000 100.000 73.620
4231.000 100.000 73.740
4232.000 100.000 73.750
4233.000 100.000 73.610
4234.000 100.000 73.610
4235.000 100.000 73.550
4236.000 100.000 73.760
4237.000 100.000 73.650
4238.000 100.000 73.770
4239.000 100.000 73.540
4240.000 100.000 73.550
4241.000 100.000 73.720
4242.000 100.000 73.870
4243.000 100.000 73.640
4244.000 100.000 73.730
4245.000 100.000 73.700
4246.000 100.000 73.720
4247.000 100.000 73.890
4248.000 100.000 73.730
4249.000 100.000 73.670
4250.000 100.000 73.660
4251.000 100.000 73.740
4252.000 100.000 73.810
4253.000 100.000 73.810
4254.000 100.000 73.620
4255.000 100.000 73.580
4256.000 100.000 73.700
4257.000 100.000 73.440
4258.000 100.000 73.540
4259.000 100.000 73.770
4260.000 100.000 73.800
4261.000 100.000 73.660
4262.000 100.000 73.560
4263.000 100.000 73.750
4264.000 100.000 73.650
4265.000 100.000 73.640
4266.000 100.000 73.670
4267.000 100.000 73.810
4268.000 100.000 73.810
4269.000 100.000 73.680
4270.000 100.000 73.550
4271.000 100.000 73.650
4272.000 100.000 73.680
4273.000 100.000 73.690
4274.000 100.000 73.700
4275.000 100.000 73.570
4276.000 100.000 73.690
4277.000 100.000 73.680
4278.000 100.000 73.790
4279.000 100.000 73.860
4280.000 100.000 73.870
4281.000 100.000 73.650
4282.000 100.000 73.720
4283.000 100.000 73.750
4284.000 100.000 73.730
4285.000 100.000 73.830
4286.000 100.000 73.820
4287.000 100.000 73.800
4288.000 100.000 73.740
4289.000 100.000 73.690
4290.000 100.000 73.870
4291.000 100.000 73.800
4292.000 100.000 73.610
4293.000 100.000 73.730
4294.000 100.000 73.640
4295.000 100.000 73.870
4296.000 100.000 73.480
4297.000 100.000 73.660
4298.000 100.000 73.700
4299.000 100.000 73.730
4300.000 100.000 73.760
4301.000 100.000 73.730
4302.000 100.000 73.880
4303.000 100.000 73.620
4304.000 100.000 73.660
4305.000 100.000 73.670
4306.000 100.000 73.730
4307.000 100.000 73.820
4308.000 100.000 73.480
4309.000 100.000 73.570
4310.000 100.000 73.880
4311.000 100.000 73.870
4312.000 100.000 73.740
4313.000 100.000 73.750
4314.000 100.000 73.650
4315.000 100.000 73.670
4316.000 100.000 73.750
4317.000 100.000 73.650
4318.000 100.000 73.830
4319.000 100.000 73.620
4320.000 100.000 73.650
4321.000 100.000 73.840
4322.000 100.000 73.690
4323.000 100.000 73.580
4324.000 100.000 73.630
4325.000 100.000 73.750
4326.000 100.000 73.600
4327.000 100.000 73.820
4328.000 100.000 73.680
4329.000 100.000 73.880
4330.000 100.000 73.690
4331.000 100.000 73.710
4332.000 100.000 73.550
4333.000 100.000 73.680
4334.000 100.000 73.790
4335.000 100.000 73.590
4336.000 100.000 73.650
4337.000 100.000 73.750
4338.000 100.000 73.630
4339.000 100.000 73.730
4340.000 100.000 73.770
4341.000 100.000 73.700
4342.000 100.000 73.650
4343.000 100.000 73.670
4344.000 100.000 73.690
4345.000 100.000 73.550
4346.000 100.000 73.610
4347.000 100.000 73.740
4348.000 100.000 73.700
4349.000 100.000 73.880
4350.000 100.000 73.750
4351.000 100.000 73.550
4352.000 100.000 73.680
4353.000 100.000 73.660
4354.000 100.000 73.700
4355.000 100.000 73.650
4356.000 100.000 73.770
4357.000 100.000 73.540
4358.000 100.000 73.490
4359.000 100.000 73.580
4360.000 100.000 73.560
4361.000 100.000 73.730
4362.000 100.000 73.620
4363.000 100.000 73.510
4364.000 100.000 73.670
4365.000 100.000 73.840
4366.000 100.000 73.610
4367.000 100.000 73.760
4368.000 100.000 73.790
4369.000 100.000 73.750
4370.000 100.000 73.740
4371.000 100.000 73.630
4372.000 100.000 73.680
4373.000 100.000 73.430
4374.000 100.000 73.610
4375.000 100.000 73.590
4376.000 100.000 73.740
4377.000 100.000 73.670
4378.000 100.000 73.670
4379.000 100.000 73.680
4380.000 100.000 73.740
4381.000 100.000 73.710
4382.000 100.000 73.700
4383.000 100.000 73.730
4384.000 100.000 73.870
4385.000 100.000 73.750
4386.000 100.000 73.690
4387.000 100.000 73.700
4388.000 100.000 73.810
4389.000 100.000 73.620
4390.000 100.000 73.730
4391.000 100.000 73.840
4392.000 100.000 73.620
4393.000 100.000 73.700
4394.000 100.000 73.630
4395.000 100.000 73.700
4396.000 100.000 73.660
4397.000 100.000 73.580
4398.000 100.000 73.700
4399.000 100.000 73.770
4400.000 100.000 73.580
4401.000 100.000 73.640
4402.000 100.000 73.710
4403.000 100.000 73.670
4404.000 100.000 73.650
4405.000 100.000 73.690
4406.000 100.000 73.580
4407.000 100.000 73.620
4408.000 100.000 73.600
4409.000 100.000 73.840
4410.000 100.000 73.750
4411.000 100.000 73.590
4412.000 100.000 73.770
4413.000 100.000 73.620
4414.000 100.000 73.720
4415.000 100.000 73.730
4416.000 100.000 73.830
4417.000 100.000 73.690
4418.000 100.000 73.480
4419.000 100.000 73.720
4420.000 100.000 73.660
4421.000 100.000 73.610
4422.000 100.000 73.650
4423.000 100.000 73.610
4424.000 100.000 73.550
4425.000 100.000 73.780
4426.000 100.000 73.660
4427.000 100.000 73.680
4428.000 100.000 73.660
4429.000 100.000 73.540
4430.000 100.000 73.540
4431.000 100.000 73.600
4432.000 100.000 73.540
4433.000 100.000 73.380
4434.000 100.000 73.580
4435.000 100.000 73.470
4436.000 100.000 73.500
4437.000 100.000 73.490
4438.000 100.000 73.560
4439.000 100.000 73.540
4440.000 100.000 73.620
4441.000 100.000 73.600
4442.000 100.000 73.730
4443.000 100.000 73.700
4444.000 100.000 73.630
4445.000 100.000 73.660
4446.000 100.000 73.470
4447.000 100.000 73.480
4448.000 100.000 73.500
4449.000 100.000 73.490
4450.000 100.000 73.420
4451.000 100.000 73.550
4452.000 100.000 73.720
4453.000 100.000 73.480
4454.000 100.000 73.690
4455.000 100.000 73.730
4456.000 100.000 73.650
4457.000 100.000 73.630
4458.000 100.000 73.650
4459.000 100.000 73.440
4460.000 100.000 73.730
4461.000 100.000 73.570
4462.000 100.000 73.680
4463.000 100.000 73.590
4464.000 100.000 73.580
4465.000 100.000 73.540
4466.000 100.000 73.760
4467.000 100.000 73.680
4468.000 100.000 73.600
4469.000 100.000 73.590
4470.000 100.000 73.710
4471.000 100.000 73.820
4472.000 100.000 73.640
4473.000 100.000 73.680
4474.000 100.000 73.780
4475.000 100.000 73.710
4476.000 100.000 73.680
4477.000 100.000 73.670
4478.000 100.000 73.530
4479.000 100.000 73.600
4480.000 100.000 73.630
4481.000 100.000 73.600
4482.000 100.000 73.780
4483.000 100.000 73.720
4484.000 100.000 73.670
4485.000 100.000 73.700
4486.000 100.000 73.550
4487.000 100.000 73.720
4488.000 100.000 73.730
4489.000 100.000 73.640
4490.000 100.000 73.600
4491.000 100.000 73.810
4492.000 100.000 73.810
4493.000 100.000 73.560
4494.000 100.000 73.680
4495.000 100.000 73.530
4496.000 100.000 73.610
4497.000 100.000 73.710
4498.000 100.000 73.790
4499.000 100.000 73.640
4500.000 100.000 73.710
4501.000 100.000 73.670
4502.000 100.000 73.660
4503.000 100.000 73.710
4504.000 100.000 73.670
4505.000 100.000 73.710
4506.000 100.000 73.610
4507.000 100.000 73.660
4508.000 100.000 73.590
4509.000 100.000 73.510
4510.000 100.000 73.550
4511.000 100.000 73.680
4512.000 100.000 73.520
4513.000 100.000 73.650
4514.000 100.000 73.630
4515.000 100.000 73.560
4516.000 100.000 73.630
4517.000 100.000 73.660
4518.000 100.000 73.760
4519.000 100.000 73.640
4520.000 100.000 73.670
4521.000 100.000 73.770
4522.000 100.000 73.600
4523.000 100.000 73.640
4524.000 100.000 73.600
4525.000 100.000 73.580
4526.000 100.000 73.660
4527.000 100.000 73.680
4528.000 100.000 73.700
4529.000 100.000 73.640
4530.000 100.000 73.670
4531.000 100.000 73.730
4532.000 100.000 73.650
4533.000 100.000 73.650
4534.000 100.000 73.790
4535.000 100.000 73.680
4536.000 100.000 73.660
4537.000 100.000 73.750
4538.000 100.000 73.850
4539.000 100.000 73.760
4540.000 100.000 73.630
4541.000 100.000 73.700
4542.000 100.000 73.530
4543.000 100.000 73.550
4544.000 100.000 73.470
4545.000 100.000 73.630
4546.000 100.000 73.630
4547.000 100.000 73.730
4548.000 100.000 73.670
4549.000 100.000 73.580
4550.000 100.000 73.680
4551.000 100.000 73.670
4552.000 100.000 73.560
4553.000 100.000 73.710
4554.000 100.000 73.760
4555.000 100.000 73.730
4556.000 100.000 73.790
4557.000 100.000 73.800
4558.000 100.000 73.580
4559.000 100.000 73.540
4560.000 100.000 73.660
4561.000 100.000 73.800
4562.000 100.000 73.830
4563.000 100.000 73.590
4564.000 100.000 73.780
4565.000 100.000 73.500
4566.000 100.000 73.690
4567.000 100.000 73.740
4568.000 100.000 73.630
4569.000 100.000 73.530
4570.000 100.000 73.780
4571.000 100.000 73.660
4572.000 100.000 73.720
4573.000 100.000 73.480
4574.000 100.000 73.590
4575.000 100.000 73.510
4576.000 100.000 73.720
4577.000 100.000 73.700
4578.000 100.000 73.660
4579.000 100.000 73.630
4580.000 100.000 73.560
4581.000 100.000 73.740
4582.000 100.000 73.530
4583.000 100.000 73.750
4584.000 100.000 73.540
4585.000 100.000 73.600
4586.000 100.000 73.620
4587.000 100.000 73.780
4588.000 100.000 73.460
4589.000 100.000 73.570
4590.000 100.000 73.520
4591.000 100.000 73.700
4592.000 100.000 73.470
4593.000 100.000 73.520
4594.000 100.000 73.650
4595.000 100.000 73.530
4596.000 100.000 73.510
4597.000 100.000 73.560
4598.000 100.000 73.620
4599.000 100.000 73.640
4600.000 100.000 73.710
4601.000 100.000 73.570
4602.000 100.000 73.660
4603.000 100.000 73.570
4604.000 100.000 73.580
4605.000 100.000 73.410
4606.000 100.000 73.590
4607.000 100.000 73.650
4608.000 100.000 73.610
4609.000 100.000 73.520
4610.000 100.000 73.540
4611.000 100.000 73.640
4612.000 100.000 73.740
4613.000 100.000 73.590
4614.000 100.000 73.650
4615.000 100.000 73.590
4616.000 100.000 73.620
4617.000 100.000 73.430
4618.000 100.000 73.690
4619.000 100.000 73.670
4620.000 100.000 73.760
4621.000 100.000 73.520
4622.000 100.000 73.700
4623.000 100.000 73.650
4624.000 100.000 73.580
4625.000 100.000 73.660
4626.000 100.000 73.470
4627.000 100.000 73.630
4628.000 100.000 73.750
4629.000 100.000 73.660
4630.000 100.000 73.720
4631.000 100.000 73.740
4632.000 100.000 73.620
4633.000 100.000 73.670
4634.000 100.000 73.520
4635.000 100.000 73.650
4636.000 100.000 73.590
4637.000 100.000 73.570
4638.000 100.000 73.480
4639.000 100.000 73.600
4640.000 100.000 73.710
4641.000 100.000 73.670
4642.000 100.000 73.790
4643.000 100.000 73.710
4644.000 100.000 73.640
4645.000 100.000 73.800
4646.000 100.000 73.750
4647.000 100.000 73.620
4648.000 100.000 73.530
4649.000 100.000 73.790
4650.000 100.000 73.650
4651.000 100.000 73.490
4652.000 100.000 73.540
4653.000 100.000 73.680
4654.000 100.000 73.640
4655.000 100.000 73.640
4656.000 100.000 73.670
4657.000 100.000 73.750
4658.000 100.000 73.740
4659.000 100.000 73.480
4660.000 100.000 73.690
4661.000 100.000 73.550
4662.000 100.000 73.540
4663.000 100.000 73.610
4664.000 100.000 73.800
4665.000 100.000 73.760
4666.000 100.000 73.870
4667.000 100.000 73.470
4668.000 100.000 73.740
4669.000 100.000 73.860
4670.000 100.000 73.690
4671.000 100.000 73.800
4672.000 100.000 73.750
4673.000 100.000 73.620
4674.000 100.000 73.530
4675.000 100.000 73.600
4676.000 100.000 73.700
4677.000 100.000 73.840
4678.000 100.000 73.600
4679.000 100.000 73.630
4680.000 100.000 73.490
4681.000 100.000 73.660
4682.000 100.000 73.530
4683.000 100.000 73.760
4684.000 100.000 73.660
4685.000 100.000 73.610
4686.000 100.000 73.640
4687.000 100.000 73.650
4688.000 100.000 73.620
4689.000 100.000 73.730
4690.000 100.000 73.740
4691.000 100.000 73.610
4692.000 100.000 73.480
4693.000 100.000 73.670
4694.000 100.000 73.630
4695.000 100.000 73.580
4696.000 100.000 73.740
4697.000 100.000 73.670
4698.000 100.000 73.690
4699.000 100.000 73.690
4700.000 100.000 73.720
4701.000 100.000 73.730
4702.000 100.000 73.830
4703.000 100.000 73.870
4704.000 100.000 73.660
4705.000 100.000 73.820
4706.000 100.000 73.780
4707.000 100.000 73.750
4708.000 100.000 73.840
4709.000 100.000 73.740
4710.000 100.000 73.800
4711.000 100.000 73.660
4712.000 100.000 73.710
4713.000 100.000 73.810
4714.000 100.000 73.730
4715.000 100.000 73.750
4716.000 100.000 73.630
4717.000 100.000 73.620
4718.000 100.000 73.690
4719.000 100.000 73.760
4720.000 100.000 73.580
4721.000 100.000 73.670
4722.000 100.000 73.650
4723.000 100.000 73.640
4724.000 100.000 73.780
4725.000 100.000 73.760
4726.000 100.000 73.580
4727.000 100.000 73.700
4728.000 100.000 73.650
4729.000 100.000 73.550
4730.000 100.000 73.580
4731.000 100.000 73.630
4732.000 100.000 73.780
4733.000 100.000 73.490
4734.000 100.000 73.570
4735.000 100.000 73.630
4736.000 100.000 73.710
4737.000 100.000 73.590
4738.000 100.000 73.500
4739.000 100.000 73.660
4740.000 100.000 73.610
4741.000 100.000 73.520
4742.000 100.000 73.670
4743.000 100.000 73.660
4744.000 100.000 73.800
4745.000 100.000 73.550
4746.000 100.000 73.540
4747.000 100.000 73.660
4748.000 100.000 73.740
4749.000 100.000 73.570
4750.000 100.000 73.620
4751.000 100.000 73.770
4752.000 100.000 73.730
4753.000 100.000 73.690
4754.000 100.000 73.550
4755.000 100.000 73.700
4756.000 100.000 73.840
4757.000 100.000 73.760
4758.000 100.000 73.690
4759.000 100.000 73.680
4760.000 100.000 73.740
4761.000 100.000 73.770
4762.000 100.000 73.620
4763.000 100.000 73.690
4764.000 100.000 73.640
4765.000 100.000 73.730
4766.000 100.000 73.580
4767.000 100.000 73.730
4768.000 100.000 73.660
4769.000 100.000 73.660
4770.000 100.000 73.690
4771.000 100.000 73.740
4772.000 100.000 73.680
4773.000 100.000 73.740
4774.000 100.000 73.650
4775.000 100.000 73.750
4776.000 100.000 73.730
4777.000 100.000 73.620
4778.000 100.000 73.790
4779.000 100.000 73.730
4780.000 100.000 73.580
4781.000 100.000 73.590
4782.000 100.000 73.630
4783.000 100.000 73.590
4784.000 100.000 73.470
4785.000 100.000 73.630
4786.000 100.000 73.650
4787.000 100.000 73.740
4788.000 100.000 73.460
4789.000 100.000 73.700
4790.000 100.000 73.510
4791.000 100.000 73.650
4792.000 100.000 73.580
4793.000 100.000 73.580
4794.000 100.000 73.610
4795.000 100.000 73.630
4796.000 100.000 73.630
4797.000 100.000 73.730
4798.000 100.000 73.730
4799.000 100.000 73.700
4800.000 100.000 73.740
4801.000 100.000 73.720
4802.000 100.000 73.720
4803.000 100.000 73.510
4804.000 100.000 73.670
4805.000 100.000 73.700
4806.000 100.000 73.700


==> fig/data/ext2_double_descent_5layer.txt <==
epoch train test
0.000 30.950 35.250
1.000 45.070 54.970
2.000 47.732 59.060
3.000 50.594 61.140
4.000 54.972 66.950
5.000 55.650 67.380
6.000 57.410 68.860
7.000 58.750 70.590
8.000 60.164 71.570
9.000 60.002 71.650
10.000 61.638 74.210
11.000 63.178 75.090
12.000 61.738 73.510
13.000 60.952 71.770
14.000 62.166 72.920
15.000 64.478 76.490
16.000 63.156 75.180
17.000 65.318 77.110
18.000 66.654 78.120
19.000 66.356 77.560
20.000 64.542 75.750
21.000 64.834 76.320
22.000 65.262 75.440
23.000 66.942 78.320
24.000 67.408 78.180
25.000 67.618 78.190
26.000 68.166 78.680
27.000 66.124 75.690
28.000 68.902 79.320
29.000 70.036 80.830
30.000 67.688 77.400
31.000 68.816 78.900
32.000 69.068 78.370
33.000 70.374 79.650
34.000 70.822 80.610
35.000 70.046 79.100
36.000 70.756 80.540
37.000 70.810 80.160
38.000 68.976 76.620
39.000 69.828 78.680
40.000 71.266 80.070
41.000 69.728 77.680
42.000 69.890 77.630
43.000 72.472 80.520
44.000 69.654 76.030
45.000 72.532 80.020
46.000 71.664 78.610
47.000 72.736 80.380
48.000 72.822 79.300
49.000 72.630 79.680
50.000 70.414 76.310
51.000 73.598 79.930
52.000 72.132 78.130
53.000 72.184 77.820
54.000 73.866 79.760
55.000 72.976 78.590
56.000 73.538 79.010
57.000 73.238 78.560
58.000 72.254 76.470
59.000 74.316 78.410
60.000 72.786 77.220
61.000 74.292 78.890
62.000 74.190 77.690
63.000 73.920 76.940
64.000 74.448 77.660
65.000 73.114 75.490
66.000 71.804 74.250
67.000 74.720 77.130
68.000 73.036 74.810
69.000 75.894 78.380
70.000 73.638 75.410
71.000 75.666 77.280
72.000 74.356 75.670
73.000 72.570 72.730
74.000 72.626 72.040
75.000 74.332 74.780
76.000 76.730 77.770
77.000 75.922 76.270
78.000 75.236 74.920
79.000 77.146 76.040
80.000 76.794 76.310
81.000 75.124 74.280
82.000 76.374 75.190
83.000 77.386 76.100
84.000 78.086 76.940
85.000 73.864 72.140
86.000 77.782 74.810
87.000 77.764 74.800
88.000 76.792 74.010
89.000 76.656 73.830
90.000 77.694 73.950
91.000 77.138 72.890
92.000 78.376 74.800
93.000 78.454 74.690
94.000 79.232 75.990
95.000 79.354 74.700
96.000 78.760 74.080
97.000 72.710 67.430
98.000 80.112 75.080
99.000 80.360 74.660
100.000 79.072 75.780
101.000 80.572 74.390
102.000 79.460 73.940
103.000 76.000 70.250
104.000 79.558 75.100
105.000 81.024 73.930
106.000 80.926 74.420
107.000 81.740 73.800
108.000 77.522 69.640
109.000 79.424 72.170
110.000 80.068 71.330
111.000 81.696 73.770
112.000 81.548 73.310
113.000 82.042 73.090
114.000 83.092 73.490
115.000 81.474 72.020
116.000 81.604 71.850
117.000 81.244 71.950
118.000 82.232 73.150
119.000 81.534 70.920
120.000 82.528 73.180
121.000 83.878 73.390
122.000 83.114 73.650
123.000 83.026 72.340
124.000 83.974 72.820
125.000 83.384 71.700
126.000 84.556 73.240
127.000 83.946 72.460
128.000 84.504 73.200
129.000 84.558 72.430
130.000 82.638 70.200
131.000 85.200 72.400
132.000 85.746 72.190
133.000 85.928 72.680
134.000 85.700 72.190
135.000 85.532 72.160
136.000 85.672 72.900
137.000 83.908 71.010
138.000 85.470 71.680
139.000 85.742 71.180
140.000 86.542 72.160
141.000 85.816 71.590
142.000 85.162 72.420
143.000 86.304 71.920
144.000 86.310 71.360
145.000 85.760 69.540
146.000 86.114 69.360
147.000 86.036 71.620
148.000 86.934 71.120
149.000 86.162 71.730
150.000 84.892 67.690
151.000 87.522 71.040
152.000 86.942 70.060
153.000 86.368 70.760
154.000 87.270 70.510
155.000 85.294 68.830
156.000 88.434 71.740
157.000 89.144 70.910
158.000 89.102 71.870
159.000 87.934 71.620
160.000 88.684 70.560
161.000 87.534 70.120
162.000 87.416 69.020
163.000 86.856 69.740
164.000 88.730 71.540
165.000 89.750 70.790
166.000 86.358 67.630
167.000 88.692 70.180
168.000 90.056 71.490
169.000 89.528 70.300
170.000 86.730 69.010
171.000 88.874 70.370
172.000 90.780 71.570
173.000 90.172 71.510
174.000 89.048 70.630
175.000 90.432 71.470
176.000 91.112 71.350
177.000 87.998 68.650
178.000 89.068 69.900
179.000 90.468 71.180
180.000 91.226 71.080
181.000 90.262 70.350
182.000 91.046 71.300
183.000 89.964 69.390
184.000 90.292 69.910
185.000 91.286 70.940
186.000 91.344 70.790
187.000 91.212 70.870
188.000 92.538 71.660
189.000 91.800 71.630
190.000 91.868 70.430
191.000 92.110 71.370
192.000 89.724 69.080
193.000 92.564 71.990
194.000 91.046 69.900
195.000 92.322 70.800
196.000 91.478 70.630
197.000 91.772 70.750
198.000 92.264 71.010
199.000 93.036 70.970
200.000 93.020 71.630
201.000 91.158 68.880
202.000 93.030 69.480
203.000 91.832 69.240
204.000 92.678 71.090
205.000 92.858 71.050
206.000 92.454 71.040
207.000 93.056 70.870
208.000 92.812 70.970
209.000 92.762 69.770
210.000 93.672 71.370
211.000 93.668 71.410
212.000 93.178 71.120
213.000 92.884 70.330
214.000 94.550 71.270
215.000 93.038 69.750
216.000 91.714 68.790
217.000 94.074 70.330
218.000 94.066 71.660
219.000 93.830 70.390
220.000 94.100 71.790
221.000 94.374 71.370
222.000 93.088 69.200
223.000 93.678 70.230
224.000 94.202 70.940
225.000 94.082 70.140
226.000 94.546 70.540
227.000 94.906 70.990
228.000 93.992 70.940
229.000 93.886 70.410
230.000 94.032 71.070
231.000 94.742 71.030
232.000 94.908 70.490
233.000 94.990 71.180
234.000 94.762 70.890
235.000 94.038 70.350
236.000 94.276 70.300
237.000 94.634 70.250
238.000 95.040 70.340
239.000 94.854 70.380
240.000 94.408 70.190
241.000 95.632 71.180
242.000 95.458 71.820
243.000 94.602 70.640
244.000 92.378 68.020
245.000 95.908 71.300
246.000 95.748 71.390
247.000 95.892 70.630
248.000 95.140 69.910
249.000 94.834 70.700
250.000 95.676 70.840
251.000 96.170 71.730
252.000 95.536 70.580
253.000 95.704 71.070
254.000 96.428 71.850
255.000 96.072 71.850
256.000 95.588 70.220
257.000 96.154 70.700
258.000 95.014 69.890
259.000 95.780 70.470
260.000 95.948 70.420
261.000 95.416 69.690
262.000 96.152 71.460
263.000 95.856 71.350
264.000 96.026 70.750
265.000 94.938 70.190
266.000 96.452 71.660
267.000 96.672 71.680
268.000 96.922 71.250
269.000 96.652 71.820
270.000 96.454 70.370
271.000 96.834 71.460
272.000 96.974 71.520
273.000 96.486 70.820
274.000 96.640 70.840
275.000 96.554 71.800
276.000 96.686 71.130
277.000 96.974 71.660
278.000 96.428 72.110
279.000 97.008 71.540
280.000 97.038 71.760
281.000 96.798 70.860
282.000 96.520 70.450
283.000 96.400 70.230
284.000 96.710 71.000
285.000 96.636 71.470
286.000 96.648 71.460
287.000 96.824 70.880
288.000 96.962 70.520
289.000 96.702 71.270
290.000 96.622 70.670
291.000 96.224 69.030
292.000 97.006 70.500
293.000 96.888 70.020
294.000 96.692 70.000
295.000 97.020 70.990
296.000 96.660 69.940
297.000 97.152 71.090
298.000 96.960 70.410
299.000 97.200 71.680
300.000 97.250 70.850
301.000 97.550 70.750
302.000 96.736 70.870
303.000 97.174 71.070
304.000 97.526 71.830
305.000 97.526 71.880
306.000 97.472 71.530
307.000 97.298 70.460
308.000 97.420 70.970
309.000 96.992 70.940
310.000 97.200 71.040
311.000 96.616 70.880
312.000 97.576 70.690
313.000 97.142 70.460
314.000 96.886 70.910
315.000 97.638 70.880
316.000 97.300 70.140
317.000 97.566 71.350
318.000 97.926 71.890
319.000 97.794 71.640
320.000 97.732 71.140
321.000 97.904 71.680
322.000 97.458 71.110
323.000 97.418 71.100
324.000 97.798 71.490
325.000 97.458 71.310
326.000 98.098 71.840
327.000 98.008 72.660
328.000 97.906 71.570
329.000 98.076 72.060
330.000 98.182 72.040
331.000 97.518 71.370
332.000 98.234 71.440
333.000 98.118 71.130
334.000 97.098 70.010
335.000 97.560 70.480
336.000 98.216 72.290
337.000 97.900 71.810
338.000 98.016 71.570
339.000 98.120 71.060
340.000 98.086 71.020
341.000 98.180 71.260
342.000 97.870 71.630
343.000 98.170 71.680
344.000 97.976 71.490
345.000 98.390 71.570
346.000 97.982 70.970
347.000 98.438 71.590
348.000 98.324 72.130
349.000 98.440 72.030
350.000 98.338 71.910
351.000 98.456 72.030
352.000 98.288 72.190
353.000 98.438 71.550
354.000 98.332 71.000
355.000 98.294 71.370
356.000 98.460 71.690
357.000 97.726 70.640
358.000 98.310 71.060
359.000 98.570 71.590
360.000 98.514 71.330
361.000 98.602 72.040
362.000 98.418 71.470
363.000 98.690 72.040
364.000 98.422 72.440
365.000 98.420 71.810
366.000 98.320 72.020
367.000 98.518 72.030
368.000 98.518 71.480
369.000 98.194 70.920
370.000 98.598 71.750
371.000 98.696 72.090
372.000 98.210 71.350
373.000 98.580 71.900
374.000 98.352 70.570
375.000 98.478 71.360
376.000 98.528 71.360
377.000 98.572 71.920
378.000 98.548 71.040
379.000 98.414 71.500
380.000 98.172 71.070
381.000 98.584 71.450
382.000 98.648 71.480
383.000 98.626 71.660
384.000 98.350 72.250
385.000 98.732 71.990
386.000 98.706 72.040
387.000 98.744 71.430
388.000 98.844 71.010
389.000 98.892 70.950
390.000 98.724 71.650
391.000 98.866 71.800
392.000 98.746 70.840
393.000 98.602 71.900
394.000 98.632 71.200
395.000 98.568 70.960
396.000 98.962 71.130
397.000 98.862 72.020
398.000 98.940 71.750
399.000 98.708 70.860
400.000 98.926 71.650
401.000 98.850 71.560
402.000 99.016 71.670
403.000 98.760 71.230
404.000 99.026 71.970
405.000 98.696 71.490
406.000 98.840 71.530
407.000 98.570 70.820
408.000 98.894 71.550
409.000 98.738 71.220
410.000 98.870 72.100
411.000 98.888 71.930
412.000 99.020 71.880
413.000 99.040 71.980
414.000 99.048 72.080
415.000 98.712 72.040
416.000 98.884 72.020
417.000 98.750 71.770
418.000 99.056 71.880
419.000 99.158 71.650
420.000 98.818 71.340
421.000 98.916 72.270
422.000 99.004 71.550
423.000 98.630 71.860
424.000 98.930 71.580
425.000 98.950 71.520
426.000 99.054 71.730
427.000 98.902 72.380
428.000 99.146 71.750
429.000 98.942 71.570
430.000 99.170 71.990
431.000 99.138 72.320
432.000 99.082 72.070
433.000 99.254 72.260
434.000 98.904 72.010
435.000 99.112 71.890
436.000 99.256 72.430
437.000 99.290 72.030
438.000 99.190 72.070
439.000 99.074 71.280
440.000 99.250 72.040
441.000 99.330 72.340
442.000 99.112 72.410
443.000 98.838 71.420
444.000 98.946 72.020
445.000 99.252 72.490
446.000 99.094 72.150
447.000 99.216 72.320
448.000 99.108 71.760
449.000 99.208 71.640
450.000 99.072 71.560
451.000 98.334 70.400
452.000 99.318 72.400
453.000 99.310 72.250
454.000 98.964 71.760
455.000 99.156 72.320
456.000 99.228 71.790
457.000 99.278 72.610
458.000 99.334 72.090
459.000 99.226 72.070
460.000 99.154 72.120
461.000 99.090 71.760
462.000 99.374 72.140
463.000 99.354 72.200
464.000 99.252 72.170
465.000 99.306 72.420
466.000 99.234 71.630
467.000 99.374 72.260
468.000 99.350 72.280
469.000 99.264 72.340
470.000 99.344 72.680
471.000 99.328 72.370
472.000 99.182 71.670
473.000 99.308 72.430
474.000 99.298 72.070
475.000 99.398 72.220
476.000 99.348 72.570
477.000 99.430 72.400
478.000 99.328 72.210
479.000 99.276 72.290
480.000 99.238 72.560
481.000 99.276 72.270
482.000 99.278 71.900
483.000 99.360 71.750
484.000 98.876 70.890
485.000 99.408 71.990
486.000 99.360 72.100
487.000 99.292 72.660
488.000 99.494 71.960
489.000 99.336 71.860
490.000 99.452 72.080
491.000 99.436 72.130
492.000 99.400 72.260
493.000 99.474 72.430
494.000 99.418 72.190
495.000 99.396 71.920
496.000 99.402 71.810
497.000 99.402 72.230
498.000 99.416 72.450
499.000 99.296 71.720
500.000 99.494 72.590
501.000 99.516 72.710
502.000 99.524 71.980
503.000 99.236 71.940
504.000 99.544 72.190
505.000 99.376 71.750
506.000 99.498 72.190
507.000 99.502 72.840
508.000 99.524 71.910
509.000 99.482 72.560
510.000 99.570 72.130
511.000 99.344 72.300
512.000 99.370 72.420
513.000 99.488 72.500
514.000 99.406 71.870
515.000 99.444 72.370
516.000 99.464 72.580
517.000 99.562 72.640
518.000 99.546 72.010
519.000 99.544 72.510
520.000 99.322 72.450
521.000 99.558 72.630
522.000 99.530 72.330
523.000 99.576 72.150
524.000 99.534 72.010
525.000 99.520 72.060
526.000 99.566 72.370
527.000 99.348 71.570
528.000 99.542 72.460
529.000 99.466 72.030
530.000 99.562 72.520
531.000 99.496 72.250
532.000 99.546 72.180
533.000 99.520 72.110
534.000 99.446 72.330
535.000 99.490 72.060
536.000 99.636 72.130
537.000 99.580 72.350
538.000 99.458 72.160
539.000 99.556 72.090
540.000 99.640 72.170
541.000 99.648 72.530
542.000 99.596 72.750
543.000 99.510 72.220
544.000 99.588 72.660
545.000 99.602 72.250
546.000 99.626 72.190
547.000 99.580 71.770
548.000 99.604 72.440
549.000 99.506 72.600
550.000 99.560 72.220
551.000 99.620 72.100
552.000 99.592 72.250
553.000 99.644 72.730
554.000 99.606 72.670
555.000 99.624 72.410
556.000 99.666 72.490
557.000 99.680 72.200
558.000 99.656 72.480
559.000 99.676 72.680
560.000 99.544 72.180
561.000 99.646 72.870
562.000 99.662 72.900
563.000 99.630 72.570
564.000 99.624 72.520
565.000 99.668 72.810
566.000 99.614 72.510
567.000 99.566 72.340
568.000 99.646 72.710
569.000 99.566 71.770
570.000 99.684 72.430
571.000 99.588 71.630
572.000 99.618 72.250
573.000 99.668 72.590
574.000 99.566 71.780
575.000 99.740 72.240
576.000 99.680 71.980
577.000 99.682 72.320
578.000 99.668 72.160
579.000 99.676 72.310
580.000 99.712 72.280
581.000 99.650 72.310
582.000 99.734 72.140
583.000 99.706 71.910
584.000 99.722 72.430
585.000 99.730 72.580
586.000 99.684 71.830
587.000 99.714 72.360
588.000 99.692 71.930
589.000 99.666 72.670
590.000 99.692 72.060
591.000 99.674 72.350
592.000 99.726 72.730
593.000 99.728 72.570
594.000 99.642 72.110
595.000 99.698 72.450
596.000 99.674 72.290
597.000 99.680 72.250
598.000 99.718 71.920
599.000 99.656 71.930
600.000 99.654 72.210
601.000 99.698 72.420
602.000 99.744 72.290
603.000 99.746 72.130
604.000 99.716 72.240
605.000 99.660 71.930
606.000 99.724 72.660
607.000 99.768 72.910
608.000 99.734 72.510
609.000 99.750 72.770
610.000 99.692 72.220
611.000 99.688 72.370
612.000 99.736 72.410
613.000 99.654 72.250
614.000 99.782 72.670
615.000 99.812 72.450
616.000 99.754 72.980
617.000 99.708 72.020
618.000 99.710 71.980
619.000 99.748 72.790
620.000 99.698 72.440
621.000 99.746 72.880
622.000 99.756 72.720
623.000 99.742 72.660
624.000 99.706 71.810
625.000 99.736 72.330
626.000 99.728 71.920
627.000 99.800 72.170
628.000 99.790 72.350
629.000 99.788 72.300
630.000 99.784 72.810
631.000 99.738 71.950
632.000 99.776 72.310
633.000 99.742 72.640
634.000 99.746 72.760
635.000 99.770 72.450
636.000 99.786 72.490
637.000 99.746 72.180
638.000 99.796 72.560
639.000 99.778 72.390
640.000 99.788 71.990
641.000 99.774 72.440
642.000 99.814 72.660
643.000 99.782 72.460
644.000 99.786 72.210
645.000 99.760 72.610
646.000 99.790 72.630
647.000 99.760 72.540
648.000 99.806 72.850
649.000 99.760 72.620
650.000 99.786 72.580
651.000 99.760 72.550
652.000 99.802 72.430
653.000 99.800 72.210
654.000 99.692 71.840
655.000 99.808 72.490
656.000 99.762 72.520
657.000 99.818 72.510
658.000 99.832 72.420
659.000 99.834 72.520
660.000 99.788 72.450
661.000 99.814 72.300
662.000 99.798 72.070
663.000 99.818 72.510
664.000 99.830 72.510
665.000 99.842 72.570
666.000 99.818 72.780
667.000 99.772 72.440
668.000 99.820 72.340
669.000 99.806 72.060
670.000 99.802 72.320
671.000 99.828 72.440
672.000 99.842 72.330
673.000 99.806 72.320
674.000 99.768 72.360
675.000 99.818 72.890
676.000 99.790 72.640
677.000 99.720 72.040
678.000 99.796 72.350
679.000 99.824 72.560
680.000 99.830 72.410
681.000 99.824 72.380
682.000 99.832 72.640
683.000 99.854 72.540
684.000 99.838 72.840
685.000 99.878 72.740
686.000 99.844 72.690
687.000 99.814 72.640
688.000 99.828 72.720
689.000 99.888 72.670
690.000 99.830 72.710
691.000 99.790 72.650
692.000 99.874 72.540
693.000 99.852 72.670
694.000 99.858 72.620
695.000 99.846 72.440
696.000 99.780 72.460
697.000 99.848 72.840
698.000 99.870 72.800
699.000 99.860 72.840
700.000 99.842 73.010
701.000 99.834 73.520
702.000 99.874 72.900
703.000 99.852 72.600
704.000 99.788 72.540
705.000 99.822 72.120
706.000 99.830 72.710
707.000 99.806 72.530
708.000 99.848 72.800
709.000 99.882 72.530
710.000 99.834 72.660
711.000 99.862 72.620
712.000 99.852 72.980
713.000 99.880 72.710
714.000 99.842 72.630
715.000 99.872 72.850
716.000 99.828 72.850
717.000 99.858 72.710
718.000 99.860 72.740
719.000 99.850 72.710
720.000 99.846 72.740
721.000 99.866 73.000
722.000 99.866 72.620
723.000 99.816 72.480
724.000 99.872 72.520
725.000 99.866 72.930
726.000 99.850 72.810
727.000 99.870 72.740
728.000 99.908 72.800
729.000 99.932 72.510
730.000 99.864 72.490
731.000 99.860 73.010
732.000 99.862 72.350
733.000 99.876 72.840
734.000 99.868 72.730
735.000 99.830 72.260
736.000 99.900 72.720
737.000 99.874 72.650
738.000 99.874 72.620
739.000 99.908 72.640
740.000 99.870 72.640
741.000 99.902 72.850
742.000 99.858 72.250
743.000 99.842 72.160
744.000 99.910 73.140
745.000 99.870 73.040
746.000 99.856 72.260
747.000 99.890 72.870
748.000 99.864 72.840
749.000 99.870 72.340
750.000 99.908 72.770
751.000 99.888 72.450
752.000 99.820 72.440
753.000 99.870 72.280
754.000 99.914 72.250
755.000 99.836 72.320
756.000 99.910 72.520
757.000 99.890 72.820
758.000 99.888 72.800
759.000 99.884 72.770
760.000 99.896 72.590
761.000 99.890 72.990
762.000 99.880 72.650
763.000 99.888 72.510
764.000 99.876 72.280
765.000 99.892 72.420
766.000 99.914 72.580
767.000 99.912 72.840
768.000 99.880 72.730
769.000 99.920 72.530
770.000 99.890 72.550
771.000 99.896 72.640
772.000 99.930 72.830
773.000 99.888 72.940
774.000 99.856 72.750
775.000 99.868 72.730
776.000 99.918 72.480
777.000 99.894 72.590
778.000 99.884 72.730
779.000 99.896 72.490
780.000 99.918 72.590
781.000 99.898 72.570
782.000 99.896 72.700
783.000 99.902 72.410
784.000 99.906 73.160
785.000 99.892 72.530
786.000 99.912 72.830
787.000 99.880 72.810
788.000 99.924 72.660
789.000 99.916 72.840
790.000 99.908 72.520
791.000 99.904 72.700
792.000 99.904 72.470
793.000 99.888 72.500
794.000 99.896 72.690
795.000 99.890 72.730
796.000 99.900 72.640
797.000 99.922 72.530
798.000 99.914 72.750
799.000 99.906 72.600
800.000 99.928 72.440
801.000 99.912 72.690
802.000 99.904 72.730
803.000 99.900 72.280
804.000 99.926 72.780
805.000 99.874 72.730
806.000 99.904 72.870
807.000 99.920 72.950
808.000 99.928 72.820
809.000 99.910 72.710
810.000 99.900 72.670
811.000 99.910 72.520
812.000 99.912 72.880
813.000 99.918 72.680
814.000 99.916 72.580
815.000 99.914 72.470
816.000 99.858 72.470
817.000 99.932 72.590
818.000 99.950 73.000
819.000 99.886 72.630
820.000 99.930 72.670
821.000 99.916 72.790
822.000 99.940 72.730
823.000 99.928 73.260
824.000 99.916 73.140
825.000 99.902 72.510
826.000 99.914 72.750
827.000 99.930 72.930
828.000 99.924 72.850
829.000 99.924 72.710
830.000 99.942 72.830
831.000 99.916 73.050
832.000 99.932 73.000
833.000 99.954 72.720
834.000 99.934 72.530
835.000 99.928 72.680
836.000 99.922 72.480
837.000 99.938 72.860
838.000 99.932 72.950
839.000 99.926 72.400
840.000 99.940 72.830
841.000 99.934 73.020
842.000 99.896 72.630
843.000 99.916 72.640
844.000 99.950 72.650
845.000 99.934 72.880
846.000 99.930 72.940
847.000 99.918 72.820
848.000 99.924 72.680
849.000 99.950 72.830
850.000 99.930 72.460
851.000 99.938 72.780
852.000 99.904 72.590
853.000 99.924 72.670
854.000 99.874 72.020
855.000 99.944 72.590
856.000 99.928 72.520
857.000 99.958 72.750
858.000 99.948 72.790
859.000 99.924 72.920
860.000 99.916 72.510
861.000 99.930 72.700
862.000 99.946 72.880
863.000 99.942 72.890
864.000 99.930 72.860
865.000 99.930 72.730
866.000 99.924 72.950
867.000 99.944 72.820
868.000 99.960 72.980
869.000 99.934 72.480
870.000 99.944 72.420
871.000 99.924 72.520
872.000 99.930 72.690
873.000 99.922 72.840
874.000 99.940 72.670
875.000 99.930 72.730
876.000 99.932 72.790
877.000 99.956 73.030
878.000 99.932 72.930
879.000 99.952 73.220
880.000 99.908 72.240
881.000 99.962 72.970
882.000 99.948 72.440
883.000 99.924 72.370
884.000 99.948 72.760
885.000 99.946 72.550
886.000 99.944 72.200
887.000 99.944 73.050
888.000 99.964 72.600
889.000 99.944 72.660
890.000 99.948 72.480
891.000 99.960 72.770
892.000 99.948 72.730
893.000 99.952 72.910
894.000 99.962 72.820
895.000 99.952 72.600
896.000 99.944 72.280
897.000 99.958 72.500
898.000 99.940 72.520
899.000 99.958 72.660
900.000 99.954 72.880
901.000 99.970 72.710
902.000 99.958 72.680
903.000 99.950 72.590
904.000 99.954 72.930
905.000 99.952 72.790
906.000 99.954 72.850
907.000 99.942 72.330
908.000 99.952 72.520
909.000 99.944 72.620
910.000 99.944 72.920
911.000 99.966 72.590
912.000 99.964 72.470
913.000 99.930 72.770
914.000 99.966 72.510
915.000 99.964 72.630
916.000 99.934 72.920
917.000 99.960 72.800
918.000 99.984 72.830
919.000 99.936 72.680
920.000 99.968 72.660
921.000 99.972 72.680
922.000 99.954 72.920
923.000 99.952 72.460
924.000 99.966 73.050
925.000 99.956 72.710
926.000 99.964 72.820
927.000 99.946 72.600
928.000 99.946 72.980
929.000 99.962 72.790
930.000 99.960 72.290
931.000 99.952 72.470
932.000 99.956 72.800
933.000 99.950 72.890
934.000 99.938 72.460
935.000 99.962 72.380
936.000 99.952 72.500
937.000 99.952 72.530
938.000 99.964 72.680
939.000 99.970 72.860
940.000 99.964 72.640
941.000 99.968 72.690
942.000 99.968 72.700
943.000 99.962 72.820
944.000 99.966 72.950
945.000 99.956 73.050
946.000 99.952 72.670
947.000 99.968 72.960
948.000 99.956 72.640
949.000 99.958 72.650
950.000 99.972 72.650
951.000 99.968 72.520
952.000 99.952 72.750
953.000 99.958 72.860
954.000 99.970 72.700
955.000 99.972 72.860
956.000 99.962 72.530
957.000 99.960 72.910
958.000 99.964 72.630
959.000 99.968 72.940
960.000 99.956 72.890
961.000 99.968 73.000
962.000 99.966 72.780
963.000 99.970 72.790
964.000 99.946 72.520
965.000 99.952 72.560
966.000 99.972 72.770
967.000 99.962 72.950
968.000 99.950 72.660
969.000 99.978 72.880
970.000 99.954 72.700
971.000 99.956 72.550
972.000 99.968 73.080
973.000 99.952 72.580
974.000 99.954 72.650
975.000 99.958 72.670
976.000 99.970 72.750
977.000 99.960 72.810
978.000 99.972 72.850
979.000 99.960 72.690
980.000 99.972 73.080
981.000 99.962 72.810
982.000 99.972 72.720
983.000 99.948 72.620
984.000 99.964 72.840
985.000 99.974 72.680
986.000 99.980 72.620
987.000 99.962 72.920
988.000 99.966 72.560
989.000 99.980 72.840
990.000 99.980 72.830
991.000 99.970 72.640
992.000 99.980 72.550
993.000 99.956 72.490
994.000 99.978 72.590
995.000 99.970 72.510
996.000 99.954 72.860
997.000 99.960 72.710
998.000 99.970 72.630
999.000 99.972 72.720
1000.000 99.980 72.620
1001.000 99.970 72.660
1002.000 99.982 72.670
1003.000 99.968 72.370
1004.000 99.972 72.530
1005.000 99.974 72.630
1006.000 99.966 72.500
1007.000 99.980 72.740
1008.000 99.968 72.770
1009.000 99.968 72.700
1010.000 99.980 72.500
1011.000 99.978 72.550
1012.000 99.978 72.850
1013.000 99.966 72.840
1014.000 99.968 73.050
1015.000 99.968 72.660
1016.000 99.964 72.660
1017.000 99.968 72.470
1018.000 99.976 72.540
1019.000 99.962 72.580
1020.000 99.962 72.490
1021.000 99.974 72.640
1022.000 99.972 72.870
1023.000 99.968 72.880
1024.000 99.960 72.760
1025.000 99.960 72.690
1026.000 99.972 72.690
1027.000 99.988 72.660
1028.000 99.982 72.620
1029.000 99.972 72.990
1030.000 99.972 72.790
1031.000 99.972 72.910
1032.000 99.976 72.580
1033.000 99.968 72.980
1034.000 99.972 73.030
1035.000 99.976 72.890
1036.000 99.984 72.900
1037.000 99.966 73.030
1038.000 99.978 72.430
1039.000 99.992 72.840
1040.000 99.980 72.690
1041.000 99.978 72.950
1042.000 99.976 72.750
1043.000 99.966 72.980
1044.000 99.968 72.990
1045.000 99.974 72.780
1046.000 99.972 72.680
1047.000 99.960 72.830
1048.000 99.976 72.820
1049.000 99.980 72.510
1050.000 99.982 72.760
1051.000 99.970 72.670
1052.000 99.974 72.670
1053.000 99.978 72.440
1054.000 99.980 72.780
1055.000 99.964 73.050
1056.000 99.984 72.680
1057.000 99.982 72.850
1058.000 99.980 72.910
1059.000 99.976 73.020
1060.000 99.978 72.630
1061.000 99.962 72.880
1062.000 99.974 72.570
1063.000 99.968 72.020
1064.000 99.978 73.140
1065.000 99.976 72.630
1066.000 99.988 73.060
1067.000 99.976 72.660
1068.000 99.986 73.030
1069.000 99.978 72.840
1070.000 99.982 72.890
1071.000 99.976 73.060
1072.000 99.986 72.950
1073.000 99.982 72.910
1074.000 99.980 72.550
1075.000 99.972 72.760
1076.000 99.984 72.850
1077.000 99.986 72.740
1078.000 99.988 72.900
1079.000 99.978 72.730
1080.000 99.974 72.580
1081.000 99.972 72.740
1082.000 99.990 72.800
1083.000 99.976 72.610
1084.000 99.974 72.700
1085.000 99.978 72.560
1086.000 99.970 72.420
1087.000 99.984 72.710
1088.000 99.974 72.670
1089.000 99.986 72.480
1090.000 99.982 72.740
1091.000 99.978 72.740
1092.000 99.992 72.730
1093.000 99.976 72.610
1094.000 99.988 72.940
1095.000 99.984 72.780
1096.000 99.982 72.570
1097.000 99.982 72.790
1098.000 99.972 72.610
1099.000 99.986 72.850
1100.000 99.980 72.830
1101.000 99.984 72.860
1102.000 99.984 72.660
1103.000 99.974 72.810
1104.000 99.984 72.710
1105.000 99.996 72.750
1106.000 99.976 72.710
1107.000 99.982 72.690
1108.000 99.980 72.760
1109.000 99.988 72.760
1110.000 99.986 72.870
1111.000 99.982 72.880
1112.000 99.980 72.800
1113.000 99.976 73.010
1114.000 99.988 72.790
1115.000 99.978 72.900
1116.000 99.988 72.910
1117.000 99.976 72.890
1118.000 99.988 72.800
1119.000 99.988 72.890
1120.000 99.984 72.810
1121.000 99.980 73.060
1122.000 99.980 72.790
1123.000 99.988 73.120
1124.000 99.992 72.970
1125.000 99.990 72.890
1126.000 99.988 73.210
1127.000 99.976 72.790
1128.000 99.988 72.880
1129.000 99.986 73.010
1130.000 99.984 72.950
1131.000 99.972 72.650
1132.000 99.976 73.020
1133.000 99.994 72.970
1134.000 99.976 72.890
1135.000 99.980 72.720
1136.000 99.986 72.720
1137.000 99.990 72.960
1138.000 99.978 72.660
1139.000 99.978 73.110
1140.000 99.990 73.010
1141.000 99.974 72.790
1142.000 99.990 72.980
1143.000 99.982 73.060
1144.000 99.972 72.760
1145.000 99.992 72.650
1146.000 99.980 72.770
1147.000 99.988 73.010
1148.000 99.982 72.830
1149.000 99.984 72.660
1150.000 99.990 72.530
1151.000 99.990 72.910
1152.000 99.992 73.050
1153.000 99.988 72.930
1154.000 99.982 73.010
1155.000 99.982 73.170
1156.000 99.984 72.860
1157.000 99.990 72.800
1158.000 100.000 72.780
1159.000 99.988 72.890
1160.000 99.992 72.810
1161.000 99.986 73.020
1162.000 99.990 73.020
1163.000 99.994 72.750
1164.000 99.990 72.590
1165.000 99.992 72.970
1166.000 99.988 73.120
1167.000 99.982 72.690
1168.000 99.980 72.930
1169.000 99.984 72.750
1170.000 99.982 72.820
1171.000 99.994 72.700
1172.000 99.996 73.010
1173.000 99.992 73.100
1174.000 99.996 72.780
1175.000 99.992 72.860
1176.000 99.992 73.040
1177.000 99.980 72.890
1178.000 99.988 72.840
1179.000 99.988 72.890
1180.000 99.990 72.700
1181.000 99.984 73.040
1182.000 99.992 73.000
1183.000 99.986 72.800
1184.000 99.984 73.030
1185.000 99.994 73.030
1186.000 99.994 72.810
1187.000 99.986 73.160
1188.000 99.994 72.940
1189.000 99.988 73.030
1190.000 99.984 73.010
1191.000 99.988 73.260
1192.000 99.988 72.990
1193.000 99.984 72.840
1194.000 99.986 73.000
1195.000 99.992 73.140
1196.000 99.978 72.910
1197.000 99.992 72.650
1198.000 99.992 73.070
1199.000 99.994 73.050
1200.000 99.994 72.910
1201.000 99.990 73.040
1202.000 99.978 72.810
1203.000 99.984 72.950
1204.000 99.986 72.970
1205.000 99.992 73.060
1206.000 99.986 72.850
1207.000 99.990 73.130
1208.000 99.984 72.880
1209.000 99.984 72.880
1210.000 99.988 72.750
1211.000 99.990 72.830
1212.000 99.984 72.720
1213.000 99.986 72.780
1214.000 99.988 72.930
1215.000 99.994 72.780
1216.000 99.988 72.950
1217.000 99.982 72.760
1218.000 99.980 72.670
1219.000 99.982 72.900
1220.000 99.982 72.950
1221.000 99.994 72.890
1222.000 99.994 72.720
1223.000 99.988 72.510
1224.000 99.992 72.840
1225.000 99.992 72.740
1226.000 99.988 73.130
1227.000 99.990 72.680
1228.000 99.992 72.870
1229.000 99.988 72.700
1230.000 99.978 72.870
1231.000 99.994 72.850
1232.000 99.986 72.920
1233.000 99.992 72.980
1234.000 99.976 73.070
1235.000 99.988 73.250
1236.000 99.994 73.000
1237.000 99.996 72.890
1238.000 99.986 72.730
1239.000 99.988 72.660
1240.000 99.988 73.050
1241.000 99.990 72.800
1242.000 99.986 72.970
1243.000 99.994 72.840
1244.000 99.994 72.830
1245.000 99.996 72.980
1246.000 99.990 73.070
1247.000 99.990 72.850
1248.000 99.996 73.120
1249.000 99.988 72.530
1250.000 99.984 72.670
1251.000 99.996 72.800
1252.000 99.986 72.770
1253.000 99.992 72.930
1254.000 99.992 72.750
1255.000 99.990 73.000
1256.000 99.988 72.940
1257.000 99.992 72.610
1258.000 99.992 72.790
1259.000 99.978 72.860
1260.000 99.990 72.710
1261.000 99.992 72.770
1262.000 99.988 72.680
1263.000 99.992 72.640
1264.000 99.992 72.670
1265.000 99.990 72.730
1266.000 99.992 72.630
1267.000 99.996 72.750
1268.000 99.992 72.890
1269.000 99.998 73.020
1270.000 99.996 72.970
1271.000 99.990 72.620
1272.000 99.996 72.960
1273.000 99.996 72.840
1274.000 99.992 72.830
1275.000 99.992 72.690
1276.000 99.988 72.880
1277.000 99.986 72.970
1278.000 99.994 73.130
1279.000 99.988 73.000
1280.000 99.988 73.130
1281.000 99.990 72.640
1282.000 99.992 72.960
1283.000 99.994 72.830
1284.000 99.988 72.790
1285.000 99.990 72.940
1286.000 99.998 73.190
1287.000 99.996 72.650
1288.000 99.996 72.890
1289.000 99.998 72.630
1290.000 99.990 72.900
1291.000 99.990 72.750
1292.000 99.994 73.020
1293.000 99.984 72.740
1294.000 99.986 72.550
1295.000 99.990 72.710
1296.000 99.990 72.550
1297.000 99.990 72.720
1298.000 99.998 72.590
1299.000 99.988 73.040
1300.000 99.992 72.570
1301.000 99.996 72.880
1302.000 99.992 73.050
1303.000 99.992 72.740
1304.000 99.992 72.510
1305.000 99.986 72.870
1306.000 99.998 72.380
1307.000 99.988 72.860
1308.000 99.994 72.710
1309.000 99.992 72.670
1310.000 99.990 72.770
1311.000 100.000 72.350
1312.000 99.988 72.810
1313.000 99.994 72.860
1314.000 99.986 72.810
1315.000 99.992 72.680
1316.000 99.990 73.090
1317.000 99.994 73.070
1318.000 99.992 72.990
1319.000 99.996 73.010
1320.000 99.994 72.710
1321.000 99.998 72.610
1322.000 99.994 73.090
1323.000 99.994 73.070
1324.000 100.000 73.100
1325.000 99.996 72.610
1326.000 99.996 73.160
1327.000 99.998 72.790
1328.000 99.994 72.640
1329.000 99.994 73.050
1330.000 99.994 72.740
1331.000 99.996 72.820
1332.000 99.986 72.950
1333.000 99.998 73.090
1334.000 99.986 72.760
1335.000 99.996 73.050
1336.000 99.986 72.890
1337.000 99.996 72.860
1338.000 99.998 72.740
1339.000 99.990 72.720
1340.000 99.996 72.700
1341.000 99.994 73.050
1342.000 99.998 72.750
1343.000 99.986 72.930
1344.000 99.990 73.140
1345.000 99.996 73.030
1346.000 99.994 72.960
1347.000 99.988 73.050
1348.000 99.996 73.080
1349.000 99.992 72.920
1350.000 99.994 72.980
1351.000 99.988 72.800
1352.000 99.992 72.800
1353.000 99.988 72.920
1354.000 99.992 72.970
1355.000 99.990 72.780
1356.000 99.982 72.630
1357.000 99.996 73.120
1358.000 99.994 72.730
1359.000 99.994 72.890
1360.000 99.996 72.600
1361.000 99.996 72.800
1362.000 100.000 72.700
1363.000 100.000 72.880
1364.000 99.998 72.630
1365.000 100.000 72.940
1366.000 99.994 72.660
1367.000 99.988 72.810
1368.000 100.000 72.790
1369.000 99.998 72.680
1370.000 99.994 72.790
1371.000 99.994 72.730
1372.000 100.000 72.690
1373.000 99.998 72.890
1374.000 100.000 72.990
1375.000 99.994 72.940
1376.000 99.990 73.010
1377.000 99.998 72.970
1378.000 99.994 73.020
1379.000 99.994 72.910
1380.000 99.996 73.070
1381.000 99.996 72.870
1382.000 99.996 72.930
1383.000 99.992 72.780
1384.000 99.998 72.830
1385.000 99.986 72.860
1386.000 99.996 72.830
1387.000 99.990 72.830
1388.000 99.994 73.110
1389.000 99.994 73.140
1390.000 99.994 72.800
1391.000 99.990 73.290
1392.000 99.996 72.920
1393.000 99.998 73.080
1394.000 99.988 72.880
1395.000 99.990 73.090
1396.000 99.996 72.960
1397.000 99.996 72.990
1398.000 99.996 72.690
1399.000 99.998 72.950
1400.000 99.998 73.050
1401.000 99.994 73.170
1402.000 99.996 73.100
1403.000 99.998 72.840
1404.000 99.998 72.970
1405.000 99.998 72.980
1406.000 99.998 73.090
1407.000 99.990 73.200
1408.000 99.998 72.760
1409.000 99.994 72.990
1410.000 99.990 73.030
1411.000 99.998 72.900
1412.000 99.994 72.990
1413.000 99.998 72.870
1414.000 99.998 72.510
1415.000 100.000 72.950
1416.000 99.998 72.870
1417.000 100.000 72.860
1418.000 99.992 73.080
1419.000 99.994 72.820
1420.000 99.994 72.750
1421.000 99.992 72.960
1422.000 99.992 73.030
1423.000 100.000 72.900
1424.000 99.994 73.020
1425.000 99.996 72.850
1426.000 99.998 72.960
1427.000 100.000 72.960
1428.000 99.996 73.070
1429.000 99.998 72.970
1430.000 99.996 73.010
1431.000 99.996 72.840
1432.000 99.998 73.170
1433.000 99.992 73.350
1434.000 100.000 73.330
1435.000 99.990 73.220
1436.000 99.994 73.210
1437.000 99.996 72.900
1438.000 99.996 72.780
1439.000 99.998 73.020
1440.000 100.000 72.860
1441.000 99.996 72.780
1442.000 99.998 72.920
1443.000 99.994 73.040
1444.000 100.000 73.040
1445.000 99.998 73.310
1446.000 99.996 72.850
1447.000 99.994 72.930
1448.000 99.994 72.750
1449.000 99.998 73.080
1450.000 99.998 73.040
1451.000 99.992 72.770
1452.000 99.996 73.180
1453.000 99.996 72.910
1454.000 99.996 72.990
1455.000 99.998 72.970
1456.000 100.000 72.850
1457.000 100.000 72.890
1458.000 99.994 73.070
1459.000 99.998 73.240
1460.000 99.998 72.940
1461.000 99.998 72.900
1462.000 99.996 73.070
1463.000 99.994 73.060
1464.000 99.998 72.950
1465.000 99.998 73.050
1466.000 99.996 73.280
1467.000 99.990 73.030
1468.000 99.996 73.050
1469.000 99.996 72.810
1470.000 99.996 73.060
1471.000 99.998 73.050
1472.000 99.998 72.980
1473.000 99.988 72.990
1474.000 99.996 72.880
1475.000 99.994 73.280
1476.000 99.996 73.140
1477.000 99.994 73.010
1478.000 100.000 73.000
1479.000 100.000 72.930
1480.000 99.998 73.020
1481.000 100.000 72.970
1482.000 100.000 72.860
1483.000 99.998 72.960
1484.000 99.998 73.150
1485.000 99.996 73.000
1486.000 99.994 72.860
1487.000 99.996 73.120
1488.000 99.998 73.200
1489.000 99.998 72.820
1490.000 99.998 73.120
1491.000 99.996 72.930
1492.000 99.994 73.240
1493.000 99.998 73.110
1494.000 99.992 72.820
1495.000 100.000 72.930
1496.000 99.994 72.940
1497.000 99.996 72.660
1498.000 99.998 72.720
1499.000 99.994 72.820
1500.000 100.000 72.850
1501.000 99.996 72.820
1502.000 99.998 72.790
1503.000 99.998 72.860
1504.000 99.996 72.750
1505.000 99.998 72.820
1506.000 99.998 72.930
1507.000 99.994 73.080
1508.000 99.996 72.870
1509.000 100.000 73.050
1510.000 99.996 72.980
1511.000 100.000 73.000
1512.000 99.994 72.840
1513.000 99.998 72.720
1514.000 100.000 73.090
1515.000 99.996 72.620
1516.000 99.992 72.870
1517.000 99.998 72.600
1518.000 99.996 72.710
1519.000 99.992 72.910
1520.000 100.000 72.830
1521.000 99.994 72.850
1522.000 99.996 72.690
1523.000 100.000 72.730
1524.000 100.000 72.850
1525.000 99.996 72.930
1526.000 99.996 72.830
1527.000 99.996 72.920
1528.000 99.990 72.760
1529.000 99.998 72.800
1530.000 99.992 72.660
1531.000 99.994 72.690
1532.000 100.000 72.910
1533.000 99.998 72.980
1534.000 100.000 73.040
1535.000 100.000 72.890
1536.000 99.998 72.990
1537.000 99.996 72.640
1538.000 100.000 72.940
1539.000 99.994 72.770
1540.000 99.998 72.830
1541.000 99.992 72.750
1542.000 99.994 72.940
1543.000 100.000 73.020
1544.000 99.996 72.930
1545.000 99.992 73.050
1546.000 99.996 72.960
1547.000 99.998 73.580
1548.000 99.996 72.890
1549.000 99.996 72.820
1550.000 100.000 73.050
1551.000 99.994 72.930
1552.000 100.000 72.890
1553.000 99.998 72.900
1554.000 100.000 72.900
1555.000 100.000 72.860
1556.000 99.998 72.860
1557.000 99.998 72.910
1558.000 100.000 72.880
1559.000 99.998 72.760
1560.000 99.998 72.710
1561.000 99.996 72.970
1562.000 100.000 72.790
1563.000 100.000 73.170
1564.000 99.996 73.010
1565.000 100.000 73.040
1566.000 100.000 73.100
1567.000 100.000 73.030
1568.000 99.998 72.880
1569.000 99.998 73.040
1570.000 99.998 72.740
1571.000 99.996 72.900
1572.000 99.994 73.000
1573.000 100.000 73.090
1574.000 100.000 72.910
1575.000 99.998 73.020
1576.000 99.996 73.040
1577.000 100.000 72.970
1578.000 99.998 72.860
1579.000 100.000 73.000
1580.000 99.998 72.870
1581.000 99.994 72.970
1582.000 99.998 72.830
1583.000 100.000 73.100
1584.000 100.000 72.870
1585.000 99.998 72.740
1586.000 99.998 72.720
1587.000 99.998 72.750
1588.000 99.994 72.710
1589.000 100.000 72.610
1590.000 99.998 73.050
1591.000 99.998 72.720
1592.000 99.998 73.090
1593.000 99.998 72.790
1594.000 99.998 72.700
1595.000 100.000 72.520
1596.000 99.998 73.200
1597.000 99.996 72.990
1598.000 99.998 72.750
1599.000 99.992 72.720
1600.000 100.000 72.660
1601.000 99.996 72.730
1602.000 100.000 72.810
1603.000 99.996 72.840
1604.000 99.998 72.620
1605.000 100.000 73.240
1606.000 99.998 73.030
1607.000 99.998 73.120
1608.000 99.996 73.060
1609.000 99.998 72.980
1610.000 99.996 73.100
1611.000 99.998 72.740
1612.000 100.000 72.850
1613.000 99.998 73.000
1614.000 100.000 72.890
1615.000 100.000 72.930
1616.000 99.994 73.060
1617.000 99.998 73.230
1618.000 99.998 73.090
1619.000 99.994 73.130
1620.000 99.996 73.300
1621.000 99.998 73.010
1622.000 99.998 73.100
1623.000 100.000 72.950
1624.000 99.998 73.020
1625.000 100.000 72.910
1626.000 99.998 73.130
1627.000 99.996 73.090
1628.000 100.000 73.340
1629.000 99.998 73.200
1630.000 100.000 73.260
1631.000 99.998 73.140
1632.000 99.998 73.060
1633.000 100.000 72.980
1634.000 100.000 72.880
1635.000 99.998 73.100
1636.000 100.000 72.820
1637.000 99.998 73.100
1638.000 100.000 73.010
1639.000 99.996 73.010
1640.000 99.998 72.980
1641.000 99.998 72.890
1642.000 99.998 73.020
1643.000 100.000 73.040
1644.000 100.000 73.060
1645.000 100.000 72.700
1646.000 100.000 72.660
1647.000 99.998 72.830
1648.000 99.994 72.920
1649.000 100.000 73.070
1650.000 99.998 73.240
1651.000 100.000 72.800
1652.000 99.998 73.000
1653.000 100.000 72.940
1654.000 100.000 72.880
1655.000 99.996 72.730
1656.000 100.000 72.850
1657.000 100.000 72.800
1658.000 100.000 72.700
1659.000 100.000 72.990
1660.000 99.996 73.010
1661.000 99.998 72.720
1662.000 99.998 72.930
1663.000 99.998 73.060
1664.000 99.998 72.910
1665.000 100.000 72.950
1666.000 99.996 73.260
1667.000 99.998 73.130
1668.000 100.000 72.980
1669.000 99.996 72.740
1670.000 99.996 72.970
1671.000 99.998 73.110
1672.000 99.996 73.210
1673.000 100.000 73.180
1674.000 100.000 72.890
1675.000 100.000 72.900
1676.000 99.998 73.020
1677.000 100.000 73.120
1678.000 100.000 73.140
1679.000 100.000 73.170
1680.000 100.000 72.980
1681.000 100.000 73.130
1682.000 100.000 73.020
1683.000 100.000 72.950
1684.000 99.998 73.000
1685.000 100.000 73.100
1686.000 99.996 73.020
1687.000 99.998 73.220
1688.000 100.000 73.210
1689.000 100.000 73.230
1690.000 100.000 73.050
1691.000 100.000 73.100
1692.000 99.994 72.980
1693.000 99.998 73.090
1694.000 100.000 73.070
1695.000 99.998 72.950
1696.000 100.000 73.230
1697.000 100.000 72.990
1698.000 99.998 72.580
1699.000 99.998 72.850
1700.000 99.996 73.120
1701.000 99.994 73.220
1702.000 99.998 73.500
1703.000 100.000 73.130
1704.000 100.000 73.190
1705.000 100.000 72.960
1706.000 99.998 72.990
1707.000 100.000 73.040
1708.000 99.996 73.080
1709.000 100.000 73.040
1710.000 100.000 72.960
1711.000 100.000 73.250
1712.000 100.000 73.040
1713.000 99.998 72.900
1714.000 100.000 72.900
1715.000 100.000 73.130
1716.000 100.000 73.180
1717.000 99.998 73.230
1718.000 100.000 73.090
1719.000 100.000 73.120
1720.000 100.000 73.100
1721.000 100.000 72.930
1722.000 100.000 73.060
1723.000 100.000 72.950
1724.000 100.000 73.280
1725.000 99.998 73.390
1726.000 99.994 73.060
1727.000 99.996 73.060
1728.000 99.998 73.010
1729.000 100.000 73.230
1730.000 99.998 72.870
1731.000 100.000 73.190
1732.000 99.998 72.930
1733.000 99.998 72.880
1734.000 100.000 73.140
1735.000 100.000 73.050
1736.000 99.998 73.220
1737.000 100.000 72.930
1738.000 99.998 73.200
1739.000 99.998 72.980
1740.000 99.996 72.920
1741.000 99.998 72.960
1742.000 99.996 72.870
1743.000 100.000 72.570
1744.000 100.000 73.140
1745.000 99.998 73.000
1746.000 99.998 72.980
1747.000 99.996 73.070
1748.000 100.000 73.060
1749.000 100.000 72.930
1750.000 100.000 73.240
1751.000 100.000 73.260
1752.000 99.998 73.170
1753.000 100.000 73.210
1754.000 100.000 73.190
1755.000 100.000 73.000
1756.000 100.000 73.040
1757.000 100.000 73.090
1758.000 100.000 73.250
1759.000 100.000 73.400
1760.000 100.000 73.120
1761.000 100.000 72.970
1762.000 100.000 72.890
1763.000 99.998 73.020
1764.000 99.996 73.100
1765.000 99.998 73.000
1766.000 99.998 73.220
1767.000 99.998 73.350
1768.000 100.000 72.900
1769.000 100.000 73.170
1770.000 99.994 72.980
1771.000 99.998 73.050
1772.000 99.996 73.230
1773.000 100.000 73.040
1774.000 99.998 72.860
1775.000 99.998 73.140
1776.000 99.996 73.130
1777.000 100.000 73.240
1778.000 100.000 73.020
1779.000 100.000 73.010
1780.000 99.994 73.200
1781.000 99.996 73.130
1782.000 99.998 73.250
1783.000 99.998 72.960
1784.000 99.998 73.160
1785.000 100.000 72.940
1786.000 100.000 72.970
1787.000 99.996 73.290
1788.000 100.000 72.890
1789.000 99.998 73.010
1790.000 100.000 72.960
1791.000 100.000 73.280
1792.000 99.998 73.120
1793.000 100.000 73.250
1794.000 100.000 73.080
1795.000 99.998 73.020
1796.000 99.998 73.310
1797.000 99.998 73.140
1798.000 99.998 73.140
1799.000 100.000 72.930
1800.000 99.998 73.320
1801.000 100.000 73.280
1802.000 100.000 73.430
1803.000 99.998 73.350
1804.000 100.000 73.160
1805.000 100.000 73.350
1806.000 100.000 73.210
1807.000 100.000 73.130
1808.000 99.998 73.350
1809.000 100.000 73.130
1810.000 100.000 73.260
1811.000 100.000 73.110
1812.000 100.000 73.000
1813.000 100.000 72.970
1814.000 100.000 73.050
1815.000 100.000 73.230
1816.000 100.000 73.180
1817.000 100.000 73.280
1818.000 100.000 73.160
1819.000 99.998 72.980
1820.000 99.998 73.140
1821.000 100.000 73.030
1822.000 99.996 72.850
1823.000 100.000 73.080
1824.000 100.000 72.990
1825.000 100.000 73.180
1826.000 100.000 72.930
1827.000 100.000 73.040
1828.000 100.000 73.190
1829.000 100.000 73.060
1830.000 99.998 73.140
1831.000 100.000 73.080
1832.000 100.000 73.140
1833.000 99.998 72.790
1834.000 100.000 72.780
1835.000 99.998 73.080
1836.000 99.996 73.100
1837.000 100.000 73.030
1838.000 100.000 73.370
1839.000 100.000 73.040
1840.000 100.000 72.890
1841.000 99.998 72.820
1842.000 100.000 72.770
1843.000 100.000 73.070
1844.000 100.000 72.910
1845.000 100.000 73.070
1846.000 100.000 73.100
1847.000 100.000 73.160
1848.000 100.000 73.170
1849.000 99.998 72.970
1850.000 99.996 72.990
1851.000 99.998 73.040
1852.000 100.000 72.870
1853.000 100.000 72.890
1854.000 100.000 73.060
1855.000 100.000 72.970
1856.000 99.996 73.090
1857.000 99.998 72.870
1858.000 100.000 72.930
1859.000 100.000 72.940
1860.000 100.000 73.110
1861.000 100.000 72.990
1862.000 100.000 72.930
1863.000 100.000 72.900
1864.000 100.000 72.910
1865.000 100.000 72.820
1866.000 100.000 72.740
1867.000 100.000 72.960
1868.000 100.000 72.800
1869.000 100.000 73.080
1870.000 99.996 73.090
1871.000 100.000 73.090
1872.000 99.998 73.080
1873.000 100.000 72.990
1874.000 100.000 72.770
1875.000 100.000 72.770
1876.000 100.000 72.910
1877.000 100.000 72.820
1878.000 100.000 72.920
1879.000 99.998 72.880
1880.000 99.998 73.180
1881.000 100.000 72.910
1882.000 99.998 73.060
1883.000 99.998 73.020
1884.000 100.000 72.830
1885.000 100.000 73.010
1886.000 100.000 72.860
1887.000 100.000 72.840
1888.000 100.000 73.190
1889.000 100.000 72.960
1890.000 99.998 72.840
1891.000 100.000 73.030
1892.000 100.000 73.020
1893.000 100.000 73.020
1894.000 100.000 73.030
1895.000 99.998 73.040
1896.000 100.000 72.990
1897.000 100.000 73.130
1898.000 100.000 72.990
1899.000 100.000 73.180
1900.000 100.000 73.170
1901.000 100.000 73.050
1902.000 100.000 73.160
1903.000 99.998 73.050
1904.000 100.000 72.820
1905.000 99.998 73.050
1906.000 100.000 73.070
1907.000 100.000 73.030
1908.000 100.000 73.080
1909.000 100.000 72.820
1910.000 100.000 72.940
1911.000 99.998 73.280
1912.000 100.000 72.990
1913.000 100.000 72.750
1914.000 99.998 73.040
1915.000 100.000 72.820
1916.000 100.000 72.980
1917.000 100.000 72.980
1918.000 100.000 72.920
1919.000 99.998 73.130
1920.000 100.000 73.020
1921.000 100.000 73.110
1922.000 99.998 72.810
1923.000 99.998 73.180
1924.000 100.000 72.910
1925.000 99.998 73.040
1926.000 99.998 72.910
1927.000 99.998 72.880
1928.000 100.000 72.980
1929.000 100.000 73.040
1930.000 100.000 72.890
1931.000 99.998 73.000
1932.000 100.000 73.050
1933.000 100.000 73.220
1934.000 100.000 73.020
1935.000 100.000 73.080
1936.000 99.998 72.980
1937.000 100.000 72.760
1938.000 99.998 73.020
1939.000 100.000 73.110
1940.000 100.000 72.590
1941.000 100.000 72.510
1942.000 100.000 72.690
1943.000 99.998 72.910
1944.000 99.998 73.100
1945.000 100.000 72.890
1946.000 100.000 73.040
1947.000 100.000 73.000
1948.000 99.998 73.090
1949.000 100.000 73.190
1950.000 99.998 73.020
1951.000 100.000 73.220
1952.000 100.000 73.100
1953.000 99.998 72.910
1954.000 100.000 73.200
1955.000 99.998 73.190
1956.000 100.000 73.150
1957.000 100.000 73.360
1958.000 100.000 72.950
1959.000 100.000 73.000
1960.000 100.000 73.330
1961.000 100.000 72.950
1962.000 100.000 73.220
1963.000 100.000 73.200
1964.000 100.000 73.050
1965.000 100.000 73.000
1966.000 100.000 73.000
1967.000 99.998 73.090
1968.000 100.000 73.110
1969.000 100.000 73.130
1970.000 99.998 73.140
1971.000 100.000 72.890
1972.000 99.998 73.150
1973.000 99.998 73.230
1974.000 100.000 73.050
1975.000 100.000 72.970
1976.000 100.000 73.120
1977.000 100.000 72.950
1978.000 100.000 72.970
1979.000 100.000 73.230
1980.000 100.000 73.110
1981.000 100.000 73.380
1982.000 100.000 73.090
1983.000 99.998 73.240
1984.000 100.000 73.180
1985.000 100.000 73.190
1986.000 100.000 73.290
1987.000 100.000 73.170
1988.000 100.000 73.370
1989.000 99.998 72.980
1990.000 100.000 73.220
1991.000 100.000 73.470
1992.000 100.000 73.010
1993.000 100.000 73.140
1994.000 100.000 73.200
1995.000 100.000 73.110
1996.000 100.000 73.070
1997.000 99.998 73.060
1998.000 99.998 73.240
1999.000 100.000 73.090
2000.000 100.000 73.040
2001.000 100.000 73.150
2002.000 100.000 72.790
2003.000 100.000 72.950
2004.000 100.000 73.110
2005.000 100.000 73.160
2006.000 100.000 72.860
2007.000 100.000 73.110
2008.000 100.000 72.990
2009.000 100.000 73.030
2010.000 100.000 73.170
2011.000 99.998 73.110
2012.000 100.000 73.270
2013.000 100.000 73.130
2014.000 100.000 72.850
2015.000 100.000 73.230
2016.000 100.000 72.700
2017.000 100.000 72.820
2018.000 99.998 72.940
2019.000 100.000 73.110
2020.000 99.998 73.170
2021.000 100.000 73.300
2022.000 100.000 73.110
2023.000 100.000 73.080
2024.000 100.000 73.310
2025.000 100.000 72.970
2026.000 99.998 73.100
2027.000 100.000 73.320
2028.000 100.000 73.230
2029.000 100.000 73.180
2030.000 100.000 72.890
2031.000 100.000 72.950
2032.000 99.996 73.130
2033.000 100.000 73.150
2034.000 100.000 72.840
2035.000 100.000 72.900
2036.000 100.000 72.790
2037.000 100.000 72.890
2038.000 100.000 72.990
2039.000 100.000 72.930
2040.000 100.000 73.000
2041.000 100.000 73.050
2042.000 100.000 73.020
2043.000 100.000 73.070
2044.000 100.000 72.870
2045.000 100.000 72.840
2046.000 100.000 72.830
2047.000 100.000 72.930
2048.000 100.000 73.030
2049.000 100.000 73.080
2050.000 100.000 72.640
2051.000 100.000 72.970
2052.000 100.000 72.760
2053.000 100.000 72.990
2054.000 100.000 72.900
2055.000 100.000 72.950
2056.000 100.000 72.950
2057.000 100.000 72.840
2058.000 100.000 73.280
2059.000 100.000 73.180
2060.000 100.000 73.020
2061.000 100.000 73.070
2062.000 100.000 73.210
2063.000 100.000 72.900
2064.000 100.000 72.940
2065.000 100.000 73.230
2066.000 100.000 73.170
2067.000 100.000 73.040
2068.000 100.000 72.950
2069.000 100.000 72.950
2070.000 100.000 72.940
2071.000 100.000 72.990
2072.000 99.998 72.930
2073.000 99.998 72.920
2074.000 100.000 72.870
2075.000 99.998 72.900
2076.000 100.000 72.770
2077.000 100.000 72.880
2078.000 100.000 72.790
2079.000 100.000 72.870
2080.000 100.000 72.860
2081.000 100.000 72.870
2082.000 100.000 73.030
2083.000 100.000 72.590
2084.000 100.000 72.990
2085.000 100.000 73.070
2086.000 100.000 72.730
2087.000 100.000 72.890
2088.000 100.000 73.060
2089.000 100.000 72.780
2090.000 100.000 73.000
2091.000 100.000 73.120
2092.000 100.000 73.190
2093.000 100.000 72.930
2094.000 100.000 73.030
2095.000 100.000 73.080
2096.000 100.000 72.860
2097.000 100.000 73.060
2098.000 100.000 73.110
2099.000 100.000 73.180
2100.000 100.000 73.220
2101.000 99.998 72.930
2102.000 100.000 73.250
2103.000 100.000 73.230
2104.000 100.000 73.000
2105.000 100.000 73.180
2106.000 100.000 73.020
2107.000 100.000 72.980
2108.000 100.000 73.110
2109.000 100.000 72.840
2110.000 100.000 73.080
2111.000 100.000 73.330
2112.000 100.000 73.190
2113.000 100.000 72.860
2114.000 100.000 73.290
2115.000 100.000 73.030
2116.000 100.000 72.910
2117.000 100.000 73.120
2118.000 100.000 73.050
2119.000 100.000 72.960
2120.000 100.000 72.940
2121.000 99.998 72.970
2122.000 100.000 72.920
2123.000 100.000 72.820
2124.000 99.998 73.020
2125.000 100.000 73.160
2126.000 100.000 73.180
2127.000 100.000 72.980
2128.000 100.000 72.900
2129.000 100.000 72.900
2130.000 100.000 72.910
2131.000 100.000 73.220
2132.000 100.000 73.130
2133.000 100.000 72.830
2134.000 100.000 73.040
2135.000 100.000 73.070
2136.000 100.000 73.200
2137.000 100.000 73.050
2138.000 100.000 73.180
2139.000 100.000 73.060
2140.000 100.000 73.110
2141.000 100.000 72.880
2142.000 100.000 73.100
2143.000 99.998 73.010
2144.000 100.000 73.180
2145.000 100.000 73.090
2146.000 100.000 72.960
2147.000 100.000 73.020
2148.000 99.998 73.150
2149.000 100.000 73.070
2150.000 99.996 73.220
2151.000 100.000 73.000
2152.000 100.000 72.710
2153.000 100.000 72.840
2154.000 99.998 72.840
2155.000 100.000 73.200
2156.000 100.000 72.770
2157.000 100.000 73.130
2158.000 100.000 73.130
2159.000 100.000 73.070
2160.000 100.000 72.910
2161.000 100.000 72.830
2162.000 99.998 73.090
2163.000 100.000 73.040
2164.000 100.000 72.900
2165.000 100.000 72.830
2166.000 100.000 72.860
2167.000 100.000 72.870
2168.000 100.000 72.570
2169.000 100.000 72.790
2170.000 100.000 73.110
2171.000 99.998 72.880
2172.000 100.000 73.060
2173.000 100.000 73.030
2174.000 100.000 72.970
2175.000 100.000 73.160
2176.000 100.000 73.160
2177.000 100.000 72.970
2178.000 100.000 72.930
2179.000 100.000 73.050
2180.000 100.000 72.760
2181.000 100.000 72.960
2182.000 100.000 72.810
2183.000 100.000 73.030
2184.000 100.000 72.980
2185.000 100.000 73.140
2186.000 100.000 72.960
2187.000 99.998 73.350
2188.000 100.000 73.150
2189.000 100.000 73.020
2190.000 99.998 73.070
2191.000 100.000 73.110
2192.000 100.000 73.110
2193.000 100.000 73.080
2194.000 100.000 72.950
2195.000 100.000 73.030
2196.000 100.000 72.930
2197.000 99.998 72.820
2198.000 100.000 72.730
2199.000 100.000 72.890
2200.000 100.000 72.870
2201.000 100.000 73.050
2202.000 100.000 73.020
2203.000 100.000 72.980
2204.000 100.000 73.180
2205.000 100.000 73.230
2206.000 100.000 73.180
2207.000 100.000 72.930
2208.000 99.998 72.870
2209.000 100.000 73.020
2210.000 99.998 72.890
2211.000 100.000 73.260
2212.000 100.000 72.830
2213.000 100.000 73.220
2214.000 99.996 72.870
2215.000 100.000 73.100
2216.000 100.000 72.940
2217.000 100.000 72.870
2218.000 100.000 72.710
2219.000 100.000 72.740
2220.000 100.000 72.880
2221.000 100.000 73.160
2222.000 100.000 72.860
2223.000 99.998 72.930
2224.000 100.000 72.900
2225.000 100.000 72.910
2226.000 100.000 72.970
2227.000 100.000 72.890
2228.000 100.000 72.950
2229.000 100.000 72.870
2230.000 100.000 73.060
2231.000 100.000 72.890
2232.000 100.000 72.980
2233.000 100.000 73.150
2234.000 100.000 72.890
2235.000 100.000 72.850
2236.000 100.000 72.840
2237.000 99.998 72.950
2238.000 100.000 73.000
2239.000 100.000 72.930
2240.000 100.000 72.890
2241.000 100.000 73.120
2242.000 100.000 72.890
2243.000 100.000 73.140
2244.000 100.000 72.780
2245.000 100.000 72.990
2246.000 100.000 72.920
2247.000 100.000 73.010
2248.000 100.000 73.000
2249.000 100.000 72.950
2250.000 99.998 73.010
2251.000 100.000 72.940
2252.000 99.998 73.010
2253.000 100.000 73.020
2254.000 100.000 72.960
2255.000 100.000 73.050
2256.000 100.000 73.230
2257.000 100.000 72.850
2258.000 100.000 72.870
2259.000 100.000 73.050
2260.000 100.000 73.040
2261.000 100.000 73.230
2262.000 100.000 72.910
2263.000 100.000 73.000
2264.000 100.000 72.990
2265.000 100.000 72.860
2266.000 100.000 73.000
2267.000 100.000 72.850
2268.000 100.000 73.000
2269.000 100.000 73.000
2270.000 100.000 73.070
2271.000 100.000 72.870
2272.000 100.000 72.860
2273.000 100.000 72.910
2274.000 100.000 72.940
2275.000 100.000 72.930
2276.000 100.000 73.090
2277.000 100.000 72.860
2278.000 100.000 72.950
2279.000 100.000 72.830
2280.000 100.000 72.810
2281.000 100.000 73.080
2282.000 100.000 73.110
2283.000 100.000 72.990
2284.000 100.000 72.940
2285.000 100.000 73.060
2286.000 100.000 73.020
2287.000 99.998 72.870
2288.000 100.000 73.040
2289.000 100.000 73.140
2290.000 100.000 72.980
2291.000 100.000 72.940
2292.000 100.000 72.980
2293.000 100.000 73.190
2294.000 100.000 72.960
2295.000 100.000 72.880
2296.000 100.000 73.010
2297.000 100.000 73.140
2298.000 100.000 73.200
2299.000 100.000 72.940
2300.000 100.000 73.050
2301.000 100.000 73.140
2302.000 100.000 73.090
2303.000 100.000 73.050
2304.000 100.000 72.820
2305.000 100.000 72.880
2306.000 100.000 72.930
2307.000 100.000 73.270
2308.000 100.000 72.960
2309.000 100.000 73.200
2310.000 100.000 73.180
2311.000 100.000 73.050
2312.000 100.000 73.330
2313.000 99.998 73.260
2314.000 100.000 73.140
2315.000 100.000 73.150
2316.000 100.000 73.080
2317.000 100.000 73.170
2318.000 100.000 73.020
2319.000 100.000 72.880
2320.000 100.000 73.110
2321.000 100.000 73.130
2322.000 99.998 73.250
2323.000 100.000 73.200
2324.000 100.000 72.850
2325.000 100.000 73.090
2326.000 100.000 73.150
2327.000 100.000 73.040
2328.000 100.000 73.180
2329.000 100.000 73.160
2330.000 100.000 73.010
2331.000 100.000 73.130
2332.000 100.000 73.190
2333.000 100.000 73.050
2334.000 100.000 72.970
2335.000 100.000 73.110
2336.000 100.000 72.930
2337.000 100.000 73.110
2338.000 100.000 72.910
2339.000 100.000 72.950
2340.000 100.000 73.230
2341.000 100.000 73.230
2342.000 100.000 72.920
2343.000 100.000 72.940
2344.000 100.000 73.070
2345.000 100.000 72.850
2346.000 100.000 72.890
2347.000 100.000 72.970
2348.000 100.000 73.150
2349.000 100.000 73.040
2350.000 100.000 73.140
2351.000 100.000 73.230
2352.000 100.000 72.990
2353.000 100.000 73.030
2354.000 100.000 73.000
2355.000 100.000 73.060
2356.000 100.000 72.950
2357.000 100.000 73.120
2358.000 100.000 72.930
2359.000 99.998 73.010
2360.000 99.998 73.190
2361.000 100.000 73.030
2362.000 100.000 73.170
2363.000 100.000 73.120
2364.000 100.000 73.060
2365.000 99.998 73.070
2366.000 100.000 72.950
2367.000 100.000 73.040
2368.000 100.000 73.190
2369.000 99.998 73.050
2370.000 99.998 73.390
2371.000 100.000 73.160
2372.000 100.000 72.960
2373.000 100.000 72.990
2374.000 100.000 72.980
2375.000 100.000 73.260
2376.000 100.000 72.980
2377.000 100.000 73.280
2378.000 99.998 73.110
2379.000 100.000 73.210
2380.000 100.000 73.050
2381.000 100.000 73.130
2382.000 100.000 72.990
2383.000 100.000 73.170
2384.000 100.000 72.940
2385.000 100.000 72.880
2386.000 100.000 73.010
2387.000 100.000 73.140
2388.000 100.000 73.320
2389.000 100.000 73.200
2390.000 100.000 73.190
2391.000 100.000 73.210
2392.000 100.000 73.320
2393.000 100.000 73.140
2394.000 100.000 73.270
2395.000 100.000 73.180
2396.000 100.000 73.180
2397.000 100.000 72.950
2398.000 99.998 73.230
2399.000 100.000 73.130
2400.000 100.000 73.170
2401.000 100.000 73.030
2402.000 99.998 73.110
2403.000 100.000 73.040
2404.000 100.000 73.180
2405.000 100.000 73.120
2406.000 100.000 72.940
2407.000 100.000 72.970
2408.000 100.000 72.930
2409.000 100.000 72.860
2410.000 100.000 73.050
2411.000 100.000 73.140
2412.000 100.000 73.050
2413.000 100.000 73.070
2414.000 100.000 73.090
2415.000 100.000 73.240
2416.000 100.000 73.110
2417.000 100.000 72.910
2418.000 100.000 73.020
2419.000 100.000 73.050
2420.000 100.000 73.040
2421.000 100.000 73.110
2422.000 100.000 73.260
2423.000 100.000 73.030
2424.000 100.000 72.870
2425.000 100.000 73.010
2426.000 100.000 73.040
2427.000 100.000 73.190
2428.000 100.000 73.150
2429.000 100.000 72.810
2430.000 100.000 72.910
2431.000 100.000 72.760
2432.000 100.000 73.190
2433.000 100.000 72.980
2434.000 100.000 72.950
2435.000 100.000 73.080
2436.000 100.000 72.980
2437.000 100.000 73.090
2438.000 100.000 72.990
2439.000 100.000 73.360
2440.000 100.000 73.250
2441.000 100.000 73.030
2442.000 100.000 73.260
2443.000 100.000 73.080
2444.000 100.000 72.950
2445.000 100.000 72.790
2446.000 100.000 72.740
2447.000 100.000 72.880
2448.000 100.000 73.030
2449.000 100.000 72.770
2450.000 100.000 72.970
2451.000 100.000 72.870
2452.000 100.000 73.130
2453.000 100.000 73.280
2454.000 100.000 72.820
2455.000 100.000 72.980
2456.000 100.000 72.890
2457.000 100.000 73.000
2458.000 100.000 73.000
2459.000 100.000 73.030
2460.000 100.000 72.920
2461.000 100.000 72.910
2462.000 100.000 73.020
2463.000 100.000 73.140
2464.000 100.000 72.970
2465.000 100.000 73.020
2466.000 100.000 73.110
2467.000 100.000 72.870
2468.000 100.000 72.990
2469.000 100.000 72.990
2470.000 100.000 73.000
2471.000 100.000 73.110
2472.000 99.998 73.030
2473.000 100.000 72.980
2474.000 99.998 72.980
2475.000 100.000 72.950
2476.000 100.000 73.000
2477.000 100.000 72.990
2478.000 100.000 72.940
2479.000 100.000 72.920
2480.000 100.000 72.890
2481.000 100.000 72.990
2482.000 100.000 73.020
2483.000 100.000 72.910
2484.000 100.000 73.040
2485.000 100.000 72.980
2486.000 100.000 73.060
2487.000 100.000 73.100
2488.000 100.000 73.040
2489.000 100.000 72.970
2490.000 100.000 73.010
2491.000 100.000 73.020
2492.000 100.000 72.980
2493.000 100.000 72.860
2494.000 100.000 73.020
2495.000 100.000 73.070
2496.000 100.000 73.050
2497.000 100.000 72.860
2498.000 100.000 72.990
2499.000 100.000 73.000
2500.000 100.000 72.870
2501.000 100.000 72.760
2502.000 100.000 72.640
2503.000 100.000 72.940
2504.000 100.000 72.700
2505.000 100.000 72.980
2506.000 100.000 72.980
2507.000 100.000 72.980
2508.000 100.000 72.990
2509.000 100.000 72.910
2510.000 100.000 72.860
2511.000 100.000 72.990
2512.000 100.000 72.780
2513.000 100.000 72.810
2514.000 100.000 73.080
2515.000 100.000 73.070
2516.000 100.000 72.990
2517.000 100.000 72.870
2518.000 100.000 72.800
2519.000 100.000 72.790
2520.000 99.998 72.980
2521.000 100.000 72.880
2522.000 99.998 72.880
2523.000 100.000 73.040
2524.000 100.000 72.990
2525.000 99.996 73.070
2526.000 100.000 72.900
2527.000 100.000 73.040
2528.000 100.000 72.840
2529.000 100.000 72.870
2530.000 100.000 73.010
2531.000 100.000 72.780
2532.000 100.000 72.950
2533.000 100.000 72.870
2534.000 100.000 72.990
2535.000 100.000 72.920
2536.000 100.000 72.980
2537.000 100.000 72.920
2538.000 100.000 72.760
2539.000 100.000 72.990
2540.000 100.000 72.740
2541.000 100.000 73.050
2542.000 100.000 72.990
2543.000 100.000 73.180
2544.000 100.000 73.140
2545.000 100.000 72.900
2546.000 100.000 73.130
2547.000 100.000 72.870
2548.000 100.000 73.160
2549.000 100.000 72.970
2550.000 100.000 72.800
2551.000 100.000 73.040
2552.000 100.000 72.810
2553.000 100.000 72.970
2554.000 100.000 73.080
2555.000 100.000 73.150
2556.000 100.000 72.930
2557.000 100.000 72.980
2558.000 100.000 73.010
2559.000 100.000 72.920
2560.000 100.000 72.950
2561.000 100.000 73.160
2562.000 100.000 72.870
2563.000 100.000 72.980
2564.000 100.000 73.110
2565.000 100.000 72.800
2566.000 100.000 72.790
2567.000 100.000 72.930
2568.000 100.000 72.900
2569.000 100.000 72.950
2570.000 100.000 73.000
2571.000 99.998 73.090
2572.000 100.000 72.910
2573.000 100.000 72.920
2574.000 100.000 72.710
2575.000 100.000 72.850
2576.000 100.000 72.770
2577.000 100.000 72.900
2578.000 100.000 72.950
2579.000 100.000 72.810
2580.000 100.000 72.580
2581.000 100.000 72.770
2582.000 99.998 72.950
2583.000 99.998 73.030
2584.000 100.000 72.820
2585.000 100.000 73.160
2586.000 100.000 72.800
2587.000 100.000 72.960
2588.000 100.000 72.760
2589.000 100.000 73.000
2590.000 100.000 72.880
2591.000 100.000 72.930
2592.000 100.000 73.230
2593.000 100.000 73.110
2594.000 100.000 73.180
2595.000 99.998 73.120
2596.000 100.000 72.960
2597.000 100.000 73.170
2598.000 100.000 73.140
2599.000 100.000 72.780
2600.000 100.000 73.110
2601.000 100.000 72.770
2602.000 100.000 73.200
2603.000 100.000 72.980
2604.000 100.000 73.080
2605.000 100.000 73.130
2606.000 99.998 72.900
2607.000 100.000 73.010
2608.000 100.000 73.020
2609.000 100.000 72.980
2610.000 100.000 72.790
2611.000 100.000 72.840
2612.000 100.000 72.800
2613.000 100.000 72.980
2614.000 100.000 72.750
2615.000 100.000 72.930
2616.000 100.000 72.990
2617.000 99.998 72.950
2618.000 100.000 72.720
2619.000 100.000 72.760
2620.000 100.000 72.850
2621.000 100.000 72.770
2622.000 100.000 73.060
2623.000 100.000 73.100
2624.000 100.000 73.060
2625.000 100.000 72.990
2626.000 100.000 72.790
2627.000 100.000 72.960
2628.000 100.000 72.910
2629.000 100.000 72.870
2630.000 100.000 73.080
2631.000 100.000 73.020
2632.000 100.000 72.900
2633.000 100.000 72.930
2634.000 100.000 72.960
2635.000 100.000 72.900
2636.000 100.000 72.980
2637.000 100.000 72.950
2638.000 100.000 73.140
2639.000 100.000 73.040
2640.000 100.000 73.100
2641.000 100.000 73.000
2642.000 100.000 72.920
2643.000 99.998 73.240
2644.000 100.000 73.020
2645.000 100.000 73.020
2646.000 100.000 73.100
2647.000 100.000 73.150
2648.000 100.000 73.190
2649.000 100.000 73.080
2650.000 100.000 73.010
2651.000 100.000 72.870
2652.000 100.000 72.970
2653.000 100.000 73.010
2654.000 100.000 73.060
2655.000 100.000 73.020
2656.000 100.000 72.880
2657.000 100.000 72.950
2658.000 100.000 73.090
2659.000 100.000 72.930
2660.000 100.000 73.200
2661.000 100.000 72.870
2662.000 100.000 73.250
2663.000 100.000 73.100
2664.000 100.000 73.240
2665.000 100.000 73.200
2666.000 100.000 73.140
2667.000 100.000 73.020
2668.000 100.000 73.060
2669.000 100.000 72.960
2670.000 100.000 73.070
2671.000 100.000 72.980
2672.000 100.000 72.870
2673.000 100.000 73.150
2674.000 100.000 73.070
2675.000 100.000 73.050
2676.000 100.000 72.950
2677.000 100.000 72.980
2678.000 100.000 72.980
2679.000 100.000 73.160
2680.000 100.000 73.120
2681.000 100.000 73.220
2682.000 100.000 73.070
2683.000 100.000 73.080
2684.000 100.000 73.110
2685.000 100.000 73.010
2686.000 100.000 73.070
2687.000 100.000 73.080
2688.000 100.000 72.980
2689.000 100.000 72.920
2690.000 100.000 72.940
2691.000 100.000 72.840
2692.000 100.000 72.840
2693.000 100.000 73.070
2694.000 100.000 73.090
2695.000 100.000 73.000
2696.000 100.000 72.940
2697.000 100.000 73.040
2698.000 100.000 72.970
2699.000 100.000 73.070
2700.000 100.000 72.950
2701.000 100.000 73.130
2702.000 100.000 73.020
2703.000 99.998 73.120
2704.000 100.000 72.700
2705.000 100.000 73.000
2706.000 100.000 73.070
2707.000 100.000 72.980
2708.000 100.000 73.010
2709.000 100.000 72.940
2710.000 100.000 73.000
2711.000 100.000 73.080
2712.000 100.000 73.090
2713.000 100.000 72.990
2714.000 100.000 73.070
2715.000 100.000 72.990
2716.000 99.998 72.820
2717.000 100.000 72.940
2718.000 100.000 73.060
2719.000 100.000 73.040
2720.000 100.000 73.120
2721.000 100.000 73.170
2722.000 100.000 73.100
2723.000 100.000 73.060
2724.000 100.000 72.900
2725.000 100.000 73.000
2726.000 100.000 72.990
2727.000 100.000 72.990
2728.000 100.000 73.190
2729.000 100.000 73.220
2730.000 100.000 73.150
2731.000 100.000 73.090
2732.000 100.000 72.920
2733.000 100.000 73.050
2734.000 100.000 72.920
2735.000 100.000 72.980
2736.000 100.000 72.980
2737.000 100.000 73.120
2738.000 100.000 73.230
2739.000 100.000 72.990
2740.000 100.000 72.830
2741.000 100.000 73.060
2742.000 100.000 72.920
2743.000 100.000 72.960
2744.000 100.000 73.330
2745.000 100.000 72.830
2746.000 100.000 72.870
2747.000 100.000 72.870
2748.000 100.000 73.140
2749.000 100.000 72.910
2750.000 100.000 72.990
2751.000 100.000 73.070
2752.000 100.000 73.020
2753.000 100.000 72.960
2754.000 100.000 72.840
2755.000 100.000 72.850
2756.000 100.000 73.020
2757.000 100.000 72.950
2758.000 100.000 73.030
2759.000 100.000 73.020
2760.000 100.000 72.990
2761.000 100.000 72.710
2762.000 100.000 72.920
2763.000 100.000 72.800
2764.000 100.000 72.970
2765.000 100.000 73.150
2766.000 100.000 72.850
2767.000 100.000 72.960
2768.000 100.000 73.070
2769.000 100.000 72.980
2770.000 100.000 72.860
2771.000 100.000 73.020
2772.000 100.000 72.820
2773.000 100.000 72.910
2774.000 100.000 72.680
2775.000 100.000 72.940
2776.000 100.000 72.940
2777.000 100.000 72.980
2778.000 100.000 73.030
2779.000 100.000 72.960
2780.000 100.000 73.010
2781.000 99.998 72.960
2782.000 100.000 72.960
2783.000 100.000 73.080
2784.000 100.000 72.980
2785.000 100.000 72.880
2786.000 100.000 72.790
2787.000 100.000 73.000
2788.000 100.000 72.930
2789.000 100.000 72.800
2790.000 100.000 73.120
2791.000 100.000 73.060
2792.000 100.000 73.020
2793.000 100.000 73.040
2794.000 100.000 72.880
2795.000 100.000 72.990
2796.000 100.000 72.950
2797.000 100.000 72.920
2798.000 100.000 73.080
2799.000 100.000 72.950
2800.000 100.000 73.080
2801.000 100.000 72.850
2802.000 100.000 73.230
2803.000 100.000 73.000
2804.000 100.000 73.100
2805.000 100.000 73.160
2806.000 100.000 73.040
2807.000 100.000 72.980
2808.000 100.000 73.040
2809.000 100.000 72.990
2810.000 100.000 73.070
2811.000 100.000 72.770
2812.000 100.000 72.830
2813.000 100.000 72.970
2814.000 100.000 72.950
2815.000 100.000 73.070
2816.000 100.000 72.960
2817.000 100.000 72.930
2818.000 100.000 73.030
2819.000 100.000 73.010
2820.000 100.000 72.760
2821.000 100.000 72.930
2822.000 100.000 72.890
2823.000 100.000 72.860
2824.000 100.000 72.970
2825.000 100.000 72.860
2826.000 100.000 72.790
2827.000 100.000 72.960
2828.000 100.000 72.940
2829.000 100.000 72.910
2830.000 100.000 72.840
2831.000 100.000 73.150
2832.000 100.000 73.040
2833.000 100.000 72.750
2834.000 100.000 72.740
2835.000 100.000 72.880
2836.000 100.000 72.880
2837.000 100.000 72.870
2838.000 100.000 72.730
2839.000 100.000 72.590
2840.000 100.000 72.700
2841.000 100.000 72.790
2842.000 100.000 73.030
2843.000 100.000 72.860
2844.000 100.000 72.830
2845.000 100.000 72.910
2846.000 100.000 72.990
2847.000 100.000 72.830
2848.000 100.000 72.960
2849.000 100.000 73.050
2850.000 100.000 72.680
2851.000 100.000 73.000
2852.000 100.000 72.900
2853.000 100.000 73.240
2854.000 100.000 72.840
2855.000 100.000 72.970
2856.000 100.000 72.970
2857.000 100.000 72.960
2858.000 100.000 73.020
2859.000 100.000 72.940
2860.000 100.000 72.780
2861.000 100.000 72.730
2862.000 100.000 72.900
2863.000 100.000 73.140
2864.000 100.000 72.860
2865.000 100.000 72.970
2866.000 100.000 72.690
2867.000 100.000 72.910
2868.000 100.000 72.780
2869.000 100.000 72.970
2870.000 100.000 72.910
2871.000 100.000 72.790
2872.000 100.000 72.950
2873.000 100.000 73.060
2874.000 100.000 73.000
2875.000 100.000 72.960
2876.000 100.000 72.950
2877.000 100.000 72.870
2878.000 100.000 72.920
2879.000 100.000 73.070
2880.000 100.000 73.090
2881.000 100.000 73.010
2882.000 100.000 72.980
2883.000 100.000 73.020
2884.000 100.000 72.620
2885.000 100.000 72.830
2886.000 100.000 72.890
2887.000 100.000 72.760
2888.000 100.000 72.910
2889.000 100.000 73.030
2890.000 100.000 72.970
2891.000 100.000 72.970
2892.000 100.000 73.060
2893.000 100.000 72.840
2894.000 100.000 72.920
2895.000 100.000 72.790
2896.000 100.000 73.000
2897.000 100.000 73.040
2898.000 100.000 73.150
2899.000 100.000 73.040
2900.000 100.000 73.120
2901.000 100.000 73.130
2902.000 99.998 73.210
2903.000 100.000 73.150
2904.000 100.000 72.940
2905.000 100.000 73.190
2906.000 100.000 72.880
2907.000 100.000 73.160
2908.000 100.000 73.020
2909.000 100.000 72.910
2910.000 100.000 73.020
2911.000 100.000 72.980
2912.000 100.000 73.080
2913.000 100.000 72.970
2914.000 100.000 72.820
2915.000 100.000 73.210
2916.000 100.000 72.760
2917.000 100.000 73.030
2918.000 100.000 73.160
2919.000 100.000 73.060
2920.000 100.000 72.980
2921.000 100.000 72.950
2922.000 100.000 72.840
2923.000 100.000 73.070
2924.000 100.000 72.940
2925.000 100.000 72.910
2926.000 100.000 73.100
2927.000 100.000 73.040
2928.000 100.000 73.090
2929.000 100.000 73.150
2930.000 100.000 73.050
2931.000 100.000 73.160
2932.000 100.000 73.020
2933.000 100.000 73.080
2934.000 100.000 73.010
2935.000 100.000 72.900
2936.000 100.000 72.680
2937.000 100.000 72.900
2938.000 100.000 72.920
2939.000 100.000 72.880
2940.000 100.000 72.990
2941.000 100.000 73.070
2942.000 100.000 73.030
2943.000 100.000 72.850
2944.000 100.000 72.990
2945.000 100.000 72.820
2946.000 100.000 73.000
2947.000 100.000 72.870
2948.000 100.000 72.950
2949.000 100.000 72.860
2950.000 100.000 72.870
2951.000 100.000 73.130
2952.000 100.000 73.040
2953.000 100.000 72.930
2954.000 100.000 72.690
2955.000 100.000 72.970
2956.000 100.000 73.030
2957.000 100.000 73.030
2958.000 100.000 73.030
2959.000 100.000 73.100
2960.000 100.000 73.080
2961.000 100.000 73.030
2962.000 100.000 73.030
2963.000 100.000 73.010
2964.000 100.000 73.180
2965.000 100.000 73.020
2966.000 100.000 72.930
2967.000 100.000 72.990
2968.000 100.000 73.060
2969.000 100.000 72.830
2970.000 100.000 73.010
2971.000 100.000 73.010
2972.000 100.000 72.850
2973.000 100.000 73.200
2974.000 100.000 73.240
2975.000 100.000 72.840
2976.000 100.000 72.760
2977.000 100.000 73.180
2978.000 100.000 72.830
2979.000 100.000 73.050
2980.000 100.000 73.050
2981.000 100.000 73.020
2982.000 100.000 73.080
2983.000 100.000 72.960
2984.000 100.000 72.860
2985.000 100.000 72.970
2986.000 100.000 73.050
2987.000 100.000 72.890
2988.000 100.000 73.110
2989.000 100.000 72.910
2990.000 100.000 73.010
2991.000 100.000 72.790
2992.000 100.000 73.140
2993.000 100.000 72.960
2994.000 100.000 72.820
2995.000 100.000 73.020
2996.000 100.000 73.050
2997.000 100.000 73.200
2998.000 100.000 72.800
2999.000 100.000 73.050
3000.000 100.000 72.880
3001.000 100.000 73.110
3002.000 100.000 73.120
3003.000 100.000 72.960
3004.000 100.000 73.110
3005.000 100.000 73.100
3006.000 100.000 72.770
3007.000 100.000 72.970
3008.000 100.000 72.910
3009.000 100.000 72.930
3010.000 100.000 72.930
3011.000 100.000 73.010
3012.000 100.000 73.250
3013.000 100.000 72.970
3014.000 100.000 72.980
3015.000 100.000 73.030
3016.000 100.000 73.120
3017.000 100.000 73.150
3018.000 100.000 73.110
3019.000 100.000 72.950
3020.000 100.000 73.080
3021.000 100.000 73.140
3022.000 100.000 73.130
3023.000 100.000 72.870
3024.000 100.000 72.860
3025.000 100.000 73.120
3026.000 100.000 72.640
3027.000 100.000 73.110
3028.000 100.000 73.090
3029.000 100.000 73.060
3030.000 100.000 73.200
3031.000 100.000 72.940
3032.000 100.000 72.870
3033.000 100.000 72.920
3034.000 100.000 73.030
3035.000 100.000 72.970
3036.000 100.000 73.130
3037.000 100.000 73.140
3038.000 100.000 73.040
3039.000 100.000 73.110
3040.000 100.000 73.090
3041.000 100.000 73.250
3042.000 100.000 72.990
3043.000 100.000 72.910
3044.000 100.000 73.040
3045.000 100.000 72.930
3046.000 100.000 73.070
3047.000 100.000 73.050
3048.000 100.000 73.050
3049.000 100.000 72.880
3050.000 100.000 73.130
3051.000 100.000 73.040
3052.000 100.000 73.030
3053.000 100.000 73.070
3054.000 100.000 73.360
3055.000 100.000 73.140
3056.000 100.000 72.930
3057.000 100.000 73.150
3058.000 100.000 73.110
3059.000 100.000 72.900
3060.000 100.000 73.090
3061.000 100.000 72.930
3062.000 100.000 72.900
3063.000 100.000 72.960
3064.000 100.000 72.950
3065.000 100.000 72.980
3066.000 100.000 72.920
3067.000 100.000 72.960
3068.000 100.000 72.970
3069.000 100.000 73.000
3070.000 100.000 72.830
3071.000 100.000 72.950
3072.000 100.000 72.780
3073.000 100.000 72.870
3074.000 100.000 72.850
3075.000 100.000 73.040
3076.000 100.000 73.000
3077.000 100.000 72.940
3078.000 100.000 73.130
3079.000 100.000 72.960
3080.000 100.000 72.940
3081.000 100.000 73.080
3082.000 100.000 72.920
3083.000 100.000 72.930
3084.000 100.000 73.260
3085.000 100.000 72.840
3086.000 100.000 73.160
3087.000 100.000 72.980
3088.000 100.000 72.990
3089.000 100.000 73.070
3090.000 100.000 73.100
3091.000 100.000 73.180
3092.000 100.000 72.920
3093.000 100.000 73.080
3094.000 100.000 73.280
3095.000 100.000 72.940
3096.000 100.000 73.140
3097.000 100.000 72.980
3098.000 100.000 73.010
3099.000 100.000 73.350
3100.000 100.000 72.860
3101.000 100.000 73.020
3102.000 100.000 73.140
3103.000 100.000 73.160
3104.000 100.000 73.000
3105.000 100.000 73.060
3106.000 100.000 72.990
3107.000 100.000 72.960
3108.000 100.000 72.880
3109.000 100.000 72.840
3110.000 100.000 72.860
3111.000 100.000 72.810
3112.000 100.000 72.970
3113.000 100.000 72.770
3114.000 100.000 73.060
3115.000 100.000 72.830
3116.000 100.000 72.930
3117.000 100.000 72.980
3118.000 100.000 72.820
3119.000 100.000 73.130
3120.000 100.000 73.150
3121.000 100.000 73.190
3122.000 100.000 73.160
3123.000 100.000 73.150
3124.000 100.000 73.100
3125.000 100.000 73.020
3126.000 100.000 72.910
3127.000 100.000 72.890
3128.000 100.000 73.090
3129.000 100.000 72.970
3130.000 100.000 73.050
3131.000 100.000 73.140
3132.000 100.000 72.930
3133.000 100.000 73.020
3134.000 100.000 73.160
3135.000 100.000 73.090
3136.000 100.000 73.020
3137.000 100.000 73.010
3138.000 100.000 73.150
3139.000 100.000 73.210
3140.000 100.000 73.020
3141.000 100.000 73.050
3142.000 100.000 72.920
3143.000 100.000 73.060
3144.000 100.000 73.020
3145.000 100.000 73.240
3146.000 100.000 73.240
3147.000 100.000 73.000
3148.000 100.000 72.770
3149.000 100.000 72.990
3150.000 100.000 73.070
3151.000 100.000 73.050
3152.000 100.000 73.240
3153.000 100.000 72.820
3154.000 100.000 73.020
3155.000 100.000 73.050
3156.000 100.000 73.230
3157.000 100.000 72.840
3158.000 100.000 73.030
3159.000 100.000 72.790
3160.000 100.000 73.100
3161.000 100.000 73.210
3162.000 100.000 72.990
3163.000 100.000 72.950
3164.000 100.000 73.200
3165.000 100.000 73.250
3166.000 100.000 72.990
3167.000 100.000 72.790
3168.000 100.000 73.130
3169.000 100.000 73.020
3170.000 100.000 72.970
3171.000 100.000 72.910
3172.000 100.000 73.030
3173.000 100.000 73.020
3174.000 100.000 72.960
3175.000 100.000 73.150
3176.000 100.000 73.010
3177.000 100.000 73.310
3178.000 100.000 72.830
3179.000 100.000 73.210
3180.000 100.000 72.950
3181.000 100.000 73.230
3182.000 100.000 73.040
3183.000 100.000 73.020
3184.000 100.000 73.120
3185.000 100.000 73.080
3186.000 100.000 73.030
3187.000 100.000 73.150
3188.000 100.000 72.910
3189.000 100.000 73.000
3190.000 100.000 73.000
3191.000 100.000 72.890
3192.000 100.000 73.030
3193.000 100.000 73.140
3194.000 100.000 72.860
3195.000 100.000 72.960
3196.000 100.000 73.120
3197.000 100.000 72.950
3198.000 100.000 73.120
3199.000 100.000 72.980
3200.000 100.000 73.120
3201.000 100.000 73.100
3202.000 100.000 73.120
3203.000 100.000 73.100
3204.000 100.000 73.050
3205.000 100.000 73.160
3206.000 100.000 73.040
3207.000 100.000 73.000
3208.000 100.000 73.050
3209.000 100.000 72.830
3210.000 100.000 73.130
3211.000 100.000 72.980
3212.000 100.000 72.920
3213.000 100.000 72.780
3214.000 100.000 72.830
3215.000 100.000 72.950
3216.000 100.000 72.990
3217.000 100.000 72.920
3218.000 100.000 73.090
3219.000 100.000 73.240
3220.000 100.000 72.960
3221.000 100.000 73.060
3222.000 100.000 72.890
3223.000 100.000 73.180
3224.000 100.000 73.170
3225.000 100.000 72.900
3226.000 100.000 72.900
3227.000 100.000 73.040
3228.000 100.000 73.000
3229.000 100.000 72.970
3230.000 100.000 73.210
3231.000 100.000 73.140
3232.000 100.000 73.250
3233.000 100.000 73.060
3234.000 100.000 73.050
3235.000 100.000 73.130
3236.000 100.000 72.860
3237.000 100.000 73.150
3238.000 100.000 72.990
3239.000 100.000 72.960
3240.000 100.000 72.990
3241.000 100.000 73.000
3242.000 100.000 73.280
3243.000 100.000 72.980
3244.000 100.000 73.120
3245.000 100.000 72.960
3246.000 100.000 72.910
3247.000 100.000 73.150
3248.000 100.000 72.880
3249.000 100.000 72.940
3250.000 100.000 73.030
3251.000 100.000 73.090
3252.000 100.000 72.950
3253.000 100.000 73.180
3254.000 100.000 73.120
3255.000 100.000 73.120
3256.000 100.000 72.930
3257.000 100.000 73.050
3258.000 100.000 73.160
3259.000 100.000 72.880
3260.000 100.000 73.060
3261.000 100.000 72.860
3262.000 100.000 73.030
3263.000 100.000 73.120
3264.000 100.000 73.030
3265.000 100.000 72.990
3266.000 100.000 73.030
3267.000 100.000 73.020
3268.000 100.000 72.860
3269.000 100.000 72.970
3270.000 100.000 73.230
3271.000 100.000 73.010
3272.000 100.000 73.220
3273.000 100.000 72.980
3274.000 100.000 72.930
3275.000 100.000 73.140
3276.000 100.000 73.030
3277.000 100.000 73.210
3278.000 100.000 72.830
3279.000 100.000 72.970
3280.000 100.000 73.180
3281.000 100.000 73.180
3282.000 100.000 73.030
3283.000 100.000 73.100
3284.000 100.000 73.020
3285.000 100.000 73.040
3286.000 100.000 73.010
3287.000 100.000 73.180
3288.000 100.000 73.100
3289.000 100.000 73.320
3290.000 99.998 73.170
3291.000 100.000 72.980
3292.000 100.000 73.110
3293.000 100.000 73.060
3294.000 100.000 73.030
3295.000 100.000 72.970
3296.000 100.000 73.300
3297.000 100.000 72.910
3298.000 100.000 72.870
3299.000 100.000 73.130
3300.000 100.000 73.130
3301.000 100.000 73.010
3302.000 100.000 72.990
3303.000 100.000 73.090
3304.000 100.000 73.000
3305.000 100.000 73.180
3306.000 100.000 73.100
3307.000 100.000 73.200
3308.000 100.000 73.090
3309.000 100.000 72.860
3310.000 100.000 72.960
3311.000 100.000 73.060
3312.000 100.000 73.200
3313.000 100.000 73.080
3314.000 100.000 73.040
3315.000 100.000 73.150
3316.000 100.000 73.140
3317.000 100.000 73.190
3318.000 100.000 73.100
3319.000 100.000 73.210
3320.000 100.000 72.980
3321.000 100.000 73.060
3322.000 100.000 73.090
3323.000 100.000 73.260
3324.000 100.000 72.990
3325.000 100.000 73.080
3326.000 100.000 73.050
3327.000 100.000 73.030
3328.000 100.000 73.240
3329.000 100.000 73.180
3330.000 100.000 73.140
3331.000 100.000 73.140
3332.000 100.000 73.090
3333.000 100.000 72.950
3334.000 100.000 73.150
3335.000 100.000 73.010
3336.000 100.000 73.040
3337.000 100.000 73.020
3338.000 100.000 73.020
3339.000 100.000 73.020
3340.000 100.000 73.300
3341.000 100.000 73.170
3342.000 100.000 73.020
3343.000 100.000 73.150
3344.000 100.000 73.150
3345.000 100.000 73.190
3346.000 100.000 73.300
3347.000 100.000 73.100
3348.000 100.000 72.940
3349.000 100.000 73.060
3350.000 100.000 72.920
3351.000 100.000 73.180
3352.000 100.000 73.080
3353.000 100.000 73.090
3354.000 100.000 73.230
3355.000 100.000 73.080
3356.000 100.000 73.010
3357.000 100.000 72.990
3358.000 100.000 73.010
3359.000 100.000 73.100
3360.000 100.000 72.990
3361.000 100.000 72.890
3362.000 100.000 72.820
3363.000 100.000 73.020
3364.000 100.000 72.900
3365.000 100.000 72.970
3366.000 100.000 73.010
3367.000 100.000 72.970
3368.000 100.000 72.790
3369.000 100.000 72.970
3370.000 100.000 73.050
3371.000 100.000 73.060
3372.000 100.000 73.150
3373.000 100.000 73.200
3374.000 100.000 73.040
3375.000 100.000 73.090
3376.000 100.000 72.880
3377.000 100.000 73.080
3378.000 100.000 72.970
3379.000 100.000 73.100
3380.000 100.000 73.090
3381.000 100.000 73.250
3382.000 100.000 73.170
3383.000 100.000 73.270
3384.000 100.000 72.910
3385.000 100.000 73.080
3386.000 100.000 72.990
3387.000 100.000 72.790
3388.000 100.000 73.050
3389.000 100.000 73.000
3390.000 100.000 73.060
3391.000 100.000 72.690
3392.000 100.000 72.870
3393.000 100.000 72.820
3394.000 100.000 73.050
3395.000 100.000 73.070
3396.000 100.000 73.100
3397.000 100.000 72.700
3398.000 100.000 72.850
3399.000 100.000 73.160
3400.000 100.000 72.910
3401.000 100.000 73.120
3402.000 100.000 72.850
3403.000 100.000 72.770
3404.000 100.000 73.010
3405.000 100.000 72.830
3406.000 100.000 73.090
3407.000 100.000 72.970
3408.000 100.000 72.990
3409.000 100.000 73.200
3410.000 100.000 73.030
3411.000 100.000 72.970
3412.000 100.000 73.110
3413.000 100.000 72.980
3414.000 100.000 73.160
3415.000 100.000 73.220
3416.000 100.000 73.130
3417.000 100.000 73.030
3418.000 100.000 73.130
3419.000 100.000 73.170
3420.000 100.000 72.730
3421.000 100.000 72.940
3422.000 100.000 72.990
3423.000 100.000 73.220
3424.000 100.000 72.890
3425.000 100.000 73.090
3426.000 100.000 72.980
3427.000 100.000 72.950
3428.000 100.000 73.220
3429.000 100.000 72.970
3430.000 100.000 72.920
3431.000 100.000 73.220
3432.000 100.000 72.990
3433.000 100.000 73.150
3434.000 100.000 73.040
3435.000 100.000 72.900
3436.000 100.000 73.080
3437.000 100.000 73.060
3438.000 100.000 73.130
3439.000 100.000 73.110
3440.000 100.000 72.820
3441.000 100.000 72.820
3442.000 100.000 72.880
3443.000 100.000 72.960
3444.000 100.000 73.090
3445.000 100.000 73.060
3446.000 100.000 72.900
3447.000 100.000 73.030
3448.000 99.998 73.180
3449.000 100.000 72.810
3450.000 100.000 73.020
3451.000 100.000 73.020
3452.000 100.000 73.020
3453.000 100.000 73.240
3454.000 100.000 72.820
3455.000 100.000 72.960
3456.000 100.000 72.890
3457.000 100.000 73.040
3458.000 100.000 72.830
3459.000 100.000 73.070
3460.000 100.000 72.910
3461.000 100.000 73.190
3462.000 100.000 73.010
3463.000 100.000 73.080
3464.000 100.000 72.890
3465.000 100.000 72.880
3466.000 100.000 72.920
3467.000 100.000 73.290
3468.000 100.000 73.060
3469.000 100.000 72.960
3470.000 100.000 73.100
3471.000 100.000 72.980
3472.000 100.000 72.810
3473.000 100.000 72.980
3474.000 100.000 72.990
3475.000 100.000 72.980
3476.000 100.000 73.080
3477.000 99.998 72.990
3478.000 100.000 73.280
3479.000 100.000 73.140
3480.000 100.000 73.020
3481.000 100.000 73.010
3482.000 100.000 73.210
3483.000 100.000 72.980
3484.000 100.000 72.850
3485.000 100.000 73.190
3486.000 100.000 73.020
3487.000 100.000 73.050
3488.000 100.000 73.130
3489.000 100.000 73.050
3490.000 100.000 72.890
3491.000 100.000 73.220
3492.000 100.000 73.140
3493.000 100.000 73.020
3494.000 100.000 73.140
3495.000 100.000 72.930
3496.000 100.000 72.910
3497.000 100.000 73.060
3498.000 100.000 73.050
3499.000 100.000 73.270
3500.000 100.000 73.190
3501.000 100.000 73.070
3502.000 100.000 73.190
3503.000 100.000 72.930
3504.000 100.000 73.100
3505.000 100.000 72.960
3506.000 100.000 73.370
3507.000 100.000 72.970
3508.000 100.000 73.260
3509.000 100.000 73.240
3510.000 100.000 72.970
3511.000 100.000 73.080
3512.000 100.000 72.850
3513.000 100.000 72.900
3514.000 100.000 72.980
3515.000 100.000 72.770
3516.000 100.000 73.220
3517.000 100.000 72.970
3518.000 100.000 73.220
3519.000 100.000 73.280
3520.000 100.000 72.980
3521.000 100.000 73.000
3522.000 100.000 72.930
3523.000 100.000 72.940
3524.000 100.000 72.940
3525.000 100.000 73.060
3526.000 100.000 73.020
3527.000 100.000 72.960
3528.000 100.000 73.000
3529.000 100.000 72.930
3530.000 100.000 73.120
3531.000 100.000 73.200
3532.000 100.000 73.110
3533.000 100.000 73.120
3534.000 100.000 73.140
3535.000 100.000 73.070
3536.000 100.000 73.260
3537.000 100.000 73.220
3538.000 100.000 72.990
3539.000 100.000 73.020
3540.000 100.000 72.970
3541.000 100.000 73.100
3542.000 100.000 73.100
3543.000 100.000 73.260
3544.000 100.000 73.370
3545.000 100.000 73.130
3546.000 100.000 73.090
3547.000 100.000 73.420
3548.000 100.000 73.100
3549.000 100.000 73.180
3550.000 100.000 73.220
3551.000 100.000 73.280
3552.000 100.000 73.020
3553.000 100.000 73.190
3554.000 100.000 73.010
3555.000 100.000 73.040
3556.000 100.000 73.180
3557.000 100.000 73.010
3558.000 100.000 73.060
3559.000 100.000 73.250
3560.000 100.000 73.160
3561.000 100.000 73.050
3562.000 100.000 73.020
3563.000 100.000 73.060
3564.000 100.000 73.240
3565.000 100.000 73.050
3566.000 100.000 73.110
3567.000 100.000 73.120
3568.000 100.000 73.090
3569.000 100.000 73.110
3570.000 100.000 73.230
3571.000 100.000 73.040
3572.000 100.000 73.090
3573.000 100.000 73.090
3574.000 100.000 73.020
3575.000 100.000 73.050
3576.000 100.000 73.150
3577.000 100.000 73.000
3578.000 100.000 73.050
3579.000 100.000 72.890
3580.000 100.000 73.020
3581.000 100.000 73.060
3582.000 100.000 72.850
3583.000 100.000 73.030
3584.000 100.000 72.910
3585.000 100.000 72.800
3586.000 100.000 73.000
3587.000 100.000 73.030
3588.000 100.000 72.980
3589.000 100.000 72.870
3590.000 100.000 73.060
3591.000 100.000 73.040
3592.000 100.000 73.080
3593.000 100.000 73.190
3594.000 100.000 73.150
3595.000 100.000 73.240
3596.000 100.000 73.210
3597.000 100.000 73.040
3598.000 100.000 73.210
3599.000 100.000 73.080
3600.000 100.000 72.910
3601.000 100.000 73.120
3602.000 100.000 73.260
3603.000 100.000 73.140
3604.000 100.000 73.190
3605.000 100.000 73.080
3606.000 100.000 73.140
3607.000 100.000 73.210
3608.000 100.000 73.030
3609.000 100.000 73.130
3610.000 100.000 73.170
3611.000 99.998 73.270
3612.000 100.000 72.870
3613.000 100.000 73.060
3614.000 100.000 73.030
3615.000 100.000 73.000
3616.000 100.000 73.060
3617.000 100.000 73.100
3618.000 100.000 72.920
3619.000 100.000 73.140
3620.000 100.000 73.040
3621.000 100.000 73.210
3622.000 100.000 73.240
3623.000 100.000 73.130
3624.000 100.000 73.250
3625.000 100.000 73.230
3626.000 100.000 73.250
3627.000 100.000 72.930
3628.000 100.000 73.160
3629.000 100.000 73.070
3630.000 100.000 72.980
3631.000 100.000 73.280
3632.000 100.000 73.290
3633.000 100.000 72.990
3634.000 100.000 73.050
3635.000 100.000 72.960
3636.000 100.000 72.910
3637.000 100.000 72.970
3638.000 100.000 72.900
3639.000 100.000 72.980
3640.000 100.000 73.110
3641.000 100.000 72.900
3642.000 100.000 73.010
3643.000 100.000 73.060
3644.000 100.000 73.040
3645.000 100.000 73.040
3646.000 100.000 73.270
3647.000 100.000 72.890
3648.000 100.000 73.020
3649.000 100.000 72.980
3650.000 100.000 72.940
3651.000 100.000 73.270
3652.000 100.000 73.130
3653.000 100.000 73.060
3654.000 100.000 73.010
3655.000 100.000 72.910
3656.000 100.000 73.070
3657.000 100.000 72.860
3658.000 100.000 72.880
3659.000 100.000 73.090
3660.000 100.000 73.130
3661.000 100.000 73.070
3662.000 100.000 73.090
3663.000 100.000 72.950
3664.000 100.000 73.120
3665.000 100.000 72.920
3666.000 100.000 73.240
3667.000 100.000 73.110
3668.000 100.000 73.110
3669.000 100.000 73.010
3670.000 100.000 72.960
3671.000 100.000 72.970
3672.000 100.000 73.220
3673.000 100.000 73.070
3674.000 100.000 73.040
3675.000 100.000 73.090
3676.000 100.000 73.160
3677.000 100.000 72.920
3678.000 100.000 72.870
3679.000 100.000 73.140
3680.000 100.000 73.180
3681.000 100.000 73.120
3682.000 100.000 73.060
3683.000 100.000 73.290
3684.000 100.000 73.040
3685.000 100.000 73.260
3686.000 100.000 73.220
3687.000 100.000 73.130
3688.000 100.000 72.930
3689.000 100.000 73.200
3690.000 100.000 73.160
3691.000 100.000 72.990
3692.000 100.000 73.060
3693.000 100.000 73.220
3694.000 100.000 73.100
3695.000 100.000 73.170
3696.000 100.000 73.220
3697.000 100.000 73.090
3698.000 100.000 73.210
3699.000 100.000 73.130
3700.000 100.000 73.010
3701.000 100.000 73.070
3702.000 100.000 73.080
3703.000 100.000 73.030
3704.000 100.000 73.180
3705.000 100.000 73.050
3706.000 100.000 73.090
3707.000 100.000 72.970
3708.000 100.000 73.010
3709.000 100.000 73.260
3710.000 100.000 73.360
3711.000 100.000 73.290
3712.000 100.000 73.100
3713.000 100.000 73.130
3714.000 100.000 73.050
3715.000 100.000 73.240
3716.000 100.000 73.090
3717.000 100.000 73.040
3718.000 100.000 73.170
3719.000 100.000 73.140
3720.000 100.000 73.220
3721.000 100.000 72.900
3722.000 100.000 73.100
3723.000 100.000 73.130
3724.000 100.000 72.970
3725.000 100.000 73.010
3726.000 100.000 73.190
3727.000 100.000 73.110
3728.000 100.000 72.900
3729.000 100.000 73.060
3730.000 100.000 73.110
3731.000 100.000 73.260
3732.000 100.000 73.000
3733.000 100.000 73.100
3734.000 100.000 73.320
3735.000 100.000 73.120
3736.000 100.000 73.170
3737.000 100.000 73.120
3738.000 100.000 73.070
3739.000 100.000 73.110
3740.000 100.000 73.050
3741.000 100.000 73.310
3742.000 100.000 73.170
3743.000 100.000 73.110
3744.000 100.000 73.190
3745.000 100.000 73.060
3746.000 100.000 73.020
3747.000 100.000 72.990
3748.000 100.000 73.140
3749.000 100.000 73.170
3750.000 100.000 73.240
3751.000 100.000 73.070
3752.000 100.000 73.230
3753.000 100.000 73.270
3754.000 100.000 73.170
3755.000 100.000 73.090
3756.000 100.000 73.170
3757.000 100.000 73.100
3758.000 100.000 72.980
3759.000 100.000 73.380
3760.000 100.000 73.160
3761.000 100.000 73.140
3762.000 100.000 73.020
3763.000 100.000 73.200
3764.000 100.000 73.140
3765.000 100.000 72.770
3766.000 100.000 73.100
3767.000 100.000 73.150
3768.000 100.000 72.990
3769.000 100.000 73.030
3770.000 100.000 73.210
3771.000 100.000 73.340
3772.000 100.000 73.270
3773.000 100.000 73.100
3774.000 100.000 73.130
3775.000 100.000 73.210
3776.000 100.000 72.960
3777.000 100.000 73.110
3778.000 100.000 73.180
3779.000 100.000 73.260
3780.000 100.000 73.230
3781.000 100.000 72.960
3782.000 100.000 73.260
3783.000 100.000 73.080
3784.000 100.000 72.820
3785.000 100.000 73.200
3786.000 100.000 73.350
3787.000 100.000 73.220
3788.000 100.000 73.060
3789.000 100.000 73.130
3790.000 100.000 73.050
3791.000 100.000 73.120
3792.000 100.000 73.240
3793.000 100.000 73.250
3794.000 100.000 73.210
3795.000 100.000 73.100
3796.000 100.000 73.180
3797.000 100.000 73.060
3798.000 100.000 73.210
3799.000 100.000 73.160
3800.000 100.000 72.860
3801.000 100.000 72.990
3802.000 100.000 73.250
3803.000 100.000 72.940
3804.000 100.000 73.130
3805.000 100.000 73.130
3806.000 100.000 73.020
3807.000 100.000 73.280
3808.000 100.000 73.070
3809.000 100.000 72.850
3810.000 100.000 73.060
3811.000 100.000 73.100
3812.000 100.000 73.130
3813.000 100.000 73.050
3814.000 100.000 73.190
3815.000 100.000 73.150
3816.000 100.000 73.360
3817.000 100.000 73.450
3818.000 100.000 73.050
3819.000 100.000 73.160
3820.000 100.000 73.270
3821.000 100.000 73.140
3822.000 100.000 72.930
3823.000 100.000 73.190
3824.000 100.000 73.130
3825.000 100.000 73.240
3826.000 100.000 73.110
3827.000 100.000 73.160
3828.000 100.000 73.240
3829.000 100.000 72.950
3830.000 100.000 73.030
3831.000 100.000 72.980
3832.000 100.000 73.060
3833.000 100.000 73.040
3834.000 100.000 73.120
3835.000 100.000 72.920
3836.000 100.000 72.980
3837.000 100.000 73.020
3838.000 100.000 72.970
3839.000 100.000 73.130
3840.000 100.000 73.140
3841.000 100.000 73.130
3842.000 100.000 73.100
3843.000 100.000 73.060
3844.000 100.000 72.950
3845.000 100.000 73.010
3846.000 100.000 73.080
3847.000 100.000 73.270
3848.000 100.000 73.150
3849.000 100.000 72.950
3850.000 100.000 73.000
3851.000 100.000 73.070
3852.000 100.000 73.200
3853.000 100.000 73.130
3854.000 100.000 72.980
3855.000 100.000 73.310
3856.000 100.000 73.120
3857.000 100.000 73.120
3858.000 100.000 73.190
3859.000 100.000 73.210
3860.000 100.000 73.100
3861.000 100.000 73.110
3862.000 100.000 72.990
3863.000 100.000 73.110
3864.000 100.000 72.860
3865.000 100.000 73.220
3866.000 100.000 72.940
3867.000 100.000 73.000
3868.000 100.000 72.970
3869.000 100.000 73.130
3870.000 100.000 73.250
3871.000 100.000 73.050
3872.000 100.000 73.150
3873.000 100.000 73.290
3874.000 100.000 73.110
3875.000 100.000 73.200
3876.000 100.000 73.180
3877.000 100.000 73.140
3878.000 100.000 72.960
3879.000 100.000 73.160
3880.000 100.000 73.230
3881.000 100.000 73.170
3882.000 100.000 73.090
3883.000 100.000 73.180
3884.000 100.000 73.180
3885.000 100.000 73.020
3886.000 100.000 73.170
3887.000 100.000 73.110
3888.000 100.000 73.200
3889.000 100.000 73.040
3890.000 100.000 73.160
3891.000 100.000 72.850
3892.000 100.000 72.980
3893.000 100.000 73.370
3894.000 100.000 73.160
3895.000 100.000 73.180
3896.000 100.000 73.050
3897.000 100.000 73.050
3898.000 100.000 73.060
3899.000 100.000 73.050
3900.000 100.000 73.120
3901.000 100.000 73.000
3902.000 100.000 73.080
3903.000 100.000 73.210
3904.000 100.000 73.090
3905.000 100.000 73.100
3906.000 100.000 73.150
3907.000 100.000 72.860
3908.000 100.000 72.960
3909.000 100.000 73.030
3910.000 100.000 73.030
3911.000 100.000 72.930
3912.000 100.000 72.890
3913.000 100.000 73.040
3914.000 100.000 73.180
3915.000 100.000 72.960
3916.000 100.000 73.190
3917.000 100.000 73.140
3918.000 100.000 73.210
3919.000 100.000 73.040
3920.000 100.000 73.100
3921.000 100.000 72.800
3922.000 100.000 73.070
3923.000 100.000 73.150
3924.000 100.000 73.280
3925.000 100.000 73.190
3926.000 100.000 73.250
3927.000 100.000 73.250
3928.000 100.000 73.120
3929.000 100.000 73.250
3930.000 100.000 72.910
3931.000 100.000 73.010
3932.000 100.000 73.030
3933.000 100.000 72.890
3934.000 100.000 73.090
3935.000 100.000 73.080
3936.000 100.000 72.940
3937.000 100.000 73.270
3938.000 100.000 73.180
3939.000 100.000 73.090
3940.000 100.000 72.920
3941.000 100.000 73.010
3942.000 100.000 73.000
3943.000 100.000 73.160
3944.000 100.000 73.050
3945.000 100.000 72.840
3946.000 100.000 73.130
3947.000 100.000 73.100
3948.000 100.000 72.860
3949.000 100.000 73.100
3950.000 100.000 72.980
3951.000 100.000 73.190
3952.000 100.000 72.960
3953.000 100.000 73.190
3954.000 100.000 73.260
3955.000 100.000 73.210
3956.000 100.000 73.040
3957.000 100.000 73.070
3958.000 100.000 73.060
3959.000 100.000 73.000
3960.000 100.000 73.110
3961.000 100.000 73.180
3962.000 100.000 72.910
3963.000 100.000 73.100
3964.000 100.000 72.970
3965.000 100.000 73.030
3966.000 100.000 73.080
3967.000 100.000 73.220
3968.000 100.000 73.100
3969.000 100.000 73.130
3970.000 100.000 73.060
3971.000 100.000 73.060
3972.000 100.000 73.210
3973.000 100.000 73.150
3974.000 100.000 73.070
3975.000 100.000 73.260
3976.000 100.000 73.330
3977.000 100.000 73.060
3978.000 100.000 73.120
3979.000 100.000 73.280
3980.000 100.000 73.280
3981.000 100.000 73.160
3982.000 100.000 73.240
3983.000 100.000 73.060
3984.000 100.000 73.050
3985.000 100.000 73.130
3986.000 100.000 73.460
3987.000 100.000 73.260
3988.000 100.000 73.200
3989.000 100.000 73.130
3990.000 100.000 73.040
3991.000 100.000 72.970
3992.000 100.000 73.120
3993.000 100.000 73.080
3994.000 100.000 72.990
3995.000 100.000 73.240
3996.000 100.000 73.070
3997.000 100.000 73.070
3998.000 100.000 72.990
3999.000 100.000 72.870
4000.000 100.000 73.140
4001.000 100.000 73.050
4002.000 100.000 73.070
4003.000 100.000 73.040
4004.000 100.000 73.050
4005.000 100.000 73.110
4006.000 100.000 73.120
4007.000 100.000 73.060
4008.000 100.000 73.250
4009.000 100.000 73.060
4010.000 100.000 73.210
4011.000 100.000 73.010
4012.000 100.000 73.090
4013.000 100.000 73.110
4014.000 100.000 73.190
4015.000 100.000 73.040
4016.000 100.000 73.140
4017.000 100.000 73.230
4018.000 100.000 73.470
4019.000 100.000 73.240
4020.000 100.000 73.240
4021.000 100.000 73.150
4022.000 100.000 72.980
4023.000 100.000 73.290
4024.000 100.000 73.210
4025.000 100.000 73.210
4026.000 100.000 73.080
4027.000 100.000 73.140
4028.000 100.000 72.960
4029.000 100.000 73.030
4030.000 100.000 73.200
4031.000 100.000 73.210
4032.000 100.000 73.200
4033.000 100.000 72.920
4034.000 100.000 73.040
4035.000 100.000 72.880
4036.000 100.000 72.770
4037.000 100.000 73.450
4038.000 100.000 73.280
4039.000 100.000 73.070
4040.000 100.000 73.360
4041.000 100.000 73.120
4042.000 100.000 73.140
4043.000 100.000 73.160
4044.000 100.000 73.150
4045.000 100.000 73.250
4046.000 100.000 73.150
4047.000 100.000 73.190
4048.000 100.000 72.960
4049.000 100.000 73.090
4050.000 100.000 73.210
4051.000 100.000 73.120
4052.000 100.000 73.050
4053.000 100.000 73.200
4054.000 100.000 73.000
4055.000 100.000 73.130
4056.000 100.000 73.150
4057.000 100.000 73.220
4058.000 100.000 73.030
4059.000 100.000 73.050
4060.000 100.000 72.980
4061.000 100.000 73.090
4062.000 100.000 73.150
4063.000 100.000 73.250
4064.000 100.000 73.010
4065.000 100.000 73.440
4066.000 100.000 73.110
4067.000 100.000 73.080
4068.000 100.000 73.250
4069.000 100.000 73.170
4070.000 100.000 73.070
4071.000 100.000 73.150
4072.000 100.000 73.170
4073.000 100.000 73.020
4074.000 100.000 73.150
4075.000 100.000 73.150
4076.000 100.000 73.040
4077.000 100.000 73.170
4078.000 100.000 73.230
4079.000 100.000 73.070
4080.000 100.000 73.140
4081.000 100.000 73.210
4082.000 100.000 73.070
4083.000 100.000 73.280
4084.000 100.000 73.160
4085.000 100.000 73.060
4086.000 100.000 73.060
4087.000 100.000 73.080
4088.000 100.000 73.130
4089.000 100.000 73.080
4090.000 100.000 73.380
4091.000 100.000 73.100
4092.000 100.000 73.230
4093.000 100.000 73.110
4094.000 100.000 73.190
4095.000 100.000 73.060
4096.000 100.000 72.980
4097.000 100.000 73.020
4098.000 100.000 72.900
4099.000 100.000 73.130
4100.000 100.000 73.050
4101.000 100.000 73.160
4102.000 100.000 73.100
4103.000 100.000 73.100
4104.000 100.000 73.200
4105.000 100.000 73.200
4106.000 100.000 73.150
4107.000 100.000 72.950
4108.000 100.000 72.910
4109.000 100.000 73.160
4110.000 100.000 72.890
4111.000 100.000 72.880
4112.000 100.000 73.120
4113.000 100.000 72.970
4114.000 100.000 73.050
4115.000 100.000 73.120
4116.000 100.000 73.000
4117.000 100.000 73.180
4118.000 100.000 73.250
4119.000 100.000 72.980
4120.000 100.000 73.090
4121.000 100.000 73.240
4122.000 100.000 73.210
4123.000 100.000 73.200
4124.000 100.000 73.310
4125.000 100.000 72.980
4126.000 100.000 72.860
4127.000 100.000 73.280
4128.000 100.000 73.240
4129.000 100.000 73.210
4130.000 100.000 73.120
4131.000 100.000 72.970
4132.000 100.000 73.240
4133.000 100.000 73.390
4134.000 100.000 73.140
4135.000 100.000 73.050
4136.000 100.000 73.260
4137.000 100.000 73.160
4138.000 100.000 73.050
4139.000 100.000 73.300
4140.000 100.000 73.290
4141.000 100.000 73.350
4142.000 100.000 73.090
4143.000 100.000 73.200
4144.000 100.000 73.320
4145.000 100.000 73.360
4146.000 100.000 73.080
4147.000 100.000 73.180
4148.000 100.000 72.980
4149.000 100.000 73.110
4150.000 100.000 73.360
4151.000 100.000 73.130
4152.000 100.000 73.090
4153.000 100.000 73.190
4154.000 100.000 73.170
4155.000 100.000 73.140
4156.000 100.000 73.350
4157.000 100.000 73.300
4158.000 100.000 73.090
4159.000 100.000 73.380
4160.000 100.000 73.230
4161.000 100.000 73.210
4162.000 100.000 73.260
4163.000 100.000 73.220
4164.000 100.000 73.130
4165.000 100.000 73.000
4166.000 100.000 73.230
4167.000 100.000 73.020
4168.000 100.000 73.310
4169.000 100.000 73.150
4170.000 100.000 73.130
4171.000 100.000 72.920
4172.000 100.000 73.040
4173.000 100.000 73.230
4174.000 100.000 73.320
4175.000 100.000 73.120
4176.000 100.000 73.200
4177.000 100.000 73.250
4178.000 100.000 73.030
4179.000 100.000 73.090
4180.000 100.000 73.250
4181.000 100.000 73.030
4182.000 100.000 73.140
4183.000 100.000 73.200
4184.000 100.000 73.150
4185.000 100.000 72.930
4186.000 100.000 73.280
4187.000 100.000 73.170
4188.000 100.000 73.250
4189.000 100.000 73.260
4190.000 100.000 73.110
4191.000 100.000 73.240
4192.000 100.000 73.030
4193.000 100.000 73.500
4194.000 100.000 73.280
4195.000 100.000 73.240
4196.000 100.000 73.190
4197.000 100.000 73.370
4198.000 100.000 73.250
4199.000 100.000 73.260
4200.000 100.000 73.060
4201.000 100.000 73.140
4202.000 100.000 73.130
4203.000 100.000 73.270
4204.000 100.000 73.100
4205.000 100.000 73.190
4206.000 100.000 73.130
4207.000 100.000 73.040
4208.000 100.000 73.200
4209.000 100.000 73.280
4210.000 100.000 73.050
4211.000 100.000 73.070
4212.000 100.000 73.120
4213.000 100.000 73.130
4214.000 100.000 73.150
4215.000 100.000 73.120
4216.000 100.000 73.390
4217.000 100.000 73.140
4218.000 100.000 73.210
4219.000 100.000 73.300
4220.000 100.000 73.230
4221.000 100.000 73.170
4222.000 100.000 73.160
4223.000 100.000 73.010
4224.000 100.000 73.240
4225.000 100.000 73.250
4226.000 100.000 73.140
4227.000 100.000 73.240
4228.000 100.000 73.190
4229.000 100.000 73.260
4230.000 100.000 73.330
4231.000 100.000 73.140
4232.000 100.000 73.280
4233.000 100.000 73.400
4234.000 100.000 72.990
4235.000 100.000 73.150
4236.000 100.000 73.080
4237.000 100.000 72.930
4238.000 100.000 73.190
4239.000 100.000 72.950
4240.000 100.000 73.130
4241.000 100.000 73.150
4242.000 100.000 73.250
4243.000 100.000 73.010
4244.000 100.000 73.270
4245.000 100.000 73.340
4246.000 100.000 73.230
4247.000 100.000 73.080
4248.000 100.000 73.160
4249.000 100.000 73.160
4250.000 100.000 73.370
4251.000 100.000 73.230
4252.000 100.000 73.430
4253.000 100.000 73.190
4254.000 100.000 73.390
4255.000 100.000 73.330
4256.000 100.000 73.310
4257.000 100.000 73.290
4258.000 100.000 73.260
4259.000 100.000 73.070
4260.000 100.000 73.210
4261.000 100.000 72.980
4262.000 100.000 73.050
4263.000 100.000 73.160
4264.000 100.000 73.140
4265.000 100.000 73.210
4266.000 100.000 73.130
4267.000 100.000 73.030
4268.000 100.000 73.100
4269.000 100.000 73.210
4270.000 100.000 73.140
4271.000 100.000 73.130
4272.000 100.000 73.200
4273.000 100.000 73.260
4274.000 100.000 73.310
4275.000 100.000 73.240
4276.000 100.000 73.300
4277.000 100.000 73.170
4278.000 100.000 73.090
4279.000 100.000 73.280
4280.000 100.000 73.230
4281.000 100.000 73.120
4282.000 100.000 73.160
4283.000 100.000 73.200
4284.000 100.000 73.140
4285.000 100.000 73.180
4286.000 100.000 73.130
4287.000 100.000 73.200
4288.000 100.000 73.330
4289.000 100.000 73.220
4290.000 100.000 73.150
4291.000 100.000 73.250
4292.000 100.000 73.320
4293.000 100.000 73.290
4294.000 100.000 73.210
4295.000 100.000 73.150
4296.000 100.000 73.030
4297.000 100.000 73.170
4298.000 100.000 73.170
4299.000 100.000 73.230
4300.000 100.000 72.940
4301.000 100.000 73.060
4302.000 100.000 73.120
4303.000 100.000 73.080
4304.000 100.000 73.100
4305.000 100.000 73.060
4306.000 100.000 73.130
4307.000 100.000 73.220
4308.000 100.000 73.060
4309.000 100.000 73.130
4310.000 100.000 73.030
4311.000 100.000 73.130
4312.000 100.000 73.020
4313.000 100.000 72.950
4314.000 100.000 73.080
4315.000 100.000 73.060
4316.000 100.000 72.960
4317.000 100.000 73.170
4318.000 100.000 73.280
4319.000 100.000 73.180
4320.000 100.000 73.070
4321.000 100.000 73.120
4322.000 100.000 73.040
4323.000 100.000 73.150
4324.000 100.000 73.140
4325.000 100.000 73.220
4326.000 100.000 73.070
4327.000 100.000 73.250
4328.000 100.000 72.870
4329.000 100.000 73.060
4330.000 100.000 73.110
4331.000 100.000 73.230
4332.000 100.000 73.280
4333.000 100.000 72.980
4334.000 100.000 73.100
4335.000 100.000 73.190
4336.000 100.000 73.030
4337.000 100.000 73.120
4338.000 100.000 73.100
4339.000 100.000 73.140
4340.000 100.000 73.200
4341.000 100.000 73.050
4342.000 100.000 73.070
4343.000 100.000 73.160
4344.000 100.000 73.020
4345.000 100.000 73.100
4346.000 100.000 73.020
4347.000 100.000 73.150
4348.000 100.000 73.100
4349.000 100.000 73.180
4350.000 100.000 73.280
4351.000 100.000 73.180
4352.000 100.000 73.200
4353.000 100.000 73.170
4354.000 100.000 73.350
4355.000 100.000 73.010
4356.000 100.000 73.140
4357.000 100.000 73.060
4358.000 100.000 73.220
4359.000 100.000 72.930
4360.000 100.000 72.930
4361.000 100.000 73.180
4362.000 100.000 72.900
4363.000 100.000 73.050
4364.000 100.000 73.340
4365.000 100.000 73.270
4366.000 100.000 73.140
4367.000 100.000 73.240
4368.000 100.000 73.210
4369.000 100.000 73.230
4370.000 100.000 73.290
4371.000 100.000 72.970
4372.000 100.000 73.030
4373.000 100.000 73.170
4374.000 100.000 72.930
4375.000 100.000 73.230
4376.000 100.000 72.930
4377.000 100.000 73.000
4378.000 100.000 73.020
4379.000 100.000 73.030
4380.000 100.000 73.200
4381.000 100.000 72.920
4382.000 100.000 72.980
4383.000 100.000 73.120
4384.000 100.000 73.180
4385.000 100.000 73.130
4386.000 100.000 73.060
4387.000 100.000 73.130
4388.000 100.000 73.210
4389.000 100.000 73.120
4390.000 100.000 73.010
4391.000 100.000 72.970
4392.000 100.000 73.080
4393.000 100.000 73.120
4394.000 100.000 73.230
4395.000 100.000 73.170
4396.000 100.000 73.030
4397.000 100.000 73.230
4398.000 100.000 73.070
4399.000 100.000 72.990
4400.000 100.000 73.290
4401.000 100.000 73.140
4402.000 100.000 73.170
4403.000 100.000 73.160
4404.000 100.000 73.000
4405.000 100.000 73.140
4406.000 100.000 73.050
4407.000 100.000 73.090
4408.000 100.000 73.030
4409.000 100.000 73.090
4410.000 100.000 73.020
4411.000 100.000 73.240
4412.000 100.000 73.270
4413.000 100.000 73.170
4414.000 100.000 72.820
4415.000 100.000 73.170
4416.000 100.000 72.880
4417.000 100.000 72.770
4418.000 100.000 73.010
4419.000 100.000 73.210
4420.000 100.000 73.100
4421.000 100.000 73.020
4422.000 100.000 73.030
4423.000 100.000 73.040
4424.000 100.000 73.010
4425.000 100.000 73.110
4426.000 100.000 73.040
4427.000 100.000 73.120
4428.000 100.000 73.070
4429.000 100.000 72.890
4430.000 100.000 72.880
4431.000 100.000 73.030
4432.000 100.000 73.210
4433.000 100.000 73.000
4434.000 100.000 73.080
4435.000 100.000 73.060
4436.000 100.000 72.980
4437.000 100.000 73.010
4438.000 100.000 73.120
4439.000 100.000 73.090
4440.000 100.000 72.970
4441.000 100.000 72.980
4442.000 100.000 73.000
4443.000 100.000 73.300
4444.000 100.000 73.080
4445.000 100.000 73.240
4446.000 100.000 73.160
4447.000 100.000 73.050
4448.000 100.000 73.090
4449.000 100.000 73.160
4450.000 100.000 73.230
4451.000 100.000 73.180
4452.000 100.000 72.870
4453.000 100.000 73.250
4454.000 100.000 73.010
4455.000 100.000 73.160
4456.000 100.000 73.090
4457.000 100.000 73.030
4458.000 100.000 73.130
4459.000 100.000 73.290
4460.000 100.000 72.960
4461.000 100.000 73.230
4462.000 100.000 73.170
4463.000 100.000 73.200
4464.000 100.000 73.140
4465.000 100.000 73.190
4466.000 100.000 72.940
4467.000 100.000 73.020
4468.000 100.000 73.060
4469.000 100.000 72.960
4470.000 100.000 73.240
4471.000 100.000 73.340
4472.000 100.000 73.150
4473.000 100.000 73.060
4474.000 100.000 73.150
4475.000 100.000 73.160
4476.000 100.000 73.020
4477.000 100.000 73.350
4478.000 100.000 73.120
4479.000 100.000 73.290
4480.000 100.000 73.320
4481.000 100.000 73.080
4482.000 100.000 73.050
4483.000 100.000 73.130
4484.000 100.000 73.150
4485.000 100.000 73.240
4486.000 100.000 73.170
4487.000 100.000 72.950
4488.000 100.000 73.010
4489.000 100.000 72.930
4490.000 100.000 73.060
4491.000 100.000 73.150
4492.000 100.000 73.070
4493.000 100.000 73.090
4494.000 100.000 73.150
4495.000 100.000 73.000
4496.000 100.000 73.110
4497.000 100.000 73.190
4498.000 100.000 73.150
4499.000 100.000 73.160
4500.000 100.000 73.080
4501.000 100.000 73.080
4502.000 100.000 73.010
4503.000 100.000 73.120
4504.000 100.000 72.990
4505.000 100.000 73.210
4506.000 100.000 73.210
4507.000 100.000 72.980
4508.000 100.000 73.280
4509.000 100.000 73.340
4510.000 100.000 73.190
4511.000 100.000 73.160
4512.000 100.000 73.190
4513.000 100.000 73.240
4514.000 100.000 72.920
4515.000 100.000 73.190
4516.000 100.000 73.300
4517.000 100.000 73.190
4518.000 100.000 72.910
4519.000 100.000 73.170
4520.000 100.000 73.120
4521.000 100.000 73.060
4522.000 100.000 73.180
4523.000 100.000 73.240
4524.000 100.000 73.130
4525.000 100.000 73.060
4526.000 100.000 73.060
4527.000 100.000 73.180
4528.000 100.000 73.270
4529.000 100.000 73.210
4530.000 100.000 73.180
4531.000 100.000 73.200
4532.000 100.000 72.990
4533.000 100.000 73.180
4534.000 100.000 72.950
4535.000 100.000 73.350
4536.000 100.000 73.040
4537.000 100.000 73.150
4538.000 100.000 73.060
4539.000 100.000 73.380
4540.000 100.000 73.150
4541.000 100.000 73.260
4542.000 100.000 72.920
4543.000 100.000 73.090
4544.000 100.000 72.970
4545.000 100.000 73.110
4546.000 100.000 73.350
4547.000 100.000 73.030
4548.000 100.000 73.020
4549.000 100.000 73.030
4550.000 100.000 73.170
4551.000 100.000 73.090
4552.000 100.000 73.070
4553.000 100.000 73.180
4554.000 100.000 73.200
4555.000 100.000 73.190
4556.000 100.000 73.120
4557.000 100.000 73.180
4558.000 100.000 73.240
4559.000 100.000 73.120
4560.000 100.000 73.120
4561.000 100.000 73.110
4562.000 100.000 73.070
4563.000 100.000 73.130
4564.000 100.000 73.190
4565.000 100.000 73.340
4566.000 100.000 73.210
4567.000 100.000 73.230
4568.000 100.000 73.210
4569.000 100.000 73.400
4570.000 100.000 73.340
4571.000 100.000 73.260
4572.000 100.000 73.290
4573.000 100.000 73.130
4574.000 100.000 73.120
4575.000 100.000 73.130
4576.000 100.000 73.270
4577.000 100.000 73.220
4578.000 100.000 73.090
4579.000 100.000 73.110
4580.000 100.000 73.280
4581.000 100.000 73.340
4582.000 100.000 73.280
4583.000 100.000 73.090
4584.000 100.000 73.380
4585.000 100.000 73.320
4586.000 100.000 73.190
4587.000 100.000 73.240
4588.000 100.000 73.160
4589.000 100.000 73.250
4590.000 100.000 73.250
4591.000 100.000 73.250
4592.000 100.000 73.270
4593.000 100.000 73.070
4594.000 100.000 72.970
4595.000 100.000 73.230
4596.000 100.000 73.060
4597.000 100.000 73.210
4598.000 100.000 73.240
4599.000 100.000 73.200
4600.000 100.000 73.240
4601.000 100.000 73.070
4602.000 100.000 73.230
4603.000 100.000 73.220
4604.000 100.000 73.180
4605.000 100.000 73.070
4606.000 100.000 73.090
4607.000 100.000 73.240
4608.000 100.000 73.230
4609.000 100.000 73.200
4610.000 100.000 73.030
4611.000 100.000 73.060
4612.000 100.000 72.850
4613.000 100.000 73.200
4614.000 100.000 72.970
4615.000 100.000 73.060
4616.000 100.000 73.330
4617.000 100.000 73.320
4618.000 100.000 72.960
4619.000 100.000 72.960
4620.000 100.000 73.070
4621.000 100.000 73.110
4622.000 100.000 73.000
4623.000 100.000 73.260
4624.000 100.000 73.070
4625.000 100.000 73.330
4626.000 100.000 73.090
4627.000 100.000 73.100
4628.000 100.000 73.060
4629.000 100.000 72.950
4630.000 100.000 73.390
4631.000 100.000 73.190
4632.000 100.000 73.340
4633.000 100.000 73.070
4634.000 100.000 73.290
4635.000 100.000 73.260
4636.000 100.000 73.230
4637.000 100.000 72.950
4638.000 100.000 73.290
4639.000 100.000 73.200
4640.000 100.000 73.300
4641.000 100.000 72.990
4642.000 100.000 73.320
4643.000 100.000 73.080
4644.000 100.000 73.070
4645.000 100.000 73.090
4646.000 100.000 73.040
4647.000 100.000 72.960
4648.000 100.000 72.950
4649.000 100.000 73.220
4650.000 100.000 73.080
4651.000 100.000 73.160
4652.000 100.000 73.140
4653.000 100.000 72.940
4654.000 100.000 73.190
4655.000 100.000 72.820
4656.000 100.000 73.170
4657.000 100.000 73.190
4658.000 100.000 72.800
4659.000 100.000 72.850
4660.000 100.000 73.280
4661.000 100.000 73.330
4662.000 100.000 73.150
4663.000 100.000 73.180
4664.000 100.000 73.000
4665.000 100.000 73.150
4666.000 100.000 73.080
4667.000 100.000 73.120
4668.000 100.000 73.180
4669.000 100.000 73.180
4670.000 100.000 73.300
4671.000 100.000 73.110
4672.000 100.000 73.040
4673.000 100.000 73.100
4674.000 100.000 73.120
4675.000 100.000 73.120
4676.000 100.000 73.250
4677.000 100.000 73.130
4678.000 100.000 73.140
4679.000 100.000 72.980
4680.000 100.000 73.230
4681.000 100.000 73.080
4682.000 100.000 73.220
4683.000 100.000 73.170
4684.000 100.000 72.980
4685.000 100.000 73.080
4686.000 100.000 73.140
4687.000 100.000 72.910
4688.000 100.000 73.210
4689.000 100.000 73.230
4690.000 100.000 73.210
4691.000 100.000 73.270
4692.000 100.000 73.100
4693.000 100.000 73.170
4694.000 100.000 73.270
4695.000 100.000 73.000
4696.000 100.000 73.060
4697.000 100.000 73.120
4698.000 100.000 73.320
4699.000 100.000 72.970
4700.000 100.000 73.170
4701.000 100.000 73.070
4702.000 100.000 73.000
4703.000 100.000 73.160
4704.000 100.000 73.330
4705.000 100.000 73.060
4706.000 100.000 73.190
4707.000 100.000 73.120
4708.000 100.000 73.130
4709.000 100.000 73.050
4710.000 100.000 73.110
4711.000 100.000 73.200
4712.000 100.000 73.120
4713.000 100.000 72.980
4714.000 100.000 73.030
4715.000 100.000 73.050
4716.000 100.000 73.070
4717.000 100.000 73.140
4718.000 100.000 72.920
4719.000 100.000 73.110
4720.000 100.000 73.190
4721.000 100.000 73.050
4722.000 100.000 73.040
4723.000 100.000 73.060
4724.000 100.000 73.110
4725.000 100.000 73.260
4726.000 100.000 72.960
4727.000 100.000 73.200
4728.000 100.000 73.040
4729.000 100.000 72.910
4730.000 100.000 73.070
4731.000 100.000 73.150
4732.000 100.000 73.070
4733.000 100.000 73.280
4734.000 100.000 72.890
4735.000 100.000 73.100
4736.000 100.000 73.130
4737.000 100.000 73.090
4738.000 100.000 73.150
4739.000 100.000 73.040
4740.000 100.000 73.190
4741.000 100.000 72.710
4742.000 100.000 72.870
4743.000 100.000 73.300
4744.000 100.000 73.070
4745.000 100.000 73.250
4746.000 100.000 73.180
4747.000 100.000 73.120
4748.000 100.000 73.050
4749.000 100.000 73.070
4750.000 100.000 72.920
4751.000 100.000 73.120
4752.000 100.000 72.950
4753.000 100.000 73.190
4754.000 100.000 73.120
4755.000 100.000 73.030
4756.000 100.000 73.100
4757.000 100.000 73.150
4758.000 100.000 73.120
4759.000 100.000 73.100
4760.000 100.000 73.220
4761.000 100.000 73.040
4762.000 100.000 73.100
4763.000 100.000 73.330
4764.000 100.000 73.180
4765.000 100.000 73.280
4766.000 100.000 73.230
4767.000 100.000 73.310
4768.000 100.000 73.310
4769.000 100.000 73.190
4770.000 100.000 73.180
4771.000 100.000 73.100
4772.000 100.000 73.080
4773.000 100.000 73.290
4774.000 100.000 72.960
4775.000 100.000 73.070
4776.000 100.000 73.280
4777.000 100.000 73.250
4778.000 100.000 73.130
4779.000 100.000 73.100
4780.000 100.000 73.160
4781.000 100.000 73.170
4782.000 100.000 73.030
4783.000 100.000 73.140
4784.000 100.000 73.270
4785.000 100.000 73.390
4786.000 100.000 73.050
4787.000 100.000 73.150
4788.000 100.000 73.100
4789.000 100.000 73.160
4790.000 100.000 73.300
4791.000 100.000 73.370
4792.000 100.000 73.170
4793.000 100.000 73.170
4794.000 100.000 73.220
4795.000 100.000 73.120
4796.000 100.000 73.250
4797.000 100.000 73.100
4798.000 100.000 73.090
4799.000 100.000 73.200
4800.000 100.000 73.280
4801.000 100.000 73.120
4802.000 100.000 73.070
4803.000 100.000 73.230
4804.000 100.000 73.200
4805.000 100.000 73.090
4806.000 100.000 73.160
4807.000 100.000 72.980
4808.000 100.000 73.180
4809.000 100.000 73.010
4810.000 100.000 73.280
4811.000 100.000 73.180
4812.000 100.000 73.180
4813.000 100.000 73.050
4814.000 100.000 72.950
4815.000 100.000 73.050
4816.000 100.000 73.120
4817.000 100.000 72.970
4818.000 100.000 73.140
4819.000 100.000 73.180
4820.000 100.000 73.120
4821.000 100.000 73.090
4822.000 100.000 73.280
4823.000 100.000 73.050
4824.000 100.000 73.180
4825.000 100.000 73.210
4826.000 100.000 73.150
4827.000 100.000 72.860
4828.000 100.000 73.020
4829.000 100.000 73.060
4830.000 100.000 73.060
4831.000 100.000 73.190
4832.000 100.000 73.160
4833.000 100.000 73.070
4834.000 100.000 73.230
4835.000 100.000 73.200
4836.000 100.000 73.100
4837.000 100.000 73.240
4838.000 100.000 73.030
4839.000 100.000 73.340
4840.000 100.000 73.160
4841.000 100.000 73.140
4842.000 100.000 73.110
4843.000 100.000 72.960
4844.000 100.000 73.170
4845.000 100.000 73.080
4846.000 100.000 73.210
4847.000 100.000 73.230
4848.000 100.000 73.270
4849.000 100.000 73.270
4850.000 100.000 73.210
4851.000 100.000 73.290
4852.000 100.000 73.180
4853.000 100.000 72.900
4854.000 100.000 73.200
4855.000 100.000 73.110
4856.000 100.000 73.060
4857.000 100.000 73.080
4858.000 100.000 73.020
4859.000 100.000 73.200
4860.000 100.000 73.040
4861.000 100.000 73.100
4862.000 100.000 73.040
4863.000 100.000 73.120
4864.000 100.000 73.000
4865.000 100.000 73.250
4866.000 100.000 73.120
4867.000 100.000 72.930
4868.000 100.000 73.330
4869.000 100.000 72.960
4870.000 100.000 73.200
4871.000 100.000 73.060
4872.000 100.000 73.080
4873.000 100.000 73.120
4874.000 100.000 73.210
4875.000 100.000 73.140
4876.000 100.000 73.230
4877.000 100.000 73.170
4878.000 100.000 73.100
4879.000 100.000 73.270
4880.000 100.000 72.920
4881.000 100.000 73.040
4882.000 100.000 73.190
4883.000 100.000 73.050
4884.000 100.000 73.200
4885.000 100.000 73.120
4886.000 100.000 73.090
4887.000 100.000 73.300
4888.000 100.000 73.080
4889.000 100.000 73.040
4890.000 100.000 73.160
4891.000 100.000 73.130
4892.000 100.000 73.100
4893.000 100.000 73.200
4894.000 100.000 73.380
4895.000 100.000 73.030
4896.000 100.000 73.150
4897.000 100.000 73.030
4898.000 100.000 73.050
4899.000 100.000 73.120
4900.000 100.000 73.130
4901.000 100.000 73.220
4902.000 100.000 73.260
4903.000 100.000 73.080
4904.000 100.000 73.160
4905.000 100.000 73.290
4906.000 100.000 72.940
4907.000 100.000 73.070
4908.000 100.000 73.160
4909.000 100.000 72.960
4910.000 100.000 73.200
4911.000 100.000 73.000
4912.000 100.000 72.940
4913.000 100.000 73.080
4914.000 100.000 73.040
4915.000 100.000 73.150
4916.000 100.000 72.850
4917.000 100.000 73.140
4918.000 100.000 73.120
4919.000 100.000 73.190
4920.000 100.000 73.270
4921.000 100.000 72.940
4922.000 100.000 73.150
4923.000 100.000 73.090
4924.000 100.000 73.060
4925.000 100.000 73.240
4926.000 100.000 73.030
4927.000 100.000 73.110
4928.000 100.000 72.950
4929.000 100.000 73.020
4930.000 100.000 73.020
4931.000 100.000 72.960
4932.000 100.000 73.170
4933.000 100.000 73.150
4934.000 100.000 73.110
4935.000 100.000 72.990
4936.000 100.000 73.200
4937.000 100.000 73.040
4938.000 100.000 72.950
4939.000 100.000 73.010
4940.000 100.000 73.130
4941.000 100.000 73.060
4942.000 100.000 73.100
4943.000 100.000 72.870
4944.000 100.000 73.180
4945.000 100.000 73.140
4946.000 100.000 73.030
4947.000 100.000 72.960
4948.000 100.000 73.230
4949.000 100.000 73.080
4950.000 100.000 73.260
4951.000 100.000 73.240
4952.000 100.000 73.230
4953.000 100.000 72.950
4954.000 100.000 73.150
4955.000 100.000 73.110
4956.000 100.000 73.120
4957.000 100.000 72.980
4958.000 100.000 73.050
4959.000 100.000 73.180
4960.000 100.000 73.210
4961.000 100.000 73.020
4962.000 100.000 73.150
4963.000 100.000 73.210
4964.000 100.000 73.260
4965.000 100.000 73.120
4966.000 100.000 72.950
4967.000 100.000 73.000
4968.000 100.000 73.040
4969.000 100.000 73.240
4970.000 100.000 73.160
4971.000 100.000 73.040
4972.000 100.000 73.010
4973.000 100.000 73.150
4974.000 100.000 72.870
4975.000 100.000 73.060
4976.000 100.000 72.960
4977.000 100.000 73.080
4978.000 100.000 73.370
4979.000 100.000 73.270
4980.000 100.000 73.270
4981.000 100.000 73.150
4982.000 100.000 73.110
4983.000 100.000 73.020
4984.000 100.000 73.050
4985.000 100.000 73.240
4986.000 100.000 73.120
4987.000 100.000 73.240
4988.000 100.000 73.230
4989.000 100.000 73.090
4990.000 100.000 73.100
4991.000 100.000 72.930
4992.000 100.000 73.040
4993.000 100.000 73.020
4994.000 100.000 73.230
4995.000 100.000 73.300
4996.000 100.000 73.250
4997.000 100.000 73.110
4998.000 100.000 73.080
4999.000 100.000 73.130
5000.000 100.000 73.280
5001.000 100.000 73.040
5002.000 100.000 73.100
5003.000 100.000 73.220
5004.000 100.000 73.120
5005.000 100.000 73.200
5006.000 100.000 73.260
5007.000 100.000 73.240
5008.000 100.000 73.250
5009.000 100.000 73.170
5010.000 100.000 73.180
5011.000 100.000 73.030
5012.000 100.000 73.370
5013.000 100.000 73.120
5014.000 100.000 73.190
5015.000 100.000 73.350
5016.000 100.000 73.240
5017.000 100.000 73.240
5018.000 100.000 73.110
5019.000 100.000 73.240
5020.000 100.000 73.110
5021.000 100.000 73.140
5022.000 100.000 73.160
5023.000 100.000 73.230
5024.000 100.000 73.120
5025.000 100.000 73.160
5026.000 100.000 73.120
5027.000 100.000 73.200
5028.000 100.000 73.040
5029.000 100.000 73.370
5030.000 100.000 73.200
5031.000 100.000 73.210
5032.000 100.000 73.260
5033.000 100.000 73.290
5034.000 100.000 73.240
5035.000 100.000 73.420
5036.000 100.000 73.250
5037.000 100.000 73.400
5038.000 100.000 73.130
5039.000 100.000 73.080
5040.000 100.000 73.200
5041.000 100.000 73.040
5042.000 100.000 73.160
5043.000 100.000 73.220
5044.000 100.000 73.170
5045.000 100.000 73.260
5046.000 100.000 73.070
5047.000 100.000 73.350
5048.000 100.000 73.300
5049.000 100.000 73.130
5050.000 100.000 73.160
5051.000 100.000 73.140
5052.000 100.000 73.510
5053.000 100.000 73.190
5054.000 100.000 73.140
5055.000 100.000 73.350
5056.000 100.000 73.100
5057.000 100.000 73.010
5058.000 100.000 73.240
5059.000 100.000 73.120
5060.000 100.000 73.160
5061.000 100.000 73.160
5062.000 100.000 73.150
5063.000 100.000 73.110
5064.000 100.000 73.370
5065.000 100.000 72.980
5066.000 100.000 73.050
5067.000 100.000 73.180
5068.000 100.000 73.160
5069.000 100.000 73.040
5070.000 100.000 73.130
5071.000 100.000 73.070
5072.000 100.000 72.990
5073.000 100.000 73.110
5074.000 100.000 73.010
5075.000 100.000 72.950
5076.000 100.000 73.140
5077.000 100.000 72.990
5078.000 100.000 73.100
5079.000 100.000 73.110
5080.000 100.000 73.010
5081.000 100.000 73.060
5082.000 100.000 72.970
5083.000 100.000 72.950
5084.000 100.000 72.880
5085.000 100.000 72.960
5086.000 100.000 73.090
5087.000 100.000 73.180
5088.000 100.000 72.860
5089.000 100.000 73.010
5090.000 100.000 73.010
5091.000 100.000 73.090
5092.000 100.000 73.010
5093.000 100.000 72.990
5094.000 100.000 72.860
5095.000 100.000 72.920
5096.000 100.000 72.870
5097.000 100.000 72.990
5098.000 100.000 72.870
5099.000 100.000 73.150
5100.000 100.000 73.140
5101.000 100.000 73.180
5102.000 100.000 73.020
5103.000 100.000 73.240
5104.000 100.000 73.110
5105.000 100.000 73.070
5106.000 100.000 73.120
5107.000 100.000 73.100
5108.000 100.000 73.150
5109.000 100.000 72.960
5110.000 100.000 73.040
5111.000 100.000 73.160
5112.000 100.000 72.870
5113.000 100.000 73.100
5114.000 100.000 73.110
5115.000 100.000 73.050
5116.000 100.000 73.060
5117.000 100.000 73.130
5118.000 100.000 73.110
5119.000 100.000 72.890
5120.000 100.000 73.140
5121.000 100.000 72.990
5122.000 100.000 73.120
5123.000 100.000 73.250
5124.000 100.000 73.260
5125.000 100.000 73.000
5126.000 100.000 73.240
5127.000 100.000 73.100
5128.000 100.000 72.860
5129.000 100.000 73.010
5130.000 100.000 72.990
5131.000 100.000 72.950
5132.000 100.000 73.050
5133.000 100.000 72.840
5134.000 100.000 72.800
5135.000 100.000 73.020
5136.000 100.000 73.040
5137.000 100.000 73.040
5138.000 100.000 73.070
5139.000 100.000 73.130
5140.000 100.000 72.800
5141.000 100.000 72.980
5142.000 100.000 73.010
5143.000 100.000 73.200
5144.000 100.000 72.990
5145.000 100.000 73.030
5146.000 100.000 73.070
5147.000 100.000 73.140
5148.000 100.000 73.080
5149.000 100.000 73.280
5150.000 100.000 73.000
5151.000 100.000 72.820
5152.000 100.000 72.890
5153.000 100.000 73.120
5154.000 100.000 73.280
5155.000 100.000 73.120
5156.000 100.000 73.000
5157.000 100.000 72.960
5158.000 100.000 73.170
5159.000 100.000 73.090
5160.000 100.000 73.080
5161.000 100.000 73.170
5162.000 100.000 72.990
5163.000 100.000 73.180
5164.000 100.000 73.040
5165.000 100.000 73.120
5166.000 100.000 73.180
5167.000 100.000 73.170
5168.000 100.000 73.140
5169.000 100.000 73.290
5170.000 100.000 73.280
5171.000 100.000 73.060
5172.000 100.000 73.390
5173.000 100.000 73.220
5174.000 100.000 73.130
5175.000 100.000 73.180
5176.000 100.000 73.030
5177.000 100.000 73.040
5178.000 100.000 73.060
5179.000 100.000 73.070
5180.000 100.000 73.000
5181.000 100.000 73.070
5182.000 100.000 73.150
5183.000 100.000 72.900
5184.000 100.000 73.200
5185.000 100.000 73.000
5186.000 100.000 73.180
5187.000 100.000 73.120
5188.000 100.000 73.040
5189.000 100.000 73.040
5190.000 100.000 73.090
5191.000 100.000 73.010
5192.000 100.000 73.180
5193.000 100.000 73.020
5194.000 100.000 73.010
5195.000 100.000 73.090
5196.000 100.000 73.060
5197.000 100.000 73.070
5198.000 100.000 73.260
5199.000 100.000 72.920
5200.000 100.000 73.090
5201.000 100.000 73.000
5202.000 100.000 73.170
5203.000 100.000 73.030
5204.000 100.000 73.150
5205.000 100.000 73.140
5206.000 100.000 73.050
5207.000 100.000 73.100
5208.000 100.000 73.020
5209.000 100.000 73.250
5210.000 100.000 73.100
5211.000 100.000 72.990
5212.000 100.000 73.060
5213.000 100.000 73.130
5214.000 100.000 73.280
5215.000 100.000 73.150
5216.000 100.000 73.210
5217.000 100.000 73.110
5218.000 100.000 73.030
5219.000 100.000 73.180
5220.000 100.000 73.050
5221.000 100.000 73.000
5222.000 100.000 73.060
5223.000 100.000 73.010
5224.000 100.000 73.090
5225.000 100.000 73.170
5226.000 100.000 73.050
5227.000 100.000 73.040
5228.000 100.000 73.070
5229.000 100.000 73.180
5230.000 100.000 73.020
5231.000 100.000 73.140
5232.000 100.000 73.050
5233.000 100.000 73.150
5234.000 100.000 72.900
5235.000 100.000 73.090
5236.000 100.000 73.080
5237.000 100.000 73.070
5238.000 100.000 73.160
5239.000 100.000 73.200
5240.000 100.000 73.030
5241.000 100.000 72.930
5242.000 100.000 73.080
5243.000 100.000 72.920
5244.000 100.000 73.160
5245.000 100.000 72.910
5246.000 100.000 73.050
5247.000 100.000 73.040
5248.000 100.000 73.070
5249.000 100.000 72.830
5250.000 100.000 73.030
5251.000 100.000 72.960
5252.000 100.000 73.040
5253.000 100.000 73.100
5254.000 100.000 73.260
5255.000 100.000 73.290
5256.000 100.000 73.050
5257.000 100.000 73.060
5258.000 100.000 73.050
5259.000 100.000 73.110
5260.000 100.000 73.120
5261.000 100.000 73.060
5262.000 100.000 72.850
5263.000 100.000 73.010
5264.000 100.000 72.820
5265.000 100.000 73.000
5266.000 100.000 72.880
5267.000 100.000 72.720
5268.000 100.000 72.870
5269.000 100.000 72.960
5270.000 100.000 73.080
5271.000 100.000 72.940
5272.000 100.000 73.250
5273.000 100.000 73.190
5274.000 100.000 72.990
5275.000 100.000 72.930
5276.000 100.000 73.040
5277.000 100.000 73.030
5278.000 100.000 73.050
5279.000 100.000 73.050
5280.000 100.000 72.870
5281.000 100.000 72.880
5282.000 100.000 73.050
5283.000 100.000 73.020
5284.000 100.000 73.030
5285.000 100.000 72.950
5286.000 100.000 73.100
5287.000 100.000 72.860
5288.000 100.000 73.130
5289.000 100.000 72.920
5290.000 100.000 73.040
5291.000 100.000 73.090
5292.000 100.000 73.150
5293.000 100.000 72.890
5294.000 100.000 73.000
5295.000 100.000 73.040
5296.000 100.000 73.040
5297.000 100.000 72.960
5298.000 100.000 73.060
5299.000 100.000 73.180
5300.000 100.000 73.040
5301.000 100.000 73.070
5302.000 100.000 73.000
5303.000 100.000 72.960
5304.000 100.000 73.200
5305.000 100.000 73.110
5306.000 100.000 73.100
5307.000 100.000 73.190
5308.000 100.000 73.150
5309.000 100.000 73.150
5310.000 100.000 73.150
5311.000 100.000 73.160
5312.000 100.000 73.230
5313.000 100.000 73.140
5314.000 100.000 73.090
5315.000 100.000 73.160
5316.000 100.000 73.240
5317.000 100.000 73.380
5318.000 100.000 73.320
5319.000 100.000 73.210
5320.000 100.000 72.880
5321.000 100.000 73.200
5322.000 100.000 72.950
5323.000 100.000 73.080
5324.000 100.000 72.960
5325.000 100.000 73.030
5326.000 100.000 72.870
5327.000 100.000 73.160
5328.000 100.000 73.060
5329.000 100.000 73.190
5330.000 100.000 73.100
5331.000 100.000 73.310
5332.000 100.000 73.200
5333.000 100.000 73.040
5334.000 100.000 73.040
5335.000 100.000 72.920
5336.000 100.000 73.300
5337.000 100.000 73.070
5338.000 100.000 73.040
5339.000 100.000 73.000
5340.000 100.000 73.120
5341.000 100.000 73.220
5342.000 100.000 72.980
5343.000 100.000 72.890
5344.000 100.000 73.190
5345.000 100.000 73.170
5346.000 100.000 72.890
5347.000 100.000 73.110
5348.000 100.000 73.120
5349.000 100.000 72.830
5350.000 100.000 72.940
5351.000 100.000 73.180
5352.000 100.000 73.080
5353.000 100.000 73.040
5354.000 100.000 73.030
5355.000 100.000 73.150
5356.000 100.000 73.030
5357.000 100.000 73.140
5358.000 100.000 73.170
5359.000 100.000 73.240
5360.000 100.000 73.120
5361.000 100.000 73.190
5362.000 100.000 73.200
5363.000 100.000 73.210
5364.000 100.000 73.050
5365.000 100.000 72.860
5366.000 100.000 73.250
5367.000 100.000 73.030
5368.000 100.000 73.090
5369.000 100.000 73.150
5370.000 100.000 73.060
5371.000 100.000 73.170
5372.000 100.000 73.160
5373.000 100.000 73.180
5374.000 100.000 73.090
5375.000 100.000 73.190
5376.000 100.000 72.980
5377.000 100.000 73.270
5378.000 100.000 73.010
5379.000 100.000 73.150
5380.000 100.000 73.160
5381.000 100.000 73.000
5382.000 100.000 73.180
5383.000 100.000 72.860
5384.000 100.000 73.250
5385.000 100.000 73.070
5386.000 100.000 73.090
5387.000 100.000 73.060
5388.000 100.000 73.050
5389.000 100.000 73.140
5390.000 100.000 73.140
5391.000 100.000 72.870
5392.000 100.000 73.010
5393.000 100.000 73.020
5394.000 100.000 73.040
5395.000 100.000 73.060
5396.000 100.000 73.040
5397.000 100.000 73.130
5398.000 100.000 73.110
5399.000 100.000 73.280
5400.000 100.000 73.060
5401.000 100.000 73.180
5402.000 100.000 73.140
5403.000 100.000 73.000
5404.000 100.000 73.100
5405.000 100.000 72.930
5406.000 100.000 73.110
5407.000 100.000 73.010
5408.000 100.000 73.060
5409.000 100.000 72.980
5410.000 100.000 72.980
5411.000 100.000 72.890
5412.000 100.000 72.880
5413.000 100.000 72.840
5414.000 100.000 73.070
5415.000 100.000 73.230
5416.000 100.000 73.010
5417.000 100.000 73.000
5418.000 100.000 72.950
5419.000 100.000 73.030
5420.000 100.000 73.050
5421.000 100.000 73.030
5422.000 100.000 73.130
5423.000 100.000 72.900
5424.000 100.000 72.930
5425.000 100.000 73.090
5426.000 100.000 73.140
5427.000 100.000 72.990
5428.000 100.000 73.080
5429.000 100.000 73.040
5430.000 100.000 73.090
5431.000 100.000 73.010
5432.000 100.000 73.170
5433.000 100.000 73.160
5434.000 100.000 73.100
5435.000 100.000 73.130
5436.000 100.000 73.120
5437.000 100.000 72.970
5438.000 100.000 73.020
5439.000 100.000 73.000
5440.000 100.000 73.130
5441.000 100.000 72.940
5442.000 100.000 73.130
5443.000 100.000 73.160
5444.000 100.000 73.100
5445.000 100.000 73.210
5446.000 100.000 72.920
5447.000 100.000 73.190
5448.000 100.000 73.260
5449.000 100.000 72.960
5450.000 100.000 73.160
5451.000 100.000 73.100
5452.000 100.000 73.000
5453.000 100.000 72.980
5454.000 100.000 72.980
5455.000 100.000 72.990
5456.000 100.000 72.850
5457.000 100.000 73.090
5458.000 100.000 72.980
5459.000 100.000 72.840
5460.000 100.000 73.100
5461.000 100.000 73.030
5462.000 100.000 73.080
5463.000 100.000 72.910
5464.000 100.000 72.860
5465.000 100.000 72.990
5466.000 100.000 73.070
5467.000 100.000 72.980
5468.000 100.000 73.040
5469.000 100.000 72.920
5470.000 100.000 73.020
5471.000 100.000 72.940
5472.000 100.000 72.950
5473.000 100.000 72.990
5474.000 100.000 73.050
5475.000 100.000 72.990
5476.000 100.000 73.180
5477.000 100.000 72.930
5478.000 100.000 72.860
5479.000 100.000 73.000
5480.000 100.000 72.950
5481.000 100.000 72.760
5482.000 100.000 72.830
5483.000 100.000 72.920
5484.000 100.000 73.040
5485.000 100.000 72.990
5486.000 100.000 72.970
5487.000 100.000 72.990
5488.000 100.000 72.900
5489.000 100.000 72.820
5490.000 100.000 73.140
5491.000 100.000 72.940
5492.000 100.000 73.180
5493.000 100.000 72.860
5494.000 100.000 73.110
5495.000 100.000 73.240
5496.000 100.000 73.150
5497.000 100.000 72.980
5498.000 100.000 73.050
5499.000 100.000 72.990
5500.000 100.000 73.050
5501.000 100.000 73.150
5502.000 100.000 73.070
5503.000 100.000 73.080
5504.000 100.000 73.080
5505.000 100.000 73.160
5506.000 100.000 73.210
5507.000 100.000 72.920
5508.000 100.000 73.060
5509.000 100.000 72.960
5510.000 100.000 72.960
5511.000 100.000 72.890
5512.000 100.000 73.040
5513.000 100.000 73.100
5514.000 100.000 72.950
5515.000 100.000 73.170
5516.000 100.000 73.150
5517.000 100.000 72.990
5518.000 100.000 73.030
5519.000 100.000 73.230
5520.000 100.000 73.170
5521.000 100.000 73.150
5522.000 100.000 73.070
5523.000 100.000 73.070
5524.000 100.000 73.040
5525.000 100.000 73.090
5526.000 100.000 73.100
5527.000 100.000 72.940
5528.000 100.000 73.040
5529.000 100.000 73.120
5530.000 100.000 72.930
5531.000 100.000 73.180
5532.000 100.000 72.980
5533.000 100.000 73.050
5534.000 100.000 73.040
5535.000 100.000 72.920
5536.000 100.000 73.010
5537.000 100.000 72.880
5538.000 100.000 72.960
5539.000 100.000 72.810
5540.000 100.000 72.840
5541.000 100.000 72.980
5542.000 100.000 73.040
5543.000 100.000 72.830
5544.000 100.000 73.040
5545.000 100.000 73.170
5546.000 100.000 72.980
5547.000 100.000 73.020
5548.000 100.000 73.050
5549.000 100.000 72.840
5550.000 100.000 72.980
5551.000 100.000 73.120
5552.000 100.000 73.230
5553.000 100.000 72.940
5554.000 100.000 72.950
5555.000 100.000 73.150
5556.000 100.000 73.030
5557.000 100.000 73.080
5558.000 100.000 73.030
5559.000 100.000 73.120
5560.000 100.000 73.290
5561.000 100.000 73.140
5562.000 100.000 73.180
5563.000 100.000 73.090
5564.000 100.000 73.150
5565.000 100.000 73.180
5566.000 100.000 73.150
5567.000 100.000 72.980
5568.000 100.000 73.240
5569.000 100.000 72.980
5570.000 100.000 72.870
5571.000 100.000 73.190
5572.000 100.000 73.140
5573.000 100.000 73.190
5574.000 100.000 73.130
5575.000 100.000 73.020
5576.000 100.000 72.930
5577.000 100.000 72.980
5578.000 100.000 72.980
5579.000 100.000 73.000
5580.000 100.000 73.180
5581.000 100.000 72.950
5582.000 100.000 72.910
5583.000 100.000 73.030
5584.000 100.000 73.120
5585.000 100.000 73.140
5586.000 100.000 73.150
5587.000 100.000 73.160
5588.000 100.000 72.980
5589.000 100.000 73.050
5590.000 100.000 73.250
5591.000 100.000 72.930
5592.000 100.000 72.990
5593.000 100.000 73.100
5594.000 100.000 72.970
5595.000 100.000 73.050
5596.000 100.000 72.840
5597.000 100.000 73.060
5598.000 100.000 73.290
5599.000 100.000 73.170
5600.000 100.000 73.050
5601.000 100.000 73.090
5602.000 100.000 72.990
5603.000 100.000 72.790
5604.000 100.000 73.140
5605.000 100.000 73.170
5606.000 100.000 72.840
5607.000 100.000 73.060
5608.000 100.000 73.070
5609.000 100.000 73.140
5610.000 100.000 73.110
5611.000 100.000 72.990
5612.000 100.000 72.940
5613.000 100.000 73.080
5614.000 100.000 72.940
5615.000 100.000 73.000
5616.000 100.000 73.200
5617.000 100.000 72.980
5618.000 100.000 73.030
5619.000 100.000 72.920
5620.000 100.000 73.020
5621.000 100.000 73.120
5622.000 100.000 73.120
5623.000 100.000 73.230
5624.000 100.000 73.210
5625.000 100.000 73.310
5626.000 100.000 73.200
5627.000 100.000 73.000
5628.000 100.000 73.210
5629.000 100.000 73.130
5630.000 100.000 73.120
5631.000 100.000 72.980
5632.000 100.000 73.050
5633.000 100.000 73.080
5634.000 100.000 73.030
5635.000 100.000 72.860
5636.000 100.000 73.010
5637.000 100.000 73.070
5638.000 100.000 73.190
5639.000 100.000 73.270
5640.000 100.000 73.280
5641.000 100.000 73.080
5642.000 100.000 73.080
5643.000 100.000 73.140
5644.000 100.000 73.160
5645.000 100.000 73.020
5646.000 100.000 73.240
5647.000 100.000 73.080
5648.000 100.000 73.370
5649.000 100.000 73.190
5650.000 100.000 73.180
5651.000 100.000 73.040
5652.000 100.000 73.140
5653.000 100.000 73.240
5654.000 100.000 73.050
5655.000 100.000 73.240
5656.000 100.000 72.950
5657.000 100.000 72.940
5658.000 100.000 73.120
5659.000 100.000 73.170
5660.000 100.000 73.270
5661.000 100.000 73.290
5662.000 100.000 73.160
5663.000 100.000 73.240
5664.000 100.000 72.970
5665.000 100.000 73.110
5666.000 100.000 73.160
5667.000 100.000 73.210
5668.000 100.000 73.080
5669.000 100.000 73.310
5670.000 100.000 73.120
5671.000 100.000 73.160
5672.000 100.000 73.100
5673.000 100.000 73.250
5674.000 100.000 72.920
5675.000 100.000 73.310
5676.000 100.000 73.110
5677.000 100.000 72.990
5678.000 100.000 73.080
5679.000 100.000 73.150
5680.000 100.000 73.250
5681.000 100.000 73.130
5682.000 100.000 73.160
5683.000 100.000 73.110
5684.000 100.000 73.310
5685.000 100.000 73.240
5686.000 100.000 73.190
5687.000 100.000 73.060
5688.000 100.000 73.050
5689.000 100.000 73.230
5690.000 100.000 73.310
5691.000 100.000 73.010
5692.000 100.000 73.240
5693.000 100.000 73.180
5694.000 100.000 73.000
5695.000 100.000 73.100
5696.000 100.000 73.020
5697.000 100.000 73.250
5698.000 100.000 73.050
5699.000 100.000 73.160
5700.000 100.000 73.190
5701.000 100.000 73.140
5702.000 100.000 73.320
5703.000 100.000 73.180
5704.000 100.000 73.000
5705.000 100.000 73.010
5706.000 100.000 73.150
5707.000 100.000 73.090
5708.000 100.000 73.220
5709.000 100.000 73.150
5710.000 100.000 73.020
5711.000 100.000 73.230
5712.000 100.000 73.240
5713.000 100.000 73.210
5714.000 100.000 73.240
5715.000 100.000 73.150
5716.000 100.000 73.220
5717.000 100.000 73.210
5718.000 100.000 73.050
5719.000 100.000 73.020
5720.000 100.000 73.400
5721.000 100.000 73.310
5722.000 100.000 73.210
5723.000 100.000 73.170
5724.000 100.000 73.060
5725.000 100.000 73.200
5726.000 100.000 73.110
5727.000 100.000 73.140
5728.000 100.000 73.070
5729.000 100.000 73.000
5730.000 100.000 73.300
5731.000 100.000 73.090
5732.000 100.000 73.330
5733.000 100.000 73.290
5734.000 100.000 73.250
5735.000 100.000 73.080
5736.000 100.000 73.150
5737.000 100.000 73.130
5738.000 100.000 73.220
5739.000 100.000 73.250
5740.000 100.000 73.210
5741.000 100.000 73.220
5742.000 100.000 73.040
5743.000 100.000 73.230
5744.000 100.000 73.080
5745.000 100.000 73.190
5746.000 100.000 73.030
5747.000 100.000 73.060
5748.000 100.000 73.250
5749.000 100.000 73.180
5750.000 100.000 72.940
5751.000 100.000 73.000
5752.000 100.000 73.060
5753.000 100.000 73.020
5754.000 100.000 73.420
5755.000 100.000 73.170
5756.000 100.000 73.200
5757.000 100.000 72.980
5758.000 100.000 73.160
5759.000 100.000 73.030
5760.000 100.000 73.150
5761.000 100.000 73.090
5762.000 100.000 73.110
5763.000 100.000 73.180
5764.000 100.000 73.070
5765.000 100.000 73.060
5766.000 100.000 73.180
5767.000 100.000 73.200
5768.000 100.000 73.160
5769.000 100.000 73.010
5770.000 100.000 73.090
5771.000 100.000 73.190
5772.000 100.000 73.300
5773.000 100.000 73.170
5774.000 100.000 73.170
5775.000 100.000 73.180
5776.000 100.000 73.210
5777.000 100.000 73.110
5778.000 100.000 73.220
5779.000 100.000 73.210
5780.000 100.000 73.100
5781.000 100.000 73.130
5782.000 100.000 73.220
5783.000 100.000 73.310
5784.000 100.000 73.150
5785.000 100.000 72.920
5786.000 100.000 73.160
5787.000 100.000 72.980
5788.000 100.000 73.190
5789.000 100.000 73.100
5790.000 100.000 73.220
5791.000 100.000 73.010
5792.000 100.000 72.880
5793.000 100.000 72.990
5794.000 100.000 73.070
5795.000 100.000 73.110
5796.000 100.000 73.140
5797.000 100.000 73.110
5798.000 100.000 73.220
5799.000 100.000 73.060
5800.000 100.000 73.050
5801.000 100.000 73.110
5802.000 100.000 73.070
5803.000 100.000 73.030
5804.000 100.000 73.170
5805.000 100.000 73.140
5806.000 100.000 73.240
5807.000 100.000 73.410
5808.000 100.000 72.970
5809.000 100.000 73.210
5810.000 100.000 73.240
5811.000 100.000 73.090
5812.000 100.000 72.960
5813.000 100.000 73.150
5814.000 100.000 73.180
5815.000 100.000 73.000
5816.000 100.000 73.080
5817.000 100.000 73.350
5818.000 100.000 73.280
5819.000 100.000 73.130
5820.000 100.000 73.120
5821.000 100.000 73.160
5822.000 100.000 73.180
5823.000 100.000 73.260
5824.000 100.000 73.250
5825.000 100.000 73.060
5826.000 100.000 73.230
5827.000 100.000 73.190
5828.000 100.000 73.060
5829.000 100.000 73.250
5830.000 100.000 72.990
5831.000 100.000 73.050
5832.000 100.000 73.050
5833.000 100.000 73.320
5834.000 100.000 73.340
5835.000 100.000 73.170
5836.000 100.000 73.330
5837.000 100.000 73.280
5838.000 100.000 73.240
5839.000 100.000 73.190
5840.000 100.000 73.170
5841.000 100.000 73.080
5842.000 100.000 72.820
5843.000 100.000 73.020
5844.000 100.000 73.060
5845.000 100.000 73.060
5846.000 100.000 72.880
5847.000 100.000 73.160
5848.000 100.000 73.000
5849.000 100.000 73.040
5850.000 100.000 73.020
5851.000 100.000 72.910
5852.000 100.000 72.950
5853.000 100.000 73.060
5854.000 100.000 73.050
5855.000 100.000 73.120
5856.000 100.000 72.820
5857.000 100.000 72.920
5858.000 100.000 72.980
5859.000 100.000 72.870
5860.000 100.000 73.240
5861.000 100.000 73.200
5862.000 100.000 73.030
5863.000 100.000 73.150
5864.000 100.000 73.060
5865.000 100.000 72.990
5866.000 100.000 73.290
5867.000 100.000 72.960
5868.000 100.000 73.240
5869.000 100.000 73.250
5870.000 100.000 73.180
5871.000 100.000 73.180
5872.000 100.000 73.110
5873.000 100.000 73.100
5874.000 100.000 73.160
5875.000 100.000 73.070
5876.000 100.000 73.240
5877.000 100.000 73.270
5878.000 100.000 73.100
5879.000 100.000 73.250
5880.000 100.000 73.050
5881.000 100.000 73.160
5882.000 100.000 73.100
5883.000 100.000 73.260
5884.000 100.000 73.110
5885.000 100.000 73.210
5886.000 100.000 73.280
5887.000 100.000 73.260
5888.000 100.000 73.240
5889.000 100.000 73.160
5890.000 100.000 73.260
5891.000 100.000 73.030
5892.000 100.000 73.300
5893.000 100.000 73.190
5894.000 100.000 73.250
5895.000 100.000 73.160
5896.000 100.000 73.130
5897.000 100.000 73.170
5898.000 100.000 72.960
5899.000 100.000 73.040
5900.000 100.000 73.170
5901.000 100.000 73.090
5902.000 100.000 73.060
5903.000 100.000 73.270
5904.000 100.000 73.270
5905.000 100.000 73.240
5906.000 100.000 73.200
5907.000 100.000 73.180
5908.000 100.000 73.050
5909.000 100.000 73.260
5910.000 100.000 73.190
5911.000 100.000 73.200
5912.000 100.000 73.250
5913.000 100.000 73.280
5914.000 100.000 73.190
5915.000 100.000 73.100
5916.000 100.000 73.140
5917.000 100.000 73.230
5918.000 100.000 73.360
5919.000 100.000 73.340
5920.000 100.000 73.050
5921.000 100.000 73.480
5922.000 100.000 73.290
5923.000 100.000 73.160
5924.000 100.000 73.260
5925.000 100.000 73.100
5926.000 100.000 73.170
5927.000 100.000 73.020
5928.000 100.000 73.120
5929.000 100.000 73.310
5930.000 100.000 73.070
5931.000 100.000 73.140
5932.000 100.000 73.210
5933.000 100.000 73.130
5934.000 100.000 73.160
5935.000 100.000 73.080
5936.000 100.000 72.930
5937.000 100.000 73.020
5938.000 100.000 72.940
5939.000 100.000 73.190
5940.000 100.000 73.120
5941.000 100.000 73.130
5942.000 100.000 72.970
5943.000 100.000 72.980
5944.000 100.000 73.130
5945.000 100.000 73.270
5946.000 100.000 73.010
5947.000 100.000 72.900
5948.000 100.000 73.100
5949.000 100.000 72.950
5950.000 100.000 73.110
5951.000 100.000 73.180
5952.000 100.000 73.160
5953.000 100.000 73.280
5954.000 100.000 73.000
5955.000 100.000 73.040
5956.000 100.000 73.050
5957.000 100.000 73.150
5958.000 100.000 73.260
5959.000 100.000 73.390
5960.000 100.000 73.240
5961.000 100.000 73.110
5962.000 100.000 72.870
5963.000 100.000 73.140
5964.000 100.000 73.240
5965.000 100.000 72.830
5966.000 100.000 73.010
5967.000 100.000 72.880
5968.000 100.000 72.950
5969.000 100.000 73.010
5970.000 100.000 73.130
5971.000 100.000 73.050
5972.000 100.000 73.040
5973.000 100.000 73.050
5974.000 100.000 73.070
5975.000 100.000 72.950
5976.000 100.000 73.100
5977.000 100.000 73.160
5978.000 100.000 73.400
5979.000 100.000 73.220
5980.000 100.000 73.010
5981.000 100.000 73.030
5982.000 100.000 73.030
5983.000 100.000 73.200
5984.000 100.000 73.230
5985.000 100.000 73.110
5986.000 100.000 72.910
5987.000 100.000 73.040
5988.000 100.000 72.910
5989.000 100.000 72.860
5990.000 100.000 73.120
5991.000 100.000 73.150
5992.000 100.000 73.090
5993.000 100.000 72.920
5994.000 100.000 73.130
5995.000 100.000 72.850
5996.000 100.000 72.950
5997.000 100.000 73.080
5998.000 100.000 73.060
5999.000 100.000 72.970


==> fig/data/ext3_double_descent_5layer.txt <==
epoch train test
0.000 27.598 31.780
1.000 38.910 45.920
2.000 44.600 54.090
3.000 43.270 51.830
4.000 48.536 58.290
5.000 51.982 61.650
6.000 53.234 63.500
7.000 57.410 69.410
8.000 58.692 70.290
9.000 58.646 69.480
10.000 59.618 70.880
11.000 62.018 74.450
12.000 60.088 72.060
13.000 57.788 68.420
14.000 64.478 76.430
15.000 61.708 73.730
16.000 62.472 73.370
17.000 63.638 74.670
18.000 66.458 78.600
19.000 64.654 75.120
20.000 66.392 77.810
21.000 66.828 78.050
22.000 66.864 78.000
23.000 66.650 77.750
24.000 68.130 79.600
25.000 64.506 74.870
26.000 68.386 79.680
27.000 65.578 74.840
28.000 68.444 79.230
29.000 66.992 77.240
30.000 67.790 77.000
31.000 68.222 77.840
32.000 66.776 74.690
33.000 69.142 78.280
34.000 69.024 77.500
35.000 70.052 79.320
36.000 66.764 74.070
37.000 66.134 73.580
38.000 69.762 76.940
39.000 70.162 78.470
40.000 69.488 77.440
41.000 68.888 77.040
42.000 70.082 78.240
43.000 66.044 72.760
44.000 69.810 77.340
45.000 68.260 73.640
46.000 69.462 75.120
47.000 70.304 76.670
48.000 71.734 78.380
49.000 71.578 77.880
50.000 69.898 74.610
51.000 71.944 77.730
52.000 72.448 78.310
53.000 71.946 77.000
54.000 71.590 76.720
55.000 72.606 77.010
56.000 72.356 76.840
57.000 71.744 75.830
58.000 73.720 78.220
59.000 73.614 77.760
60.000 71.640 74.380
61.000 72.366 74.610
62.000 73.298 76.050
63.000 71.974 75.100
64.000 73.544 75.940
65.000 72.594 75.350
66.000 75.352 78.000
67.000 73.878 75.520
68.000 74.156 75.390
69.000 74.638 75.790
70.000 75.112 75.890
71.000 72.108 72.830
72.000 73.920 73.910
73.000 74.846 74.800
74.000 74.802 74.630
75.000 74.468 74.690
76.000 73.900 73.800
77.000 74.630 72.730
78.000 75.524 73.460
79.000 75.476 75.190
80.000 74.798 72.140
81.000 75.930 73.530
82.000 75.064 73.280
83.000 77.088 74.700
84.000 76.706 73.960
85.000 76.304 72.970
86.000 75.872 73.340
87.000 70.528 66.510
88.000 75.702 71.970
89.000 77.058 72.740
90.000 77.654 73.250
91.000 79.122 74.890
92.000 77.370 73.230
93.000 74.298 70.340
94.000 77.812 71.830
95.000 78.586 72.460
96.000 78.152 70.680
97.000 76.512 69.420
98.000 78.522 72.090
99.000 79.460 73.430
100.000 80.842 73.600
101.000 80.456 72.990
102.000 80.464 73.350
103.000 80.406 73.580
104.000 74.876 66.310
105.000 80.976 72.730
106.000 79.844 70.860
107.000 81.614 72.960
108.000 81.666 72.570
109.000 81.530 71.410
110.000 81.856 72.250
111.000 80.888 72.290
112.000 78.570 68.090
113.000 81.856 71.650
114.000 79.966 70.250
115.000 82.476 72.430
116.000 82.220 71.290
117.000 81.836 70.010
118.000 80.938 70.200
119.000 82.114 71.300
120.000 82.292 70.330
121.000 83.940 71.610
122.000 82.300 71.990
123.000 83.788 70.930
124.000 82.690 69.880
125.000 82.938 69.850
126.000 83.280 70.960
127.000 84.112 71.350
128.000 83.256 69.530
129.000 85.108 71.780
130.000 84.400 70.430
131.000 81.728 67.470
132.000 84.312 68.900
133.000 84.894 70.810
134.000 84.676 69.580
135.000 83.992 69.030
136.000 85.766 69.770
137.000 84.306 68.770
138.000 86.722 71.220
139.000 85.970 70.170
140.000 85.654 69.700
141.000 87.330 71.450
142.000 85.948 69.320
143.000 85.562 70.280
144.000 85.358 68.040
145.000 86.972 70.290
146.000 86.604 70.220
147.000 86.910 69.020
148.000 86.136 68.330
149.000 87.800 70.600
150.000 86.642 68.960
151.000 88.924 71.180
152.000 88.010 70.200
153.000 88.466 71.440
154.000 88.118 69.200
155.000 87.956 68.870
156.000 87.940 68.980
157.000 89.136 70.840
158.000 88.568 69.200
159.000 89.530 70.050
160.000 89.204 69.690
161.000 89.854 69.390
162.000 88.644 69.760
163.000 88.618 70.340
164.000 88.912 68.910
165.000 88.866 68.860
166.000 88.764 69.280
167.000 88.356 69.120
168.000 89.356 68.660
169.000 90.474 70.210
170.000 89.280 69.340
171.000 90.394 70.730
172.000 89.490 69.150
173.000 90.294 70.280
174.000 91.340 70.490
175.000 89.998 69.190
176.000 91.510 69.430
177.000 90.922 69.870
178.000 91.328 70.200
179.000 91.518 69.410
180.000 91.716 69.470
181.000 91.306 70.250
182.000 91.188 68.760
183.000 91.998 70.090
184.000 91.720 70.720
185.000 90.104 69.040
186.000 92.756 70.890
187.000 90.626 69.290
188.000 91.760 68.680
189.000 92.996 70.450
190.000 92.722 70.380
191.000 91.528 69.510
192.000 91.950 69.700
193.000 93.684 70.570
194.000 93.304 70.990
195.000 92.392 69.760
196.000 92.376 69.690
197.000 93.176 69.500
198.000 92.342 69.940
199.000 92.742 69.310
200.000 92.792 69.020
201.000 92.512 67.900
202.000 93.926 68.970
203.000 92.816 70.130
204.000 93.516 70.540
205.000 92.966 69.140
206.000 93.528 69.600
207.000 92.386 68.240
208.000 92.432 67.110
209.000 93.808 69.460
210.000 93.544 69.640
211.000 93.406 69.240
212.000 93.874 70.280
213.000 94.000 69.490
214.000 93.092 69.240
215.000 92.968 67.940
216.000 94.160 69.730
217.000 94.702 69.720
218.000 93.986 68.310
219.000 94.812 70.230
220.000 93.274 68.890
221.000 94.786 70.350
222.000 94.394 69.730
223.000 94.588 69.200
224.000 94.612 69.670
225.000 94.796 69.720
226.000 94.694 69.270
227.000 94.962 69.980
228.000 95.054 70.940
229.000 93.544 67.960
230.000 94.840 70.020
231.000 94.346 69.370
232.000 94.762 70.020
233.000 94.730 69.900
234.000 95.736 69.430
235.000 95.418 69.810
236.000 94.360 69.720
237.000 94.850 69.410
238.000 95.038 69.870
239.000 95.620 70.280
240.000 95.230 70.160
241.000 95.266 69.730
242.000 95.426 69.920
243.000 95.684 70.290
244.000 95.018 69.450
245.000 95.648 71.030
246.000 95.426 68.850
247.000 95.492 70.380
248.000 95.814 69.970
249.000 95.886 70.530
250.000 94.016 68.300
251.000 96.052 69.930
252.000 96.182 70.130
253.000 96.266 69.990
254.000 96.206 70.040
255.000 96.042 69.930
256.000 95.958 70.490
257.000 96.072 69.100
258.000 96.070 69.910
259.000 95.714 69.630
260.000 96.632 69.260
261.000 96.600 70.400
262.000 95.880 69.260
263.000 95.414 69.730
264.000 96.414 70.500
265.000 96.218 68.730
266.000 96.804 70.160
267.000 96.276 69.770
268.000 96.488 70.200
269.000 96.920 70.290
270.000 96.992 69.580
271.000 96.920 69.570
272.000 96.586 70.110
273.000 96.484 69.590
274.000 96.744 69.930
275.000 96.480 69.520
276.000 96.854 70.640
277.000 96.900 70.410
278.000 96.524 69.970
279.000 96.114 69.110
280.000 96.862 70.300
281.000 96.696 69.650
282.000 97.154 69.820
283.000 97.416 69.860
284.000 96.548 69.850
285.000 97.040 69.900
286.000 97.196 69.990
287.000 96.874 69.590
288.000 97.026 69.560
289.000 96.988 70.050
290.000 97.112 70.340
291.000 97.288 69.940
292.000 97.412 70.500
293.000 97.596 70.370
294.000 96.546 69.430
295.000 97.460 70.090
296.000 97.728 70.390
297.000 97.586 70.770
298.000 97.514 70.690
299.000 97.222 69.760
300.000 97.516 69.870
301.000 97.520 70.590
302.000 97.770 69.880
303.000 97.416 70.250
304.000 97.702 70.900
305.000 97.576 70.440
306.000 97.514 69.490
307.000 97.720 70.770
308.000 97.870 70.320
309.000 98.008 70.480
310.000 97.870 70.640
311.000 97.838 70.660
312.000 97.734 69.590
313.000 97.422 69.380
314.000 97.500 69.510
315.000 98.036 70.030
316.000 97.968 70.550
317.000 97.818 70.580
318.000 97.672 69.780
319.000 97.810 70.470
320.000 97.720 70.480
321.000 97.742 70.140
322.000 98.016 70.290
323.000 97.864 70.220
324.000 98.064 69.910
325.000 98.258 70.140
326.000 97.984 70.180
327.000 97.984 70.460
328.000 97.954 69.910
329.000 97.980 70.610
330.000 98.172 70.380
331.000 97.954 70.570
332.000 98.300 70.290
333.000 98.394 70.120
334.000 98.282 70.420
335.000 98.074 69.800
336.000 98.308 70.080
337.000 98.448 70.660
338.000 98.076 70.080
339.000 98.088 70.490
340.000 98.034 69.810
341.000 98.370 70.780
342.000 98.358 70.860
343.000 98.384 70.790
344.000 97.906 70.170
345.000 98.264 70.560
346.000 98.574 70.520
347.000 98.438 70.550
348.000 98.348 70.270
349.000 98.438 71.020
350.000 98.436 69.880
351.000 98.600 70.530
352.000 98.298 71.290
353.000 98.348 70.330
354.000 98.308 69.980
355.000 97.862 69.540
356.000 98.420 70.990
357.000 98.550 70.640
358.000 98.564 70.700
359.000 98.646 69.950
360.000 98.314 70.490
361.000 98.490 70.740
362.000 98.576 71.850
363.000 98.588 70.550
364.000 98.542 71.160
365.000 98.626 70.970
366.000 97.900 69.610
367.000 98.724 70.800
368.000 98.578 71.320
369.000 98.604 71.370
370.000 98.502 70.640
371.000 98.818 70.940
372.000 98.734 71.180
373.000 98.590 70.400
374.000 98.622 70.620
375.000 98.758 71.310
376.000 98.702 70.840
377.000 98.974 71.010
378.000 98.598 70.810
379.000 98.758 71.030
380.000 98.780 70.780
381.000 98.844 70.630
382.000 98.812 71.060
383.000 98.780 70.790
384.000 98.876 70.880
385.000 98.928 70.920
386.000 98.682 69.990
387.000 98.738 71.210
388.000 98.686 70.500
389.000 98.624 70.690
390.000 99.004 71.340
391.000 98.610 69.800
392.000 98.664 71.150
393.000 98.896 71.030
394.000 98.428 69.780
395.000 99.052 71.220
396.000 98.824 71.460
397.000 98.964 71.390
398.000 99.076 71.430
399.000 98.652 70.720
400.000 98.962 71.810
401.000 98.730 70.710
402.000 98.884 70.670
403.000 98.920 70.730
404.000 98.792 70.370
405.000 99.008 71.380
406.000 98.696 70.390
407.000 98.978 71.000
408.000 98.980 71.070
409.000 98.940 70.640
410.000 98.918 71.460
411.000 97.730 69.450
412.000 99.022 70.870
413.000 98.900 70.450
414.000 99.092 71.710
415.000 98.862 70.980
416.000 99.168 71.350
417.000 99.014 71.150
418.000 99.188 70.690
419.000 98.672 70.420
420.000 99.024 70.860
421.000 98.888 70.620
422.000 98.950 70.960
423.000 99.060 70.420
424.000 99.196 70.680
425.000 99.130 71.080
426.000 99.184 70.910
427.000 99.130 71.190
428.000 99.038 70.280
429.000 99.028 71.030
430.000 98.984 70.560
431.000 99.230 71.010
432.000 99.154 70.520
433.000 99.234 70.600
434.000 99.094 71.310
435.000 99.294 70.700
436.000 99.104 70.480
437.000 98.878 69.910
438.000 99.204 71.190
439.000 99.108 70.630
440.000 99.126 70.180
441.000 99.224 70.570
442.000 99.174 71.000
443.000 98.928 70.640
444.000 99.348 70.880
445.000 99.208 70.910
446.000 99.194 71.210
447.000 98.972 70.490
448.000 99.324 70.690
449.000 99.302 71.000
450.000 99.086 70.940
451.000 99.370 71.230
452.000 99.220 70.300
453.000 99.228 71.290
454.000 99.328 71.430
455.000 99.016 70.840
456.000 99.302 71.350
457.000 99.140 70.800
458.000 99.328 70.590
459.000 99.254 70.620
460.000 99.170 70.600
461.000 99.304 70.830
462.000 99.352 70.820
463.000 99.322 70.840
464.000 99.270 71.430
465.000 99.280 71.060
466.000 99.002 69.800
467.000 99.298 70.800
468.000 99.374 70.810
469.000 99.398 71.070
470.000 99.316 70.810
471.000 99.398 70.800
472.000 99.112 70.630
473.000 99.270 70.730
474.000 99.410 71.220
475.000 99.376 70.500
476.000 99.384 71.260
477.000 99.414 70.650
478.000 99.450 71.040
479.000 99.430 71.060
480.000 99.438 70.760
481.000 99.380 71.470
482.000 99.392 71.250
483.000 99.414 71.330
484.000 99.458 70.770
485.000 99.062 71.060
486.000 99.348 70.750
487.000 99.442 70.970
488.000 99.276 70.530
489.000 99.406 70.600
490.000 99.440 70.940
491.000 99.460 71.250
492.000 99.468 71.060
493.000 99.196 70.610
494.000 99.466 71.020
495.000 99.344 71.300
496.000 99.374 70.720
497.000 99.450 70.900
498.000 99.390 70.840
499.000 99.312 70.160
500.000 99.374 70.730
501.000 99.462 70.870
502.000 99.464 71.330
503.000 99.466 71.210
504.000 99.536 71.420
505.000 99.504 71.320
506.000 99.506 71.720
507.000 99.540 71.340
508.000 99.404 70.970
509.000 99.406 70.320
510.000 99.160 70.570
511.000 99.366 71.260
512.000 99.526 70.640
513.000 99.466 71.260
514.000 99.316 70.600
515.000 99.500 71.220
516.000 99.518 70.920
517.000 99.564 71.040
518.000 99.466 70.770
519.000 99.460 70.920
520.000 99.448 70.700
521.000 99.542 71.210
522.000 99.600 71.510
523.000 99.474 71.230
524.000 99.634 71.020
525.000 99.590 70.600
526.000 99.578 71.040
527.000 99.572 70.970
528.000 99.604 71.400
529.000 99.598 71.040
530.000 99.568 70.920
531.000 99.578 70.600
532.000 99.588 70.640
533.000 99.584 71.050
534.000 99.596 70.930
535.000 99.464 71.140
536.000 99.602 71.320
537.000 99.654 70.840
538.000 99.644 71.160
539.000 99.494 70.260
540.000 99.592 71.350
541.000 99.522 70.990
542.000 99.674 70.710
543.000 99.554 70.680
544.000 99.512 71.400
545.000 99.572 70.850
546.000 99.604 71.010
547.000 99.674 71.130
548.000 99.596 70.990
549.000 99.622 70.880
550.000 99.636 71.520
551.000 99.656 71.670
552.000 99.652 71.340
553.000 99.670 71.200
554.000 99.630 71.480
555.000 99.640 71.610
556.000 99.508 71.200
557.000 99.612 71.050
558.000 99.652 71.500
559.000 99.568 70.510
560.000 99.664 71.300
561.000 99.610 70.780
562.000 99.668 70.700
563.000 99.528 71.530
564.000 99.698 71.390
565.000 99.644 71.020
566.000 99.630 71.430
567.000 99.614 71.400
568.000 99.676 71.560
569.000 99.668 71.360
570.000 99.688 71.330
571.000 99.690 71.530
572.000 99.732 70.700
573.000 99.692 70.870
574.000 99.628 71.270
575.000 99.672 71.330
576.000 99.684 71.460
577.000 99.692 71.090
578.000 99.692 71.040
579.000 99.754 71.780
580.000 99.704 71.360
581.000 99.582 71.170
582.000 99.698 71.140
583.000 99.708 71.170
584.000 99.726 71.160
585.000 99.674 70.980
586.000 99.670 71.590
587.000 99.726 71.450
588.000 99.774 71.410
589.000 99.654 71.110
590.000 99.742 70.980
591.000 99.592 71.030
592.000 99.746 71.170
593.000 99.738 71.150
594.000 99.728 71.550
595.000 99.744 71.480
596.000 99.782 71.440
597.000 99.758 70.940
598.000 99.608 71.550
599.000 99.680 71.420
600.000 99.752 71.230
601.000 99.754 71.800
602.000 99.686 71.230
603.000 99.772 71.280
604.000 99.710 71.120
605.000 99.774 71.470
606.000 99.732 71.530
607.000 99.744 71.190
608.000 99.702 71.210
609.000 99.724 71.830
610.000 99.748 71.530
611.000 99.768 71.210
612.000 99.766 71.530
613.000 99.768 71.390
614.000 99.684 70.910
615.000 99.752 71.530
616.000 99.812 71.550
617.000 99.734 71.210
618.000 99.730 71.370
619.000 99.788 70.820
620.000 99.726 71.500
621.000 99.800 71.460
622.000 99.798 71.830
623.000 99.768 71.350
624.000 99.780 71.050
625.000 99.810 71.680
626.000 99.796 71.510
627.000 99.780 71.780
628.000 99.800 71.330
629.000 99.776 71.440
630.000 99.736 71.590
631.000 99.722 71.160
632.000 99.800 71.450
633.000 99.776 71.260
634.000 99.784 70.760
635.000 99.788 71.150
636.000 99.776 71.060
637.000 99.714 71.050
638.000 99.808 71.350
639.000 99.824 71.460
640.000 99.746 71.180
641.000 99.792 71.370
642.000 99.842 70.950
643.000 99.774 71.150
644.000 99.826 71.030
645.000 99.770 71.270
646.000 99.724 71.140
647.000 99.760 70.990
648.000 99.768 71.070
649.000 99.794 71.550
650.000 99.758 71.620
651.000 99.748 71.580
652.000 99.760 71.470
653.000 99.798 71.090
654.000 99.820 72.030
655.000 99.806 71.650
656.000 99.804 71.620
657.000 99.828 71.750
658.000 99.796 72.060
659.000 99.740 71.590
660.000 99.808 71.740
661.000 99.804 71.140
662.000 99.818 71.490
663.000 99.834 71.280
664.000 99.830 71.670
665.000 99.852 71.870
666.000 99.846 71.600
667.000 99.838 71.510
668.000 99.830 71.590
669.000 99.838 71.550
670.000 99.822 71.280
671.000 99.852 71.710
672.000 99.780 71.500
673.000 99.816 71.340
674.000 99.798 71.090
675.000 99.834 71.610
676.000 99.834 71.750
677.000 99.800 71.670
678.000 99.800 71.290
679.000 99.836 71.870
680.000 99.788 71.670
681.000 99.814 71.420
682.000 99.860 71.850
683.000 99.818 71.600
684.000 99.842 71.590
685.000 99.806 71.380
686.000 99.836 71.130
687.000 99.852 71.420
688.000 99.824 71.100
689.000 99.882 71.270
690.000 99.868 71.340
691.000 99.858 71.590
692.000 99.804 71.660
693.000 99.878 71.510
694.000 99.838 71.260
695.000 99.830 71.480
696.000 99.874 71.500
697.000 99.846 71.490
698.000 99.800 71.530
699.000 99.830 71.470
700.000 99.854 71.570
701.000 99.840 71.270
702.000 99.828 71.130
703.000 99.860 71.610
704.000 99.866 71.570
705.000 99.822 71.830
706.000 99.876 71.420
707.000 99.816 71.300
708.000 99.822 71.490
709.000 99.886 71.590
710.000 99.882 71.740
711.000 99.840 71.370
712.000 99.796 71.480
713.000 99.866 71.800
714.000 99.846 71.370
715.000 99.884 71.770
716.000 99.824 71.400
717.000 99.880 71.760
718.000 99.862 71.480
719.000 99.882 71.800
720.000 99.840 71.470
721.000 99.864 71.980
722.000 99.900 71.210
723.000 99.882 71.000
724.000 99.910 71.590
725.000 99.836 71.390
726.000 99.870 71.830
727.000 99.884 72.000
728.000 99.896 71.850
729.000 99.904 71.700
730.000 99.900 71.690
731.000 99.868 71.970
732.000 99.856 71.550
733.000 99.856 71.820
734.000 99.882 71.820
735.000 99.890 71.670
736.000 99.868 71.570
737.000 99.874 71.630
738.000 99.872 71.570
739.000 99.902 71.770
740.000 99.894 71.980
741.000 99.852 71.810
742.000 99.886 71.850
743.000 99.882 71.810
744.000 99.926 71.870
745.000 99.902 71.760
746.000 99.856 71.950
747.000 99.900 71.660
748.000 99.888 72.070
749.000 99.870 71.790
750.000 99.886 71.970
751.000 99.882 71.930
752.000 99.894 71.730
753.000 99.886 71.840
754.000 99.874 71.820
755.000 99.886 71.690
756.000 99.926 71.480
757.000 99.878 71.560
758.000 99.886 71.530
759.000 99.880 71.800
760.000 99.914 71.620
761.000 99.900 71.700
762.000 99.912 71.550
763.000 99.896 71.800
764.000 99.866 71.580
765.000 99.912 71.860
766.000 99.896 71.810
767.000 99.898 71.660
768.000 99.920 71.580
769.000 99.892 71.730
770.000 99.862 71.190
771.000 99.916 71.580
772.000 99.892 71.610
773.000 99.910 71.730
774.000 99.888 71.770
775.000 99.886 71.040
776.000 99.912 71.600
777.000 99.866 71.390
778.000 99.900 71.630
779.000 99.888 71.840
780.000 99.882 71.670
781.000 99.880 71.480
782.000 99.884 71.520
783.000 99.940 71.610
784.000 99.924 71.780
785.000 99.896 71.560
786.000 99.910 71.730
787.000 99.904 71.600
788.000 99.924 71.470
789.000 99.896 71.500
790.000 99.886 71.710
791.000 99.900 71.700
792.000 99.918 71.750
793.000 99.938 71.640
794.000 99.926 71.880
795.000 99.888 71.730
796.000 99.936 71.510
797.000 99.900 71.650
798.000 99.888 71.250
799.000 99.888 71.610
800.000 99.918 71.920
801.000 99.920 71.700
802.000 99.944 71.810
803.000 99.920 71.860
804.000 99.926 71.300
805.000 99.930 71.370
806.000 99.922 71.880
807.000 99.930 71.590
808.000 99.890 71.850
809.000 99.950 71.560
810.000 99.924 71.860
811.000 99.882 71.260
812.000 99.918 72.110
813.000 99.922 71.590
814.000 99.928 71.760
815.000 99.896 72.000
816.000 99.920 71.980
817.000 99.918 71.790
818.000 99.900 71.580
819.000 99.928 71.340
820.000 99.938 71.400
821.000 99.924 71.750
822.000 99.912 71.500
823.000 99.918 71.970
824.000 99.896 71.700
825.000 99.938 71.290
826.000 99.936 71.580
827.000 99.928 71.590
828.000 99.934 71.850
829.000 99.914 71.620
830.000 99.926 72.090
831.000 99.884 71.980
832.000 99.926 71.700
833.000 99.920 71.730
834.000 99.888 71.790
835.000 99.926 72.160
836.000 99.946 71.800
837.000 99.938 72.050
838.000 99.932 71.670
839.000 99.922 71.630
840.000 99.926 71.400
841.000 99.928 71.920
842.000 99.940 71.950
843.000 99.936 72.060
844.000 99.906 71.810
845.000 99.940 71.640
846.000 99.928 71.660
847.000 99.930 71.930
848.000 99.954 71.820
849.000 99.916 71.790
850.000 99.928 71.670
851.000 99.942 72.140
852.000 99.946 71.740
853.000 99.938 71.600
854.000 99.936 71.640
855.000 99.946 71.740
856.000 99.944 71.850
857.000 99.944 72.080
858.000 99.948 71.900
859.000 99.938 71.570
860.000 99.928 71.890
861.000 99.930 71.720
862.000 99.938 72.110
863.000 99.930 71.570
864.000 99.946 71.930
865.000 99.932 71.460
866.000 99.922 72.100
867.000 99.942 72.070
868.000 99.944 71.800
869.000 99.948 71.860
870.000 99.910 71.590
871.000 99.938 71.790
872.000 99.936 71.990
873.000 99.952 71.880
874.000 99.940 72.250
875.000 99.942 71.870
876.000 99.902 71.500
877.000 99.948 72.140
878.000 99.938 71.880
879.000 99.962 72.070
880.000 99.938 72.160
881.000 99.928 71.750
882.000 99.944 72.100
883.000 99.924 71.590
884.000 99.932 71.650
885.000 99.962 71.740
886.000 99.958 71.720
887.000 99.926 71.430
888.000 99.930 71.880
889.000 99.952 71.390
890.000 99.916 71.540
891.000 99.956 72.170
892.000 99.944 72.350
893.000 99.940 72.150
894.000 99.934 71.530
895.000 99.956 72.010
896.000 99.944 71.790
897.000 99.946 72.000
898.000 99.948 71.810
899.000 99.968 71.680
900.000 99.934 71.880
901.000 99.972 71.810
902.000 99.968 71.970
903.000 99.940 71.550
904.000 99.946 71.870
905.000 99.942 71.470
906.000 99.946 71.980
907.000 99.962 72.030
908.000 99.952 71.920
909.000 99.966 72.040
910.000 99.938 71.400
911.000 99.960 72.300
912.000 99.948 72.270
913.000 99.946 71.800
914.000 99.956 71.710
915.000 99.966 72.290
916.000 99.956 72.170
917.000 99.950 72.030
918.000 99.972 71.950
919.000 99.954 71.870
920.000 99.948 71.740
921.000 99.952 71.680
922.000 99.958 72.120
923.000 99.962 71.850
924.000 99.958 71.750
925.000 99.962 71.600
926.000 99.970 71.810
927.000 99.948 72.170
928.000 99.974 71.690
929.000 99.970 72.050
930.000 99.980 72.200
931.000 99.934 71.880
932.000 99.964 71.950
933.000 99.958 71.840
934.000 99.966 72.170
935.000 99.958 71.870
936.000 99.960 71.820
937.000 99.974 71.750
938.000 99.946 71.930
939.000 99.956 72.210
940.000 99.960 71.520
941.000 99.958 72.160
942.000 99.972 72.110
943.000 99.958 71.960
944.000 99.968 72.150
945.000 99.970 71.750
946.000 99.956 72.080
947.000 99.952 71.650
948.000 99.970 71.940
949.000 99.968 71.360
950.000 99.962 71.890
951.000 99.944 72.010
952.000 99.974 72.110
953.000 99.968 71.920
954.000 99.968 72.000
955.000 99.964 71.960
956.000 99.966 71.630
957.000 99.970 71.700
958.000 99.950 71.930
959.000 99.964 71.520
960.000 99.976 72.050
961.000 99.966 71.830
962.000 99.960 71.740
963.000 99.970 71.410
964.000 99.976 71.970
965.000 99.968 71.800
966.000 99.960 71.460
967.000 99.964 71.620
968.000 99.966 71.740
969.000 99.982 71.600
970.000 99.966 71.920
971.000 99.950 71.820
972.000 99.960 72.040
973.000 99.968 72.030
974.000 99.972 71.750
975.000 99.978 72.000
976.000 99.978 71.940
977.000 99.972 72.050
978.000 99.960 71.890
979.000 99.970 71.940
980.000 99.974 72.400
981.000 99.972 72.050
982.000 99.968 71.460
983.000 99.968 71.850
984.000 99.972 71.870
985.000 99.966 71.710
986.000 99.986 71.840
987.000 99.970 71.660
988.000 99.968 72.100
989.000 99.964 72.280
990.000 99.970 72.080
991.000 99.976 72.060
992.000 99.980 72.050
993.000 99.964 71.860
994.000 99.972 72.200
995.000 99.976 71.980
996.000 99.968 71.940
997.000 99.976 72.150
998.000 99.970 71.840
999.000 99.976 72.110
1000.000 99.960 71.910
1001.000 99.972 71.960
1002.000 99.940 72.130
1003.000 99.978 72.160
1004.000 99.980 72.040
1005.000 99.968 72.190
1006.000 99.964 72.250
1007.000 99.968 72.030
1008.000 99.962 71.860
1009.000 99.950 72.080
1010.000 99.970 72.080
1011.000 99.974 72.100
1012.000 99.958 72.070
1013.000 99.968 71.890
1014.000 99.974 72.020
1015.000 99.956 72.080
1016.000 99.968 72.050
1017.000 99.968 72.090
1018.000 99.978 72.040
1019.000 99.968 71.820
1020.000 99.964 72.180
1021.000 99.968 71.860
1022.000 99.970 71.960
1023.000 99.960 72.010
1024.000 99.984 72.120
1025.000 99.974 71.930
1026.000 99.982 72.130
1027.000 99.986 71.820
1028.000 99.976 72.050
1029.000 99.972 71.950
1030.000 99.982 72.060
1031.000 99.980 72.080
1032.000 99.964 71.700
1033.000 99.976 72.100
1034.000 99.976 71.990
1035.000 99.984 71.900
1036.000 99.968 72.050
1037.000 99.966 71.820
1038.000 99.984 71.900
1039.000 99.982 72.230
1040.000 99.978 72.070
1041.000 99.974 71.880
1042.000 99.970 71.930
1043.000 99.984 71.960
1044.000 99.976 71.870
1045.000 99.986 71.860
1046.000 99.980 72.060
1047.000 99.976 71.800
1048.000 99.982 71.780
1049.000 99.980 71.760
1050.000 99.988 72.030
1051.000 99.972 72.110
1052.000 99.978 71.710
1053.000 99.978 71.560
1054.000 99.976 71.960
1055.000 99.988 72.070
1056.000 99.986 71.930
1057.000 99.974 72.100
1058.000 99.974 71.960
1059.000 99.938 71.690
1060.000 99.980 71.970
1061.000 99.982 71.690
1062.000 99.984 72.050
1063.000 99.972 71.890
1064.000 99.982 71.980
1065.000 99.986 71.840
1066.000 99.980 71.770
1067.000 99.988 71.860
1068.000 99.976 71.550
1069.000 99.980 72.180
1070.000 99.972 71.970
1071.000 99.988 71.990
1072.000 99.984 72.120
1073.000 99.970 72.110
1074.000 99.980 72.030
1075.000 99.980 71.650
1076.000 99.978 72.320
1077.000 99.988 71.950
1078.000 99.984 72.260
1079.000 99.990 72.000
1080.000 99.964 72.260
1081.000 99.978 72.140
1082.000 99.988 71.830
1083.000 99.976 71.910
1084.000 99.984 72.100
1085.000 99.978 71.850
1086.000 99.986 72.030
1087.000 99.978 71.980
1088.000 99.984 72.240
1089.000 99.974 72.070
1090.000 99.978 72.260
1091.000 99.978 72.110
1092.000 99.966 72.130
1093.000 99.982 72.100
1094.000 99.980 72.460
1095.000 99.984 71.960
1096.000 99.968 72.200
1097.000 99.982 72.400
1098.000 99.984 71.890
1099.000 99.982 72.240
1100.000 99.962 72.160
1101.000 99.988 72.140
1102.000 99.980 72.270
1103.000 99.978 72.510
1104.000 99.982 72.110
1105.000 99.994 72.180
1106.000 99.970 72.390
1107.000 99.978 72.210
1108.000 99.980 72.120
1109.000 99.976 72.060
1110.000 99.982 72.070
1111.000 99.986 72.060
1112.000 99.984 71.810
1113.000 99.982 72.290
1114.000 99.982 71.880
1115.000 99.970 72.530
1116.000 99.982 72.140
1117.000 99.990 72.380
1118.000 99.984 71.970
1119.000 99.984 72.060
1120.000 99.988 71.860
1121.000 99.976 72.060
1122.000 99.990 72.030
1123.000 99.976 71.910
1124.000 99.986 71.840
1125.000 99.986 72.050
1126.000 99.986 72.330
1127.000 99.980 72.060
1128.000 99.974 71.920
1129.000 99.984 71.990
1130.000 99.976 72.060
1131.000 99.984 72.150
1132.000 99.982 71.800
1133.000 99.986 72.080
1134.000 99.988 72.180
1135.000 99.984 72.050
1136.000 99.984 72.030
1137.000 99.992 71.870
1138.000 99.986 72.060
1139.000 99.990 71.940
1140.000 99.992 71.990
1141.000 99.996 71.830
1142.000 99.978 71.630
1143.000 99.986 71.850
1144.000 99.984 71.930
1145.000 99.986 71.870
1146.000 99.984 71.870
1147.000 99.990 71.900
1148.000 99.984 71.970
1149.000 99.982 72.180
1150.000 99.986 71.900
1151.000 99.994 72.250
1152.000 99.982 72.070
1153.000 99.988 71.910
1154.000 99.990 72.250
1155.000 99.998 71.690
1156.000 99.988 71.980
1157.000 99.972 71.970
1158.000 99.990 72.030
1159.000 99.990 71.880
1160.000 99.978 71.930
1161.000 99.994 71.930
1162.000 99.988 71.940
1163.000 99.988 72.070
1164.000 99.976 72.110
1165.000 99.984 72.060
1166.000 99.982 71.950
1167.000 99.986 72.050
1168.000 99.994 72.160
1169.000 99.992 71.840
1170.000 99.992 72.130
1171.000 99.978 72.120
1172.000 99.982 71.870
1173.000 99.990 71.890
1174.000 99.980 72.060
1175.000 99.992 71.950
1176.000 99.996 71.860
1177.000 99.978 72.000
1178.000 99.990 72.020
1179.000 99.992 72.170
1180.000 99.988 72.100
1181.000 99.994 71.800
1182.000 99.992 72.230
1183.000 99.986 71.750
1184.000 99.986 71.900
1185.000 99.986 71.840
1186.000 99.994 72.100
1187.000 99.994 72.080
1188.000 99.988 71.920
1189.000 99.992 71.940
1190.000 99.990 72.110
1191.000 99.996 72.190
1192.000 99.992 71.940
1193.000 99.992 71.930
1194.000 99.978 71.930
1195.000 99.994 72.140
1196.000 99.990 71.850
1197.000 99.990 71.870
1198.000 99.992 71.920
1199.000 99.980 71.930
1200.000 99.988 71.820
1201.000 99.994 71.910
1202.000 99.978 71.800
1203.000 99.992 71.850
1204.000 99.994 72.210
1205.000 99.984 72.120
1206.000 99.994 71.830
1207.000 99.986 71.850
1208.000 99.996 72.110
1209.000 99.990 72.180
1210.000 99.990 72.000
1211.000 99.996 72.110
1212.000 99.990 71.990
1213.000 99.994 72.210
1214.000 99.986 72.170
1215.000 99.992 71.910
1216.000 99.980 72.030
1217.000 99.990 72.040
1218.000 99.992 71.950
1219.000 99.998 71.820
1220.000 99.990 71.750
1221.000 99.988 71.870
1222.000 99.984 71.750
1223.000 99.990 72.130
1224.000 99.992 72.090
1225.000 99.994 72.030
1226.000 99.994 71.920
1227.000 99.980 72.120
1228.000 99.990 71.840
1229.000 99.996 72.160
1230.000 99.988 72.210
1231.000 99.986 72.020
1232.000 99.994 71.920
1233.000 99.990 72.130
1234.000 99.994 71.940
1235.000 99.986 72.020
1236.000 99.988 71.700
1237.000 99.996 72.010
1238.000 99.996 71.910
1239.000 99.992 72.050
1240.000 99.998 71.890
1241.000 99.992 72.040
1242.000 99.986 71.860
1243.000 99.996 71.950
1244.000 99.992 71.820
1245.000 99.988 72.190
1246.000 99.990 72.110
1247.000 99.988 72.110
1248.000 99.996 72.210
1249.000 99.988 72.280
1250.000 99.994 72.300
1251.000 99.996 72.220
1252.000 100.000 72.140
1253.000 99.988 72.030
1254.000 100.000 72.100
1255.000 99.986 71.850
1256.000 99.988 72.010
1257.000 99.994 71.950
1258.000 99.992 72.040
1259.000 99.992 71.910
1260.000 99.998 72.230
1261.000 99.990 72.020
1262.000 99.990 71.900
1263.000 99.990 71.890
1264.000 99.986 72.140
1265.000 99.996 71.770
1266.000 99.994 72.020
1267.000 99.994 72.140
1268.000 99.986 72.090
1269.000 99.986 72.010
1270.000 99.988 72.170
1271.000 99.990 71.930
1272.000 99.992 72.070
1273.000 99.996 72.010
1274.000 99.992 72.250
1275.000 99.986 72.070
1276.000 99.998 72.320
1277.000 99.992 72.210
1278.000 99.992 71.660
1279.000 99.994 72.280
1280.000 99.980 72.060
1281.000 99.984 71.920
1282.000 99.992 71.800
1283.000 99.994 71.950
1284.000 99.990 71.780
1285.000 99.988 72.020
1286.000 99.994 71.760
1287.000 99.990 72.130
1288.000 99.994 71.970
1289.000 99.990 71.970
1290.000 99.992 72.210
1291.000 99.994 72.180
1292.000 99.986 71.920
1293.000 99.994 71.830
1294.000 99.994 71.660
1295.000 99.996 72.080
1296.000 99.986 72.000
1297.000 99.990 71.940
1298.000 99.994 71.990
1299.000 99.994 72.060
1300.000 99.988 72.200
1301.000 99.996 72.070
1302.000 99.992 72.040
1303.000 99.984 72.150
1304.000 99.990 72.120
1305.000 99.998 72.410
1306.000 99.994 72.200
1307.000 99.992 72.200
1308.000 99.986 72.070
1309.000 99.996 72.350
1310.000 99.990 71.940
1311.000 99.998 72.360
1312.000 99.992 72.220
1313.000 99.998 72.120
1314.000 99.998 72.320
1315.000 99.992 71.760
1316.000 99.990 72.220
1317.000 99.994 72.070
1318.000 99.992 72.270
1319.000 99.994 72.350
1320.000 99.990 72.300
1321.000 99.988 71.830
1322.000 99.988 72.200
1323.000 99.998 72.250
1324.000 99.988 72.120
1325.000 99.992 72.040
1326.000 99.994 72.060
1327.000 99.998 71.950
1328.000 99.990 72.130
1329.000 99.994 71.950
1330.000 100.000 72.110
1331.000 99.996 72.120
1332.000 99.996 72.030
1333.000 99.994 72.230
1334.000 99.998 71.880
1335.000 99.998 72.180
1336.000 99.992 72.120
1337.000 99.994 72.000
1338.000 99.990 72.110
1339.000 99.984 72.170
1340.000 99.994 72.290
1341.000 99.996 72.230
1342.000 99.996 72.290
1343.000 99.996 72.170
1344.000 99.994 72.270
1345.000 99.988 72.020
1346.000 99.998 71.950
1347.000 99.998 71.930
1348.000 99.996 72.030
1349.000 99.990 72.210
1350.000 99.996 71.990
1351.000 99.996 72.090
1352.000 100.000 72.270
1353.000 100.000 72.140
1354.000 99.994 71.980
1355.000 99.996 72.090
1356.000 99.996 72.330
1357.000 99.996 72.080
1358.000 100.000 71.840
1359.000 99.992 71.810
1360.000 99.988 72.180
1361.000 99.998 72.180
1362.000 99.996 72.360
1363.000 99.990 71.990
1364.000 99.986 71.960
1365.000 99.994 71.860
1366.000 99.996 72.350
1367.000 99.990 72.080
1368.000 99.990 71.980
1369.000 99.992 72.150
1370.000 99.986 72.030
1371.000 99.992 71.850
1372.000 99.988 72.220
1373.000 99.982 71.780
1374.000 99.994 72.220
1375.000 99.994 72.150
1376.000 99.998 72.130
1377.000 99.996 72.170
1378.000 99.998 72.270
1379.000 99.988 71.880
1380.000 99.994 72.060
1381.000 99.992 72.190
1382.000 99.996 72.010
1383.000 99.998 72.150
1384.000 99.996 72.640
1385.000 99.996 72.200
1386.000 99.992 72.140
1387.000 99.992 72.320
1388.000 99.992 72.270
1389.000 100.000 72.310
1390.000 99.990 72.100
1391.000 99.996 72.320
1392.000 99.996 71.950
1393.000 99.998 72.270
1394.000 99.988 71.850
1395.000 99.990 72.390
1396.000 100.000 72.220
1397.000 99.998 72.080
1398.000 99.990 72.270
1399.000 99.994 72.330
1400.000 99.998 71.930
1401.000 99.998 72.250
1402.000 99.998 72.360
1403.000 99.996 72.360
1404.000 99.992 72.330
1405.000 99.998 72.060
1406.000 99.992 72.120
1407.000 99.996 72.190
1408.000 99.996 72.120
1409.000 99.994 71.930
1410.000 99.996 71.890
1411.000 99.998 72.220
1412.000 100.000 72.410
1413.000 99.994 72.390
1414.000 99.996 72.280
1415.000 99.992 72.000
1416.000 99.994 72.270
1417.000 99.998 72.150
1418.000 99.996 72.270
1419.000 99.994 72.350
1420.000 99.990 72.160
1421.000 99.996 72.050
1422.000 99.996 72.180
1423.000 100.000 71.900
1424.000 99.992 72.340
1425.000 99.994 71.960
1426.000 99.992 72.090
1427.000 100.000 72.330
1428.000 99.990 72.140
1429.000 99.998 72.130
1430.000 99.990 71.980
1431.000 99.998 72.100
1432.000 100.000 71.980
1433.000 100.000 72.050
1434.000 100.000 72.200
1435.000 99.996 71.960
1436.000 99.994 72.080
1437.000 99.996 72.180
1438.000 100.000 72.140
1439.000 99.998 72.330
1440.000 100.000 72.090
1441.000 99.994 72.250
1442.000 99.990 72.070
1443.000 99.998 72.380
1444.000 99.992 72.280
1445.000 99.994 72.170
1446.000 99.998 72.090
1447.000 99.996 72.290
1448.000 99.998 72.070
1449.000 100.000 72.170
1450.000 99.998 72.340
1451.000 99.994 72.060
1452.000 99.996 72.110
1453.000 99.994 72.380
1454.000 99.996 72.120
1455.000 99.988 72.150
1456.000 99.996 72.120
1457.000 99.996 72.220
1458.000 99.996 72.460
1459.000 99.998 72.390
1460.000 99.994 72.380
1461.000 99.996 72.190
1462.000 99.994 71.900
1463.000 99.994 72.030
1464.000 99.994 71.940
1465.000 99.996 71.980
1466.000 99.998 72.130
1467.000 99.990 72.010
1468.000 99.998 72.410
1469.000 99.996 72.400
1470.000 99.996 72.060
1471.000 99.996 72.240
1472.000 99.994 71.840
1473.000 99.998 72.030
1474.000 99.998 72.220
1475.000 99.996 71.980
1476.000 100.000 72.170
1477.000 99.990 71.960
1478.000 99.998 72.080
1479.000 99.996 72.130
1480.000 99.996 72.160
1481.000 100.000 72.500
1482.000 99.996 72.140
1483.000 99.996 72.130
1484.000 99.994 72.090
1485.000 100.000 72.190
1486.000 99.996 72.450
1487.000 99.998 72.070
1488.000 99.998 72.030
1489.000 99.998 72.080
1490.000 99.998 72.370
1491.000 99.998 71.950
1492.000 99.998 71.610
1493.000 99.998 72.070
1494.000 99.998 71.930
1495.000 99.998 72.160
1496.000 99.996 72.040
1497.000 99.996 72.050
1498.000 99.996 71.930
1499.000 99.992 72.180
1500.000 99.998 72.230
1501.000 99.996 72.050
1502.000 99.998 71.960
1503.000 99.996 72.070
1504.000 99.994 71.970
1505.000 100.000 72.060
1506.000 99.998 72.250
1507.000 99.996 72.140
1508.000 99.998 71.920
1509.000 99.998 72.270
1510.000 99.998 72.200
1511.000 99.998 72.170
1512.000 99.998 72.160
1513.000 99.996 72.100
1514.000 99.996 72.090
1515.000 99.996 72.190
1516.000 100.000 72.050
1517.000 99.994 72.130
1518.000 99.998 72.200
1519.000 99.998 71.990
1520.000 99.990 72.150
1521.000 99.996 72.100
1522.000 99.998 72.120
1523.000 99.998 72.330
1524.000 100.000 72.030
1525.000 99.994 72.130
1526.000 99.998 72.410
1527.000 99.998 72.100
1528.000 99.994 72.160
1529.000 99.994 72.130
1530.000 99.998 72.120
1531.000 100.000 72.170
1532.000 99.998 71.990
1533.000 100.000 71.990
1534.000 99.996 71.960
1535.000 99.998 72.170
1536.000 100.000 72.020
1537.000 99.998 71.900
1538.000 99.996 72.070
1539.000 99.996 72.020
1540.000 100.000 72.160
1541.000 99.996 72.150
1542.000 99.996 71.910
1543.000 100.000 72.060
1544.000 99.996 72.160
1545.000 100.000 72.050
1546.000 99.996 71.890
1547.000 99.998 72.050
1548.000 99.994 71.780
1549.000 99.996 71.800
1550.000 99.998 71.710
1551.000 99.996 72.030
1552.000 100.000 71.960
1553.000 99.992 72.230
1554.000 99.998 71.820
1555.000 100.000 71.880
1556.000 99.998 72.020
1557.000 99.998 71.900
1558.000 99.996 71.990
1559.000 99.998 71.940
1560.000 100.000 71.890
1561.000 99.996 71.790
1562.000 100.000 71.840
1563.000 99.992 72.110
1564.000 100.000 72.110
1565.000 100.000 72.070
1566.000 99.996 71.950
1567.000 99.998 72.080
1568.000 99.998 71.890
1569.000 100.000 72.010
1570.000 99.998 72.070
1571.000 99.994 72.090
1572.000 99.996 71.990
1573.000 99.998 71.930
1574.000 99.998 71.990
1575.000 99.998 71.940
1576.000 99.996 71.910
1577.000 100.000 71.900
1578.000 99.998 71.790
1579.000 100.000 71.930
1580.000 100.000 72.000
1581.000 99.998 71.860
1582.000 100.000 71.900
1583.000 99.994 71.870
1584.000 100.000 71.930
1585.000 100.000 72.090
1586.000 99.996 71.740
1587.000 99.994 72.390
1588.000 100.000 72.000
1589.000 100.000 71.980
1590.000 99.998 72.170
1591.000 99.998 72.240
1592.000 100.000 72.030
1593.000 100.000 72.160
1594.000 99.994 71.970
1595.000 99.998 72.400
1596.000 99.998 72.260
1597.000 100.000 72.190
1598.000 99.998 72.050
1599.000 99.998 72.100
1600.000 100.000 72.100
1601.000 99.996 71.970
1602.000 100.000 72.160
1603.000 99.994 71.930
1604.000 100.000 72.150
1605.000 99.998 72.120
1606.000 99.994 72.090
1607.000 99.998 72.400
1608.000 99.998 72.180
1609.000 99.996 72.170
1610.000 99.998 72.030
1611.000 99.996 72.200
1612.000 99.994 71.920
1613.000 99.996 71.750
1614.000 100.000 72.080
1615.000 99.996 72.160
1616.000 99.996 72.020
1617.000 100.000 71.740
1618.000 99.996 72.250
1619.000 99.994 72.090
1620.000 100.000 72.180
1621.000 99.998 72.120
1622.000 99.998 72.260
1623.000 99.996 72.310
1624.000 99.998 72.190
1625.000 99.998 72.120
1626.000 100.000 72.150
1627.000 99.998 71.910
1628.000 99.998 72.240
1629.000 99.996 72.060
1630.000 99.998 71.930
1631.000 100.000 72.000
1632.000 100.000 72.230
1633.000 100.000 72.060
1634.000 100.000 72.120
1635.000 100.000 72.310
1636.000 99.998 72.220
1637.000 99.998 72.250
1638.000 100.000 72.300
1639.000 99.996 72.250
1640.000 99.996 72.010
1641.000 99.998 71.960
1642.000 100.000 72.000
1643.000 99.998 72.200
1644.000 99.996 72.230
1645.000 100.000 72.050
1646.000 99.996 72.140
1647.000 99.998 72.240
1648.000 100.000 72.060
1649.000 99.998 71.990
1650.000 99.996 72.100
1651.000 99.996 72.040
1652.000 99.996 72.020
1653.000 100.000 71.870
1654.000 100.000 71.880
1655.000 100.000 72.200
1656.000 99.998 72.200
1657.000 100.000 72.160
1658.000 99.996 71.900
1659.000 99.994 71.810
1660.000 100.000 71.990
1661.000 100.000 72.150
1662.000 99.998 72.080
1663.000 99.998 71.950
1664.000 99.998 72.280
1665.000 99.996 72.050
1666.000 100.000 72.170
1667.000 100.000 72.250
1668.000 99.998 72.160
1669.000 99.994 72.190
1670.000 99.998 72.110
1671.000 99.998 72.510
1672.000 99.998 72.220
1673.000 100.000 71.910
1674.000 100.000 72.130
1675.000 100.000 72.120
1676.000 99.998 72.140
1677.000 99.998 72.320
1678.000 99.996 71.980
1679.000 100.000 72.370
1680.000 99.996 71.840
1681.000 100.000 72.030
1682.000 100.000 72.120
1683.000 99.996 72.130
1684.000 99.998 72.150
1685.000 99.998 72.010
1686.000 99.998 72.380
1687.000 99.998 72.340
1688.000 99.998 72.140
1689.000 99.998 72.260
1690.000 100.000 72.090
1691.000 100.000 71.970
1692.000 100.000 71.970
1693.000 100.000 72.240
1694.000 99.996 72.020
1695.000 99.996 72.140
1696.000 99.998 72.280
1697.000 100.000 72.110
1698.000 99.998 72.220
1699.000 99.996 72.160
1700.000 99.996 72.160
1701.000 99.998 72.240
1702.000 100.000 72.040
1703.000 100.000 72.220
1704.000 100.000 72.170
1705.000 100.000 71.910
1706.000 99.994 72.110
1707.000 99.998 72.100
1708.000 99.998 71.960
1709.000 100.000 72.220
1710.000 99.996 72.220
1711.000 99.998 72.250
1712.000 99.996 72.170
1713.000 99.998 71.950
1714.000 100.000 72.040
1715.000 99.998 72.070
1716.000 100.000 72.090
1717.000 99.998 72.130
1718.000 100.000 72.080
1719.000 100.000 71.910
1720.000 99.998 72.090
1721.000 99.998 72.220
1722.000 100.000 72.140
1723.000 99.996 71.940
1724.000 100.000 72.090
1725.000 100.000 72.110
1726.000 99.996 71.940
1727.000 100.000 72.080
1728.000 100.000 72.000
1729.000 100.000 72.350
1730.000 99.998 72.200
1731.000 100.000 72.070
1732.000 99.998 72.140
1733.000 100.000 71.920
1734.000 100.000 72.270
1735.000 99.998 72.250
1736.000 100.000 71.990
1737.000 99.998 71.970
1738.000 100.000 72.150
1739.000 100.000 72.040
1740.000 100.000 72.040
1741.000 99.998 72.070
1742.000 100.000 71.890
1743.000 100.000 72.220
1744.000 99.998 72.300
1745.000 99.998 72.090
1746.000 99.996 72.400
1747.000 99.998 72.140
1748.000 99.998 72.210
1749.000 100.000 72.100
1750.000 100.000 72.280
1751.000 100.000 72.010
1752.000 100.000 72.020
1753.000 100.000 71.880
1754.000 99.998 72.050
1755.000 99.998 71.820
1756.000 99.998 71.810
1757.000 99.998 71.740
1758.000 100.000 71.840
1759.000 100.000 72.000
1760.000 99.998 72.140
1761.000 100.000 71.920
1762.000 100.000 71.990
1763.000 100.000 71.880
1764.000 99.998 72.050
1765.000 100.000 72.110
1766.000 99.998 72.250
1767.000 99.998 72.150
1768.000 100.000 72.050
1769.000 99.996 72.080
1770.000 99.998 72.030
1771.000 100.000 72.290
1772.000 99.998 72.210
1773.000 100.000 72.190
1774.000 100.000 72.170
1775.000 99.998 72.150
1776.000 99.996 72.270
1777.000 99.998 72.050
1778.000 100.000 72.200
1779.000 99.994 72.080
1780.000 100.000 72.140
1781.000 100.000 72.000
1782.000 100.000 72.100
1783.000 100.000 71.930
1784.000 100.000 72.170
1785.000 100.000 71.920
1786.000 99.998 72.140
1787.000 99.998 71.860
1788.000 99.998 71.920
1789.000 99.998 71.760
1790.000 99.998 72.050
1791.000 99.998 72.170
1792.000 99.998 71.990
1793.000 99.994 71.970
1794.000 99.998 72.150
1795.000 99.998 71.770
1796.000 99.998 71.990
1797.000 100.000 71.890
1798.000 99.998 72.020
1799.000 99.998 72.170
1800.000 100.000 72.210
1801.000 99.996 72.080
1802.000 100.000 72.000
1803.000 100.000 72.030
1804.000 100.000 71.820
1805.000 99.998 71.900
1806.000 100.000 72.060
1807.000 99.996 71.660
1808.000 99.998 71.960
1809.000 100.000 71.860
1810.000 100.000 72.030
1811.000 99.994 71.740
1812.000 100.000 72.240
1813.000 99.998 72.120
1814.000 99.998 72.070
1815.000 99.998 71.880
1816.000 100.000 72.260
1817.000 99.998 71.950
1818.000 99.998 71.890
1819.000 99.998 72.010
1820.000 99.998 72.090
1821.000 100.000 72.210
1822.000 100.000 71.860
1823.000 100.000 72.160
1824.000 100.000 72.070
1825.000 99.998 72.110
1826.000 99.996 72.180
1827.000 99.998 72.040
1828.000 99.996 71.870
1829.000 100.000 71.980
1830.000 99.996 72.000
1831.000 99.998 71.970
1832.000 99.998 72.300
1833.000 99.996 72.180
1834.000 99.998 71.890
1835.000 100.000 71.960
1836.000 99.998 72.200
1837.000 100.000 72.000
1838.000 99.996 72.120
1839.000 100.000 71.980
1840.000 99.996 72.060
1841.000 100.000 72.120
1842.000 100.000 72.170
1843.000 100.000 72.090
1844.000 99.994 71.830
1845.000 100.000 72.260
1846.000 100.000 72.160
1847.000 100.000 72.140
1848.000 100.000 71.970
1849.000 100.000 71.890
1850.000 100.000 71.940
1851.000 100.000 72.120
1852.000 100.000 72.050
1853.000 100.000 72.210
1854.000 100.000 72.160
1855.000 100.000 72.210
1856.000 99.998 72.070
1857.000 100.000 72.040
1858.000 100.000 72.130
1859.000 100.000 71.950
1860.000 99.998 72.210
1861.000 100.000 71.930
1862.000 100.000 71.950
1863.000 100.000 72.120
1864.000 99.998 72.000
1865.000 100.000 72.050
1866.000 100.000 72.120
1867.000 100.000 72.180
1868.000 100.000 72.100
1869.000 99.996 72.380
1870.000 100.000 72.070
1871.000 100.000 72.190
1872.000 100.000 72.040
1873.000 100.000 72.130
1874.000 100.000 72.170
1875.000 100.000 72.210
1876.000 100.000 72.300
1877.000 100.000 72.170
1878.000 100.000 72.110
1879.000 100.000 72.170
1880.000 100.000 72.190
1881.000 100.000 72.210
1882.000 100.000 72.080
1883.000 100.000 72.190
1884.000 100.000 72.360
1885.000 100.000 72.310
1886.000 100.000 72.050
1887.000 99.998 72.170
1888.000 100.000 72.150
1889.000 100.000 72.140
1890.000 100.000 71.980
1891.000 100.000 71.990
1892.000 99.998 72.030
1893.000 100.000 72.120
1894.000 100.000 72.180
1895.000 99.998 71.880
1896.000 100.000 72.030
1897.000 100.000 72.090
1898.000 99.998 72.300
1899.000 99.998 72.180
1900.000 100.000 72.380
1901.000 100.000 72.250
1902.000 99.998 72.230
1903.000 100.000 72.270
1904.000 100.000 72.140
1905.000 100.000 72.100
1906.000 100.000 72.130
1907.000 99.998 71.880
1908.000 100.000 72.230
1909.000 99.998 71.960
1910.000 100.000 72.020
1911.000 99.998 72.230
1912.000 100.000 72.420
1913.000 99.998 72.340
1914.000 100.000 72.430
1915.000 100.000 72.090
1916.000 100.000 71.950
1917.000 100.000 72.290
1918.000 99.998 72.200
1919.000 100.000 72.210
1920.000 100.000 72.060
1921.000 99.998 72.270
1922.000 100.000 72.270
1923.000 99.998 72.300
1924.000 100.000 72.230
1925.000 99.996 72.180
1926.000 99.998 72.150
1927.000 100.000 72.150
1928.000 99.998 72.080
1929.000 100.000 72.360
1930.000 100.000 72.090
1931.000 99.998 72.170
1932.000 100.000 72.250
1933.000 100.000 72.570
1934.000 100.000 72.130
1935.000 99.998 72.140
1936.000 99.994 72.080
1937.000 100.000 72.080
1938.000 100.000 72.350
1939.000 100.000 72.300
1940.000 100.000 72.300
1941.000 100.000 72.230
1942.000 99.996 72.250
1943.000 100.000 72.300
1944.000 99.998 72.280
1945.000 100.000 72.180
1946.000 99.998 72.240
1947.000 100.000 72.130
1948.000 99.998 72.170
1949.000 100.000 72.140
1950.000 100.000 72.070
1951.000 100.000 72.160
1952.000 99.998 71.880
1953.000 100.000 72.100
1954.000 99.998 72.130
1955.000 100.000 72.170
1956.000 100.000 72.370
1957.000 99.998 72.290
1958.000 100.000 72.140
1959.000 100.000 72.300
1960.000 100.000 72.150
1961.000 100.000 72.060
1962.000 100.000 72.080
1963.000 100.000 72.290
1964.000 100.000 71.810
1965.000 100.000 71.890
1966.000 100.000 72.240
1967.000 99.998 72.130
1968.000 100.000 72.000
1969.000 100.000 72.160
1970.000 100.000 72.360
1971.000 100.000 72.190
1972.000 100.000 72.170
1973.000 99.998 72.370
1974.000 100.000 72.080
1975.000 99.998 72.010
1976.000 100.000 72.090
1977.000 100.000 72.150
1978.000 100.000 72.470
1979.000 99.996 72.390
1980.000 99.998 72.200
1981.000 100.000 72.330
1982.000 99.994 72.230
1983.000 100.000 72.360
1984.000 99.998 72.250
1985.000 100.000 72.140
1986.000 100.000 72.410
1987.000 100.000 72.360
1988.000 100.000 72.390
1989.000 100.000 72.370
1990.000 100.000 72.350
1991.000 99.996 72.280
1992.000 100.000 72.250
1993.000 100.000 72.270
1994.000 100.000 72.190
1995.000 100.000 72.590
1996.000 100.000 72.410
1997.000 99.998 72.350
1998.000 99.998 72.490
1999.000 100.000 72.390
2000.000 100.000 72.570
2001.000 99.998 72.390
2002.000 100.000 72.220
2003.000 100.000 72.150
2004.000 99.998 72.160
2005.000 99.998 72.330
2006.000 100.000 72.010
2007.000 99.998 72.150
2008.000 99.998 72.180
2009.000 100.000 72.150
2010.000 99.996 72.110
2011.000 100.000 72.250
2012.000 100.000 72.330
2013.000 100.000 72.280
2014.000 100.000 72.110
2015.000 99.998 72.460
2016.000 100.000 72.470
2017.000 100.000 72.330
2018.000 100.000 72.100
2019.000 100.000 72.110
2020.000 100.000 72.170
2021.000 100.000 72.340
2022.000 100.000 72.480
2023.000 99.998 72.270
2024.000 100.000 72.010
2025.000 100.000 72.200
2026.000 100.000 72.060
2027.000 100.000 72.030
2028.000 100.000 72.270
2029.000 100.000 72.350
2030.000 100.000 72.170
2031.000 100.000 72.240
2032.000 100.000 72.160
2033.000 99.996 72.190
2034.000 100.000 72.420
2035.000 100.000 72.260
2036.000 100.000 72.320
2037.000 100.000 71.920
2038.000 100.000 72.160
2039.000 99.996 72.230
2040.000 100.000 72.220
2041.000 100.000 72.180
2042.000 100.000 72.150
2043.000 100.000 72.090
2044.000 99.998 72.090
2045.000 99.998 72.080
2046.000 100.000 72.060
2047.000 100.000 72.220
2048.000 100.000 72.060
2049.000 100.000 72.100
2050.000 100.000 72.000
2051.000 100.000 72.320
2052.000 100.000 72.290
2053.000 100.000 72.320
2054.000 100.000 72.130
2055.000 100.000 72.080
2056.000 100.000 72.400
2057.000 100.000 72.200
2058.000 99.998 72.270
2059.000 100.000 72.340
2060.000 100.000 72.090
2061.000 100.000 72.280
2062.000 100.000 72.030
2063.000 100.000 72.330
2064.000 99.998 72.120
2065.000 100.000 72.300
2066.000 100.000 72.390
2067.000 100.000 72.270
2068.000 100.000 72.150
2069.000 100.000 72.200
2070.000 100.000 72.140
2071.000 100.000 72.150
2072.000 100.000 72.030
2073.000 100.000 72.180
2074.000 100.000 72.210
2075.000 100.000 72.230
2076.000 100.000 72.160
2077.000 100.000 71.980
2078.000 99.998 72.410
2079.000 100.000 72.140
2080.000 100.000 72.410
2081.000 100.000 72.380
2082.000 100.000 72.480
2083.000 100.000 72.460
2084.000 100.000 72.400
2085.000 100.000 72.530
2086.000 100.000 72.180
2087.000 100.000 72.120
2088.000 100.000 72.110
2089.000 100.000 72.240
2090.000 100.000 72.110
2091.000 100.000 72.050
2092.000 100.000 72.300
2093.000 100.000 72.150
2094.000 100.000 72.190
2095.000 100.000 72.440
2096.000 100.000 72.340
2097.000 100.000 72.260
2098.000 100.000 72.180
2099.000 100.000 72.320
2100.000 100.000 72.150
2101.000 100.000 72.180
2102.000 100.000 72.130
2103.000 100.000 72.110
2104.000 100.000 72.230
2105.000 100.000 72.320
2106.000 99.998 72.420
2107.000 100.000 72.390
2108.000 100.000 72.360
2109.000 99.998 72.030
2110.000 100.000 72.170
2111.000 100.000 72.320
2112.000 100.000 72.190
2113.000 100.000 72.150
2114.000 100.000 72.240
2115.000 100.000 72.280
2116.000 100.000 72.460
2117.000 100.000 72.400
2118.000 100.000 72.120
2119.000 99.998 72.150
2120.000 100.000 72.300
2121.000 100.000 72.120
2122.000 100.000 72.170
2123.000 100.000 72.190
2124.000 100.000 72.160
2125.000 100.000 72.360
2126.000 100.000 72.210
2127.000 100.000 72.330
2128.000 99.998 72.310
2129.000 100.000 72.370
2130.000 100.000 72.420
2131.000 100.000 72.120
2132.000 100.000 72.420
2133.000 100.000 72.370
2134.000 100.000 72.440
2135.000 100.000 72.360
2136.000 100.000 72.400
2137.000 100.000 72.390
2138.000 100.000 72.240
2139.000 100.000 72.350
2140.000 100.000 72.550
2141.000 100.000 72.380
2142.000 100.000 72.350
2143.000 100.000 72.460
2144.000 100.000 72.250
2145.000 100.000 72.500
2146.000 100.000 72.290
2147.000 100.000 72.560
2148.000 100.000 72.400
2149.000 100.000 72.470
2150.000 100.000 72.640
2151.000 99.998 72.440
2152.000 100.000 72.530
2153.000 100.000 72.450
2154.000 100.000 72.500
2155.000 100.000 72.200
2156.000 100.000 72.240
2157.000 100.000 72.340
2158.000 100.000 72.160
2159.000 99.998 72.440
2160.000 100.000 72.250
2161.000 100.000 72.350
2162.000 100.000 72.140
2163.000 100.000 72.090
2164.000 100.000 72.310
2165.000 100.000 72.400
2166.000 100.000 72.440
2167.000 100.000 72.390
2168.000 100.000 72.340
2169.000 100.000 72.220
2170.000 100.000 72.280
2171.000 100.000 72.410
2172.000 99.998 72.190
2173.000 100.000 72.250
2174.000 99.998 72.160
2175.000 100.000 72.140
2176.000 100.000 71.980
2177.000 100.000 72.140
2178.000 100.000 72.160
2179.000 100.000 72.100
2180.000 100.000 72.020
2181.000 100.000 72.250
2182.000 100.000 72.350
2183.000 100.000 72.310
2184.000 100.000 72.140
2185.000 100.000 72.230
2186.000 100.000 72.330
2187.000 100.000 72.450
2188.000 100.000 72.380
2189.000 100.000 72.190
2190.000 100.000 72.080
2191.000 99.998 72.350
2192.000 100.000 72.260
2193.000 100.000 71.930
2194.000 100.000 72.130
2195.000 100.000 72.190
2196.000 100.000 72.150
2197.000 99.998 72.010
2198.000 100.000 72.130
2199.000 100.000 72.100
2200.000 99.998 72.010
2201.000 100.000 72.120
2202.000 100.000 72.240
2203.000 100.000 72.240
2204.000 100.000 72.210
2205.000 100.000 72.110
2206.000 100.000 72.300
2207.000 100.000 72.350
2208.000 100.000 72.360
2209.000 100.000 72.340
2210.000 100.000 72.390
2211.000 100.000 72.250
2212.000 99.998 72.140
2213.000 100.000 72.200
2214.000 100.000 72.310
2215.000 99.998 72.240
2216.000 100.000 72.150
2217.000 100.000 72.360
2218.000 100.000 72.330
2219.000 100.000 72.180
2220.000 100.000 72.150
2221.000 100.000 72.420
2222.000 100.000 72.070
2223.000 100.000 72.150
2224.000 100.000 72.090
2225.000 100.000 72.270
2226.000 100.000 72.130
2227.000 100.000 72.150
2228.000 100.000 72.080
2229.000 100.000 72.260
2230.000 100.000 72.100
2231.000 100.000 72.180
2232.000 100.000 72.110
2233.000 100.000 72.120
2234.000 100.000 72.310
2235.000 100.000 72.060
2236.000 100.000 72.150
2237.000 100.000 72.230
2238.000 100.000 72.370
2239.000 100.000 72.280
2240.000 100.000 72.100
2241.000 100.000 72.270
2242.000 100.000 72.350
2243.000 100.000 72.310
2244.000 100.000 72.440
2245.000 100.000 72.130
2246.000 100.000 72.160
2247.000 100.000 72.090
2248.000 100.000 72.060
2249.000 100.000 72.260
2250.000 100.000 72.160
2251.000 100.000 72.120
2252.000 100.000 72.210
2253.000 100.000 72.290
2254.000 100.000 72.370
2255.000 100.000 72.250
2256.000 100.000 72.240
2257.000 100.000 72.250
2258.000 100.000 72.310
2259.000 100.000 72.120
2260.000 100.000 72.320
2261.000 100.000 72.180
2262.000 100.000 72.300
2263.000 99.998 72.130
2264.000 100.000 72.230
2265.000 100.000 72.190
2266.000 100.000 72.120
2267.000 100.000 72.050
2268.000 100.000 72.080
2269.000 100.000 72.270
2270.000 100.000 72.330
2271.000 100.000 72.370
2272.000 100.000 72.290
2273.000 100.000 72.170
2274.000 100.000 71.970
2275.000 100.000 72.220
2276.000 100.000 72.180
2277.000 100.000 72.400
2278.000 100.000 72.470
2279.000 100.000 72.190
2280.000 100.000 72.310
2281.000 100.000 72.350
2282.000 100.000 72.300
2283.000 100.000 72.310
2284.000 100.000 72.130
2285.000 100.000 72.280
2286.000 100.000 72.340
2287.000 100.000 72.390
2288.000 100.000 72.230
2289.000 100.000 72.470
2290.000 100.000 72.460
2291.000 100.000 72.230
2292.000 100.000 72.180
2293.000 100.000 72.190
2294.000 100.000 72.280
2295.000 100.000 72.120
2296.000 100.000 72.060
2297.000 100.000 72.160
2298.000 100.000 72.260
2299.000 100.000 72.240
2300.000 100.000 72.350
2301.000 100.000 72.300
2302.000 100.000 72.320
2303.000 100.000 72.370
2304.000 100.000 72.350
2305.000 100.000 72.340
2306.000 100.000 72.100
2307.000 99.998 72.100
2308.000 100.000 72.250
2309.000 100.000 72.220
2310.000 100.000 72.070
2311.000 100.000 72.180
2312.000 100.000 72.180
2313.000 100.000 72.270
2314.000 100.000 72.440
2315.000 100.000 72.210
2316.000 100.000 71.880
2317.000 100.000 72.040
2318.000 100.000 72.120
2319.000 100.000 72.320
2320.000 100.000 72.290
2321.000 100.000 72.170
2322.000 100.000 72.240
2323.000 100.000 72.300
2324.000 100.000 72.310
2325.000 100.000 72.410
2326.000 100.000 72.340
2327.000 100.000 72.170
2328.000 100.000 72.390
2329.000 100.000 72.230
2330.000 100.000 72.290
2331.000 100.000 72.290
2332.000 100.000 72.280
2333.000 100.000 72.320
2334.000 100.000 72.240
2335.000 99.998 72.130
2336.000 100.000 72.290
2337.000 100.000 72.310
2338.000 100.000 72.280
2339.000 100.000 72.340
2340.000 100.000 72.200
2341.000 100.000 72.170
2342.000 100.000 72.140
2343.000 100.000 72.180
2344.000 100.000 72.210
2345.000 100.000 72.240
2346.000 100.000 72.320
2347.000 100.000 72.290
2348.000 100.000 72.380
2349.000 100.000 72.230
2350.000 100.000 72.310
2351.000 100.000 72.200
2352.000 100.000 72.200
2353.000 100.000 72.380
2354.000 100.000 72.360
2355.000 100.000 72.240
2356.000 100.000 71.910
2357.000 100.000 72.130
2358.000 100.000 72.210
2359.000 100.000 72.250
2360.000 100.000 72.290
2361.000 100.000 72.070
2362.000 100.000 72.400
2363.000 100.000 72.080
2364.000 100.000 72.190
2365.000 100.000 72.110
2366.000 100.000 72.250
2367.000 100.000 72.240
2368.000 100.000 72.390
2369.000 100.000 72.270
2370.000 100.000 72.340
2371.000 100.000 72.140
2372.000 100.000 71.780
2373.000 100.000 72.010
2374.000 100.000 72.210
2375.000 100.000 72.280
2376.000 100.000 72.120
2377.000 100.000 71.990
2378.000 100.000 72.060
2379.000 100.000 72.090
2380.000 100.000 72.180
2381.000 100.000 72.200
2382.000 99.998 72.130
2383.000 100.000 72.110
2384.000 100.000 71.960
2385.000 100.000 72.370
2386.000 100.000 72.140
2387.000 100.000 72.120
2388.000 100.000 72.150
2389.000 100.000 72.210
2390.000 100.000 72.240
2391.000 100.000 72.150
2392.000 100.000 72.120
2393.000 100.000 72.040
2394.000 100.000 71.950
2395.000 100.000 72.260
2396.000 100.000 72.190
2397.000 100.000 72.200
2398.000 100.000 72.240
2399.000 99.998 72.480
2400.000 100.000 72.350
2401.000 100.000 72.280
2402.000 100.000 72.260
2403.000 100.000 72.110
2404.000 100.000 72.030
2405.000 100.000 72.000
2406.000 100.000 72.030
2407.000 100.000 72.220
2408.000 100.000 72.050
2409.000 100.000 72.120
2410.000 100.000 72.310
2411.000 100.000 72.240
2412.000 100.000 72.160
2413.000 100.000 72.110
2414.000 100.000 72.320
2415.000 100.000 72.080
2416.000 100.000 72.250
2417.000 100.000 72.160
2418.000 100.000 72.070
2419.000 100.000 72.070
2420.000 100.000 72.160
2421.000 99.998 72.170
2422.000 100.000 72.230
2423.000 100.000 72.390
2424.000 100.000 72.130
2425.000 100.000 72.570
2426.000 100.000 72.260
2427.000 100.000 72.150
2428.000 100.000 72.510
2429.000 100.000 72.380
2430.000 100.000 72.320
2431.000 100.000 72.300
2432.000 100.000 72.240
2433.000 100.000 72.430
2434.000 100.000 72.120
2435.000 100.000 72.100
2436.000 100.000 72.410
2437.000 100.000 72.190
2438.000 100.000 72.230
2439.000 100.000 72.030
2440.000 100.000 72.170
2441.000 100.000 72.300
2442.000 100.000 72.250
2443.000 100.000 72.280
2444.000 100.000 72.080
2445.000 100.000 72.270
2446.000 100.000 72.200
2447.000 100.000 72.260
2448.000 100.000 72.350
2449.000 100.000 72.050
2450.000 100.000 72.350
2451.000 100.000 72.200
2452.000 100.000 72.140
2453.000 100.000 72.190
2454.000 100.000 72.330
2455.000 100.000 72.280
2456.000 100.000 72.220
2457.000 100.000 72.120
2458.000 100.000 72.200
2459.000 100.000 72.190
2460.000 99.998 72.280
2461.000 100.000 72.400
2462.000 100.000 72.260
2463.000 100.000 72.560
2464.000 100.000 72.130
2465.000 100.000 72.260
2466.000 100.000 72.010
2467.000 100.000 72.250
2468.000 100.000 72.120
2469.000 100.000 72.140
2470.000 100.000 72.510
2471.000 100.000 72.510
2472.000 100.000 72.160
2473.000 100.000 72.220
2474.000 100.000 72.230
2475.000 100.000 72.330
2476.000 100.000 72.320
2477.000 100.000 72.170
2478.000 100.000 72.290
2479.000 100.000 72.350
2480.000 100.000 72.230
2481.000 100.000 72.470
2482.000 100.000 72.330
2483.000 100.000 72.060
2484.000 100.000 72.320
2485.000 99.998 72.410
2486.000 100.000 72.280
2487.000 100.000 72.190
2488.000 100.000 72.230
2489.000 100.000 72.200
2490.000 100.000 72.350
2491.000 100.000 72.410
2492.000 100.000 72.350
2493.000 100.000 72.330
2494.000 100.000 72.360
2495.000 100.000 72.370
2496.000 100.000 72.270
2497.000 100.000 72.030
2498.000 100.000 72.160
2499.000 100.000 72.160
2500.000 100.000 72.070
2501.000 100.000 72.070
2502.000 100.000 72.010
2503.000 100.000 72.070
2504.000 100.000 72.260
2505.000 100.000 72.110
2506.000 100.000 72.330
2507.000 100.000 72.170
2508.000 100.000 72.130
2509.000 100.000 72.330
2510.000 100.000 72.240
2511.000 99.998 72.030
2512.000 100.000 72.290
2513.000 100.000 72.210
2514.000 100.000 72.140
2515.000 100.000 72.200
2516.000 100.000 72.450
2517.000 100.000 72.330
2518.000 100.000 72.220
2519.000 100.000 72.290
2520.000 100.000 72.180
2521.000 100.000 72.110
2522.000 100.000 72.160
2523.000 100.000 72.130
2524.000 100.000 72.150
2525.000 100.000 72.070
2526.000 100.000 72.170
2527.000 99.998 72.280
2528.000 100.000 72.300
2529.000 100.000 72.330
2530.000 100.000 72.210
2531.000 100.000 72.260
2532.000 100.000 72.290
2533.000 100.000 72.050
2534.000 100.000 72.440
2535.000 100.000 72.130
2536.000 100.000 72.210
2537.000 100.000 72.340
2538.000 100.000 72.330
2539.000 99.998 72.440
2540.000 100.000 72.550
2541.000 100.000 72.390
2542.000 100.000 72.470
2543.000 100.000 72.270
2544.000 100.000 72.380
2545.000 100.000 72.230
2546.000 100.000 72.310
2547.000 100.000 72.270
2548.000 100.000 72.420
2549.000 100.000 72.290
2550.000 99.998 72.110
2551.000 100.000 72.270
2552.000 100.000 72.410
2553.000 100.000 72.350
2554.000 100.000 72.450
2555.000 100.000 72.340
2556.000 100.000 72.360
2557.000 100.000 72.230
2558.000 99.998 72.340
2559.000 100.000 72.400
2560.000 100.000 72.420
2561.000 100.000 72.340
2562.000 100.000 72.130
2563.000 100.000 72.230
2564.000 100.000 72.500
2565.000 100.000 72.390
2566.000 100.000 72.320
2567.000 100.000 72.460
2568.000 100.000 72.430
2569.000 100.000 72.340
2570.000 100.000 72.420
2571.000 100.000 72.320
2572.000 100.000 72.420
2573.000 100.000 72.460
2574.000 100.000 72.260
2575.000 100.000 72.430
2576.000 100.000 72.400
2577.000 100.000 72.080
2578.000 100.000 72.440
2579.000 100.000 72.230
2580.000 100.000 72.260
2581.000 100.000 72.360
2582.000 100.000 72.190
2583.000 100.000 72.190
2584.000 100.000 72.200
2585.000 100.000 72.310
2586.000 100.000 72.230
2587.000 100.000 72.420
2588.000 100.000 72.380
2589.000 100.000 72.330
2590.000 100.000 72.330
2591.000 100.000 72.240
2592.000 100.000 72.150
2593.000 100.000 72.190
2594.000 100.000 72.180
2595.000 100.000 72.340
2596.000 100.000 72.280
2597.000 100.000 72.340
2598.000 100.000 72.510
2599.000 100.000 72.290
2600.000 100.000 72.300
2601.000 100.000 72.320
2602.000 100.000 72.270
2603.000 100.000 72.150
2604.000 100.000 72.080
2605.000 100.000 72.120
2606.000 100.000 71.960
2607.000 100.000 72.230
2608.000 100.000 72.310
2609.000 100.000 72.310
2610.000 100.000 72.350
2611.000 100.000 72.450
2612.000 100.000 72.250
2613.000 100.000 72.160
2614.000 100.000 72.260
2615.000 100.000 72.350
2616.000 100.000 72.280
2617.000 100.000 72.110
2618.000 100.000 72.260
2619.000 100.000 72.470
2620.000 100.000 72.200
2621.000 100.000 72.230
2622.000 100.000 72.060
2623.000 100.000 72.220
2624.000 100.000 72.220
2625.000 100.000 72.130
2626.000 100.000 72.350
2627.000 100.000 72.100
2628.000 100.000 72.040
2629.000 100.000 72.240
2630.000 100.000 72.250
2631.000 100.000 72.260
2632.000 100.000 72.110
2633.000 100.000 72.090
2634.000 100.000 71.880
2635.000 100.000 72.240
2636.000 100.000 72.120
2637.000 100.000 72.180
2638.000 100.000 72.040
2639.000 100.000 72.360
2640.000 100.000 72.310
2641.000 100.000 72.080
2642.000 100.000 72.300
2643.000 100.000 72.120
2644.000 100.000 72.130
2645.000 100.000 72.020
2646.000 100.000 72.070
2647.000 100.000 72.210
2648.000 100.000 72.040
2649.000 100.000 72.280
2650.000 100.000 72.350
2651.000 100.000 72.270
2652.000 100.000 72.390
2653.000 100.000 72.280
2654.000 100.000 72.000
2655.000 100.000 72.180
2656.000 100.000 72.250
2657.000 100.000 72.100
2658.000 100.000 72.090
2659.000 100.000 72.100
2660.000 100.000 72.160
2661.000 100.000 72.310
2662.000 100.000 72.230
2663.000 100.000 72.080
2664.000 100.000 72.230
2665.000 100.000 72.470
2666.000 100.000 72.000
2667.000 100.000 72.150
2668.000 100.000 72.250
2669.000 100.000 72.310
2670.000 100.000 72.120
2671.000 100.000 72.070
2672.000 100.000 71.980
2673.000 100.000 72.110
2674.000 100.000 72.000
2675.000 100.000 72.150
2676.000 100.000 72.270
2677.000 100.000 72.040
2678.000 100.000 72.360
2679.000 100.000 72.000
2680.000 100.000 72.300
2681.000 100.000 72.230
2682.000 100.000 72.160
2683.000 100.000 72.230
2684.000 100.000 72.110
2685.000 100.000 72.240
2686.000 100.000 72.170
2687.000 100.000 72.180
2688.000 100.000 72.070
2689.000 100.000 72.240
2690.000 99.998 72.030
2691.000 100.000 72.160
2692.000 100.000 72.280
2693.000 100.000 72.100
2694.000 100.000 72.330
2695.000 100.000 72.180
2696.000 100.000 72.130
2697.000 100.000 72.170
2698.000 100.000 72.120
2699.000 100.000 72.360
2700.000 100.000 72.230
2701.000 100.000 72.200
2702.000 100.000 72.180
2703.000 100.000 72.310
2704.000 100.000 72.210
2705.000 100.000 72.170
2706.000 100.000 72.230
2707.000 100.000 72.230
2708.000 100.000 72.080
2709.000 100.000 72.260
2710.000 100.000 72.070
2711.000 100.000 72.250
2712.000 100.000 72.460
2713.000 100.000 72.300
2714.000 100.000 72.320
2715.000 100.000 72.120
2716.000 100.000 72.170
2717.000 100.000 72.320
2718.000 100.000 72.400
2719.000 100.000 72.330
2720.000 100.000 72.340
2721.000 100.000 72.320
2722.000 99.998 72.380
2723.000 100.000 72.300
2724.000 100.000 72.290
2725.000 100.000 72.270
2726.000 100.000 72.190
2727.000 100.000 72.180
2728.000 100.000 72.010
2729.000 100.000 72.150
2730.000 100.000 72.360
2731.000 100.000 72.290
2732.000 100.000 72.210
2733.000 100.000 72.120
2734.000 100.000 72.170
2735.000 100.000 72.200
2736.000 100.000 72.150
2737.000 100.000 72.270
2738.000 100.000 72.440
2739.000 100.000 72.240
2740.000 100.000 72.210
2741.000 100.000 72.100
2742.000 100.000 72.380
2743.000 100.000 72.140
2744.000 100.000 71.990
2745.000 100.000 72.240
2746.000 100.000 72.190
2747.000 100.000 72.100
2748.000 100.000 72.220
2749.000 100.000 72.250
2750.000 100.000 72.330
2751.000 100.000 72.290
2752.000 100.000 72.220
2753.000 100.000 72.350
2754.000 100.000 72.130
2755.000 100.000 72.180
2756.000 100.000 72.300
2757.000 100.000 72.220
2758.000 100.000 72.240
2759.000 100.000 72.330
2760.000 100.000 72.230
2761.000 100.000 72.190
2762.000 100.000 72.340
2763.000 100.000 72.500
2764.000 100.000 72.240
2765.000 100.000 72.130
2766.000 100.000 72.300
2767.000 100.000 72.430
2768.000 100.000 72.230
2769.000 100.000 72.190
2770.000 100.000 72.070
2771.000 100.000 72.140
2772.000 100.000 72.270
2773.000 100.000 72.290
2774.000 100.000 72.010
2775.000 100.000 72.330
2776.000 100.000 72.280
2777.000 100.000 72.280
2778.000 100.000 72.220
2779.000 100.000 72.160
2780.000 100.000 72.170
2781.000 100.000 72.230
2782.000 100.000 72.120
2783.000 100.000 72.470
2784.000 100.000 72.180
2785.000 100.000 72.290
2786.000 100.000 72.180
2787.000 100.000 72.240
2788.000 100.000 72.090
2789.000 100.000 72.350
2790.000 99.998 72.350
2791.000 100.000 72.240
2792.000 100.000 72.390
2793.000 100.000 72.440
2794.000 100.000 72.280
2795.000 100.000 72.170
2796.000 100.000 72.230
2797.000 100.000 72.250
2798.000 100.000 72.450
2799.000 100.000 72.450
2800.000 100.000 72.320
2801.000 100.000 72.110
2802.000 100.000 72.090
2803.000 100.000 72.100
2804.000 100.000 72.150
2805.000 100.000 72.350
2806.000 100.000 72.110
2807.000 100.000 72.000
2808.000 100.000 72.110
2809.000 100.000 72.030
2810.000 100.000 72.190
2811.000 100.000 72.390
2812.000 100.000 72.260
2813.000 100.000 72.230
2814.000 100.000 72.170
2815.000 99.998 72.220
2816.000 100.000 72.130
2817.000 100.000 72.180
2818.000 100.000 72.160
2819.000 100.000 72.390
2820.000 100.000 72.390
2821.000 100.000 72.190
2822.000 100.000 72.300
2823.000 100.000 72.270
2824.000 100.000 72.190
2825.000 100.000 72.170
2826.000 100.000 72.120
2827.000 100.000 72.080
2828.000 100.000 72.230
2829.000 100.000 72.270
2830.000 100.000 72.460
2831.000 100.000 72.340
2832.000 100.000 72.420
2833.000 100.000 72.210
2834.000 100.000 71.990
2835.000 100.000 72.150
2836.000 100.000 72.410
2837.000 100.000 72.240
2838.000 100.000 72.360
2839.000 100.000 72.180
2840.000 100.000 72.310
2841.000 100.000 72.260
2842.000 100.000 72.390
2843.000 100.000 72.120
2844.000 100.000 72.190
2845.000 100.000 72.430
2846.000 100.000 72.210
2847.000 100.000 72.100
2848.000 100.000 72.430
2849.000 100.000 72.220
2850.000 100.000 72.360
2851.000 100.000 71.900
2852.000 100.000 72.140
2853.000 100.000 72.150
2854.000 100.000 72.300
2855.000 100.000 72.260
2856.000 100.000 72.470
2857.000 100.000 72.260
2858.000 100.000 72.360
2859.000 100.000 72.390
2860.000 100.000 72.270
2861.000 100.000 72.260
2862.000 100.000 72.310
2863.000 100.000 72.390
2864.000 100.000 72.400
2865.000 100.000 72.360
2866.000 100.000 72.480
2867.000 100.000 72.340
2868.000 100.000 71.930
2869.000 100.000 72.100
2870.000 100.000 72.160
2871.000 100.000 72.160
2872.000 100.000 72.300
2873.000 100.000 72.160
2874.000 100.000 72.390
2875.000 100.000 72.290
2876.000 100.000 72.200
2877.000 100.000 72.190
2878.000 100.000 72.380
2879.000 100.000 72.240
2880.000 100.000 72.200
2881.000 100.000 72.390
2882.000 100.000 72.200
2883.000 100.000 72.390
2884.000 100.000 72.220
2885.000 100.000 72.390
2886.000 100.000 72.360
2887.000 100.000 72.200
2888.000 100.000 72.370
2889.000 100.000 72.410
2890.000 100.000 72.240
2891.000 99.998 72.340
2892.000 100.000 72.360
2893.000 100.000 72.310
2894.000 100.000 72.100
2895.000 100.000 72.090
2896.000 100.000 72.040
2897.000 100.000 72.170
2898.000 100.000 72.460
2899.000 100.000 72.450
2900.000 100.000 72.240
2901.000 100.000 72.190
2902.000 100.000 72.160
2903.000 100.000 72.110
2904.000 100.000 72.360
2905.000 100.000 72.220
2906.000 100.000 72.460
2907.000 99.998 72.260
2908.000 100.000 72.160
2909.000 100.000 72.310
2910.000 100.000 72.300
2911.000 100.000 72.450
2912.000 100.000 72.310
2913.000 100.000 72.020
2914.000 100.000 72.370
2915.000 100.000 72.290
2916.000 100.000 72.330
2917.000 100.000 72.420
2918.000 100.000 72.230
2919.000 100.000 72.240
2920.000 100.000 72.340
2921.000 100.000 72.290
2922.000 100.000 72.140
2923.000 100.000 72.380
2924.000 100.000 72.370
2925.000 100.000 72.370
2926.000 100.000 72.570
2927.000 100.000 72.340
2928.000 100.000 72.360
2929.000 100.000 72.460
2930.000 100.000 72.450
2931.000 100.000 72.290
2932.000 100.000 72.320
2933.000 100.000 72.490
2934.000 100.000 72.100
2935.000 100.000 72.230
2936.000 100.000 72.340
2937.000 100.000 72.500
2938.000 100.000 72.120
2939.000 100.000 72.090
2940.000 100.000 72.340
2941.000 100.000 72.350
2942.000 100.000 72.110
2943.000 100.000 72.350
2944.000 100.000 72.340
2945.000 100.000 72.330
2946.000 100.000 72.200
2947.000 100.000 72.240
2948.000 100.000 72.320
2949.000 100.000 72.220
2950.000 100.000 72.320
2951.000 100.000 72.380
2952.000 100.000 72.320
2953.000 100.000 72.600
2954.000 100.000 72.350
2955.000 100.000 72.210
2956.000 100.000 72.320
2957.000 100.000 72.350
2958.000 100.000 72.360
2959.000 100.000 72.290
2960.000 100.000 72.250
2961.000 100.000 72.130
2962.000 100.000 72.280
2963.000 100.000 72.240
2964.000 100.000 72.320
2965.000 100.000 72.480
2966.000 100.000 72.480
2967.000 100.000 72.530
2968.000 100.000 72.270
2969.000 100.000 72.060
2970.000 100.000 72.390
2971.000 100.000 72.120
2972.000 100.000 72.220
2973.000 100.000 72.410
2974.000 100.000 72.210
2975.000 100.000 72.310
2976.000 100.000 72.150
2977.000 100.000 72.150
2978.000 100.000 72.070
2979.000 100.000 72.430
2980.000 100.000 72.020
2981.000 100.000 72.240
2982.000 100.000 72.130
2983.000 100.000 72.400
2984.000 100.000 72.190
2985.000 99.998 72.230
2986.000 100.000 72.190
2987.000 100.000 72.080
2988.000 100.000 72.260
2989.000 100.000 72.070
2990.000 100.000 72.400
2991.000 100.000 72.200
2992.000 100.000 72.380
2993.000 100.000 72.190
2994.000 100.000 72.280
2995.000 100.000 72.250
2996.000 100.000 72.160
2997.000 100.000 72.140
2998.000 100.000 72.280
2999.000 100.000 72.180
3000.000 100.000 72.240
3001.000 100.000 72.120
3002.000 100.000 71.940
3003.000 100.000 72.210
3004.000 100.000 72.230
3005.000 100.000 72.430
3006.000 100.000 72.070
3007.000 100.000 72.220
3008.000 100.000 72.120
3009.000 100.000 72.430
3010.000 100.000 72.150
3011.000 100.000 72.400
3012.000 100.000 72.320
3013.000 100.000 72.120
3014.000 100.000 72.250
3015.000 100.000 72.360
3016.000 100.000 72.360
3017.000 100.000 72.300
3018.000 100.000 72.080
3019.000 100.000 72.210
3020.000 100.000 72.170
3021.000 100.000 72.330
3022.000 100.000 72.340
3023.000 100.000 72.460
3024.000 100.000 72.240
3025.000 100.000 72.230
3026.000 100.000 72.370
3027.000 100.000 71.880
3028.000 100.000 72.130
3029.000 100.000 72.310
3030.000 100.000 72.010
3031.000 100.000 72.060
3032.000 100.000 72.350
3033.000 100.000 72.200
3034.000 100.000 72.360
3035.000 100.000 72.340
3036.000 100.000 72.250
3037.000 100.000 72.440
3038.000 100.000 72.200
3039.000 100.000 72.270
3040.000 100.000 72.090
3041.000 100.000 72.360
3042.000 100.000 72.260
3043.000 100.000 72.340
3044.000 100.000 72.310
3045.000 100.000 72.350
3046.000 100.000 72.310
3047.000 100.000 72.360
3048.000 100.000 72.100
3049.000 100.000 72.240
3050.000 100.000 72.360
3051.000 100.000 72.290
3052.000 100.000 72.410
3053.000 100.000 72.170
3054.000 100.000 72.450
3055.000 100.000 72.260
3056.000 100.000 72.280
3057.000 100.000 72.240
3058.000 100.000 72.260
3059.000 100.000 72.420
3060.000 100.000 72.460
3061.000 100.000 72.340
3062.000 100.000 72.140
3063.000 99.998 72.490
3064.000 100.000 72.330
3065.000 100.000 72.520
3066.000 100.000 72.280
3067.000 100.000 72.310
3068.000 100.000 72.250
3069.000 100.000 72.120
3070.000 100.000 72.200
3071.000 100.000 72.420
3072.000 100.000 72.380
3073.000 100.000 72.380
3074.000 100.000 72.400
3075.000 100.000 72.330
3076.000 100.000 72.190
3077.000 100.000 72.310
3078.000 100.000 72.280
3079.000 100.000 72.270
3080.000 100.000 72.400
3081.000 100.000 72.420
3082.000 100.000 72.360
3083.000 100.000 71.970
3084.000 100.000 72.480
3085.000 100.000 72.290
3086.000 100.000 72.130
3087.000 100.000 72.440
3088.000 100.000 72.320
3089.000 100.000 72.300
3090.000 100.000 72.250
3091.000 100.000 72.190
3092.000 100.000 72.100
3093.000 100.000 72.240
3094.000 99.998 72.030
3095.000 100.000 72.170
3096.000 100.000 72.140
3097.000 100.000 72.200
3098.000 100.000 72.360
3099.000 100.000 72.430
3100.000 100.000 72.430
3101.000 100.000 72.440
3102.000 100.000 72.360
3103.000 100.000 72.240
3104.000 100.000 72.470
3105.000 100.000 72.440
3106.000 100.000 72.150
3107.000 100.000 72.290
3108.000 100.000 72.170
3109.000 100.000 72.240
3110.000 100.000 72.440
3111.000 100.000 72.380
3112.000 100.000 72.170
3113.000 100.000 72.170
3114.000 100.000 72.110
3115.000 100.000 72.130
3116.000 100.000 72.210
3117.000 100.000 72.380
3118.000 100.000 72.050
3119.000 100.000 72.380
3120.000 100.000 72.370
3121.000 100.000 72.350
3122.000 100.000 72.280
3123.000 100.000 72.550
3124.000 100.000 72.310
3125.000 100.000 72.350
3126.000 100.000 72.450
3127.000 100.000 72.290
3128.000 100.000 72.010
3129.000 100.000 72.460
3130.000 100.000 72.020
3131.000 100.000 72.220
3132.000 100.000 72.240
3133.000 100.000 72.260
3134.000 100.000 72.110
3135.000 100.000 72.260
3136.000 100.000 72.170
3137.000 100.000 72.370
3138.000 100.000 72.240
3139.000 100.000 72.250
3140.000 100.000 72.200
3141.000 99.998 72.230
3142.000 100.000 72.380
3143.000 100.000 72.060
3144.000 100.000 72.170
3145.000 100.000 72.360
3146.000 100.000 72.250
3147.000 100.000 72.300
3148.000 100.000 72.030
3149.000 100.000 72.100
3150.000 100.000 72.240
3151.000 100.000 72.090
3152.000 100.000 72.090
3153.000 100.000 72.050
3154.000 100.000 72.070
3155.000 100.000 72.120
3156.000 100.000 72.310
3157.000 100.000 72.230
3158.000 100.000 72.010
3159.000 100.000 72.090
3160.000 100.000 72.240
3161.000 100.000 72.300
3162.000 100.000 72.220
3163.000 100.000 72.260
3164.000 100.000 72.300
3165.000 100.000 72.220
3166.000 100.000 72.180
3167.000 100.000 72.420
3168.000 100.000 72.270
3169.000 100.000 72.300
3170.000 100.000 72.270
3171.000 100.000 72.040
3172.000 100.000 71.910
3173.000 100.000 72.200
3174.000 100.000 72.190
3175.000 100.000 72.190
3176.000 100.000 72.040
3177.000 100.000 72.110
3178.000 100.000 72.290
3179.000 100.000 72.050
3180.000 100.000 71.950
3181.000 100.000 72.140
3182.000 100.000 72.050
3183.000 100.000 72.290
3184.000 100.000 72.410
3185.000 100.000 72.140
3186.000 100.000 72.250
3187.000 100.000 72.230
3188.000 100.000 72.310
3189.000 100.000 72.210
3190.000 100.000 72.340
3191.000 100.000 72.470
3192.000 100.000 72.140
3193.000 100.000 72.140
3194.000 100.000 72.280
3195.000 100.000 72.260
3196.000 100.000 72.200
3197.000 100.000 72.190
3198.000 100.000 72.250
3199.000 100.000 72.080
3200.000 100.000 72.110
3201.000 100.000 72.040
3202.000 100.000 72.160
3203.000 100.000 72.260
3204.000 100.000 72.240
3205.000 100.000 72.000
3206.000 99.998 72.090
3207.000 100.000 72.310
3208.000 100.000 72.100
3209.000 100.000 72.400
3210.000 100.000 72.350
3211.000 100.000 72.250
3212.000 100.000 72.310
3213.000 100.000 72.170
3214.000 100.000 72.190
3215.000 100.000 72.200
3216.000 100.000 72.170
3217.000 100.000 72.530
3218.000 100.000 72.370
3219.000 100.000 72.410
3220.000 100.000 72.240
3221.000 100.000 72.320
3222.000 100.000 72.310
3223.000 100.000 72.110
3224.000 100.000 72.330
3225.000 100.000 72.210
3226.000 100.000 72.080
3227.000 100.000 72.190
3228.000 100.000 72.070
3229.000 100.000 72.230
3230.000 100.000 72.320
3231.000 100.000 72.460
3232.000 100.000 72.510
3233.000 100.000 72.280
3234.000 100.000 71.940
3235.000 100.000 72.200
3236.000 100.000 72.200
3237.000 100.000 72.350
3238.000 100.000 72.320
3239.000 99.998 72.390
3240.000 100.000 72.120
3241.000 100.000 72.220
3242.000 100.000 72.170
3243.000 100.000 72.080
3244.000 100.000 72.250
3245.000 100.000 72.250
3246.000 100.000 72.280
3247.000 99.998 72.300
3248.000 100.000 72.290
3249.000 100.000 72.170
3250.000 100.000 72.240
3251.000 100.000 72.280
3252.000 100.000 72.070
3253.000 99.998 72.350
3254.000 100.000 72.260
3255.000 100.000 72.320
3256.000 100.000 72.140
3257.000 100.000 72.170
3258.000 100.000 72.260
3259.000 100.000 72.290
3260.000 100.000 72.300
3261.000 100.000 72.260
3262.000 100.000 72.410
3263.000 100.000 72.300
3264.000 100.000 72.340
3265.000 100.000 72.370
3266.000 100.000 72.530
3267.000 100.000 72.320
3268.000 100.000 72.380
3269.000 100.000 72.080
3270.000 100.000 72.030
3271.000 100.000 72.180
3272.000 100.000 72.200
3273.000 100.000 72.250
3274.000 100.000 72.340
3275.000 100.000 72.140
3276.000 100.000 72.410
3277.000 100.000 72.230
3278.000 99.998 72.430
3279.000 100.000 72.240
3280.000 100.000 72.220
3281.000 100.000 72.110
3282.000 100.000 72.160
3283.000 100.000 72.270
3284.000 100.000 72.360
3285.000 100.000 72.160
3286.000 100.000 72.170
3287.000 100.000 72.040
3288.000 100.000 72.180
3289.000 100.000 72.500
3290.000 100.000 72.200
3291.000 100.000 72.180
3292.000 100.000 72.010
3293.000 100.000 72.180
3294.000 100.000 72.220
3295.000 100.000 72.270
3296.000 100.000 72.210
3297.000 100.000 72.190
3298.000 100.000 72.260
3299.000 100.000 72.210
3300.000 100.000 72.010
3301.000 100.000 72.280
3302.000 100.000 72.160
3303.000 100.000 72.400
3304.000 100.000 72.260
3305.000 100.000 72.290
3306.000 100.000 72.170
3307.000 100.000 72.340
3308.000 100.000 72.240
3309.000 100.000 72.280
3310.000 100.000 72.250
3311.000 100.000 72.280
3312.000 100.000 72.310
3313.000 100.000 72.350
3314.000 100.000 72.120
3315.000 100.000 72.200
3316.000 100.000 72.230
3317.000 100.000 72.190
3318.000 100.000 72.330
3319.000 100.000 72.400
3320.000 100.000 72.200
3321.000 100.000 72.160
3322.000 100.000 72.220
3323.000 100.000 72.060
3324.000 99.998 72.350
3325.000 100.000 72.360
3326.000 100.000 72.380
3327.000 100.000 72.340
3328.000 100.000 72.250
3329.000 100.000 72.390
3330.000 100.000 72.300
3331.000 100.000 72.300
3332.000 100.000 72.370
3333.000 100.000 72.350
3334.000 100.000 72.410
3335.000 100.000 72.290
3336.000 100.000 72.240
3337.000 100.000 72.180
3338.000 100.000 72.200
3339.000 100.000 72.350
3340.000 100.000 72.110
3341.000 100.000 72.390
3342.000 100.000 72.110
3343.000 100.000 72.270
3344.000 100.000 72.040
3345.000 100.000 72.220
3346.000 100.000 72.210
3347.000 100.000 72.130
3348.000 100.000 72.050
3349.000 100.000 72.210
3350.000 100.000 72.140
3351.000 100.000 72.320
3352.000 100.000 72.250
3353.000 100.000 72.220
3354.000 100.000 72.130
3355.000 100.000 72.370
3356.000 100.000 72.400
3357.000 100.000 72.280
3358.000 100.000 72.210
3359.000 100.000 72.240
3360.000 100.000 72.100
3361.000 100.000 72.060
3362.000 100.000 72.270
3363.000 100.000 72.220
3364.000 100.000 72.120
3365.000 100.000 72.070
3366.000 100.000 72.120
3367.000 100.000 72.070
3368.000 100.000 72.280
3369.000 100.000 72.240
3370.000 100.000 72.160
3371.000 100.000 72.210
3372.000 100.000 72.190
3373.000 100.000 72.250
3374.000 100.000 72.160
3375.000 100.000 72.140
3376.000 100.000 72.190
3377.000 100.000 72.220
3378.000 100.000 72.160
3379.000 100.000 72.040
3380.000 100.000 72.100
3381.000 100.000 72.190
3382.000 100.000 72.080
3383.000 100.000 72.330
3384.000 100.000 72.280
3385.000 100.000 72.010
3386.000 100.000 72.130
3387.000 100.000 72.030
3388.000 100.000 72.160
3389.000 100.000 72.370
3390.000 100.000 72.130
3391.000 100.000 72.170
3392.000 100.000 72.330
3393.000 100.000 72.190
3394.000 100.000 71.950
3395.000 100.000 72.230
3396.000 100.000 72.180
3397.000 100.000 72.260
3398.000 100.000 72.190
3399.000 100.000 72.350
3400.000 100.000 72.300
3401.000 99.998 72.250
3402.000 100.000 72.200
3403.000 100.000 72.330
3404.000 100.000 72.420
3405.000 100.000 72.210
3406.000 100.000 72.350
3407.000 100.000 72.310
3408.000 100.000 72.270
3409.000 100.000 72.220
3410.000 100.000 72.410
3411.000 100.000 72.340
3412.000 100.000 72.190
3413.000 100.000 72.240
3414.000 100.000 72.110
3415.000 100.000 72.130
3416.000 100.000 72.460
3417.000 100.000 72.480
3418.000 100.000 72.380
3419.000 100.000 72.130
3420.000 100.000 72.310
3421.000 100.000 72.230
3422.000 100.000 72.180
3423.000 100.000 72.250
3424.000 100.000 72.320
3425.000 100.000 72.450
3426.000 100.000 72.330
3427.000 100.000 72.090
3428.000 100.000 72.290
3429.000 100.000 72.520
3430.000 100.000 72.310
3431.000 100.000 72.480
3432.000 100.000 72.150
3433.000 100.000 72.250
3434.000 100.000 72.110
3435.000 100.000 72.040
3436.000 100.000 72.010
3437.000 100.000 72.230
3438.000 100.000 72.200
3439.000 100.000 72.340
3440.000 100.000 72.210
3441.000 100.000 72.310
3442.000 100.000 72.300
3443.000 100.000 72.170
3444.000 100.000 72.360
3445.000 100.000 72.120
3446.000 100.000 72.300
3447.000 100.000 72.210
3448.000 100.000 72.180
3449.000 100.000 72.320
3450.000 100.000 72.130
3451.000 100.000 72.240
3452.000 100.000 72.430
3453.000 100.000 72.270
3454.000 100.000 72.530
3455.000 100.000 72.430
3456.000 100.000 72.260
3457.000 100.000 72.190
3458.000 100.000 72.200
3459.000 100.000 72.200
3460.000 100.000 72.140
3461.000 100.000 71.960
3462.000 100.000 72.240
3463.000 100.000 72.270
3464.000 100.000 72.340
3465.000 100.000 72.360
3466.000 100.000 72.320
3467.000 100.000 72.460
3468.000 100.000 72.390
3469.000 100.000 72.420
3470.000 100.000 72.240
3471.000 100.000 72.200
3472.000 100.000 72.200
3473.000 100.000 72.270
3474.000 100.000 72.290
3475.000 100.000 72.240
3476.000 100.000 72.250
3477.000 100.000 72.170
3478.000 100.000 72.310
3479.000 100.000 72.400
3480.000 100.000 72.340
3481.000 100.000 72.180
3482.000 100.000 72.230
3483.000 100.000 72.310
3484.000 100.000 72.220
3485.000 100.000 71.970
3486.000 100.000 72.160
3487.000 100.000 72.290
3488.000 100.000 72.180
3489.000 100.000 72.180
3490.000 100.000 72.110
3491.000 100.000 72.340
3492.000 100.000 72.130
3493.000 100.000 72.210
3494.000 100.000 72.420
3495.000 100.000 72.320
3496.000 100.000 72.120
3497.000 100.000 72.170
3498.000 100.000 72.310
3499.000 100.000 72.330
3500.000 100.000 72.120
3501.000 100.000 72.290
3502.000 100.000 72.350
3503.000 100.000 72.290
3504.000 100.000 72.360
3505.000 100.000 72.360
3506.000 100.000 72.380
3507.000 100.000 72.210
3508.000 100.000 72.330
3509.000 100.000 72.350
3510.000 100.000 72.310
3511.000 100.000 72.110
3512.000 100.000 72.250
3513.000 100.000 72.540
3514.000 100.000 72.220
3515.000 100.000 72.200
3516.000 100.000 72.370
3517.000 100.000 72.430
3518.000 100.000 72.260
3519.000 100.000 72.280
3520.000 100.000 72.040
3521.000 100.000 72.540
3522.000 100.000 72.310
3523.000 100.000 72.390
3524.000 100.000 72.580
3525.000 100.000 72.530
3526.000 100.000 72.430
3527.000 100.000 72.240
3528.000 100.000 72.420
3529.000 100.000 72.360
3530.000 100.000 72.320
3531.000 100.000 72.160
3532.000 100.000 72.050
3533.000 100.000 72.250
3534.000 100.000 72.340
3535.000 100.000 72.160
3536.000 100.000 72.270
3537.000 100.000 72.320
3538.000 100.000 72.220
3539.000 100.000 72.020
3540.000 100.000 72.320
3541.000 100.000 72.120
3542.000 100.000 72.250
3543.000 100.000 72.310
3544.000 100.000 72.340
3545.000 100.000 72.140
3546.000 100.000 72.340
3547.000 100.000 72.070
3548.000 100.000 72.010
3549.000 100.000 72.340
3550.000 100.000 72.160
3551.000 100.000 72.120
3552.000 100.000 72.130
3553.000 100.000 72.140
3554.000 100.000 72.400
3555.000 100.000 72.270
3556.000 100.000 72.120
3557.000 100.000 72.400
3558.000 100.000 72.110
3559.000 100.000 72.200
3560.000 100.000 72.300
3561.000 100.000 72.240
3562.000 100.000 72.230
3563.000 100.000 71.990
3564.000 100.000 72.330
3565.000 100.000 72.370
3566.000 100.000 72.070
3567.000 100.000 72.230
3568.000 100.000 72.310
3569.000 100.000 72.260
3570.000 100.000 72.240
3571.000 100.000 72.140
3572.000 100.000 72.270
3573.000 100.000 72.250
3574.000 100.000 72.240
3575.000 100.000 72.130
3576.000 100.000 72.200
3577.000 100.000 72.320
3578.000 100.000 72.290
3579.000 100.000 72.130
3580.000 100.000 72.250
3581.000 100.000 72.090
3582.000 100.000 72.310
3583.000 100.000 72.290
3584.000 100.000 72.500
3585.000 100.000 72.400
3586.000 100.000 72.290
3587.000 100.000 72.200
3588.000 100.000 72.320
3589.000 100.000 72.390
3590.000 100.000 72.180
3591.000 100.000 72.160
3592.000 100.000 72.230
3593.000 100.000 72.130
3594.000 100.000 72.240
3595.000 100.000 72.180
3596.000 100.000 72.240
3597.000 100.000 72.190
3598.000 100.000 72.270
3599.000 100.000 72.420
3600.000 100.000 72.240
3601.000 100.000 72.310
3602.000 100.000 72.370
3603.000 100.000 72.240
3604.000 100.000 72.290
3605.000 100.000 72.290
3606.000 100.000 72.180
3607.000 100.000 72.040
3608.000 100.000 71.820
3609.000 100.000 72.090
3610.000 100.000 72.070
3611.000 100.000 72.040
3612.000 100.000 72.180
3613.000 100.000 72.180
3614.000 100.000 72.130
3615.000 100.000 72.380
3616.000 100.000 72.330
3617.000 100.000 72.230
3618.000 100.000 72.360
3619.000 100.000 72.350
3620.000 100.000 72.380
3621.000 100.000 72.240
3622.000 100.000 72.130
3623.000 100.000 72.320
3624.000 100.000 72.350
3625.000 100.000 72.200
3626.000 100.000 72.190
3627.000 100.000 72.310
3628.000 100.000 72.300
3629.000 100.000 72.320
3630.000 100.000 72.300
3631.000 100.000 72.460
3632.000 100.000 72.150
3633.000 100.000 72.360
3634.000 100.000 72.390
3635.000 100.000 72.200
3636.000 100.000 72.200
3637.000 100.000 72.310
3638.000 100.000 72.310
3639.000 100.000 72.010
3640.000 100.000 72.400
3641.000 100.000 72.190
3642.000 100.000 72.210
3643.000 100.000 72.310
3644.000 100.000 72.190
3645.000 100.000 72.260
3646.000 100.000 72.410
3647.000 100.000 72.350
3648.000 100.000 72.220
3649.000 100.000 72.320
3650.000 100.000 72.290
3651.000 100.000 72.410
3652.000 100.000 72.120
3653.000 100.000 72.090
3654.000 100.000 72.260
3655.000 100.000 72.360
3656.000 100.000 72.310
3657.000 100.000 72.310
3658.000 100.000 72.340
3659.000 100.000 72.460
3660.000 100.000 72.170
3661.000 100.000 72.140
3662.000 100.000 72.260
3663.000 100.000 72.160
3664.000 100.000 72.300
3665.000 100.000 72.200
3666.000 100.000 72.490
3667.000 100.000 72.130
3668.000 100.000 72.370
3669.000 100.000 72.050
3670.000 100.000 72.340
3671.000 100.000 72.240
3672.000 100.000 72.310
3673.000 100.000 72.140
3674.000 100.000 72.180
3675.000 100.000 72.090
3676.000 100.000 72.380
3677.000 100.000 72.240
3678.000 100.000 72.200
3679.000 100.000 72.300
3680.000 100.000 72.180
3681.000 100.000 72.280
3682.000 100.000 72.410
3683.000 100.000 72.340
3684.000 100.000 72.230
3685.000 100.000 72.140
3686.000 100.000 72.300
3687.000 100.000 72.320
3688.000 100.000 72.320
3689.000 100.000 72.510
3690.000 100.000 72.280
3691.000 100.000 72.260
3692.000 100.000 72.310
3693.000 100.000 72.330
3694.000 100.000 72.550
3695.000 100.000 72.300
3696.000 100.000 72.270
3697.000 100.000 72.320
3698.000 100.000 72.220
3699.000 100.000 72.340
3700.000 100.000 72.320
3701.000 100.000 72.410
3702.000 100.000 72.260
3703.000 100.000 72.220
3704.000 100.000 72.500
3705.000 100.000 72.270
3706.000 100.000 72.130
3707.000 100.000 72.270
3708.000 100.000 72.380
3709.000 100.000 72.120
3710.000 100.000 72.110
3711.000 100.000 72.160
3712.000 100.000 72.310
3713.000 100.000 72.430
3714.000 100.000 72.230
3715.000 100.000 72.060
3716.000 100.000 72.330
3717.000 100.000 72.380
3718.000 100.000 72.400
3719.000 100.000 72.080
3720.000 100.000 72.240
3721.000 100.000 72.120
3722.000 100.000 72.390
3723.000 100.000 72.180
3724.000 100.000 72.280
3725.000 100.000 72.330
3726.000 100.000 72.240
3727.000 100.000 72.280
3728.000 100.000 72.300
3729.000 100.000 72.270
3730.000 100.000 72.380
3731.000 100.000 72.210
3732.000 100.000 72.180
3733.000 100.000 72.400
3734.000 100.000 72.230
3735.000 100.000 72.370
3736.000 100.000 72.330
3737.000 100.000 72.130
3738.000 100.000 72.190
3739.000 100.000 72.330
3740.000 100.000 72.100
3741.000 100.000 72.150
3742.000 100.000 72.310
3743.000 100.000 72.150
3744.000 100.000 72.340
3745.000 100.000 72.280
3746.000 100.000 72.320
3747.000 100.000 72.240
3748.000 100.000 72.380
3749.000 100.000 72.230
3750.000 100.000 72.180
3751.000 100.000 72.220
3752.000 100.000 72.120
3753.000 100.000 72.380
3754.000 100.000 72.290
3755.000 100.000 72.270
3756.000 100.000 72.110
3757.000 100.000 72.220
3758.000 100.000 72.310
3759.000 100.000 72.200
3760.000 100.000 72.170
3761.000 100.000 72.430
3762.000 100.000 72.370
3763.000 100.000 72.180
3764.000 100.000 72.230
3765.000 100.000 72.400
3766.000 100.000 72.290
3767.000 100.000 72.510
3768.000 100.000 72.390
3769.000 100.000 72.400
3770.000 100.000 72.220
3771.000 100.000 72.330
3772.000 100.000 72.430
3773.000 100.000 72.270
3774.000 100.000 72.180
3775.000 100.000 72.350
3776.000 100.000 72.430
3777.000 100.000 72.280
3778.000 100.000 72.340
3779.000 100.000 72.320
3780.000 100.000 72.450
3781.000 100.000 72.390
3782.000 100.000 72.490
3783.000 100.000 72.180
3784.000 100.000 72.140
3785.000 100.000 72.100
3786.000 100.000 72.360
3787.000 100.000 72.190
3788.000 100.000 72.240
3789.000 100.000 72.300
3790.000 100.000 72.280
3791.000 100.000 72.460
3792.000 100.000 72.390
3793.000 100.000 72.130
3794.000 100.000 72.240
3795.000 100.000 72.270
3796.000 100.000 72.310
3797.000 100.000 72.240
3798.000 100.000 72.290
3799.000 100.000 72.190
3800.000 100.000 72.230
3801.000 100.000 72.330
3802.000 100.000 72.220
3803.000 100.000 72.230
3804.000 100.000 72.240
3805.000 100.000 72.230
3806.000 100.000 72.310
3807.000 100.000 72.320
3808.000 100.000 72.210
3809.000 100.000 72.290
3810.000 100.000 72.240
3811.000 100.000 72.500
3812.000 100.000 72.120
3813.000 100.000 72.510
3814.000 100.000 72.340
3815.000 100.000 72.170
3816.000 100.000 72.200
3817.000 100.000 72.370
3818.000 100.000 72.330
3819.000 100.000 72.290
3820.000 100.000 72.280
3821.000 100.000 72.310
3822.000 100.000 72.150
3823.000 100.000 72.210
3824.000 100.000 72.340
3825.000 100.000 72.320
3826.000 100.000 72.210
3827.000 100.000 72.440
3828.000 100.000 72.240
3829.000 100.000 72.240
3830.000 100.000 72.320
3831.000 100.000 72.410
3832.000 100.000 72.100
3833.000 100.000 72.230
3834.000 100.000 72.170
3835.000 100.000 72.500
3836.000 100.000 72.090
3837.000 100.000 72.410
3838.000 100.000 72.270
3839.000 100.000 72.230
3840.000 100.000 72.310
3841.000 100.000 72.130
3842.000 100.000 72.340
3843.000 100.000 72.290
3844.000 100.000 72.550
3845.000 100.000 72.410
3846.000 100.000 72.230
3847.000 100.000 72.050
3848.000 99.998 72.270
3849.000 100.000 72.070
3850.000 100.000 72.250
3851.000 100.000 72.350
3852.000 100.000 72.260
3853.000 100.000 72.170
3854.000 100.000 72.460
3855.000 100.000 72.360
3856.000 100.000 72.070
3857.000 100.000 72.010
3858.000 100.000 72.140
3859.000 100.000 72.370
3860.000 100.000 72.260
3861.000 100.000 72.430
3862.000 100.000 72.270
3863.000 100.000 72.140
3864.000 100.000 72.290
3865.000 100.000 72.220
3866.000 100.000 72.110
3867.000 100.000 72.170
3868.000 100.000 72.280
3869.000 100.000 72.120
3870.000 100.000 72.250
3871.000 100.000 72.210
3872.000 100.000 72.410
3873.000 100.000 72.170
3874.000 100.000 72.170
3875.000 100.000 72.230
3876.000 100.000 72.400
3877.000 100.000 72.340
3878.000 100.000 72.250
3879.000 100.000 72.260
3880.000 100.000 72.390
3881.000 100.000 72.290
3882.000 100.000 72.240
3883.000 100.000 72.400
3884.000 100.000 72.190
3885.000 100.000 72.200
3886.000 100.000 72.250
3887.000 99.998 72.090
3888.000 100.000 72.320
3889.000 100.000 72.180
3890.000 100.000 72.440
3891.000 100.000 72.380
3892.000 100.000 72.320
3893.000 100.000 72.480
3894.000 100.000 72.190
3895.000 100.000 72.110
3896.000 100.000 72.300
3897.000 100.000 72.440
3898.000 100.000 72.320
3899.000 100.000 72.440
3900.000 100.000 72.300
3901.000 100.000 72.330
3902.000 100.000 72.330
3903.000 100.000 72.230
3904.000 100.000 72.290
3905.000 100.000 71.980
3906.000 100.000 72.160
3907.000 100.000 72.110
3908.000 100.000 72.300
3909.000 100.000 72.100
3910.000 100.000 72.290
3911.000 100.000 72.210
3912.000 100.000 72.130
3913.000 100.000 72.310
3914.000 100.000 72.370
3915.000 100.000 72.240
3916.000 100.000 72.190
3917.000 100.000 72.420
3918.000 100.000 72.490
3919.000 100.000 72.340
3920.000 100.000 72.270
3921.000 100.000 72.270
3922.000 100.000 72.330
3923.000 100.000 72.260
3924.000 100.000 72.440
3925.000 100.000 72.520
3926.000 100.000 72.170
3927.000 100.000 72.490
3928.000 100.000 72.110
3929.000 100.000 72.280
3930.000 100.000 72.210
3931.000 100.000 72.120
3932.000 100.000 72.060
3933.000 100.000 71.980
3934.000 100.000 72.200
3935.000 100.000 72.530
3936.000 100.000 72.320
3937.000 100.000 72.270
3938.000 100.000 72.220
3939.000 100.000 72.390
3940.000 100.000 72.140
3941.000 100.000 72.160
3942.000 100.000 72.400
3943.000 100.000 72.290
3944.000 100.000 72.380
3945.000 100.000 72.460
3946.000 100.000 72.290
3947.000 100.000 72.320
3948.000 100.000 72.280
3949.000 100.000 72.420
3950.000 100.000 72.290
3951.000 100.000 72.330
3952.000 100.000 72.190
3953.000 100.000 72.250
3954.000 100.000 72.240
3955.000 100.000 72.140
3956.000 100.000 72.190
3957.000 100.000 72.180
3958.000 100.000 72.190
3959.000 100.000 72.160
3960.000 100.000 72.140
3961.000 100.000 72.230
3962.000 100.000 72.330
3963.000 100.000 72.270
3964.000 100.000 72.420
3965.000 100.000 72.290
3966.000 100.000 72.250
3967.000 100.000 72.150
3968.000 100.000 72.480
3969.000 100.000 72.260
3970.000 100.000 72.180
3971.000 100.000 72.260
3972.000 100.000 72.200
3973.000 100.000 72.250
3974.000 100.000 72.200
3975.000 100.000 72.440
3976.000 100.000 72.180
3977.000 100.000 72.180
3978.000 100.000 72.200
3979.000 100.000 72.360
3980.000 100.000 72.210
3981.000 100.000 72.140
3982.000 100.000 72.280
3983.000 100.000 72.210
3984.000 100.000 72.230
3985.000 100.000 72.400
3986.000 100.000 72.410
3987.000 100.000 72.280
3988.000 100.000 72.360
3989.000 100.000 72.360
3990.000 100.000 72.240
3991.000 100.000 72.320
3992.000 100.000 72.090
3993.000 100.000 72.240
3994.000 100.000 72.170
3995.000 100.000 72.050
3996.000 100.000 72.260
3997.000 100.000 72.240
3998.000 100.000 72.230
3999.000 100.000 72.240


==> fig/data/ext_double_descent_5layer.txt <==
epoch train test
0.000 25.246 29.470
1.000 34.156 40.040
2.000 39.812 48.180
3.000 40.042 49.500
4.000 40.314 48.270
5.000 43.790 54.460
6.000 47.148 57.430
7.000 50.750 61.230
8.000 50.306 60.700
9.000 49.006 59.720
10.000 49.278 58.850
11.000 53.504 63.830
12.000 53.102 64.010
13.000 54.526 63.650
14.000 54.302 65.680
15.000 54.606 64.770
16.000 55.204 66.450
17.000 56.336 66.950
18.000 56.506 67.680
19.000 56.390 67.260
20.000 57.328 68.660
21.000 56.504 67.420
22.000 55.828 66.350
23.000 58.732 69.950
24.000 59.066 70.730
25.000 56.754 67.140
26.000 58.586 69.410
27.000 59.710 70.870
28.000 59.906 70.220
29.000 59.828 70.750
30.000 60.916 72.350
31.000 60.102 71.410
32.000 60.422 72.230
33.000 61.146 72.730
34.000 60.450 72.240
35.000 61.220 72.450
36.000 61.494 73.250
37.000 61.542 72.790
38.000 62.074 73.830
39.000 61.838 73.060
40.000 62.466 73.600
41.000 62.280 74.390
42.000 62.498 73.840
43.000 62.730 73.840
44.000 61.512 72.480
45.000 63.284 74.550
46.000 62.458 73.300
47.000 63.420 74.130
48.000 62.652 73.510
49.000 62.712 72.990
50.000 62.846 73.520
51.000 63.016 73.930
52.000 63.780 74.860
53.000 61.848 71.430
54.000 62.830 73.540
55.000 63.926 74.950
56.000 63.716 74.000
57.000 63.730 74.560
58.000 64.574 75.620
59.000 64.476 75.660
60.000 64.324 75.900
61.000 64.870 75.550
62.000 65.070 75.990
63.000 64.708 75.500
64.000 64.642 76.010
65.000 65.216 75.890
66.000 64.604 75.450
67.000 64.878 75.030
68.000 65.048 75.370
69.000 65.192 76.160
70.000 65.330 75.830
71.000 65.368 75.330
72.000 65.398 76.050
73.000 66.000 76.260
74.000 65.842 76.490
75.000 65.524 75.530
76.000 65.306 74.620
77.000 65.526 75.570
78.000 66.084 76.200
79.000 65.624 76.140
80.000 65.472 75.480
81.000 66.224 75.880
82.000 65.882 75.410
83.000 66.330 76.760
84.000 65.468 74.990
85.000 66.020 75.800
86.000 66.482 76.390
87.000 66.198 75.980
88.000 66.490 76.380
89.000 66.386 76.200
90.000 66.896 76.890
91.000 66.840 76.570
92.000 66.876 76.520
93.000 66.706 76.800
94.000 66.448 75.770
95.000 67.018 77.020
96.000 65.938 74.830
97.000 66.714 76.180
98.000 66.998 75.880
99.000 66.822 76.230
100.000 67.284 76.610
101.000 67.296 76.770
102.000 67.204 76.390
103.000 67.222 76.510
104.000 67.232 76.540
105.000 67.374 76.630
106.000 67.648 76.800
107.000 67.380 76.580
108.000 67.530 76.780
109.000 67.750 76.680
110.000 67.540 76.410
111.000 67.228 76.530
112.000 67.992 76.750
113.000 67.730 76.080
114.000 67.174 76.220
115.000 67.328 75.630
116.000 68.002 76.900
117.000 67.818 76.750
118.000 68.056 77.040
119.000 67.594 76.530
120.000 68.014 76.610
121.000 67.822 76.240
122.000 68.226 76.590
123.000 68.470 77.130
124.000 67.714 76.690
125.000 68.066 76.720
126.000 68.230 76.610
127.000 68.250 76.280
128.000 67.376 74.930
129.000 68.356 76.250
130.000 68.420 76.570
131.000 68.406 76.830
132.000 68.548 76.940
133.000 68.502 76.890
134.000 68.596 76.750
135.000 68.202 76.370
136.000 68.826 76.450
137.000 68.268 76.180
138.000 68.604 76.430
139.000 68.294 75.980
140.000 68.784 76.520
141.000 68.444 75.990
142.000 68.814 76.540
143.000 68.878 76.840
144.000 68.932 76.720
145.000 67.580 75.090
146.000 68.950 76.700
147.000 69.260 77.240
148.000 69.290 76.580
149.000 69.312 76.990
150.000 68.986 76.520
151.000 69.564 76.960
152.000 69.312 76.620
153.000 69.322 76.540
154.000 68.554 75.430
155.000 69.074 76.250
156.000 68.704 76.020
157.000 69.508 76.710
158.000 69.300 76.400
159.000 69.192 76.220
160.000 69.492 76.140
161.000 69.592 76.910
162.000 68.866 76.080
163.000 69.586 76.440
164.000 69.428 75.770
165.000 69.278 75.850
166.000 69.690 76.540
167.000 69.938 76.880
168.000 69.342 75.770
169.000 69.606 76.450
170.000 69.826 76.430
171.000 69.406 76.130
172.000 70.012 76.560
173.000 69.100 75.760
174.000 69.724 76.040
175.000 69.316 75.640
176.000 70.082 76.480
177.000 70.360 76.270
178.000 69.654 75.890
179.000 70.082 76.410
180.000 70.172 76.410
181.000 69.848 76.210
182.000 70.078 76.310
183.000 70.092 76.570
184.000 70.086 76.370
185.000 70.060 75.790
186.000 70.598 76.080
187.000 69.902 75.480
188.000 70.440 76.300
189.000 70.102 75.970
190.000 70.240 76.250
191.000 70.484 76.440
192.000 70.516 76.670
193.000 70.360 75.990
194.000 70.368 75.780
195.000 69.946 75.500
196.000 70.200 76.030
197.000 70.332 75.690
198.000 71.014 76.220
199.000 70.540 75.670
200.000 69.736 75.230
201.000 70.306 75.820
202.000 70.470 76.060
203.000 70.840 76.320
204.000 70.096 75.090
205.000 70.764 76.270
206.000 70.868 76.380
207.000 71.000 75.790
208.000 70.690 75.760
209.000 70.922 76.440
210.000 70.592 75.620
211.000 70.790 75.370
212.000 70.648 75.820
213.000 71.138 75.770
214.000 71.220 76.410
215.000 70.974 75.260
216.000 70.702 75.130
217.000 70.984 75.740
218.000 71.016 76.070
219.000 71.296 76.040
220.000 70.638 74.850
221.000 71.094 75.640
222.000 71.284 76.120
223.000 71.346 75.830
224.000 70.746 74.530
225.000 71.390 76.010
226.000 71.218 75.360
227.000 71.514 75.830
228.000 71.148 75.010
229.000 71.368 74.980
230.000 71.230 75.030
231.000 71.582 75.530
232.000 71.490 75.460
233.000 71.830 75.640
234.000 71.390 75.250
235.000 71.474 75.460
236.000 71.570 75.940
237.000 71.288 75.250
238.000 71.346 74.720
239.000 71.748 75.250
240.000 71.424 74.400
241.000 71.746 74.430
242.000 71.590 74.930
243.000 71.396 74.330
244.000 71.814 75.440
245.000 72.010 75.650
246.000 71.828 74.830
247.000 71.896 75.010
248.000 72.094 75.740
249.000 71.680 75.240
250.000 71.612 75.100
251.000 71.958 75.490
252.000 71.776 75.380
253.000 71.852 74.850
254.000 72.066 74.700
255.000 72.258 75.060
256.000 72.144 75.290
257.000 71.746 74.800
258.000 71.964 74.110
259.000 71.722 74.100
260.000 72.422 74.640
261.000 72.072 74.710
262.000 71.848 74.530
263.000 72.318 75.380
264.000 72.134 74.880
265.000 72.390 74.270
266.000 72.040 74.830
267.000 72.448 75.040
268.000 72.392 74.420
269.000 71.926 73.880
270.000 72.284 75.220
271.000 72.214 74.510
272.000 72.152 74.680
273.000 72.534 74.440
274.000 72.702 74.960
275.000 72.538 74.690
276.000 72.670 74.860
277.000 72.566 74.550
278.000 72.832 74.150
279.000 72.846 74.620
280.000 72.428 74.320
281.000 72.632 74.580
282.000 72.672 74.410
283.000 73.002 74.390
284.000 73.100 74.850
285.000 72.668 74.420
286.000 72.798 75.000
287.000 72.606 74.140
288.000 73.012 74.410
289.000 72.556 74.010
290.000 72.718 74.330
291.000 73.210 74.540
292.000 72.738 74.230
293.000 73.306 74.620
294.000 72.798 74.260
295.000 73.354 74.720
296.000 73.072 74.080
297.000 72.784 73.950
298.000 73.180 74.700
299.000 72.442 73.910
300.000 73.032 74.490
301.000 73.124 74.080
302.000 73.018 74.330
303.000 73.502 74.430
304.000 73.082 74.200
305.000 72.912 73.390
306.000 73.310 74.100
307.000 73.334 74.340
308.000 73.370 74.510
309.000 73.640 74.690
310.000 73.388 74.230
311.000 73.340 74.370
312.000 73.258 74.450
313.000 73.162 74.010
314.000 73.462 73.620
315.000 73.840 74.310
316.000 73.722 74.050
317.000 73.266 73.280
318.000 73.934 74.360
319.000 73.250 73.550
320.000 73.250 73.420
321.000 73.518 74.090
322.000 73.814 74.220
323.000 73.466 73.490
324.000 73.754 73.930
325.000 73.670 73.850
326.000 72.658 72.620
327.000 74.064 73.530
328.000 73.954 74.140
329.000 73.878 73.730
330.000 73.652 73.480
331.000 73.916 73.660
332.000 73.992 73.010
333.000 74.082 73.310
334.000 74.316 74.140
335.000 73.998 73.420
336.000 73.888 73.450
337.000 73.812 73.840
338.000 74.188 73.430
339.000 73.936 73.690
340.000 74.044 73.160
341.000 74.382 73.520
342.000 74.270 73.390
343.000 74.122 73.140
344.000 74.264 73.600
345.000 74.316 73.560
346.000 74.132 73.060
347.000 74.114 73.310
348.000 73.974 73.150
349.000 74.436 72.960
350.000 74.336 72.640
351.000 74.460 72.910
352.000 73.836 72.530
353.000 74.172 72.850
354.000 74.178 73.560
355.000 74.554 73.270
356.000 74.192 72.520
357.000 74.486 73.130
358.000 74.150 72.850
359.000 74.558 73.440
360.000 74.356 72.850
361.000 75.252 73.600
362.000 74.682 73.060
363.000 74.728 73.370
364.000 74.892 73.360
365.000 74.546 73.140
366.000 74.702 72.720
367.000 74.422 72.460
368.000 74.788 72.900
369.000 74.338 73.010
370.000 74.972 72.880
371.000 74.762 73.260
372.000 73.946 72.160
373.000 74.754 72.640
374.000 74.262 72.140
375.000 74.942 72.680
376.000 74.850 72.320
377.000 75.024 72.890
378.000 75.112 72.800
379.000 75.026 72.770
380.000 75.156 72.770
381.000 75.180 73.050
382.000 75.200 72.950
383.000 75.258 73.060
384.000 75.198 72.610
385.000 75.106 72.910
386.000 75.182 72.550
387.000 75.048 72.200
388.000 75.144 72.170
389.000 75.198 71.980
390.000 75.342 72.610
391.000 75.332 72.800
392.000 75.234 72.890
393.000 75.132 72.600
394.000 75.896 72.430
395.000 74.566 71.610
396.000 75.586 72.560
397.000 75.338 72.570
398.000 75.350 72.060
399.000 75.580 72.360
400.000 75.480 72.340
401.000 75.510 72.410
402.000 75.602 72.350
403.000 75.566 72.120
404.000 75.224 71.900
405.000 75.684 72.250
406.000 76.072 72.920
407.000 75.440 72.090
408.000 76.024 72.780
409.000 75.898 72.500
410.000 75.674 72.170
411.000 75.636 71.960
412.000 75.848 72.410
413.000 75.704 72.620
414.000 75.866 71.970
415.000 75.874 72.300
416.000 75.508 71.820
417.000 75.908 72.090
418.000 75.950 71.990
419.000 76.104 72.390
420.000 75.796 72.260
421.000 75.964 72.050
422.000 75.974 71.930
423.000 75.600 71.650
424.000 76.178 71.820
425.000 75.856 71.620
426.000 76.434 72.190
427.000 76.344 72.300
428.000 76.144 72.330
429.000 76.240 71.890
430.000 76.194 71.890
431.000 76.348 72.260
432.000 76.518 71.470
433.000 76.524 72.160
434.000 75.974 71.800
435.000 76.162 71.760
436.000 76.242 72.150
437.000 76.254 71.670
438.000 76.296 71.400
439.000 76.074 71.680
440.000 76.370 71.310
441.000 76.816 71.510
442.000 76.424 71.890
443.000 76.486 72.080
444.000 76.422 71.600
445.000 76.940 71.740
446.000 76.504 71.840
447.000 76.636 72.000
448.000 76.430 71.340
449.000 76.852 71.530
450.000 76.664 71.830
451.000 76.806 71.700
452.000 76.736 71.410
453.000 76.790 71.430
454.000 76.748 71.470
455.000 77.102 71.580
456.000 77.008 71.890
457.000 76.906 72.020
458.000 76.712 71.670
459.000 77.218 71.450
460.000 77.212 71.530
461.000 76.556 70.930
462.000 77.206 70.990
463.000 77.048 71.430
464.000 77.556 71.310
465.000 76.918 70.900
466.000 77.160 71.120
467.000 77.236 71.880
468.000 77.614 70.980
469.000 76.548 71.220
470.000 77.374 71.240
471.000 77.372 71.100
472.000 77.160 70.820
473.000 77.122 71.060
474.000 77.360 71.120
475.000 77.328 70.850
476.000 77.436 70.880
477.000 77.358 71.320
478.000 77.426 71.220
479.000 77.374 70.960
480.000 77.770 70.730
481.000 77.520 71.410
482.000 77.594 70.360
483.000 77.434 70.980
484.000 77.346 70.840
485.000 77.902 71.140
486.000 77.378 70.860
487.000 77.904 70.980
488.000 77.864 71.260
489.000 77.704 70.970
490.000 77.452 70.960
491.000 77.800 71.180
492.000 77.602 70.660
493.000 77.690 71.100
494.000 77.774 70.860
495.000 77.936 71.040
496.000 77.774 70.610
497.000 78.076 70.930
498.000 78.014 70.180
499.000 77.810 70.810
500.000 77.844 70.590
501.000 78.022 70.770
502.000 78.050 70.530
503.000 78.132 70.730
504.000 78.312 71.380
505.000 78.040 70.860
506.000 78.422 70.690
507.000 77.974 70.870
508.000 77.806 70.540
509.000 78.654 70.690
510.000 78.212 70.910
511.000 77.924 70.380
512.000 78.226 71.150
513.000 77.766 70.740
514.000 78.322 70.690
515.000 78.054 70.550
516.000 78.366 70.640
517.000 78.538 70.410
518.000 78.770 70.460
519.000 78.448 70.910
520.000 78.558 70.840
521.000 78.694 70.830
522.000 78.506 70.040
523.000 78.226 70.370
524.000 78.610 70.350
525.000 78.652 71.210
526.000 78.586 71.020
527.000 78.718 70.920
528.000 78.904 70.890
529.000 79.170 70.920
530.000 78.050 70.040
531.000 78.976 70.510
532.000 79.040 70.500
533.000 78.758 70.210
534.000 78.552 70.470
535.000 79.050 70.850
536.000 79.054 70.930
537.000 78.522 70.540
538.000 79.054 70.360
539.000 79.092 70.610
540.000 78.868 70.720
541.000 78.672 70.830
542.000 78.710 70.340
543.000 78.712 70.830
544.000 79.160 70.820
545.000 79.052 70.370
546.000 79.222 71.040
547.000 78.890 70.700
548.000 79.314 69.970
549.000 79.450 70.620
550.000 78.866 70.070
551.000 78.822 70.160
552.000 79.006 70.400
553.000 78.848 70.200
554.000 79.410 69.770
555.000 79.546 70.400
556.000 79.332 70.060
557.000 79.748 70.590
558.000 79.478 70.460
559.000 79.126 69.610
560.000 79.030 69.500
561.000 79.462 71.070
562.000 79.616 70.330
563.000 79.626 70.270
564.000 79.536 70.320
565.000 79.640 70.250
566.000 79.834 70.530
567.000 79.656 70.190
568.000 79.848 70.880
569.000 79.532 70.520
570.000 79.116 68.810
571.000 79.696 69.960
572.000 79.488 70.020
573.000 79.412 70.080
574.000 79.818 70.480
575.000 79.170 69.750
576.000 79.668 69.700
577.000 79.710 69.400
578.000 80.008 70.120
579.000 80.198 69.940
580.000 80.072 70.070
581.000 80.022 69.940
582.000 80.056 69.890
583.000 80.322 70.400
584.000 80.272 70.070
585.000 80.050 69.700
586.000 80.076 69.640
587.000 79.718 68.990
588.000 80.008 69.660
589.000 80.210 70.180
590.000 80.160 69.980
591.000 80.554 70.100
592.000 79.890 69.550
593.000 80.194 69.970
594.000 80.132 70.200
595.000 80.110 69.850
596.000 79.838 70.150
597.000 80.388 69.560
598.000 80.366 70.300
599.000 79.912 69.310
600.000 80.516 69.610
601.000 80.420 69.840
602.000 80.524 70.060
603.000 80.394 69.650
604.000 80.058 69.370
605.000 80.182 69.940
606.000 80.194 69.580
607.000 80.616 69.560
608.000 80.062 69.530
609.000 80.648 69.680
610.000 80.716 70.030
611.000 80.854 69.630
612.000 80.644 69.730
613.000 80.538 69.820
614.000 80.584 69.990
615.000 80.532 69.300
616.000 80.824 69.850
617.000 80.744 69.850
618.000 81.044 69.760
619.000 80.350 69.460
620.000 80.908 69.380
621.000 81.018 69.360
622.000 80.898 69.730
623.000 80.938 69.130
624.000 81.178 69.780
625.000 81.004 70.040
626.000 81.000 69.490
627.000 80.690 69.890
628.000 80.860 69.120
629.000 81.194 69.530
630.000 80.980 69.220
631.000 81.114 70.220
632.000 81.002 69.380
633.000 80.868 69.200
634.000 81.092 69.220
635.000 80.748 68.680
636.000 81.108 68.680
637.000 81.262 69.680
638.000 81.236 69.140
639.000 81.166 68.730
640.000 81.364 69.500
641.000 81.412 69.410
642.000 81.202 69.080
643.000 81.296 68.960
644.000 81.580 69.400
645.000 81.008 68.710
646.000 81.310 68.980
647.000 81.792 69.260
648.000 81.028 68.830
649.000 81.270 69.480
650.000 81.342 69.760
651.000 81.524 69.020
652.000 81.494 69.470
653.000 81.768 69.820
654.000 81.752 69.490
655.000 81.954 69.530
656.000 81.900 69.280
657.000 81.806 69.040
658.000 81.792 69.150
659.000 81.752 68.590
660.000 82.094 69.260
661.000 81.700 68.980
662.000 82.028 68.360
663.000 81.674 69.630
664.000 81.596 69.300
665.000 81.672 68.860
666.000 82.294 69.500
667.000 82.252 68.880
668.000 81.800 68.780
669.000 82.032 69.230
670.000 81.652 69.160
671.000 81.898 69.090
672.000 81.992 69.340
673.000 81.708 68.530
674.000 81.752 69.010
675.000 81.978 68.750
676.000 82.322 69.170
677.000 82.008 69.390
678.000 82.370 69.260
679.000 82.110 68.680
680.000 81.868 68.510
681.000 82.146 69.170
682.000 82.512 69.750
683.000 81.958 69.190
684.000 82.224 69.160
685.000 82.074 68.930
686.000 82.248 69.120
687.000 81.972 69.460
688.000 82.138 68.710
689.000 81.578 68.140
690.000 82.212 69.170
691.000 82.678 68.630
692.000 82.384 68.610
693.000 82.480 68.630
694.000 82.698 68.890
695.000 81.908 69.050
696.000 82.634 69.190
697.000 82.324 68.880
698.000 81.918 68.660
699.000 82.870 69.330
700.000 81.704 68.190
701.000 82.656 69.170
702.000 82.918 69.160
703.000 82.762 68.930
704.000 82.484 68.720
705.000 82.922 69.140
706.000 82.800 68.820
707.000 82.758 69.190
708.000 82.864 69.480
709.000 82.626 69.040
710.000 82.958 68.460
711.000 82.334 69.200
712.000 82.974 68.700
713.000 82.888 68.470
714.000 82.936 68.690
715.000 83.148 69.190
716.000 82.562 68.600
717.000 83.160 68.530
718.000 82.926 69.150
719.000 82.768 68.310
720.000 83.078 68.630
721.000 82.908 68.120
722.000 83.042 68.730
723.000 83.230 68.570
724.000 83.316 68.660
725.000 83.362 67.890
726.000 83.502 68.980
727.000 83.344 68.730
728.000 83.178 68.060
729.000 83.236 68.830
730.000 83.206 68.780
731.000 83.244 68.740
732.000 83.186 68.540
733.000 83.514 68.830
734.000 83.440 68.330
735.000 83.306 68.340
736.000 83.210 68.490
737.000 83.616 68.420
738.000 83.812 68.620
739.000 83.438 69.020
740.000 83.276 68.370
741.000 83.476 68.560
742.000 83.556 68.740
743.000 83.156 68.340
744.000 83.446 68.620
745.000 83.620 69.080
746.000 83.858 68.170
747.000 83.208 68.190
748.000 83.254 68.050
749.000 83.396 68.570
750.000 83.824 69.080
751.000 83.490 68.400
752.000 83.502 68.610
753.000 83.732 68.410
754.000 83.854 68.700
755.000 83.572 67.800
756.000 83.808 68.410
757.000 83.204 67.740
758.000 83.888 68.660
759.000 83.628 68.570
760.000 84.090 68.640
761.000 83.432 68.340
762.000 83.538 67.830
763.000 84.230 68.270
764.000 83.742 68.430
765.000 84.132 68.460
766.000 84.188 68.830
767.000 84.114 68.780
768.000 84.286 68.500
769.000 84.362 68.500
770.000 84.028 68.200
771.000 84.210 68.690
772.000 83.618 67.680
773.000 84.192 69.180
774.000 84.230 68.890
775.000 84.354 68.570
776.000 83.950 67.540
777.000 84.154 68.220
778.000 84.148 67.880
779.000 84.298 68.410
780.000 84.298 68.040
781.000 84.070 67.900
782.000 84.320 68.700
783.000 84.042 68.420
784.000 84.216 68.260
785.000 84.498 68.810
786.000 84.954 68.820
787.000 84.726 68.670
788.000 84.648 68.150
789.000 84.198 68.240
790.000 84.778 68.670
791.000 84.634 68.270
792.000 84.374 68.330
793.000 84.740 68.600
794.000 84.076 68.420
795.000 84.472 68.360
796.000 84.772 67.670
797.000 84.740 68.210
798.000 84.614 68.280
799.000 84.780 67.710
800.000 84.864 68.690
801.000 84.560 68.450
802.000 84.572 67.710
803.000 84.574 67.700
804.000 84.666 68.410
805.000 85.026 68.050
806.000 84.642 68.230
807.000 84.984 68.480
808.000 85.178 68.470
809.000 84.850 67.970
810.000 84.828 68.160
811.000 84.656 68.410
812.000 84.972 67.970
813.000 84.702 68.350
814.000 85.016 68.080
815.000 85.010 67.960
816.000 85.096 67.940
817.000 85.460 67.830
818.000 85.110 67.920
819.000 85.280 67.690
820.000 85.022 68.320
821.000 85.182 67.870
822.000 84.736 68.220
823.000 85.012 67.590
824.000 85.006 67.870
825.000 85.176 68.270
826.000 85.138 67.150
827.000 85.224 67.940
828.000 85.300 67.870
829.000 85.002 68.030
830.000 85.398 68.210
831.000 85.280 68.210
832.000 85.400 67.570
833.000 85.302 67.860
834.000 85.584 67.800
835.000 84.896 67.820
836.000 85.386 68.030
837.000 85.448 67.480
838.000 85.640 67.930
839.000 85.164 67.690
840.000 85.414 67.540
841.000 85.394 68.370
842.000 85.718 67.930
843.000 85.648 68.340
844.000 85.876 68.070
845.000 85.728 67.750
846.000 85.338 67.960
847.000 85.538 68.200
848.000 85.532 67.930
849.000 85.880 68.410
850.000 85.712 67.720
851.000 85.626 67.430
852.000 85.286 67.620
853.000 85.446 67.950
854.000 85.772 67.570
855.000 85.746 68.070
856.000 85.750 67.580
857.000 85.672 68.170
858.000 85.926 68.990
859.000 86.004 68.180
860.000 86.026 67.760
861.000 85.690 67.500
862.000 85.780 68.250
863.000 85.798 68.260
864.000 85.456 68.080
865.000 85.642 67.860
866.000 86.338 68.170
867.000 86.268 67.800
868.000 86.256 68.270
869.000 85.502 67.430
870.000 86.388 67.390
871.000 86.284 68.010
872.000 85.772 67.540
873.000 85.780 67.520
874.000 86.274 67.830
875.000 86.214 68.070
876.000 85.832 67.840
877.000 86.544 68.040
878.000 86.256 67.760
879.000 86.392 68.360
880.000 86.274 67.870
881.000 86.080 68.280
882.000 85.722 67.240
883.000 86.378 68.160
884.000 86.350 68.320
885.000 86.568 68.300
886.000 86.396 67.640
887.000 86.360 68.400
888.000 86.096 68.070
889.000 86.284 67.540
890.000 86.320 68.160
891.000 86.244 67.990
892.000 86.564 67.450
893.000 86.370 67.690
894.000 86.814 67.570
895.000 86.694 68.360
896.000 86.914 67.800
897.000 86.266 67.870
898.000 86.592 68.230
899.000 86.206 68.050
900.000 86.504 68.270
901.000 86.414 67.910
902.000 86.912 67.880
903.000 86.588 68.670
904.000 86.500 68.800
905.000 86.384 66.600
906.000 86.754 67.790
907.000 86.672 67.410
908.000 86.912 67.660
909.000 86.270 67.510
910.000 86.772 67.940
911.000 86.818 68.090
912.000 87.238 67.990
913.000 86.930 67.600
914.000 86.336 67.620
915.000 86.806 67.410
916.000 86.462 67.330
917.000 86.878 68.290
918.000 87.032 67.740
919.000 86.906 68.140
920.000 86.388 67.710
921.000 86.552 67.000
922.000 86.956 67.600
923.000 87.146 67.860
924.000 86.902 67.610
925.000 87.052 67.750
926.000 87.118 68.010
927.000 87.214 67.440
928.000 86.766 67.240
929.000 87.064 67.290
930.000 86.902 67.260
931.000 87.128 67.920
932.000 87.274 67.340
933.000 87.126 67.640
934.000 87.428 67.810
935.000 86.872 67.480
936.000 87.098 68.410
937.000 87.306 67.610
938.000 87.138 67.870
939.000 87.302 67.730
940.000 87.138 68.070
941.000 86.928 67.090
942.000 87.200 67.920
943.000 87.540 68.080
944.000 87.078 67.580
945.000 87.370 67.460
946.000 87.328 67.690
947.000 87.500 67.740
948.000 87.486 67.820
949.000 87.012 67.240
950.000 87.356 67.640
951.000 87.592 67.820
952.000 87.424 68.100
953.000 87.466 67.840
954.000 87.676 67.560
955.000 87.608 67.600
956.000 87.602 67.890
957.000 87.220 67.850
958.000 87.528 67.090
959.000 87.438 67.870
960.000 87.364 67.560
961.000 87.608 67.690
962.000 87.370 67.590
963.000 87.686 67.410
964.000 87.510 67.380
965.000 87.408 67.200
966.000 87.808 67.470
967.000 87.522 67.210
968.000 87.746 67.420
969.000 87.570 66.830
970.000 87.480 67.350
971.000 87.456 66.900
972.000 88.042 67.260
973.000 87.972 67.150
974.000 87.558 67.590
975.000 87.740 67.160
976.000 88.020 67.860
977.000 87.738 67.790
978.000 87.666 67.720
979.000 87.888 67.450
980.000 87.992 67.400
981.000 88.214 67.260
982.000 87.746 67.460
983.000 87.722 67.750
984.000 88.146 67.920
985.000 87.688 66.980
986.000 87.974 67.700
987.000 87.972 67.980
988.000 88.002 67.240
989.000 88.144 67.410
990.000 88.168 67.340
991.000 88.224 66.990
992.000 88.368 67.240
993.000 88.132 67.590
994.000 88.026 66.890
995.000 87.946 67.490
996.000 87.706 66.830
997.000 87.968 67.080
998.000 88.524 67.390
999.000 88.202 67.320
1000.000 88.220 68.140
1001.000 88.346 67.470
1002.000 88.394 67.090
1003.000 88.460 67.760
1004.000 88.388 67.490
1005.000 87.886 67.290
1006.000 88.474 68.000
1007.000 87.798 67.670
1008.000 88.202 67.440
1009.000 88.078 67.080
1010.000 88.510 67.600
1011.000 88.214 67.590
1012.000 88.312 67.870
1013.000 88.166 67.720
1014.000 88.392 68.030
1015.000 88.482 67.500
1016.000 88.520 67.210
1017.000 88.416 67.660
1018.000 88.664 67.870
1019.000 88.744 67.210
1020.000 88.228 67.150
1021.000 88.068 66.500
1022.000 88.514 66.510
1023.000 88.426 67.170
1024.000 88.452 67.520
1025.000 88.586 67.100
1026.000 88.584 67.460
1027.000 88.940 67.380
1028.000 88.816 67.020
1029.000 88.408 66.990
1030.000 88.870 67.290
1031.000 88.952 67.060
1032.000 88.784 67.850
1033.000 88.698 67.630
1034.000 88.630 67.560
1035.000 88.166 66.650
1036.000 88.598 67.690
1037.000 88.602 67.550
1038.000 88.632 67.200
1039.000 89.116 67.340
1040.000 89.068 67.900
1041.000 88.234 67.060
1042.000 88.770 67.040
1043.000 88.848 67.140
1044.000 88.590 67.260
1045.000 88.780 67.160
1046.000 89.056 67.580
1047.000 89.152 67.240
1048.000 88.570 67.480
1049.000 88.828 67.470
1050.000 89.148 67.100
1051.000 88.782 66.860
1052.000 89.108 67.550
1053.000 89.022 66.840
1054.000 88.796 67.050
1055.000 89.008 67.180
1056.000 89.112 66.730
1057.000 88.970 67.020
1058.000 89.054 67.270
1059.000 88.828 67.490
1060.000 89.132 67.410
1061.000 88.916 67.310
1062.000 89.194 66.950
1063.000 88.966 66.840
1064.000 88.900 67.930
1065.000 89.096 67.350
1066.000 89.140 67.220
1067.000 89.128 67.080
1068.000 89.316 67.220
1069.000 89.016 67.310
1070.000 89.198 67.260
1071.000 89.018 67.240
1072.000 89.540 67.870
1073.000 89.366 67.170
1074.000 89.268 66.850
1075.000 89.382 66.950
1076.000 89.240 66.680
1077.000 89.054 66.660
1078.000 89.676 67.070
1079.000 89.228 66.710
1080.000 89.582 67.510
1081.000 88.956 67.280
1082.000 89.296 67.240
1083.000 89.510 66.740
1084.000 89.562 67.810
1085.000 89.548 67.130
1086.000 89.582 66.500
1087.000 89.498 67.290
1088.000 89.146 66.800
1089.000 89.536 67.220
1090.000 89.644 66.570
1091.000 88.994 66.640
1092.000 89.810 67.420
1093.000 89.542 66.890
1094.000 89.296 67.280
1095.000 89.232 67.200
1096.000 89.582 67.400
1097.000 89.556 66.920
1098.000 90.048 67.650
1099.000 89.776 67.350
1100.000 89.560 66.030
1101.000 89.670 67.230
1102.000 89.860 67.490
1103.000 89.786 66.770
1104.000 89.812 66.570
1105.000 89.144 66.090
1106.000 89.656 66.880
1107.000 89.780 67.150
1108.000 89.714 66.630
1109.000 89.798 67.130
1110.000 89.450 66.470
1111.000 89.966 67.550
1112.000 89.886 66.730
1113.000 89.560 67.790
1114.000 89.620 66.990
1115.000 89.966 67.540
1116.000 90.062 67.650
1117.000 89.864 66.490
1118.000 89.912 67.060
1119.000 89.696 67.370
1120.000 90.046 67.320
1121.000 90.156 67.340
1122.000 90.006 66.810
1123.000 90.098 67.310
1124.000 90.020 67.090
1125.000 90.146 67.290
1126.000 90.034 67.690
1127.000 89.860 66.320
1128.000 89.948 66.980
1129.000 90.052 67.230
1130.000 89.904 67.260
1131.000 89.808 67.140
1132.000 89.964 67.180
1133.000 90.046 66.880
1134.000 90.160 67.100
1135.000 90.008 66.610
1136.000 90.022 67.300
1137.000 89.960 67.320
1138.000 90.176 67.200
1139.000 90.060 67.390
1140.000 89.958 66.470
1141.000 90.258 67.080
1142.000 90.018 66.750
1143.000 90.234 67.220
1144.000 90.330 67.180
1145.000 90.074 67.460
1146.000 90.064 66.850
1147.000 90.384 67.240
1148.000 90.286 67.520
1149.000 89.982 67.110
1150.000 90.510 67.010
1151.000 90.586 66.470
1152.000 90.188 66.830
1153.000 90.204 67.400
1154.000 90.362 66.740
1155.000 90.488 66.740
1156.000 90.314 66.860
1157.000 90.780 67.100
1158.000 90.264 66.980
1159.000 90.490 67.290
1160.000 90.386 67.180
1161.000 90.440 67.150
1162.000 90.610 66.970
1163.000 90.204 66.750
1164.000 90.592 67.610
1165.000 90.474 67.630
1166.000 90.326 67.260
1167.000 90.440 66.990
1168.000 90.358 67.680
1169.000 90.744 67.410
1170.000 90.592 67.410
1171.000 90.272 67.230
1172.000 90.222 67.110
1173.000 90.334 66.870
1174.000 90.736 67.920
1175.000 90.328 66.940
1176.000 90.756 67.210
1177.000 90.714 66.800
1178.000 91.034 67.410
1179.000 90.190 66.770
1180.000 90.678 67.410
1181.000 90.622 67.130
1182.000 90.654 67.010
1183.000 90.442 66.510
1184.000 90.700 67.470
1185.000 90.808 67.410
1186.000 91.148 66.950
1187.000 90.576 67.170
1188.000 90.752 67.420
1189.000 90.786 66.580
1190.000 90.982 66.970
1191.000 90.726 66.950
1192.000 90.420 66.800
1193.000 90.804 67.470
1194.000 90.568 67.260
1195.000 90.636 66.410
1196.000 90.948 66.640
1197.000 90.778 66.170
1198.000 90.844 66.960
1199.000 90.844 66.720
1200.000 91.120 66.890
1201.000 90.894 67.360
1202.000 90.820 67.310
1203.000 90.710 67.390
1204.000 91.014 66.910
1205.000 90.794 66.920
1206.000 91.018 67.080
1207.000 91.014 67.400
1208.000 90.762 67.160
1209.000 90.766 66.840
1210.000 91.076 67.200
1211.000 90.790 66.260
1212.000 91.074 67.280
1213.000 91.136 67.030
1214.000 91.070 66.890
1215.000 91.264 66.770
1216.000 91.014 67.480
1217.000 90.926 66.820
1218.000 91.052 67.260
1219.000 91.110 67.090
1220.000 91.184 66.650
1221.000 91.110 67.090
1222.000 91.444 66.190
1223.000 91.250 66.860
1224.000 91.042 67.110
1225.000 91.032 67.200
1226.000 91.450 67.270
1227.000 91.406 66.660
1228.000 91.476 66.450
1229.000 91.138 66.490
1230.000 91.100 67.240
1231.000 91.158 66.730
1232.000 91.372 66.640
1233.000 91.016 66.630
1234.000 91.042 66.730
1235.000 91.242 66.880
1236.000 91.402 66.630
1237.000 91.168 66.320
1238.000 91.376 66.680
1239.000 91.220 66.440
1240.000 91.330 67.220
1241.000 91.678 66.740
1242.000 91.218 66.380
1243.000 91.160 67.210
1244.000 90.972 66.500
1245.000 91.412 66.690
1246.000 91.140 66.940
1247.000 91.654 66.960
1248.000 91.444 66.610
1249.000 91.266 66.910
1250.000 91.574 67.140
1251.000 91.636 66.990
1252.000 91.428 67.270
1253.000 91.302 67.040
1254.000 91.720 67.240
1255.000 91.524 67.500
1256.000 91.472 66.940
1257.000 91.702 66.890
1258.000 91.552 66.820
1259.000 91.614 66.960
1260.000 91.692 67.060
1261.000 91.644 67.010
1262.000 91.398 66.450
1263.000 91.484 66.880
1264.000 91.706 66.920
1265.000 91.634 67.790
1266.000 91.374 66.420
1267.000 91.318 66.840
1268.000 91.930 67.380
1269.000 91.746 66.590
1270.000 91.978 67.110
1271.000 91.246 66.630
1272.000 91.486 66.670
1273.000 91.450 67.230
1274.000 91.606 66.530
1275.000 91.666 67.440
1276.000 91.564 67.460
1277.000 91.676 67.180
1278.000 92.032 66.330
1279.000 91.932 66.710
1280.000 91.836 67.200
1281.000 91.662 66.250
1282.000 91.834 67.490
1283.000 91.514 66.660
1284.000 91.662 67.140
1285.000 91.902 67.060
1286.000 91.778 67.390
1287.000 91.942 67.040
1288.000 92.036 66.720
1289.000 92.050 67.310
1290.000 92.022 66.850
1291.000 91.818 66.910
1292.000 91.938 66.840
1293.000 91.932 66.680
1294.000 92.100 66.770
1295.000 91.868 66.640
1296.000 91.872 67.280
1297.000 91.626 66.480
1298.000 91.860 66.630
1299.000 92.160 67.010
1300.000 92.238 66.980
1301.000 91.664 66.920
1302.000 92.112 66.860
1303.000 92.080 66.850
1304.000 91.878 66.620
1305.000 91.978 66.950
1306.000 91.978 66.330
1307.000 92.214 66.820
1308.000 91.852 66.970
1309.000 92.058 66.400
1310.000 92.236 66.510
1311.000 92.048 67.060
1312.000 92.032 66.720
1313.000 91.988 66.560
1314.000 92.110 66.890
1315.000 92.038 66.880
1316.000 92.230 67.010
1317.000 92.246 66.940
1318.000 92.352 66.320
1319.000 92.208 66.660
1320.000 92.122 67.250
1321.000 92.454 66.360
1322.000 92.302 66.760
1323.000 92.178 66.330
1324.000 92.064 66.910
1325.000 92.356 66.580
1326.000 92.266 66.850
1327.000 92.316 66.430
1328.000 92.014 66.330
1329.000 92.272 66.680
1330.000 91.948 66.590
1331.000 92.222 66.460
1332.000 92.338 66.820
1333.000 92.452 66.780
1334.000 92.380 66.670
1335.000 92.062 65.930
1336.000 92.358 67.040
1337.000 92.332 66.530
1338.000 92.394 66.770
1339.000 92.348 67.020
1340.000 92.442 66.800
1341.000 92.334 66.920
1342.000 92.462 66.360
1343.000 92.656 66.390
1344.000 92.480 66.000
1345.000 92.450 66.770
1346.000 92.404 66.140
1347.000 92.412 66.690
1348.000 92.364 66.620
1349.000 92.580 66.790
1350.000 92.218 66.530
1351.000 92.248 66.390
1352.000 92.588 65.960
1353.000 92.496 66.920
1354.000 92.842 66.690
1355.000 92.268 66.770
1356.000 92.594 66.490
1357.000 92.482 66.730
1358.000 91.970 66.440
1359.000 92.590 66.790
1360.000 92.704 66.100
1361.000 92.692 66.860
1362.000 92.364 66.670
1363.000 92.480 66.720
1364.000 92.314 66.330
1365.000 92.720 66.380
1366.000 92.400 66.490
1367.000 92.428 67.400
1368.000 92.808 66.750
1369.000 92.582 66.690
1370.000 92.718 66.850
1371.000 92.842 66.730
1372.000 92.928 67.210
1373.000 92.940 66.890
1374.000 92.752 66.950
1375.000 92.766 67.140
1376.000 92.480 67.150
1377.000 92.768 66.770
1378.000 92.746 66.580
1379.000 92.748 66.740
1380.000 92.610 67.050
1381.000 92.600 66.680
1382.000 93.004 66.940
1383.000 92.666 66.520
1384.000 92.808 66.490
1385.000 92.816 67.010
1386.000 92.880 66.740
1387.000 92.864 66.790
1388.000 93.058 67.040
1389.000 92.516 67.020
1390.000 92.716 66.870
1391.000 92.678 67.120
1392.000 93.128 66.560
1393.000 92.964 66.530
1394.000 92.842 67.100
1395.000 92.886 67.410
1396.000 92.916 67.130
1397.000 92.858 66.780
1398.000 92.886 66.910
1399.000 92.630 66.950
1400.000 92.914 67.160
1401.000 92.738 66.800
1402.000 92.902 66.100
1403.000 92.952 66.360
1404.000 92.996 66.720
1405.000 93.100 66.810
1406.000 92.816 66.620
1407.000 92.896 66.740
1408.000 92.704 66.740
1409.000 92.856 67.350
1410.000 93.038 67.140
1411.000 93.066 66.730
1412.000 92.832 66.790
1413.000 93.276 66.490
1414.000 93.236 67.020
1415.000 93.138 66.700
1416.000 93.356 67.240
1417.000 93.076 66.960
1418.000 93.144 66.740
1419.000 93.024 67.130
1420.000 92.990 67.010
1421.000 93.126 66.730
1422.000 92.988 66.890
1423.000 93.152 67.430
1424.000 93.332 66.790
1425.000 93.426 67.040
1426.000 93.116 66.720
1427.000 93.054 66.570
1428.000 93.276 66.870
1429.000 93.212 66.830
1430.000 93.240 67.220
1431.000 92.984 66.770
1432.000 93.030 66.900
1433.000 93.182 66.930
1434.000 92.870 66.570
1435.000 93.076 66.980
1436.000 93.214 67.030
1437.000 93.248 67.240
1438.000 93.086 66.690
1439.000 93.462 67.060
1440.000 93.182 66.700
1441.000 93.272 66.440
1442.000 93.330 65.530
1443.000 93.170 66.380
1444.000 93.164 66.550
1445.000 93.164 66.310
1446.000 93.356 66.810
1447.000 93.222 66.950
1448.000 93.064 66.800
1449.000 93.282 66.870
1450.000 93.368 66.560
1451.000 93.376 66.250
1452.000 93.374 66.980
1453.000 93.398 66.720
1454.000 93.244 66.660
1455.000 93.296 66.960
1456.000 93.322 66.770
1457.000 93.300 66.580
1458.000 93.450 67.160
1459.000 93.554 67.000
1460.000 93.472 66.560
1461.000 93.546 66.990
1462.000 93.410 66.720
1463.000 93.374 66.700
1464.000 93.436 66.990
1465.000 93.536 66.790
1466.000 93.502 66.130
1467.000 93.444 66.820
1468.000 93.398 66.320
1469.000 93.328 67.090
1470.000 93.512 66.030
1471.000 93.512 66.610
1472.000 93.570 66.430
1473.000 93.848 66.270
1474.000 93.732 66.660
1475.000 93.638 66.440
1476.000 93.452 66.340
1477.000 93.500 66.940
1478.000 93.572 66.440
1479.000 93.434 66.120
1480.000 93.518 66.860
1481.000 93.626 66.550
1482.000 93.702 66.510
1483.000 93.438 66.800
1484.000 93.742 66.800
1485.000 93.514 67.020
1486.000 93.554 66.520
1487.000 93.716 66.820
1488.000 93.816 67.110
1489.000 93.814 66.710
1490.000 93.724 67.350
1491.000 93.610 66.690
1492.000 93.496 66.060
1493.000 93.652 66.310
1494.000 93.550 66.410
1495.000 93.636 66.210
1496.000 93.584 67.190
1497.000 93.440 66.480
1498.000 93.808 66.960
1499.000 93.758 66.460
1500.000 93.376 66.950
1501.000 93.608 66.610
1502.000 93.658 66.790
1503.000 93.588 66.220
1504.000 93.808 66.400
1505.000 93.624 66.730
1506.000 93.864 67.560
1507.000 93.928 66.390
1508.000 93.702 67.410
1509.000 93.938 66.790
1510.000 93.650 66.470
1511.000 93.910 66.240
1512.000 93.972 66.500
1513.000 93.876 66.130
1514.000 93.720 67.000
1515.000 93.748 66.620
1516.000 93.954 67.130
1517.000 93.884 66.900
1518.000 93.754 66.220
1519.000 93.576 65.900
1520.000 93.862 66.160
1521.000 93.976 66.650
1522.000 93.972 66.920
1523.000 93.972 66.650
1524.000 93.762 66.930
1525.000 93.992 66.780
1526.000 93.834 66.790
1527.000 93.740 66.370
1528.000 94.030 66.890
1529.000 93.856 66.840
1530.000 93.706 67.380
1531.000 93.944 67.150
1532.000 93.830 66.920
1533.000 94.002 66.790
1534.000 93.794 66.300
1535.000 93.808 66.790
1536.000 93.952 66.740
1537.000 93.986 66.590
1538.000 93.872 66.580
1539.000 93.776 66.420
1540.000 94.084 66.600
1541.000 94.038 66.610
1542.000 93.998 66.740
1543.000 94.244 67.220
1544.000 93.982 66.970
1545.000 93.914 66.130
1546.000 94.226 66.250
1547.000 93.960 66.820
1548.000 93.952 66.860
1549.000 93.990 66.600
1550.000 94.064 66.410
1551.000 94.134 66.480
1552.000 94.140 66.580
1553.000 94.076 66.210
1554.000 94.020 66.770
1555.000 93.962 66.280
1556.000 94.074 66.720
1557.000 94.052 67.010
1558.000 94.102 66.650
1559.000 93.642 66.840
1560.000 93.872 66.350
1561.000 94.304 66.870
1562.000 94.068 66.460
1563.000 94.234 65.840
1564.000 94.200 66.580
1565.000 94.316 66.260
1566.000 94.306 66.960
1567.000 94.128 66.960
1568.000 94.412 66.700
1569.000 94.242 67.000
1570.000 94.346 66.440
1571.000 94.238 66.330
1572.000 94.178 66.630
1573.000 94.214 67.020
1574.000 94.182 66.430
1575.000 94.306 66.460
1576.000 94.338 66.630
1577.000 93.866 66.550
1578.000 94.020 66.830
1579.000 94.234 66.750
1580.000 94.492 66.620
1581.000 94.404 66.920
1582.000 94.426 66.960
1583.000 94.564 66.640
1584.000 94.292 66.530
1585.000 94.176 66.680
1586.000 94.204 67.060
1587.000 94.220 66.630
1588.000 94.232 66.790
1589.000 94.340 66.240
1590.000 94.302 66.530
1591.000 94.090 65.570
1592.000 94.370 66.020
1593.000 94.354 66.530
1594.000 94.468 66.410
1595.000 94.622 66.030
1596.000 94.320 66.470
1597.000 94.400 66.830
1598.000 94.388 66.480
1599.000 94.576 66.640
1600.000 94.080 67.000
1601.000 93.932 66.100
1602.000 94.300 66.720
1603.000 94.360 66.560
1604.000 94.358 66.360
1605.000 94.512 66.620
1606.000 94.378 66.580
1607.000 94.482 66.730
1608.000 94.380 66.460
1609.000 94.610 66.360
1610.000 94.388 66.570
1611.000 94.390 66.560
1612.000 94.398 67.270
1613.000 94.554 67.100
1614.000 94.102 67.150
1615.000 94.462 66.340
1616.000 94.274 66.340
1617.000 94.520 66.430
1618.000 94.814 66.590
1619.000 94.568 66.640
1620.000 94.544 66.730
1621.000 94.524 66.620
1622.000 94.464 66.170
1623.000 94.208 66.950
1624.000 94.612 66.490
1625.000 94.436 66.620
1626.000 94.370 66.640
1627.000 94.790 67.020
1628.000 94.440 66.780
1629.000 94.512 66.360
1630.000 94.656 66.290
1631.000 94.366 66.760
1632.000 94.706 66.440
1633.000 94.744 66.350
1634.000 94.630 66.350
1635.000 94.326 66.460
1636.000 94.650 66.780
1637.000 94.842 67.150
1638.000 94.786 66.440
1639.000 94.616 67.150
1640.000 94.584 66.800
1641.000 94.724 67.000
1642.000 94.768 66.420
1643.000 94.846 66.600
1644.000 94.642 66.590
1645.000 94.868 66.370
1646.000 94.628 66.690
1647.000 94.618 66.210
1648.000 94.632 67.250
1649.000 94.446 66.830
1650.000 94.912 66.750
1651.000 94.742 66.650
1652.000 94.462 66.690
1653.000 94.710 66.450
1654.000 95.048 66.710
1655.000 94.828 67.120
1656.000 94.760 66.510
1657.000 94.620 66.800
1658.000 94.718 67.060
1659.000 94.692 66.350
1660.000 94.510 66.710
1661.000 94.566 66.730
1662.000 94.856 66.800
1663.000 94.924 66.590
1664.000 94.732 66.790
1665.000 94.982 66.520
1666.000 94.728 66.500
1667.000 94.804 66.710
1668.000 94.608 66.800
1669.000 94.994 66.450
1670.000 95.108 66.760
1671.000 94.926 65.980
1672.000 94.808 66.290
1673.000 94.562 66.060
1674.000 94.788 66.740
1675.000 94.728 66.390
1676.000 94.906 66.580
1677.000 95.030 66.410
1678.000 94.946 66.380
1679.000 94.872 66.520
1680.000 94.924 66.390
1681.000 94.954 66.600
1682.000 94.840 66.560
1683.000 94.884 66.090
1684.000 95.036 66.460
1685.000 94.954 66.710
1686.000 94.880 66.540
1687.000 95.006 66.860
1688.000 94.954 66.540
1689.000 94.870 67.000
1690.000 94.818 66.460
1691.000 94.906 65.970
1692.000 94.918 66.410
1693.000 94.942 66.610
1694.000 94.986 67.120
1695.000 94.944 66.690
1696.000 95.138 66.710
1697.000 94.844 66.420
1698.000 95.044 66.540
1699.000 94.780 65.920
1700.000 94.948 65.880
1701.000 94.852 65.920
1702.000 95.012 66.420
1703.000 94.846 66.530
1704.000 94.650 66.500
1705.000 95.068 66.420
1706.000 95.010 66.480
1707.000 94.798 66.250
1708.000 95.086 66.530
1709.000 95.280 66.340
1710.000 94.926 66.520
1711.000 95.204 66.190
1712.000 94.848 65.920
1713.000 94.966 66.410
1714.000 94.942 66.580
1715.000 95.078 66.230
1716.000 95.098 66.740
1717.000 95.068 66.000
1718.000 95.090 66.920
1719.000 95.344 66.650
1720.000 95.020 66.080
1721.000 94.984 67.050
1722.000 95.230 66.550
1723.000 95.064 66.240
1724.000 95.242 66.730
1725.000 95.144 66.180
1726.000 95.094 66.310
1727.000 95.046 66.660
1728.000 95.092 66.520
1729.000 95.198 67.100
1730.000 95.176 66.330
1731.000 95.210 66.570
1732.000 95.142 66.370
1733.000 95.136 67.040
1734.000 95.026 66.230
1735.000 95.212 66.700
1736.000 95.178 66.550
1737.000 95.286 66.560
1738.000 95.014 66.570
1739.000 95.012 66.400
1740.000 95.216 66.350
1741.000 95.244 66.390
1742.000 95.172 66.390
1743.000 95.046 66.690
1744.000 95.142 66.990
1745.000 95.110 66.450
1746.000 95.182 67.010
1747.000 95.310 66.990
1748.000 95.388 66.540
1749.000 95.088 66.480
1750.000 95.304 66.850
1751.000 95.244 67.140
1752.000 95.314 66.810
1753.000 95.298 66.630
1754.000 95.394 66.810
1755.000 95.268 66.850
1756.000 95.180 66.330
1757.000 95.076 66.840
1758.000 95.474 66.270
1759.000 95.152 65.740
1760.000 95.188 66.380
1761.000 95.324 66.440
1762.000 95.516 66.290
1763.000 95.130 66.280
1764.000 95.456 66.630
1765.000 95.462 66.830
1766.000 95.376 66.610
1767.000 95.284 66.310
1768.000 95.238 66.830
1769.000 95.480 66.660
1770.000 95.372 66.520
1771.000 95.304 66.660
1772.000 95.124 66.920
1773.000 95.250 66.230
1774.000 95.582 66.920
1775.000 95.338 66.760
1776.000 95.482 66.850
1777.000 95.270 66.730
1778.000 95.442 66.420
1779.000 95.514 66.470
1780.000 95.192 66.910
1781.000 95.590 66.620
1782.000 95.124 66.890
1783.000 95.384 66.440
1784.000 95.284 66.700
1785.000 95.422 66.440
1786.000 95.448 66.870
1787.000 95.492 66.690
1788.000 95.566 66.550
1789.000 95.308 66.320
1790.000 95.494 66.610
1791.000 95.500 66.440
1792.000 95.468 66.050
1793.000 95.332 66.620
1794.000 95.348 66.780
1795.000 95.460 66.270
1796.000 95.300 66.900
1797.000 95.508 66.940
1798.000 95.514 66.890
1799.000 95.498 66.840
1800.000 95.540 66.570
1801.000 95.544 66.800
1802.000 95.448 66.250
1803.000 95.674 66.800
1804.000 95.646 66.580
1805.000 95.524 66.900
1806.000 95.590 66.670
1807.000 95.490 66.550
1808.000 95.646 66.730
1809.000 95.474 66.350
1810.000 95.424 66.320
1811.000 95.752 66.570
1812.000 95.558 66.220
1813.000 95.524 66.570
1814.000 95.358 66.160
1815.000 95.676 67.120
1816.000 95.602 66.650
1817.000 95.506 66.190
1818.000 95.718 66.540
1819.000 95.584 66.290
1820.000 95.672 66.300
1821.000 95.676 66.630
1822.000 95.652 66.450
1823.000 95.474 66.960
1824.000 95.826 66.170
1825.000 95.686 66.430
1826.000 95.502 66.710
1827.000 95.674 66.590
1828.000 95.626 66.720
1829.000 95.754 66.810
1830.000 95.662 66.290
1831.000 95.672 67.000
1832.000 95.428 66.810
1833.000 95.742 66.730
1834.000 96.046 66.360
1835.000 95.830 66.390
1836.000 95.650 66.180
1837.000 95.724 66.850
1838.000 95.642 66.520
1839.000 95.780 66.760
1840.000 95.452 66.470
1841.000 95.850 66.210
1842.000 95.876 66.420
1843.000 95.752 66.180
1844.000 95.780 66.440
1845.000 95.748 66.510
1846.000 95.712 66.680
1847.000 95.702 66.340
1848.000 95.770 66.300
1849.000 95.868 66.300
1850.000 95.730 66.360
1851.000 95.446 65.940
1852.000 95.774 66.260
1853.000 96.010 67.020
1854.000 95.792 66.270
1855.000 95.756 66.920
1856.000 95.744 66.090
1857.000 95.756 66.280
1858.000 95.600 66.200
1859.000 95.786 66.250
1860.000 95.692 66.670
1861.000 95.694 66.640
1862.000 95.604 66.650
1863.000 95.796 66.300
1864.000 95.778 66.560
1865.000 95.714 66.000
1866.000 95.758 66.250
1867.000 95.788 67.200
1868.000 95.854 66.500
1869.000 95.756 66.720
1870.000 95.894 66.420
1871.000 95.866 66.150
1872.000 95.814 66.500
1873.000 95.906 66.330
1874.000 95.682 66.310
1875.000 95.906 66.710
1876.000 95.932 66.560
1877.000 95.938 66.510
1878.000 95.776 66.810
1879.000 95.756 66.800
1880.000 95.950 66.590
1881.000 95.796 66.660
1882.000 95.554 66.400
1883.000 95.900 66.410
1884.000 95.934 66.400
1885.000 95.920 66.360
1886.000 95.928 66.530
1887.000 95.914 66.450
1888.000 96.032 66.330
1889.000 95.858 66.310
1890.000 95.800 66.200
1891.000 95.848 66.760
1892.000 95.782 66.710
1893.000 95.930 66.520
1894.000 96.000 66.540
1895.000 95.902 66.700
1896.000 96.094 66.530
1897.000 95.696 66.420
1898.000 95.920 66.180
1899.000 95.954 66.520
1900.000 95.964 66.490
1901.000 95.646 66.730
1902.000 96.032 66.880
1903.000 96.130 66.480
1904.000 95.980 66.700
1905.000 95.936 66.760
1906.000 95.902 66.600
1907.000 96.222 66.190
1908.000 95.846 66.570
1909.000 96.036 65.900
1910.000 95.856 66.150
1911.000 95.982 66.180
1912.000 96.112 66.570
1913.000 95.978 66.140
1914.000 95.766 66.630
1915.000 96.054 66.330
1916.000 96.128 66.150
1917.000 96.094 65.760
1918.000 96.184 66.590
1919.000 96.140 66.450
1920.000 96.066 66.190
1921.000 95.904 66.200
1922.000 96.336 66.390
1923.000 95.918 66.400
1924.000 96.104 66.310
1925.000 96.124 66.220
1926.000 96.290 66.260
1927.000 96.028 66.640
1928.000 96.030 66.620
1929.000 96.102 66.470
1930.000 96.178 66.070
1931.000 95.796 66.070
1932.000 96.202 66.190
1933.000 96.014 66.300
1934.000 96.048 66.220
1935.000 96.248 66.830
1936.000 96.406 66.350
1937.000 95.850 66.520
1938.000 96.182 66.480
1939.000 96.270 66.430
1940.000 96.170 66.250
1941.000 96.122 66.040
1942.000 96.138 66.610
1943.000 96.116 66.610
1944.000 96.180 66.480
1945.000 95.978 66.370
1946.000 96.170 66.350
1947.000 96.254 66.540
1948.000 96.090 66.420
1949.000 96.282 66.460
1950.000 96.124 66.470
1951.000 96.342 66.670
1952.000 96.170 66.380
1953.000 96.118 66.560
1954.000 96.378 66.000
1955.000 96.116 66.780
1956.000 96.320 66.390
1957.000 96.170 66.780
1958.000 96.080 66.570
1959.000 96.042 66.520
1960.000 96.280 66.140
1961.000 96.192 66.360
1962.000 96.246 66.360
1963.000 96.366 66.240
1964.000 96.240 66.480
1965.000 96.046 66.460
1966.000 96.012 66.590
1967.000 96.472 66.850
1968.000 96.244 66.190
1969.000 96.116 66.430
1970.000 96.286 66.370
1971.000 96.406 66.580
1972.000 96.440 66.120
1973.000 96.146 66.760
1974.000 96.108 66.290
1975.000 96.182 66.840
1976.000 96.322 66.630
1977.000 96.122 66.920
1978.000 96.234 66.800
1979.000 96.284 66.630
1980.000 96.226 66.530
1981.000 96.218 66.600
1982.000 96.282 66.450
1983.000 96.364 66.630
1984.000 96.366 66.640
1985.000 96.272 65.920
1986.000 96.336 66.630
1987.000 96.166 66.730
1988.000 96.520 66.220
1989.000 96.338 67.010
1990.000 96.200 66.450
1991.000 96.358 66.130
1992.000 96.208 66.100
1993.000 96.266 66.370
1994.000 96.332 66.080
1995.000 96.164 66.380
1996.000 96.304 65.890
1997.000 96.334 66.900
1998.000 96.332 66.400
1999.000 96.304 66.860
2000.000 96.382 66.920
2001.000 96.330 66.680
2002.000 96.514 66.860
2003.000 96.178 66.010
2004.000 96.528 66.340
2005.000 96.160 66.310
2006.000 96.354 66.260
2007.000 96.398 66.740
2008.000 96.232 66.480
2009.000 96.484 66.700
2010.000 96.226 66.750
2011.000 96.248 66.370
2012.000 96.530 66.380
2013.000 96.326 66.820
2014.000 96.326 66.230
2015.000 96.348 66.810
2016.000 96.202 65.820
2017.000 96.266 66.490
2018.000 96.416 66.490
2019.000 96.502 66.490
2020.000 96.340 66.470
2021.000 96.502 66.560
2022.000 96.340 66.750
2023.000 96.434 66.510
2024.000 96.270 66.500
2025.000 96.708 66.260
2026.000 96.636 66.240
2027.000 96.344 66.770
2028.000 96.480 66.170
2029.000 96.422 66.650
2030.000 96.460 66.730
2031.000 96.412 66.460
2032.000 96.292 66.530
2033.000 96.612 66.290
2034.000 96.530 66.610
2035.000 96.518 66.340
2036.000 96.326 66.360
2037.000 96.476 66.550
2038.000 96.620 66.670
2039.000 96.642 67.150
2040.000 96.574 66.460
2041.000 96.746 66.780
2042.000 96.604 66.720
2043.000 96.750 66.870
2044.000 96.646 66.650
2045.000 96.352 66.290
2046.000 96.418 65.870
2047.000 96.568 66.670
2048.000 96.550 66.140
2049.000 96.500 66.970
2050.000 96.670 66.550
2051.000 96.664 66.500
2052.000 96.480 66.260
2053.000 96.544 66.810
2054.000 96.696 66.830
2055.000 96.602 66.620
2056.000 96.724 66.490
2057.000 96.420 66.590
2058.000 96.662 66.390
2059.000 96.630 66.380
2060.000 96.548 66.850
2061.000 96.452 66.670
2062.000 96.660 66.400
2063.000 96.574 66.860
2064.000 96.516 66.410
2065.000 96.636 66.470
2066.000 96.474 66.580
2067.000 96.650 66.540
2068.000 96.824 66.230
2069.000 96.430 66.420
2070.000 96.700 66.750
2071.000 96.638 66.610
2072.000 96.572 66.920
2073.000 96.576 66.860
2074.000 96.698 66.680
2075.000 96.606 66.830
2076.000 96.730 66.830
2077.000 96.638 66.540
2078.000 96.632 66.030
2079.000 96.656 66.470
2080.000 96.664 66.050
2081.000 96.680 66.360
2082.000 96.474 66.570
2083.000 96.584 67.240
2084.000 96.482 66.870
2085.000 96.706 66.800
2086.000 96.774 66.410
2087.000 96.612 66.380
2088.000 96.644 66.500
2089.000 96.570 66.920
2090.000 96.622 66.700
2091.000 96.534 67.030
2092.000 96.902 67.080
2093.000 96.740 66.740
2094.000 96.818 66.860
2095.000 96.784 66.890
2096.000 96.880 66.660
2097.000 96.826 66.630
2098.000 96.704 66.740
2099.000 96.692 66.760
2100.000 96.608 66.560
2101.000 96.820 66.410
2102.000 96.636 66.280
2103.000 96.670 66.140
2104.000 96.890 66.650
2105.000 96.508 67.040
2106.000 96.664 66.160
2107.000 96.646 66.510
2108.000 96.748 67.080
2109.000 96.854 66.520
2110.000 96.814 66.690
2111.000 96.682 66.410
2112.000 96.888 66.530
2113.000 96.914 66.750
2114.000 96.966 66.530
2115.000 96.830 66.510
2116.000 96.704 66.560
2117.000 96.788 66.600
2118.000 96.832 67.120
2119.000 96.552 66.670
2120.000 96.634 66.750
2121.000 96.818 66.640
2122.000 96.792 66.400
2123.000 96.756 66.980
2124.000 96.780 66.780
2125.000 96.654 66.450
2126.000 96.920 66.730
2127.000 96.738 66.790
2128.000 96.918 66.100
2129.000 96.834 67.000
2130.000 96.762 66.980
2131.000 97.010 66.470
2132.000 96.900 66.090
2133.000 96.882 66.910
2134.000 96.824 66.240
2135.000 96.964 66.510
2136.000 96.964 66.720
2137.000 96.774 67.010
2138.000 96.886 66.490
2139.000 96.848 66.750
2140.000 97.058 66.570
2141.000 96.820 66.570
2142.000 96.660 66.980
2143.000 96.808 67.020
2144.000 96.744 66.840
2145.000 96.848 66.590
2146.000 96.784 66.700
2147.000 96.802 66.910
2148.000 96.946 66.570
2149.000 96.812 66.920
2150.000 96.920 66.560
2151.000 97.048 66.580
2152.000 96.934 67.070
2153.000 96.898 66.250
2154.000 96.930 67.080
2155.000 96.934 66.880
2156.000 96.888 66.910
2157.000 96.900 66.530
2158.000 96.742 66.340
2159.000 96.792 67.080
2160.000 96.916 66.920
2161.000 96.962 66.720
2162.000 96.902 66.730
2163.000 96.980 66.700
2164.000 96.764 67.110
2165.000 97.056 66.660
2166.000 96.900 66.630
2167.000 96.964 66.840
2168.000 96.714 66.260
2169.000 96.842 66.300
2170.000 96.870 66.320
2171.000 96.914 66.650
2172.000 96.866 66.900
2173.000 97.102 66.320
2174.000 97.086 66.980
2175.000 97.066 66.490
2176.000 96.994 66.850
2177.000 96.898 66.650
2178.000 96.996 66.650
2179.000 96.866 66.840
2180.000 96.902 66.460
2181.000 96.806 66.430
2182.000 96.960 66.580
2183.000 97.146 66.660
2184.000 96.980 67.080
2185.000 97.050 66.280
2186.000 96.990 66.880
2187.000 96.996 66.650
2188.000 96.968 66.920
2189.000 97.088 66.640
2190.000 96.968 66.190
2191.000 96.838 66.710
2192.000 96.962 66.520
2193.000 97.104 66.780
2194.000 96.992 66.550
2195.000 96.974 66.800
2196.000 96.810 66.860
2197.000 96.898 66.720
2198.000 96.920 66.700
2199.000 97.048 66.540
2200.000 97.132 66.600
2201.000 96.850 66.630
2202.000 96.940 66.340
2203.000 97.150 66.550
2204.000 96.866 67.170
2205.000 97.018 66.690
2206.000 97.148 66.730
2207.000 97.010 66.790
2208.000 96.954 66.690
2209.000 96.974 66.770
2210.000 96.886 66.630
2211.000 96.878 66.730
2212.000 97.020 66.350
2213.000 97.024 66.490
2214.000 97.174 66.790
2215.000 96.796 66.570
2216.000 96.954 66.820
2217.000 97.176 66.630
2218.000 96.962 66.910
2219.000 97.190 66.770
2220.000 96.892 66.600
2221.000 97.122 66.820
2222.000 97.196 66.480
2223.000 97.212 66.690
2224.000 97.190 66.160
2225.000 97.110 66.960
2226.000 96.934 66.370
2227.000 97.226 66.600
2228.000 96.968 66.670
2229.000 97.024 66.270
2230.000 97.144 66.730
2231.000 97.008 66.380
2232.000 97.190 66.440
2233.000 97.126 66.490
2234.000 97.130 66.740
2235.000 97.240 66.480
2236.000 97.052 66.710
2237.000 97.156 66.830
2238.000 97.058 66.620
2239.000 97.080 66.590
2240.000 97.288 66.720
2241.000 97.266 66.700
2242.000 97.176 66.610
2243.000 96.922 67.200
2244.000 97.128 66.960
2245.000 97.368 67.010
2246.000 97.058 66.070
2247.000 97.156 66.860
2248.000 97.148 66.850
2249.000 97.148 67.300
2250.000 97.222 66.410
2251.000 96.924 66.510
2252.000 97.174 66.870
2253.000 97.144 66.870
2254.000 97.112 66.370
2255.000 97.136 66.480
2256.000 97.164 66.570
2257.000 97.082 66.900
2258.000 97.182 66.820
2259.000 97.192 66.340
2260.000 97.162 66.730
2261.000 97.262 66.310
2262.000 97.266 66.590
2263.000 97.264 66.510
2264.000 97.274 66.560
2265.000 97.176 66.880
2266.000 97.022 66.740
2267.000 97.256 67.000
2268.000 97.150 66.780
2269.000 97.202 66.750
2270.000 97.334 66.710
2271.000 97.212 66.980
2272.000 97.054 66.380
2273.000 97.278 66.780
2274.000 97.170 66.780
2275.000 97.242 66.860
2276.000 97.138 66.830
2277.000 97.060 66.490
2278.000 97.180 66.510
2279.000 97.152 66.710
2280.000 97.258 66.330
2281.000 97.184 66.780
2282.000 97.180 67.000
2283.000 97.424 66.430
2284.000 97.258 66.710
2285.000 97.132 66.800
2286.000 97.144 66.590
2287.000 97.118 66.390
2288.000 97.448 66.310
2289.000 97.248 66.210
2290.000 97.430 66.480
2291.000 97.414 67.040
2292.000 97.258 66.350
2293.000 97.190 66.700
2294.000 97.196 66.470
2295.000 97.252 66.920
2296.000 97.338 66.650
2297.000 97.298 66.610
2298.000 97.032 66.270
2299.000 97.414 66.270
2300.000 97.268 66.890
2301.000 97.298 66.540
2302.000 97.218 66.620
2303.000 97.268 65.960
2304.000 97.384 66.820
2305.000 97.238 66.910
2306.000 97.320 66.450
2307.000 97.088 66.240
2308.000 97.130 66.370
2309.000 97.296 66.730
2310.000 97.218 66.750
2311.000 97.318 66.740
2312.000 97.346 66.520
2313.000 97.308 66.880
2314.000 97.300 66.740
2315.000 97.298 66.520
2316.000 97.316 66.560
2317.000 97.164 66.270
2318.000 97.268 66.640
2319.000 97.410 66.380
2320.000 97.472 66.780
2321.000 97.326 66.940
2322.000 97.448 66.680
2323.000 97.348 66.540
2324.000 97.320 66.750
2325.000 97.498 66.210
2326.000 97.308 66.130
2327.000 97.312 66.570
2328.000 97.278 65.940
2329.000 97.322 66.730
2330.000 97.228 66.300
2331.000 97.348 66.080
2332.000 97.400 67.040
2333.000 97.266 66.750
2334.000 97.454 66.350
2335.000 97.260 66.790
2336.000 97.402 66.370
2337.000 97.440 66.540
2338.000 97.390 66.740
2339.000 97.340 66.420
2340.000 97.546 66.810
2341.000 97.258 66.880
2342.000 97.394 66.410
2343.000 97.290 66.790
2344.000 97.370 66.820
2345.000 97.342 66.490
2346.000 97.444 66.720
2347.000 97.566 66.700
2348.000 97.426 66.810
2349.000 97.368 66.270
2350.000 97.434 67.060
2351.000 97.324 67.050
2352.000 97.280 66.250
2353.000 97.442 66.320
2354.000 97.430 66.180
2355.000 97.592 66.270
2356.000 97.324 66.510
2357.000 97.360 66.310
2358.000 97.390 66.350
2359.000 97.468 66.420
2360.000 97.414 66.660
2361.000 97.534 66.430
2362.000 97.476 66.630
2363.000 97.494 66.720
2364.000 97.360 66.770
2365.000 97.298 67.330
2366.000 97.328 67.070
2367.000 97.462 66.400
2368.000 97.452 66.850
2369.000 97.540 66.830
2370.000 97.320 66.000
2371.000 97.530 66.530
2372.000 97.438 66.320
2373.000 97.244 66.350
2374.000 97.488 66.550
2375.000 97.616 66.860
2376.000 97.520 67.030
2377.000 97.436 66.330
2378.000 97.574 66.200
2379.000 97.478 66.930
2380.000 97.342 66.700
2381.000 97.344 66.710
2382.000 97.438 66.860
2383.000 97.366 67.080
2384.000 97.428 66.610
2385.000 97.572 66.570
2386.000 97.486 66.710
2387.000 97.448 66.870
2388.000 97.574 66.550
2389.000 97.444 66.280
2390.000 97.632 66.490
2391.000 97.574 66.830
2392.000 97.622 66.370
2393.000 97.652 66.740
2394.000 97.398 67.130
2395.000 97.468 66.350
2396.000 97.710 66.450
2397.000 97.588 66.480
2398.000 97.378 66.880
2399.000 97.554 66.680
2400.000 97.580 66.370
2401.000 97.616 66.610
2402.000 97.660 66.590
2403.000 97.572 66.120
2404.000 97.598 66.260
2405.000 97.576 66.760
2406.000 97.498 66.790
2407.000 97.526 66.830
2408.000 97.596 66.680
2409.000 97.460 66.700
2410.000 97.552 66.710
2411.000 97.550 66.590
2412.000 97.546 66.530
2413.000 97.570 66.450
2414.000 97.596 66.690
2415.000 97.582 66.270
2416.000 97.512 66.710
2417.000 97.418 66.750
2418.000 97.428 66.480
2419.000 97.520 66.530
2420.000 97.466 66.360
2421.000 97.558 66.460
2422.000 97.696 66.580
2423.000 97.654 66.980
2424.000 97.688 66.690
2425.000 97.468 66.770
2426.000 97.492 66.670
2427.000 97.658 66.300
2428.000 97.482 66.980
2429.000 97.508 66.920
2430.000 97.602 66.510
2431.000 97.438 66.210
2432.000 97.510 66.670
2433.000 97.438 66.710
2434.000 97.524 66.800
2435.000 97.586 66.500
2436.000 97.594 67.220
2437.000 97.724 66.920
2438.000 97.458 66.700
2439.000 97.604 66.580
2440.000 97.528 66.840
2441.000 97.648 66.580
2442.000 97.608 66.430
2443.000 97.650 66.910
2444.000 97.426 66.370
2445.000 97.494 66.750
2446.000 97.700 66.900
2447.000 97.784 66.860
2448.000 97.524 66.540
2449.000 97.590 66.100
2450.000 97.520 66.620
2451.000 97.730 66.710
2452.000 97.692 67.100
2453.000 97.658 66.530
2454.000 97.602 66.910
2455.000 97.624 67.100
2456.000 97.690 66.690
2457.000 97.812 66.440
2458.000 97.614 66.840
2459.000 97.598 66.550
2460.000 97.534 66.170
2461.000 97.650 66.820
2462.000 97.506 67.090
2463.000 97.564 66.510
2464.000 97.506 66.550
2465.000 97.532 66.480
2466.000 97.628 66.640
2467.000 97.726 66.910
2468.000 97.508 66.520
2469.000 97.660 66.910
2470.000 97.752 66.260
2471.000 97.462 66.670
2472.000 97.684 66.210
2473.000 97.630 67.070
2474.000 97.674 66.520
2475.000 97.634 66.490
2476.000 97.716 66.480
2477.000 97.726 66.440
2478.000 97.664 67.110
2479.000 97.652 67.110
2480.000 97.634 66.610
2481.000 97.726 66.450
2482.000 97.696 66.700
2483.000 97.758 66.650
2484.000 97.810 66.510
2485.000 97.802 66.190
2486.000 97.616 66.480
2487.000 97.712 66.600
2488.000 97.658 66.720
2489.000 97.660 67.240
2490.000 97.760 66.640
2491.000 97.654 67.010
2492.000 97.678 66.560
2493.000 97.766 67.330
2494.000 97.724 66.980
2495.000 97.766 66.530
2496.000 97.736 67.030
2497.000 97.600 66.790
2498.000 97.842 66.610
2499.000 97.704 66.510
2500.000 97.790 67.140
2501.000 97.818 66.680
2502.000 97.782 66.510
2503.000 97.766 67.000
2504.000 97.726 67.000
2505.000 97.906 66.720
2506.000 97.726 66.720
2507.000 97.636 66.660
2508.000 97.796 66.710
2509.000 97.646 66.640
2510.000 97.724 66.480
2511.000 97.604 66.750
2512.000 97.720 66.770
2513.000 97.778 66.880
2514.000 97.816 67.050
2515.000 97.398 66.530
2516.000 97.798 66.810
2517.000 97.760 66.890
2518.000 97.788 66.950
2519.000 97.788 66.920
2520.000 97.590 66.730
2521.000 97.768 66.230
2522.000 97.862 66.850
2523.000 97.804 66.630
2524.000 97.762 66.400
2525.000 97.642 66.450
2526.000 97.894 66.680
2527.000 97.770 66.780
2528.000 97.792 66.620
2529.000 97.998 66.480
2530.000 97.636 66.600
2531.000 97.872 67.020
2532.000 97.710 66.980
2533.000 97.844 66.980
2534.000 97.840 66.640
2535.000 97.808 66.430
2536.000 97.862 66.750
2537.000 97.790 66.910
2538.000 97.854 66.760
2539.000 97.814 66.790
2540.000 97.856 66.790
2541.000 97.786 66.030
2542.000 97.842 66.660
2543.000 97.806 66.300
2544.000 97.776 66.590
2545.000 97.880 66.450
2546.000 97.794 67.010
2547.000 97.660 66.930
2548.000 97.734 66.850
2549.000 97.798 66.750
2550.000 97.838 66.130
2551.000 98.064 66.540
2552.000 97.834 66.090
2553.000 97.806 66.920
2554.000 97.792 66.850
2555.000 97.838 66.250
2556.000 97.928 66.660
2557.000 97.914 66.640
2558.000 97.808 66.830
2559.000 97.884 66.710
2560.000 97.730 66.830
2561.000 97.820 66.730
2562.000 98.008 66.640
2563.000 97.874 67.300
2564.000 97.878 66.580
2565.000 98.078 66.690
2566.000 97.696 66.440
2567.000 97.828 66.530
2568.000 98.012 66.760
2569.000 97.928 66.770
2570.000 97.892 66.890
2571.000 97.920 66.770
2572.000 97.896 66.720
2573.000 97.726 66.220
2574.000 97.892 66.480
2575.000 97.662 66.700
2576.000 97.882 66.580
2577.000 97.726 67.080
2578.000 97.948 66.600
2579.000 97.860 66.800
2580.000 97.930 66.560
2581.000 97.982 66.510
2582.000 97.804 66.690
2583.000 97.882 66.430
2584.000 97.606 66.450
2585.000 97.796 66.610
2586.000 97.934 66.410
2587.000 98.164 66.710
2588.000 97.880 66.600
2589.000 97.978 66.970
2590.000 97.802 66.850
2591.000 97.860 66.710
2592.000 97.926 66.890
2593.000 97.848 67.090
2594.000 97.894 66.830
2595.000 97.962 66.910
2596.000 98.038 66.650
2597.000 97.714 66.790
2598.000 97.816 66.580
2599.000 97.990 66.510
2600.000 97.940 66.710
2601.000 97.908 66.620
2602.000 97.874 66.850
2603.000 97.996 66.620
2604.000 98.008 66.740
2605.000 97.912 66.280
2606.000 97.940 66.890
2607.000 97.780 66.770
2608.000 97.952 66.970
2609.000 98.032 66.780
2610.000 97.844 66.270
2611.000 97.788 66.310
2612.000 97.940 66.640
2613.000 97.888 66.390
2614.000 98.040 66.610
2615.000 98.014 66.790
2616.000 97.860 66.740
2617.000 97.914 66.750
2618.000 98.066 66.580
2619.000 97.968 66.660
2620.000 98.024 66.850
2621.000 97.998 66.480
2622.000 97.894 66.470
2623.000 97.882 66.660
2624.000 97.980 66.630
2625.000 98.000 66.710
2626.000 97.964 66.540
2627.000 98.158 66.790
2628.000 98.040 66.610
2629.000 98.058 66.850
2630.000 97.972 66.150
2631.000 98.104 66.380
2632.000 98.052 66.710
2633.000 98.044 66.620
2634.000 97.838 66.750
2635.000 97.926 66.700
2636.000 97.938 66.420
2637.000 97.880 66.800
2638.000 98.006 66.910
2639.000 97.942 66.930
2640.000 97.890 66.780
2641.000 98.028 66.580
2642.000 97.954 66.850
2643.000 97.930 66.660
2644.000 98.024 66.840
2645.000 98.044 66.910
2646.000 98.042 66.500
2647.000 98.104 66.710
2648.000 97.962 66.800
2649.000 97.980 67.060
2650.000 97.962 66.720
2651.000 98.074 67.230
2652.000 98.090 66.710
2653.000 98.070 66.980
2654.000 97.916 66.920
2655.000 97.944 66.840
2656.000 98.028 67.040
2657.000 97.764 66.260
2658.000 98.040 66.590
2659.000 98.140 67.050
2660.000 98.120 66.370
2661.000 98.008 66.870
2662.000 98.032 66.970
2663.000 97.924 66.830
2664.000 97.930 66.600
2665.000 98.072 66.600
2666.000 97.986 66.730
2667.000 98.122 66.570
2668.000 98.020 66.930
2669.000 98.134 66.580
2670.000 98.110 66.650
2671.000 98.148 66.770
2672.000 98.038 66.690
2673.000 98.162 66.750
2674.000 97.978 66.720
2675.000 97.928 66.620
2676.000 98.018 66.660
2677.000 97.948 66.960
2678.000 98.098 66.660
2679.000 98.118 67.000
2680.000 98.080 66.400
2681.000 98.102 66.870
2682.000 97.954 66.960
2683.000 98.080 66.830
2684.000 97.954 66.960
2685.000 98.062 67.090
2686.000 98.030 66.790
2687.000 98.176 66.760
2688.000 97.914 66.930
2689.000 98.064 67.070
2690.000 98.070 66.580
2691.000 98.036 66.800
2692.000 98.130 66.920
2693.000 98.058 66.840
2694.000 98.136 66.860
2695.000 98.240 66.720
2696.000 98.140 66.970
2697.000 98.080 66.270
2698.000 98.022 66.810
2699.000 98.088 67.040
2700.000 98.096 66.580
2701.000 98.128 66.520
2702.000 98.048 66.640
2703.000 98.144 66.920
2704.000 98.220 66.840
2705.000 98.064 67.490
2706.000 98.034 66.740
2707.000 98.014 66.500
2708.000 98.100 66.590
2709.000 97.888 66.710
2710.000 98.044 66.570
2711.000 98.176 66.730
2712.000 98.176 66.990
2713.000 98.154 66.700
2714.000 98.220 66.460
2715.000 98.114 66.710
2716.000 98.120 66.550
2717.000 98.050 66.590
2718.000 98.136 66.760
2719.000 98.192 67.090
2720.000 98.174 67.060
2721.000 97.992 66.630
2722.000 98.112 67.260
2723.000 98.226 67.020
2724.000 98.054 66.820
2725.000 98.158 66.840
2726.000 98.102 66.600
2727.000 98.152 66.620
2728.000 98.268 66.690
2729.000 98.200 66.750
2730.000 98.066 66.590
2731.000 98.180 66.830
2732.000 98.242 66.640
2733.000 98.188 66.780
2734.000 98.264 66.850
2735.000 98.150 66.540
2736.000 98.076 66.380
2737.000 98.132 66.870
2738.000 98.126 66.540
2739.000 98.062 66.730
2740.000 98.136 66.350
2741.000 98.168 66.570
2742.000 98.194 67.040
2743.000 98.172 67.150
2744.000 98.222 67.050
2745.000 98.202 67.370
2746.000 98.198 67.060
2747.000 98.160 66.560
2748.000 98.078 66.900
2749.000 98.246 66.960
2750.000 98.256 66.940
2751.000 98.072 67.450
2752.000 98.186 67.130
2753.000 98.122 67.590
2754.000 97.984 66.840
2755.000 98.162 67.160
2756.000 98.316 66.900
2757.000 98.164 67.060
2758.000 98.094 67.270
2759.000 98.144 67.110
2760.000 98.366 66.680
2761.000 98.276 66.870
2762.000 98.054 67.340
2763.000 98.132 66.710
2764.000 98.314 66.640
2765.000 98.190 66.880
2766.000 98.256 67.040
2767.000 98.140 67.060
2768.000 98.174 66.840
2769.000 98.128 66.900
2770.000 98.180 66.930
2771.000 98.190 66.530
2772.000 98.186 66.650
2773.000 98.254 67.080
2774.000 98.170 66.940
2775.000 98.234 66.930
2776.000 98.384 66.900
2777.000 98.312 67.320
2778.000 98.172 67.040
2779.000 98.300 67.250
2780.000 98.210 67.090
2781.000 98.298 67.070
2782.000 98.238 67.050
2783.000 98.284 67.070
2784.000 98.196 67.270
2785.000 98.144 66.620
2786.000 98.122 66.710
2787.000 98.248 67.100
2788.000 98.162 66.790
2789.000 98.350 67.090
2790.000 98.204 66.980
2791.000 98.266 67.340
2792.000 98.186 67.300
2793.000 98.226 67.070
2794.000 98.342 67.310
2795.000 98.122 66.760
2796.000 98.158 67.150
2797.000 98.262 67.160
2798.000 98.360 66.570
2799.000 98.124 66.450
2800.000 98.314 67.160
2801.000 98.174 67.030
2802.000 98.218 66.930
2803.000 98.334 66.950
2804.000 98.320 66.620
2805.000 98.344 66.780
2806.000 98.164 66.920
2807.000 98.220 66.850
2808.000 98.284 66.960
2809.000 98.318 66.810
2810.000 98.340 66.850
2811.000 98.308 67.170
2812.000 98.216 67.000
2813.000 98.306 67.150
2814.000 98.368 66.990
2815.000 98.290 66.570
2816.000 98.332 67.000
2817.000 98.326 67.490
2818.000 98.290 66.760
2819.000 98.288 66.850
2820.000 98.272 66.950
2821.000 98.236 66.600
2822.000 98.350 66.910
2823.000 98.226 67.230
2824.000 98.316 67.470
2825.000 98.296 66.350
2826.000 98.306 66.850
2827.000 98.308 66.900
2828.000 98.388 67.030
2829.000 98.448 66.960
2830.000 98.372 67.130
2831.000 98.306 67.060
2832.000 98.308 66.950
2833.000 98.166 67.150
2834.000 98.344 66.840
2835.000 98.282 67.000
2836.000 98.366 67.070
2837.000 98.330 67.120
2838.000 98.252 67.000
2839.000 98.264 66.550
2840.000 98.158 66.910
2841.000 98.252 66.890
2842.000 98.100 66.960
2843.000 98.318 66.970
2844.000 98.346 66.570
2845.000 98.314 67.320
2846.000 98.184 66.850
2847.000 98.232 66.360
2848.000 98.326 66.400
2849.000 98.282 66.780
2850.000 98.342 66.690
2851.000 98.326 66.870
2852.000 98.324 66.890
2853.000 98.434 66.620
2854.000 98.410 67.180
2855.000 98.356 66.780
2856.000 98.354 66.740
2857.000 98.204 67.210
2858.000 98.442 66.750
2859.000 98.326 66.890
2860.000 98.372 66.910
2861.000 98.398 67.190
2862.000 98.378 67.610
2863.000 98.274 66.860
2864.000 98.376 66.900
2865.000 98.432 67.020
2866.000 98.250 67.110
2867.000 98.206 67.150
2868.000 98.334 67.050
2869.000 98.372 67.050
2870.000 98.416 66.820
2871.000 98.290 67.200
2872.000 98.236 66.830
2873.000 98.466 66.600
2874.000 98.398 67.350
2875.000 98.378 67.070
2876.000 98.348 66.930
2877.000 98.396 67.100
2878.000 98.286 66.520
2879.000 98.386 66.730
2880.000 98.390 67.200
2881.000 98.404 67.000
2882.000 98.442 66.850
2883.000 98.476 66.960
2884.000 98.396 66.750
2885.000 98.512 66.560
2886.000 98.350 66.940
2887.000 98.390 67.010
2888.000 98.312 66.900
2889.000 98.414 66.760
2890.000 98.384 67.060
2891.000 98.368 67.140
2892.000 98.410 66.830
2893.000 98.306 67.070
2894.000 98.338 67.140
2895.000 98.506 67.020
2896.000 98.332 67.180
2897.000 98.358 66.930
2898.000 98.454 66.980
2899.000 98.490 66.840
2900.000 98.338 66.950
2901.000 98.466 66.910
2902.000 98.378 66.640
2903.000 98.358 67.000
2904.000 98.440 66.950
2905.000 98.360 67.170
2906.000 98.504 66.820
2907.000 98.388 67.100
2908.000 98.492 66.950
2909.000 98.354 67.010
2910.000 98.300 66.830
2911.000 98.380 66.980
2912.000 98.420 66.380
2913.000 98.432 66.630
2914.000 98.316 66.630
2915.000 98.390 66.950
2916.000 98.424 66.800
2917.000 98.296 66.900
2918.000 98.390 66.730
2919.000 98.390 66.870
2920.000 98.418 66.640
2921.000 98.446 66.950
2922.000 98.412 67.250
2923.000 98.512 66.820
2924.000 98.380 66.880
2925.000 98.414 67.440
2926.000 98.610 67.090
2927.000 98.478 66.730
2928.000 98.420 66.870
2929.000 98.444 66.920
2930.000 98.392 66.980
2931.000 98.382 67.110
2932.000 98.368 66.750
2933.000 98.512 67.100
2934.000 98.430 67.010
2935.000 98.342 66.930
2936.000 98.354 66.810
2937.000 98.426 67.000
2938.000 98.374 67.120
2939.000 98.568 66.730
2940.000 98.528 66.980
2941.000 98.492 67.060
2942.000 98.450 67.170
2943.000 98.484 66.710
2944.000 98.368 67.110
2945.000 98.400 67.110
2946.000 98.474 66.930
2947.000 98.438 66.920
2948.000 98.310 66.380
2949.000 98.350 67.200
2950.000 98.418 67.220
2951.000 98.522 67.320
2952.000 98.404 67.040
2953.000 98.378 66.910
2954.000 98.518 67.370
2955.000 98.246 66.750
2956.000 98.498 67.060
2957.000 98.514 67.390
2958.000 98.472 67.050
2959.000 98.492 67.000
2960.000 98.390 67.170
2961.000 98.540 67.290
2962.000 98.620 66.970
2963.000 98.456 67.130
2964.000 98.518 66.990
2965.000 98.496 66.570
2966.000 98.640 66.710
2967.000 98.504 67.020
2968.000 98.438 67.200
2969.000 98.388 67.550
2970.000 98.406 67.340
2971.000 98.570 67.120
2972.000 98.490 67.380
2973.000 98.566 67.200
2974.000 98.520 66.680
2975.000 98.386 67.220
2976.000 98.560 66.750
2977.000 98.418 67.090
2978.000 98.556 67.020
2979.000 98.470 67.040
2980.000 98.526 67.180
2981.000 98.460 66.950
2982.000 98.500 66.880
2983.000 98.408 66.920
2984.000 98.512 66.780
2985.000 98.506 67.180
2986.000 98.514 67.090
2987.000 98.320 66.830
2988.000 98.392 67.030
2989.000 98.498 66.950
2990.000 98.468 66.570
2991.000 98.586 66.690
2992.000 98.462 66.900
2993.000 98.508 66.980
2994.000 98.426 67.080
2995.000 98.614 67.050
2996.000 98.518 67.190
2997.000 98.452 67.110
2998.000 98.426 66.820
2999.000 98.576 66.650
3000.000 98.474 66.930
3001.000 98.490 66.630
3002.000 98.482 67.040
3003.000 98.548 67.230
3004.000 98.604 67.270
3005.000 98.512 66.820
3006.000 98.572 66.480
3007.000 98.468 67.160
3008.000 98.510 66.890
3009.000 98.596 67.160
3010.000 98.570 67.070
3011.000 98.592 66.540
3012.000 98.556 66.590
3013.000 98.586 66.940
3014.000 98.574 66.710
3015.000 98.466 66.860
3016.000 98.490 66.910
3017.000 98.534 67.170
3018.000 98.508 66.870
3019.000 98.594 66.930
3020.000 98.444 67.010
3021.000 98.380 66.940
3022.000 98.348 67.220
3023.000 98.620 66.600
3024.000 98.588 66.620
3025.000 98.510 67.260
3026.000 98.580 66.990
3027.000 98.616 66.720
3028.000 98.466 66.750
3029.000 98.550 66.820
3030.000 98.608 67.050
3031.000 98.594 67.100
3032.000 98.716 66.910
3033.000 98.542 66.890
3034.000 98.516 67.050
3035.000 98.454 66.610
3036.000 98.550 66.670
3037.000 98.572 66.530
3038.000 98.608 66.890
3039.000 98.584 66.960
3040.000 98.560 66.590
3041.000 98.508 66.280
3042.000 98.476 66.800
3043.000 98.624 66.820
3044.000 98.670 66.730
3045.000 98.556 66.710
3046.000 98.604 66.950
3047.000 98.536 67.050
3048.000 98.530 66.730
3049.000 98.528 66.870
3050.000 98.420 66.910
3051.000 98.586 66.520
3052.000 98.640 66.750
3053.000 98.552 66.810
3054.000 98.646 67.350
3055.000 98.428 67.000
3056.000 98.548 67.070
3057.000 98.492 66.960
3058.000 98.570 67.270
3059.000 98.582 67.090
3060.000 98.612 67.040
3061.000 98.596 67.170
3062.000 98.536 66.740
3063.000 98.618 66.840
3064.000 98.574 66.960
3065.000 98.610 67.010
3066.000 98.596 67.150
3067.000 98.610 67.170
3068.000 98.548 66.900
3069.000 98.610 66.930
3070.000 98.626 66.480
3071.000 98.676 66.780
3072.000 98.618 67.120
3073.000 98.500 66.960
3074.000 98.464 66.290
3075.000 98.650 66.750
3076.000 98.694 66.890
3077.000 98.660 67.140
3078.000 98.542 67.020
3079.000 98.642 67.070
3080.000 98.614 66.610
3081.000 98.682 66.760
3082.000 98.632 66.700
3083.000 98.628 66.860
3084.000 98.568 66.890
3085.000 98.640 67.090
3086.000 98.622 66.940
3087.000 98.484 66.920
3088.000 98.670 66.580
3089.000 98.676 66.610
3090.000 98.606 66.850
3091.000 98.576 66.990
3092.000 98.632 67.200
3093.000 98.592 66.940
3094.000 98.628 67.190
3095.000 98.550 67.090
3096.000 98.582 66.580
3097.000 98.632 67.450
3098.000 98.660 66.990
3099.000 98.612 67.180
3100.000 98.544 67.150
3101.000 98.592 67.210
3102.000 98.686 67.110
3103.000 98.692 66.360
3104.000 98.556 66.870
3105.000 98.558 66.890
3106.000 98.680 66.700
3107.000 98.574 66.740
3108.000 98.668 66.900
3109.000 98.706 66.700
3110.000 98.688 66.850
3111.000 98.656 66.910
3112.000 98.704 66.910
3113.000 98.704 67.160
3114.000 98.634 67.020
3115.000 98.708 66.630
3116.000 98.638 66.960
3117.000 98.698 67.530
3118.000 98.502 67.140
3119.000 98.722 66.920
3120.000 98.654 67.080
3121.000 98.664 66.930
3122.000 98.624 66.830
3123.000 98.528 66.870
3124.000 98.684 67.320
3125.000 98.658 66.860
3126.000 98.536 67.010
3127.000 98.730 67.020
3128.000 98.580 66.490
3129.000 98.644 66.610
3130.000 98.644 66.830
3131.000 98.734 66.930
3132.000 98.646 66.950
3133.000 98.568 66.670
3134.000 98.584 67.060
3135.000 98.616 67.330
3136.000 98.672 67.170
3137.000 98.710 66.860
3138.000 98.624 66.720
3139.000 98.676 66.370
3140.000 98.702 67.010
3141.000 98.744 66.620
3142.000 98.732 66.790
3143.000 98.714 67.230
3144.000 98.714 66.800
3145.000 98.574 66.960
3146.000 98.584 66.710
3147.000 98.604 66.960
3148.000 98.684 66.850
3149.000 98.596 66.950
3150.000 98.788 66.520
3151.000 98.748 67.120
3152.000 98.598 66.780
3153.000 98.738 66.650
3154.000 98.736 66.920
3155.000 98.648 66.850
3156.000 98.726 66.680
3157.000 98.608 66.920
3158.000 98.762 66.880
3159.000 98.692 66.650
3160.000 98.600 67.150
3161.000 98.692 66.380
3162.000 98.626 66.740
3163.000 98.802 66.830
3164.000 98.626 66.510
3165.000 98.716 66.770
3166.000 98.538 66.740
3167.000 98.694 67.050
3168.000 98.730 66.730
3169.000 98.698 66.840
3170.000 98.658 66.810
3171.000 98.692 67.140
3172.000 98.696 67.220
3173.000 98.666 66.910
3174.000 98.590 66.920
3175.000 98.692 67.150
3176.000 98.674 66.710
3177.000 98.666 67.060
3178.000 98.672 67.120
3179.000 98.686 67.120
3180.000 98.844 67.450
3181.000 98.774 67.430
3182.000 98.764 67.020
3183.000 98.660 67.180
3184.000 98.712 66.760
3185.000 98.690 67.370
3186.000 98.704 67.100
3187.000 98.652 66.810
3188.000 98.662 66.590
3189.000 98.592 67.180
3190.000 98.868 66.690
3191.000 98.778 66.930
3192.000 98.726 66.660
3193.000 98.772 67.070
3194.000 98.754 66.660
3195.000 98.664 67.040
3196.000 98.680 66.890
3197.000 98.852 67.130
3198.000 98.708 66.970
3199.000 98.702 67.370
3200.000 98.698 66.790
3201.000 98.670 66.950
3202.000 98.820 67.030
3203.000 98.784 67.010
3204.000 98.860 67.210
3205.000 98.776 66.780
3206.000 98.712 67.170
3207.000 98.738 66.970
3208.000 98.774 67.040
3209.000 98.724 66.960
3210.000 98.836 67.000
3211.000 98.774 67.350
3212.000 98.836 67.080
3213.000 98.784 67.080
3214.000 98.698 66.830
3215.000 98.726 66.970
3216.000 98.724 66.760
3217.000 98.700 67.080
3218.000 98.720 67.080
3219.000 98.750 66.840
3220.000 98.792 67.020
3221.000 98.702 66.800
3222.000 98.710 67.070
3223.000 98.736 66.550
3224.000 98.844 66.950
3225.000 98.810 67.170
3226.000 98.784 66.850
3227.000 98.704 67.020
3228.000 98.728 66.980
3229.000 98.766 67.060
3230.000 98.766 66.630
3231.000 98.766 67.030
3232.000 98.722 67.180
3233.000 98.774 66.920
3234.000 98.750 67.260
3235.000 98.818 67.120
3236.000 98.752 66.950
3237.000 98.758 66.830
3238.000 98.682 67.140
3239.000 98.768 66.840
3240.000 98.656 66.800
3241.000 98.750 66.910
3242.000 98.750 67.030
3243.000 98.702 67.040
3244.000 98.752 67.030
3245.000 98.782 66.970
3246.000 98.808 66.910
3247.000 98.700 67.300
3248.000 98.802 66.920
3249.000 98.876 67.020
3250.000 98.746 66.870
3251.000 98.764 67.400
3252.000 98.808 66.860
3253.000 98.808 66.990
3254.000 98.840 66.580
3255.000 98.750 67.430
3256.000 98.804 67.140
3257.000 98.792 66.950
3258.000 98.894 67.010
3259.000 98.754 67.040
3260.000 98.730 66.920
3261.000 98.890 67.050
3262.000 98.784 67.230
3263.000 98.816 67.200
3264.000 98.846 67.500
3265.000 98.874 66.870
3266.000 98.816 66.980
3267.000 98.816 67.070
3268.000 98.758 66.630
3269.000 98.680 67.120
3270.000 98.818 67.190
3271.000 98.808 67.140
3272.000 98.816 67.070
3273.000 98.756 67.470
3274.000 98.786 67.020
3275.000 98.820 67.220
3276.000 98.758 66.830
3277.000 98.830 66.980
3278.000 98.804 67.290
3279.000 98.854 66.950
3280.000 98.740 67.030
3281.000 98.694 66.720
3282.000 98.826 66.980
3283.000 98.798 67.410
3284.000 98.800 67.150
3285.000 98.794 66.830
3286.000 98.896 67.200
3287.000 98.810 66.980
3288.000 98.810 67.300
3289.000 98.804 67.220
3290.000 98.760 67.050
3291.000 98.660 67.030
3292.000 98.832 67.130
3293.000 98.770 67.030
3294.000 98.772 66.930
3295.000 98.860 66.710
3296.000 98.834 67.000
3297.000 98.824 67.020
3298.000 98.846 66.870
3299.000 98.818 66.960
3300.000 98.784 67.340
3301.000 98.780 67.230
3302.000 98.808 66.900
3303.000 98.916 66.860
3304.000 98.864 67.110
3305.000 98.922 67.200
3306.000 98.854 67.200
3307.000 98.764 67.260
3308.000 98.864 67.180
3309.000 98.840 67.180
3310.000 98.836 67.090
3311.000 98.796 67.210
3312.000 98.850 66.860
3313.000 98.866 67.100
3314.000 98.946 67.300
3315.000 98.750 66.780
3316.000 98.894 67.130
3317.000 98.812 66.920
3318.000 98.774 67.190
3319.000 98.928 67.140
3320.000 98.860 67.160
3321.000 98.896 67.000
3322.000 98.854 67.180
3323.000 98.856 66.510
3324.000 98.882 67.000
3325.000 98.820 67.160
3326.000 98.920 66.790
3327.000 98.864 66.770
3328.000 98.836 66.870
3329.000 98.884 66.960
3330.000 98.874 66.480
3331.000 98.834 67.320
3332.000 98.876 66.870
3333.000 98.870 66.720
3334.000 98.878 66.590
3335.000 98.862 67.010
3336.000 98.892 66.970
3337.000 98.862 67.160
3338.000 98.882 66.920
3339.000 98.784 67.100
3340.000 98.824 66.910
3341.000 98.824 66.950
3342.000 98.896 66.950
3343.000 98.944 67.250
3344.000 98.950 67.430
3345.000 98.836 67.010
3346.000 98.828 67.080
3347.000 98.802 67.370
3348.000 98.866 66.860
3349.000 98.820 66.990
3350.000 98.816 66.940
3351.000 98.904 67.230
3352.000 98.818 66.930
3353.000 98.916 66.890
3354.000 98.936 66.590
3355.000 98.936 67.130
3356.000 98.900 66.910
3357.000 98.866 66.800
3358.000 98.886 66.800
3359.000 98.924 67.060
3360.000 98.894 66.930
3361.000 98.880 66.900
3362.000 98.666 66.720
3363.000 98.996 66.730
3364.000 98.700 67.130
3365.000 98.922 67.090
3366.000 98.808 67.070
3367.000 98.852 67.210
3368.000 98.814 67.130
3369.000 98.954 67.290
3370.000 98.876 66.910
3371.000 98.910 66.570
3372.000 98.860 67.170
3373.000 98.568 66.310
3374.000 98.920 67.240
3375.000 99.014 67.080
3376.000 98.838 67.020
3377.000 98.888 67.110
3378.000 98.832 66.880
3379.000 98.958 67.010
3380.000 98.944 67.200
3381.000 98.802 66.890
3382.000 98.886 67.150
3383.000 98.958 66.820
3384.000 98.910 66.670
3385.000 98.870 66.960
3386.000 98.882 67.050
3387.000 98.924 67.170
3388.000 98.998 67.000
3389.000 98.998 66.650
3390.000 98.976 66.670
3391.000 98.812 66.880
3392.000 98.930 67.080
3393.000 98.970 66.820
3394.000 98.910 67.070
3395.000 98.908 66.410
3396.000 98.948 67.050
3397.000 99.024 67.180
3398.000 98.836 66.850
3399.000 98.896 66.960
3400.000 98.906 67.460
3401.000 98.944 67.300
3402.000 98.926 67.100
3403.000 98.942 66.880
3404.000 98.994 67.000
3405.000 98.960 66.770
3406.000 98.900 67.070
3407.000 98.916 66.540
3408.000 98.880 66.780
3409.000 98.884 67.050
3410.000 98.834 67.510
3411.000 98.904 67.800
3412.000 98.880 67.010
3413.000 98.950 66.930
3414.000 98.884 67.000
3415.000 98.932 67.310
3416.000 98.832 66.910
3417.000 98.992 67.350
3418.000 98.872 67.020
3419.000 98.830 66.860
3420.000 98.978 66.900
3421.000 98.978 67.050
3422.000 98.922 66.900
3423.000 98.960 66.910
3424.000 98.958 67.380
3425.000 98.854 67.120
3426.000 98.932 67.670
3427.000 98.974 66.830
3428.000 98.950 66.940
3429.000 98.928 67.090
3430.000 98.992 66.660
3431.000 98.844 66.770
3432.000 98.928 66.660
3433.000 98.914 66.920
3434.000 98.980 66.620
3435.000 99.034 67.000
3436.000 98.904 67.220
3437.000 98.924 67.010
3438.000 98.870 67.100
3439.000 98.888 67.160
3440.000 99.078 67.300
3441.000 98.952 66.950
3442.000 98.868 66.990
3443.000 99.006 66.880
3444.000 98.924 67.180
3445.000 98.992 67.110
3446.000 98.908 66.850
3447.000 98.840 66.970
3448.000 98.894 67.040
3449.000 98.952 66.780
3450.000 98.938 67.250
3451.000 98.826 66.770
3452.000 98.878 66.800
3453.000 98.972 66.740
3454.000 98.942 67.050
3455.000 98.996 67.020
3456.000 98.926 66.950
3457.000 98.970 66.780
3458.000 98.962 66.980
3459.000 99.002 66.910
3460.000 98.918 66.590
3461.000 98.942 66.910
3462.000 98.906 67.290
3463.000 98.986 67.030
3464.000 99.014 66.870
3465.000 98.890 66.810
3466.000 98.926 66.800
3467.000 98.922 67.340
3468.000 98.992 67.220
3469.000 98.922 67.200
3470.000 99.004 66.930
3471.000 98.928 67.200
3472.000 99.006 66.810
3473.000 98.966 67.010
3474.000 98.954 67.130
3475.000 98.922 66.860
3476.000 98.972 67.100
3477.000 99.074 66.730
3478.000 98.932 66.940
3479.000 98.914 67.040
3480.000 98.998 66.930
3481.000 98.948 66.940
3482.000 98.990 66.900
3483.000 98.950 67.170
3484.000 98.934 67.080
3485.000 98.880 66.910
3486.000 98.890 67.080
3487.000 99.040 66.750
3488.000 98.944 66.930
3489.000 99.010 66.910
3490.000 98.866 67.080
3491.000 98.954 67.620
3492.000 99.064 67.030
3493.000 99.162 67.330
3494.000 98.918 66.940
3495.000 99.054 66.920
3496.000 99.006 66.920
3497.000 99.040 66.990
3498.000 98.928 67.220
3499.000 98.942 66.990
3500.000 99.000 67.270
3501.000 99.032 67.300
3502.000 98.938 66.890
3503.000 98.978 67.390
3504.000 99.022 67.040
3505.000 98.922 67.190
3506.000 98.950 67.380
3507.000 99.006 66.950
3508.000 99.102 66.880
3509.000 98.988 66.660
3510.000 99.034 67.110
3511.000 98.990 67.340
3512.000 99.052 67.180
3513.000 98.996 67.040
3514.000 98.956 66.960
3515.000 99.044 66.960
3516.000 98.992 66.760
3517.000 98.920 67.180
3518.000 99.028 66.690
3519.000 99.068 67.040
3520.000 99.024 66.810
3521.000 98.986 66.980
3522.000 98.996 67.220
3523.000 99.040 67.150
3524.000 99.044 66.920
3525.000 99.088 67.300
3526.000 99.084 67.300
3527.000 98.992 67.070
3528.000 98.990 66.820
3529.000 99.062 67.140
3530.000 98.994 67.060
3531.000 99.044 67.260
3532.000 99.098 67.080
3533.000 98.994 66.970
3534.000 99.016 66.910
3535.000 99.040 67.060
3536.000 99.010 66.820
3537.000 98.972 66.910
3538.000 98.916 66.530
3539.000 98.916 67.120
3540.000 99.060 67.030
3541.000 98.942 66.820
3542.000 99.150 66.660
3543.000 98.882 66.990
3544.000 98.942 67.210
3545.000 99.082 67.250
3546.000 98.984 67.200
3547.000 98.912 67.410
3548.000 99.068 67.400
3549.000 99.008 66.910
3550.000 98.988 66.740
3551.000 98.944 66.890
3552.000 99.060 66.950
3553.000 99.014 67.210
3554.000 99.044 66.810
3555.000 98.980 67.300
3556.000 98.996 67.290
3557.000 98.970 67.220
3558.000 98.986 67.010
3559.000 99.060 67.040
3560.000 99.100 67.330
3561.000 99.072 66.980
3562.000 99.032 67.140
3563.000 99.034 67.030
3564.000 98.986 67.160
3565.000 99.004 67.080
3566.000 99.064 67.180
3567.000 99.006 67.280
3568.000 98.980 67.160
3569.000 99.006 67.010
3570.000 99.012 66.810
3571.000 99.034 67.160
3572.000 99.006 67.170
3573.000 99.120 67.360
3574.000 99.110 67.070
3575.000 99.104 67.120
3576.000 99.092 66.880
3577.000 99.124 66.820
3578.000 99.030 66.740
3579.000 99.034 67.390
3580.000 99.148 66.650
3581.000 99.032 66.840
3582.000 99.054 67.000
3583.000 99.030 66.990
3584.000 99.056 67.100
3585.000 99.114 67.070
3586.000 99.038 66.870
3587.000 99.052 66.910
3588.000 99.060 66.600
3589.000 99.074 67.290
3590.000 99.060 66.810
3591.000 99.012 66.830
3592.000 99.050 66.840
3593.000 99.048 66.790
3594.000 99.122 67.140
3595.000 99.086 66.940
3596.000 99.066 66.700
3597.000 99.038 66.970
3598.000 99.034 67.040
3599.000 99.090 66.810
3600.000 99.088 66.970
3601.000 99.110 67.030
3602.000 99.110 66.950
3603.000 99.158 67.060
3604.000 99.010 67.090
3605.000 98.968 66.880
3606.000 99.168 66.920
3607.000 99.002 67.240
3608.000 99.026 67.350
3609.000 99.048 66.980
3610.000 99.034 67.000
3611.000 99.114 66.900
3612.000 99.118 67.140
3613.000 99.028 67.150
3614.000 99.010 67.290
3615.000 99.050 67.330
3616.000 98.970 67.170
3617.000 99.060 67.000
3618.000 99.062 67.410
3619.000 99.072 67.120
3620.000 99.000 67.260
3621.000 99.062 67.350
3622.000 99.112 67.350
3623.000 99.108 67.110
3624.000 99.020 66.710
3625.000 99.026 67.460
3626.000 99.142 67.280
3627.000 99.130 66.930
3628.000 99.106 67.130
3629.000 99.108 67.100
3630.000 99.090 66.940
3631.000 99.150 67.390
3632.000 99.078 67.510
3633.000 99.090 67.560
3634.000 99.072 67.130
3635.000 99.126 66.900
3636.000 99.142 67.330
3637.000 99.124 67.600
3638.000 99.016 67.390
3639.000 99.078 67.210
3640.000 99.188 67.180
3641.000 99.082 67.350
3642.000 99.054 67.100
3643.000 99.132 67.340
3644.000 99.076 67.130
3645.000 99.182 67.150
3646.000 99.096 67.140
3647.000 99.178 67.030
3648.000 99.112 66.870
3649.000 99.084 67.090
3650.000 99.056 66.860
3651.000 99.122 66.830
3652.000 99.168 67.290
3653.000 99.134 67.110
3654.000 99.186 67.010
3655.000 99.092 66.650
3656.000 99.056 67.220
3657.000 99.114 66.960
3658.000 99.134 66.850
3659.000 99.104 67.140
3660.000 99.084 67.090
3661.000 99.120 66.810
3662.000 99.080 66.670
3663.000 99.084 66.970
3664.000 99.076 67.020
3665.000 99.214 66.830
3666.000 99.168 67.020
3667.000 99.090 67.040
3668.000 99.064 67.120
3669.000 99.082 67.010
3670.000 99.082 67.240
3671.000 99.070 66.710
3672.000 99.198 66.720
3673.000 99.056 66.820
3674.000 99.174 66.600
3675.000 99.064 67.160
3676.000 99.046 66.770
3677.000 99.042 67.000
3678.000 99.126 66.910
3679.000 99.084 66.940
3680.000 99.062 67.260
3681.000 99.168 67.020
3682.000 99.130 66.680
3683.000 99.086 66.870
3684.000 99.084 67.130
3685.000 99.072 67.360
3686.000 99.164 67.330
3687.000 99.218 66.870
3688.000 99.194 66.510
3689.000 99.096 66.960
3690.000 99.010 67.340
3691.000 99.106 66.820
3692.000 99.068 67.180
3693.000 99.076 66.840
3694.000 99.136 67.030
3695.000 99.166 66.700
3696.000 99.070 67.500
3697.000 99.226 66.790
3698.000 99.184 66.980
3699.000 99.102 67.030
3700.000 99.126 67.130
3701.000 99.080 67.070
3702.000 98.962 67.240
3703.000 99.116 66.930
3704.000 99.172 67.240
3705.000 99.206 66.980
3706.000 99.142 66.810
3707.000 99.236 66.900
3708.000 99.140 66.960
3709.000 99.132 67.010
3710.000 99.138 66.880
3711.000 99.188 67.050
3712.000 99.196 66.740
3713.000 99.064 67.030
3714.000 99.222 66.870
3715.000 99.084 66.970
3716.000 99.170 66.840
3717.000 99.168 67.120
3718.000 99.130 67.000
3719.000 99.172 66.960
3720.000 99.150 66.950
3721.000 99.086 67.010
3722.000 99.132 67.290
3723.000 99.184 67.050
3724.000 99.106 66.930
3725.000 99.200 67.150
3726.000 99.222 66.920
3727.000 99.156 67.130
3728.000 99.002 67.410
3729.000 99.122 67.110
3730.000 99.048 66.950
3731.000 99.214 66.630
3732.000 99.176 66.940
3733.000 99.178 66.900
3734.000 99.220 66.790
3735.000 99.200 67.100
3736.000 99.164 67.050
3737.000 99.252 67.300
3738.000 99.200 67.290
3739.000 99.176 66.530
3740.000 99.226 67.130
3741.000 99.154 67.100
3742.000 99.156 67.220
3743.000 99.176 67.210
3744.000 99.106 67.210
3745.000 99.196 67.210
3746.000 99.166 67.180
3747.000 99.158 67.200
3748.000 99.130 67.250
3749.000 99.168 67.160
3750.000 99.122 67.000
3751.000 99.184 67.020
3752.000 99.126 66.940
3753.000 99.154 66.890
3754.000 99.022 67.190
3755.000 99.176 67.380
3756.000 99.140 66.790
3757.000 99.154 66.810
3758.000 99.188 67.000
3759.000 99.144 67.140
3760.000 99.164 67.040
3761.000 99.144 66.790
3762.000 99.282 67.060
3763.000 99.174 67.060
3764.000 99.150 67.170
3765.000 99.156 67.390
3766.000 99.128 67.030
3767.000 99.102 67.140
3768.000 99.244 67.300
3769.000 99.064 66.930
3770.000 99.170 67.290
3771.000 99.162 66.820
3772.000 99.170 66.850
3773.000 99.216 67.290
3774.000 99.150 67.060
3775.000 99.236 66.880
3776.000 99.188 67.480
3777.000 99.196 67.360
3778.000 99.128 67.280
3779.000 99.214 67.080
3780.000 99.020 67.040
3781.000 99.304 67.010
3782.000 99.130 66.640
3783.000 99.170 66.890
3784.000 99.142 67.270
3785.000 99.140 67.040
3786.000 99.142 66.760
3787.000 99.170 66.960
3788.000 99.172 67.160
3789.000 99.220 67.050
3790.000 99.204 67.330
3791.000 99.138 67.320
3792.000 99.142 67.230
3793.000 99.168 67.360
3794.000 99.260 66.840
3795.000 99.194 67.250
3796.000 99.202 66.770
3797.000 99.180 67.410
3798.000 99.104 67.380
3799.000 99.222 67.290
3800.000 99.210 66.860
3801.000 99.238 67.210
3802.000 99.252 67.250
3803.000 99.206 67.020
3804.000 99.214 67.010
3805.000 99.196 67.170
3806.000 99.206 66.980
3807.000 99.102 66.870
3808.000 99.150 67.230
3809.000 99.124 67.070
3810.000 99.194 67.070
3811.000 99.096 66.860
3812.000 99.162 66.920
3813.000 99.228 67.130
3814.000 99.234 67.260
3815.000 99.172 67.030
3816.000 99.176 66.930
3817.000 99.178 66.900
3818.000 99.160 66.970
3819.000 99.258 67.050
3820.000 99.182 67.040
3821.000 99.134 67.360
3822.000 99.150 67.360
3823.000 99.186 67.420
3824.000 99.218 66.970
3825.000 99.184 67.140
3826.000 99.180 67.250
3827.000 99.096 66.910
3828.000 99.172 66.840
3829.000 99.144 67.200
3830.000 99.224 67.050
3831.000 99.298 66.720
3832.000 99.134 67.040
3833.000 99.132 67.300
3834.000 99.218 67.110
3835.000 99.228 66.950
3836.000 99.172 66.700
3837.000 99.198 66.940
3838.000 99.220 67.050
3839.000 99.190 67.150
3840.000 99.118 66.680
3841.000 99.256 67.140
3842.000 99.122 67.360
3843.000 99.170 67.320
3844.000 99.272 67.050
3845.000 99.184 67.290
3846.000 99.130 66.940
3847.000 99.164 66.700
3848.000 99.296 66.960
3849.000 99.182 66.980
3850.000 99.170 67.030
3851.000 99.204 67.060
3852.000 99.214 66.700
3853.000 99.252 67.320
3854.000 99.240 67.560
3855.000 99.242 67.020
3856.000 99.188 67.160
3857.000 99.256 66.900
3858.000 99.280 67.100
3859.000 99.198 67.120
3860.000 99.246 67.140
3861.000 99.232 67.340
3862.000 99.260 66.800
3863.000 99.184 66.920
3864.000 99.246 67.040
3865.000 99.210 67.160
3866.000 99.258 67.000
3867.000 99.286 67.420
3868.000 99.154 67.190
3869.000 99.164 67.280
3870.000 99.168 67.390
3871.000 99.248 67.020
3872.000 99.252 67.280
3873.000 99.252 67.240
3874.000 99.202 67.360
3875.000 99.280 67.570
3876.000 99.246 67.130
3877.000 99.160 67.110
3878.000 99.212 67.040
3879.000 99.218 67.410
3880.000 99.200 67.240
3881.000 99.220 67.250
3882.000 99.260 67.440
3883.000 99.292 67.130
3884.000 99.204 67.440
3885.000 99.238 67.090
3886.000 99.104 67.410
3887.000 99.244 67.270
3888.000 99.244 67.140
3889.000 99.164 67.120
3890.000 99.206 67.140
3891.000 99.238 67.260
3892.000 99.250 67.260
3893.000 99.250 67.440
3894.000 99.214 67.640
3895.000 99.174 67.090
3896.000 99.282 67.340
3897.000 99.208 67.150
3898.000 99.234 67.180
3899.000 99.182 67.460
3900.000 99.376 67.150
3901.000 99.306 67.210
3902.000 99.250 67.250
3903.000 99.134 67.210
3904.000 99.270 67.250
3905.000 99.120 67.340
3906.000 99.298 67.040
3907.000 99.220 67.540
3908.000 99.220 67.310
3909.000 99.292 67.270
3910.000 99.206 67.170
3911.000 99.210 67.190
3912.000 99.248 67.190
3913.000 99.230 67.320
3914.000 99.244 67.470
3915.000 99.282 67.420
3916.000 99.266 67.390
3917.000 99.186 67.760
3918.000 99.252 67.350
3919.000 99.352 67.590
3920.000 99.246 67.120
3921.000 99.136 67.340
3922.000 99.080 67.400
3923.000 99.232 67.650
3924.000 99.304 67.280
3925.000 99.198 67.670
3926.000 99.330 67.500
3927.000 99.220 67.380
3928.000 99.282 67.260
3929.000 99.214 67.000
3930.000 99.290 66.910
3931.000 99.194 67.060
3932.000 99.286 67.670
3933.000 99.326 67.460
3934.000 99.286 67.410
3935.000 99.246 67.120
3936.000 99.166 67.110
3937.000 99.192 67.430
3938.000 99.308 67.280
3939.000 99.348 67.110
3940.000 99.286 67.390
3941.000 99.284 67.310
3942.000 99.290 67.170
3943.000 99.230 67.550
3944.000 99.238 67.250
3945.000 99.242 67.240
3946.000 99.240 67.030
3947.000 99.160 66.960
3948.000 99.122 67.150
3949.000 99.172 67.160
3950.000 99.164 67.260
3951.000 99.304 67.340
3952.000 99.202 67.250
3953.000 99.192 67.150
3954.000 99.230 67.250
3955.000 99.306 67.440
3956.000 99.256 67.000
3957.000 99.292 67.230
3958.000 99.324 67.410
3959.000 99.284 67.240
3960.000 99.272 67.270
3961.000 99.226 67.190
3962.000 99.336 67.520
3963.000 99.332 67.220
3964.000 99.224 67.170
3965.000 99.216 67.140
3966.000 99.334 67.310
3967.000 99.294 66.880
3968.000 99.284 67.170
3969.000 99.286 67.230
3970.000 99.292 67.060
3971.000 99.274 66.860
3972.000 99.298 66.780
3973.000 99.340 67.410
3974.000 99.180 66.870
3975.000 99.256 67.150
3976.000 99.284 66.540
3977.000 99.322 67.260
3978.000 99.306 67.150
3979.000 99.260 67.310
3980.000 99.338 67.490
3981.000 99.322 67.220
3982.000 99.250 67.210
3983.000 99.178 67.260
3984.000 99.308 67.280
3985.000 99.236 67.120
3986.000 99.244 66.870
3987.000 99.280 67.760
3988.000 99.294 67.370
3989.000 99.246 67.560
3990.000 99.286 67.360
3991.000 99.280 67.190
3992.000 99.236 67.160
3993.000 99.298 67.420
3994.000 99.266 67.080
3995.000 99.286 67.280
3996.000 99.320 67.250
3997.000 99.306 67.540
3998.000 99.354 67.460
3999.000 99.290 67.090


==> fig/data/jacobian_conv_ff.txt <==
epoch conv ff
0.000000000000000000e+00 2.492122004530528626e-07 3.961987094953655926e-05
1.000000000000000000e+00 2.602440762091360564e-07 3.467329079285263880e-05
2.000000000000000000e+00 3.715756282963034726e-07 3.717181680258363214e-05
3.000000000000000000e+00 3.954017917459090640e-07 4.598923260346055031e-05
4.000000000000000000e+00 4.051746365740180850e-07 4.208853642921895060e-05
5.000000000000000000e+00 5.427699461775876026e-07 6.112944683991372043e-05
6.000000000000000000e+00 4.549419436692902599e-07 4.617053491529077291e-05
7.000000000000000000e+00 4.366422060446525919e-07 4.379886668175459179e-05
8.000000000000000000e+00 6.616338268045226248e-07 7.899007759988307682e-05
9.000000000000000000e+00 5.496343704915773202e-07 5.077202804386616024e-05
1.000000000000000000e+01 4.598135475504587488e-07 3.508756635710597309e-05
1.100000000000000000e+01 5.631850906830451245e-07 5.407709977589547634e-05
1.200000000000000000e+01 5.559549950894512976e-07 5.624471232295036587e-05
1.300000000000000000e+01 7.161692672021681575e-07 7.849410758353769779e-05
1.400000000000000000e+01 5.889248404100865443e-07 5.138082779012620585e-05
1.500000000000000000e+01 6.493944847650653375e-07 5.604217294603585926e-05
1.600000000000000000e+01 5.273745526695404079e-07 3.960780741181224314e-05
1.700000000000000000e+01 7.302686171188880619e-07 7.704341551288962635e-05
1.800000000000000000e+01 6.009022032418523495e-07 5.011652247048914704e-05
1.900000000000000000e+01 8.404986577464174381e-07 9.381312993355095658e-05
2.000000000000000000e+01 7.111003565317380377e-07 5.673866835422814028e-05
2.100000000000000000e+01 6.397981996266628503e-07 4.771100939251482622e-05
2.200000000000000000e+01 6.974481903803526148e-07 5.425386480055749687e-05
2.300000000000000000e+01 5.950115767350082658e-07 4.145812999922782183e-05
2.400000000000000000e+01 6.885616100623482257e-07 5.381686496548354355e-05
2.500000000000000000e+01 7.276294985258540316e-07 6.173859001137315685e-05
2.600000000000000000e+01 8.156784241129217304e-07 6.922582979314028946e-05
2.700000000000000000e+01 9.961093198600574638e-07 8.464992861263453689e-05
2.800000000000000000e+01 8.924539922772328277e-07 7.225149893201887879e-05
2.900000000000000000e+01 8.330078495803269405e-07 6.635033059865236282e-05
3.000000000000000000e+01 7.895449755540528358e-07 6.630697753280400959e-05
3.100000000000000000e+01 7.991221081138443468e-07 6.071992102079093727e-05
3.200000000000000000e+01 8.421002172225715617e-07 6.607350660488009182e-05
3.300000000000000000e+01 7.838040591484097255e-07 4.926234832964837280e-05
3.400000000000000000e+01 7.463611169883752633e-07 6.270118756219744411e-05
3.500000000000000000e+01 7.791607555634102475e-07 4.952696035616099563e-05
3.600000000000000000e+01 8.893194831180064623e-07 6.647926056757569313e-05
3.700000000000000000e+01 9.636949727586412002e-07 7.440144545398653096e-05
3.800000000000000000e+01 9.387222964188082360e-07 7.638330571353435245e-05
3.900000000000000000e+01 8.517566656205327083e-07 5.790690775029361112e-05
4.000000000000000000e+01 9.944838691756511292e-07 7.323390454985200817e-05
4.100000000000000000e+01 7.762113493724787782e-07 4.612105840351432562e-05
4.200000000000000000e+01 9.602204106711747824e-07 6.360920961014925891e-05
4.300000000000000000e+01 9.537217723347053490e-07 6.571476114913821220e-05
4.400000000000000000e+01 8.995424771639648848e-07 5.644516786560416086e-05
4.500000000000000000e+01 9.996316051397461530e-07 7.260809652507305687e-05
4.600000000000000000e+01 1.046477038653274782e-06 7.357883732765913281e-05
4.700000000000000000e+01 9.571819271484140435e-07 6.264052935875952786e-05
4.800000000000000000e+01 1.014708583797397564e-06 6.400158745236694271e-05
4.900000000000000000e+01 1.012227536079624870e-06 6.106704240664840016e-05
5.000000000000000000e+01 1.043254187949678910e-06 6.723635015077888695e-05
5.100000000000000000e+01 1.035759356856555555e-06 6.662090308964251930e-05
5.200000000000000000e+01 1.090206719002673318e-06 6.918577710166574067e-05
5.300000000000000000e+01 1.060037154103514104e-06 6.689223810099064762e-05
5.400000000000000000e+01 1.358059552597308565e-06 9.366605663672090119e-05
5.500000000000000000e+01 1.027940732239873259e-06 5.611711530946194855e-05
5.600000000000000000e+01 9.991803370406379236e-07 5.230249371379613876e-05
5.700000000000000000e+01 1.218164327260386739e-06 7.644736324436962333e-05
5.800000000000000000e+01 1.277355558028980152e-06 9.136591106653212959e-05
5.900000000000000000e+01 1.258673133785575800e-06 7.732353988103568825e-05
6.000000000000000000e+01 1.131810385029542804e-06 6.341097177937626568e-05
6.100000000000000000e+01 1.245007282888768686e-06 7.752994424663484368e-05
6.200000000000000000e+01 1.187466903345689571e-06 6.633484154008328373e-05
6.300000000000000000e+01 1.265760685752662065e-06 7.305415929295122081e-05
6.400000000000000000e+01 1.363783528079162574e-06 8.612604578956961361e-05
6.500000000000000000e+01 1.470718198639958702e-06 1.075786887668073204e-04
6.600000000000000000e+01 1.336868726153579054e-06 7.512702723033726215e-05
6.700000000000000000e+01 1.274084147589305590e-06 6.874979007989167625e-05
6.800000000000000000e+01 1.378731816549141235e-06 8.143020677380264076e-05
6.900000000000000000e+01 1.199328463544479889e-06 6.389523623511195454e-05
7.000000000000000000e+01 1.355947001339891176e-06 7.893099682405590740e-05
7.100000000000000000e+01 1.421130678576984383e-06 8.908009040169418129e-05
7.200000000000000000e+01 1.306020197956839087e-06 6.065706256777048246e-05
7.300000000000000000e+01 1.339663515239571793e-06 6.582826608791947365e-05
7.400000000000000000e+01 1.770559585134023770e-06 1.324646291323006153e-04
7.500000000000000000e+01 1.387172289221936176e-06 7.420362671837211197e-05
7.600000000000000000e+01 1.376532559286058826e-06 6.508252699859440598e-05
7.700000000000000000e+01 1.609692324220314245e-06 1.192207564599812031e-04
7.800000000000000000e+01 1.518313306039431630e-06 8.047820883803070134e-05
7.900000000000000000e+01 1.417585385050633742e-06 6.428139167837798053e-05
8.000000000000000000e+01 1.480329032094578115e-06 8.834370528347790512e-05
8.100000000000000000e+01 1.587667391517908172e-06 9.326349827460944382e-05
8.200000000000000000e+01 1.640311200843622965e-06 8.168790373019874096e-05
8.300000000000000000e+01 1.721363878255431244e-06 1.002514152787625763e-04
8.400000000000000000e+01 1.431869893839868907e-06 6.564619834534824437e-05
8.500000000000000000e+01 1.564405051393687584e-06 7.622492266818880764e-05
8.600000000000000000e+01 1.625288164702703590e-06 8.600603905506432056e-05
8.700000000000000000e+01 1.852624765549897391e-06 1.223868224769830758e-04
8.800000000000000000e+01 1.643121675588465499e-06 9.098413283936679363e-05
8.900000000000000000e+01 1.724826333576794397e-06 9.871154325082897598e-05
9.000000000000000000e+01 1.719461277085485999e-06 9.157324675470590049e-05
9.100000000000000000e+01 1.872363696980776782e-06 1.135018304921686704e-04
9.200000000000000000e+01 1.803047278599888547e-06 1.051226980052888366e-04
9.300000000000000000e+01 1.521196831541669293e-06 6.086009670980274677e-05
9.400000000000000000e+01 1.606804129956572794e-06 6.858026026748120243e-05
9.500000000000000000e+01 1.768870862987864549e-06 9.633501758798956871e-05
9.600000000000000000e+01 1.798919005440369737e-06 9.156668093055487221e-05
9.700000000000000000e+01 1.791471101676723431e-06 9.204220259562134743e-05
9.800000000000000000e+01 1.857854595864354105e-06 1.061990275047719424e-04
9.900000000000000000e+01 1.551499768283339186e-06 8.364194654859602180e-05
1.000000000000000000e+02 1.890570304745001700e-06 9.682574309408665245e-05
1.010000000000000000e+02 1.997658932234574816e-06 1.149308402091264752e-04
1.020000000000000000e+02 1.712959647815562283e-06 6.765939760953188485e-05
1.030000000000000000e+02 1.806327809486069588e-06 8.314465521834790978e-05
1.040000000000000000e+02 1.852134425411450979e-06 9.061052114702760631e-05
1.050000000000000000e+02 2.021124579735623891e-06 1.095014158636331558e-04
1.060000000000000000e+02 1.900768605914187640e-06 1.079332665540277904e-04
1.070000000000000000e+02 1.798997647254556578e-06 7.999417139217256958e-05
1.080000000000000000e+02 2.022167617902245142e-06 1.047951518557965755e-04
1.090000000000000000e+02 1.992645288840148845e-06 9.920236188918352669e-05
1.100000000000000000e+02 2.024019942345171580e-06 9.359872201457619938e-05
1.110000000000000000e+02 1.870163535206745361e-06 8.350565331056713787e-05
1.120000000000000000e+02 2.126782748773726275e-06 1.087083364836871624e-04
1.130000000000000000e+02 1.821286292013127391e-06 7.040890050120651451e-05
1.140000000000000000e+02 1.915656521299685202e-06 7.988397264853119579e-05
1.150000000000000000e+02 2.034755883152229329e-06 1.028768601827323437e-04
1.160000000000000000e+02 2.104226732635642846e-06 1.108135562390088981e-04
1.170000000000000000e+02 2.068074634798241564e-06 1.008738181553781033e-04
1.180000000000000000e+02 2.023053177046671129e-06 1.162447966635227149e-04
1.190000000000000000e+02 1.920055005986300610e-06 6.731903413310646740e-05
1.200000000000000000e+02 1.964790362477750931e-06 7.835130090825260228e-05
1.210000000000000000e+02 2.152952300700434570e-06 9.663748205639422211e-05
1.220000000000000000e+02 2.266853336706072243e-06 1.133328536525368745e-04
1.230000000000000000e+02 2.077025485437277574e-06 8.925771107897162708e-05
1.240000000000000000e+02 1.886805545412979151e-06 6.541439215652644363e-05
1.250000000000000000e+02 2.138897003805233356e-06 9.373276843689381805e-05
1.260000000000000000e+02 2.058983105918543405e-06 9.630523854866623336e-05
1.270000000000000000e+02 2.170730306155819183e-06 1.059141126461327130e-04
1.280000000000000000e+02 2.116799398957413559e-06 9.505811613053083420e-05
1.290000000000000000e+02 2.306414290954733625e-06 1.095112995244562653e-04
1.300000000000000000e+02 2.095058875970964948e-06 8.179387659765780514e-05
1.310000000000000000e+02 2.079628961793467309e-06 7.523866952396929264e-05
1.320000000000000000e+02 2.190496143174282659e-06 9.028542554005980763e-05
1.330000000000000000e+02 2.159069717319810791e-06 8.678563754074274952e-05
1.340000000000000000e+02 2.123318589733684323e-06 7.711466751061379367e-05
1.350000000000000000e+02 2.435811630729233198e-06 1.352804596535861546e-04
1.360000000000000000e+02 2.542942264807054937e-06 1.370582263916730827e-04
1.370000000000000000e+02 2.194508810403888920e-06 8.489149040542542663e-05
1.380000000000000000e+02 2.272389565935792039e-06 9.231765288859605518e-05
1.390000000000000000e+02 2.189421598059697982e-06 8.512578788213431293e-05
1.400000000000000000e+02 2.279444607338239173e-06 9.831982897594571385e-05
1.410000000000000000e+02 2.152296487901886997e-06 7.572231115773319656e-05
1.420000000000000000e+02 2.417332036168100340e-06 1.076646614819765118e-04
1.430000000000000000e+02 2.280777276178886567e-06 1.269797212444245815e-04
1.440000000000000000e+02 2.227461296602690681e-06 7.883736398071051186e-05
1.450000000000000000e+02 2.402421878070645114e-06 1.123782363720238155e-04
1.460000000000000000e+02 2.547155420276348319e-06 1.345946686342358481e-04
1.470000000000000000e+02 2.298205673726361256e-06 8.693529525771737099e-05
1.480000000000000000e+02 2.337033214327936662e-06 1.096026273444294957e-04
1.490000000000000000e+02 2.540944319687168221e-06 1.208392553962767178e-04
1.500000000000000000e+02 2.368296643006229130e-06 9.566890657879412445e-05
1.510000000000000000e+02 2.308649929205912833e-06 8.200898300856352395e-05
1.520000000000000000e+02 2.612684053847343443e-06 1.242677448317408616e-04
1.530000000000000000e+02 2.616738772931642125e-06 1.327487407252192497e-04
1.540000000000000000e+02 2.599719417718837784e-06 1.397683983668684851e-04
1.550000000000000000e+02 2.435570069547123333e-06 9.473690879531204429e-05
1.560000000000000000e+02 2.544289534396903841e-06 1.132913865149021122e-04
1.570000000000000000e+02 2.330382174442619275e-06 7.843080675229430199e-05
1.580000000000000000e+02 2.558527545452361773e-06 1.140365144237875884e-04
1.590000000000000000e+02 2.595031071048097798e-06 1.198811456561088508e-04
1.600000000000000000e+02 2.656360370776587457e-06 1.163547392934560749e-04
1.610000000000000000e+02 2.468588725325096366e-06 1.089669996872544316e-04
1.620000000000000000e+02 2.756273524565139399e-06 1.429278287105262225e-04
1.630000000000000000e+02 2.756487669163782128e-06 1.432796241715550531e-04
1.640000000000000000e+02 2.903834562577684366e-06 1.575621310621499907e-04
1.650000000000000000e+02 2.518477636153108707e-06 9.836963145062326843e-05
1.660000000000000000e+02 2.464739194409323981e-06 1.237211632542312091e-04
1.670000000000000000e+02 2.578012814477738684e-06 1.029812963679432842e-04
1.680000000000000000e+02 2.838820927586914244e-06 1.393035170622170080e-04
1.690000000000000000e+02 2.867354823030122591e-06 1.460873754695057869e-04
1.700000000000000000e+02 2.743289493248456320e-06 1.218575169332325431e-04
1.710000000000000000e+02 2.657847340927448540e-06 1.109431963413953835e-04
1.720000000000000000e+02 2.582861777792035544e-06 9.420383139513432980e-05
1.730000000000000000e+02 2.488756817627264479e-06 9.180031483992933685e-05
1.740000000000000000e+02 2.718373653050750533e-06 1.338593894615769278e-04
1.750000000000000000e+02 2.746178063698953171e-06 1.203297753818333176e-04
1.760000000000000000e+02 2.717993830387081270e-06 1.235884963534772505e-04
1.770000000000000000e+02 2.530291915930139737e-06 8.363568340428174084e-05
1.780000000000000000e+02 2.670700444365554461e-06 1.143928151577711160e-04
1.790000000000000000e+02 2.621530712313825533e-06 1.198538346216082546e-04
1.800000000000000000e+02 2.624613389209339541e-06 1.025421195663511726e-04
1.810000000000000000e+02 2.719896511358110011e-06 1.006608945317566395e-04
1.820000000000000000e+02 2.758189079203226072e-06 1.142412540502846268e-04
1.830000000000000000e+02 2.749672065282436258e-06 1.202176557853817994e-04
1.840000000000000000e+02 2.669002798476973539e-06 1.047663972713053226e-04
1.850000000000000000e+02 2.915616468819684481e-06 1.338688191026449095e-04
1.860000000000000000e+02 2.649819585809530375e-06 9.664882672950625149e-05
1.870000000000000000e+02 2.761405815072101524e-06 1.065858057700097534e-04
1.880000000000000000e+02 2.802058769977244431e-06 1.321589690633118044e-04
1.890000000000000000e+02 2.709992673614977568e-06 1.095868414267897660e-04
1.900000000000000000e+02 2.544019582659210384e-06 8.286306401714683121e-05
1.910000000000000000e+02 2.802137633060367469e-06 1.092712511308491257e-04
1.920000000000000000e+02 2.768443069378577877e-06 1.164863351732492447e-04
1.930000000000000000e+02 2.771651404682226148e-06 1.079436857253313010e-04
1.940000000000000000e+02 2.987560503419375724e-06 1.315623871050775105e-04
1.950000000000000000e+02 2.785840989197200709e-06 1.127314055338501957e-04
1.960000000000000000e+02 2.782244250454937606e-06 1.004139776341617107e-04
1.970000000000000000e+02 2.809398123590508401e-06 1.222581020556390394e-04
1.980000000000000000e+02 2.848844429764499603e-06 1.331975217908620834e-04
1.990000000000000000e+02 3.215535089301583201e-06 1.826847670599818175e-04
2.000000000000000000e+02 2.654746690239321889e-06 8.318464388139546189e-05
2.010000000000000000e+02 3.255166980924682418e-06 1.671349396929144805e-04
2.020000000000000000e+02 3.034938009093625590e-06 1.429717638529837240e-04
2.030000000000000000e+02 2.872585806602261392e-06 1.179410843178629821e-04
2.040000000000000000e+02 2.975036891867108040e-06 1.425697118975222111e-04
2.050000000000000000e+02 2.970211587384414209e-06 1.256298739463090788e-04
2.060000000000000000e+02 2.835004215034556091e-06 1.037288107909262126e-04
2.070000000000000000e+02 3.071969569833562606e-06 1.387209049426019192e-04
2.080000000000000000e+02 2.977515483498911957e-06 1.281119766645133495e-04
2.090000000000000000e+02 2.728489059365435448e-06 8.120985585264861313e-05
2.100000000000000000e+02 2.858274092201725401e-06 9.761658729985356060e-05
2.110000000000000000e+02 2.873633221453146978e-06 1.065945602022111470e-04
2.120000000000000000e+02 2.971286784311632904e-06 1.205953885801136494e-04
2.130000000000000000e+02 2.969424621137988606e-06 1.273256959393620383e-04
2.140000000000000000e+02 2.962620533296304900e-06 1.126149320043623475e-04
2.150000000000000000e+02 2.798757125018396288e-06 8.619744912721216137e-05
2.160000000000000000e+02 2.831899011445573906e-06 9.624301455914973671e-05
2.170000000000000000e+02 3.290691954452627231e-06 1.598282018676400239e-04
2.180000000000000000e+02 3.096382858035298809e-06 1.312317792326211821e-04
2.190000000000000000e+02 3.268047466421425901e-06 1.488973386585712324e-04
2.200000000000000000e+02 2.761992768903313635e-06 9.738054941408336705e-05
2.210000000000000000e+02 2.996910534275834100e-06 1.176811521872878102e-04
2.220000000000000000e+02 3.153515906183512080e-06 1.253899652510881532e-04
2.230000000000000000e+02 3.024351237604479385e-06 1.105543924495577812e-04
2.240000000000000000e+02 2.950567314831439899e-06 1.210101763717830181e-04
2.250000000000000000e+02 2.997132661484210900e-06 1.093282480724155903e-04
2.260000000000000000e+02 3.531704357061715273e-06 1.769028254784643596e-04
2.270000000000000000e+02 3.050475365612151297e-06 1.212582108564674827e-04
2.280000000000000000e+02 3.093811840113950170e-06 1.184716238640248775e-04
2.290000000000000000e+02 3.132584752482730895e-06 1.313131651841104031e-04
2.300000000000000000e+02 2.954405462585679395e-06 9.709240985102950985e-05
2.310000000000000000e+02 3.227220716285992170e-06 1.495745265856385123e-04
2.320000000000000000e+02 2.939185136853673296e-06 9.056220296770334515e-05
2.330000000000000000e+02 2.943600747996703170e-06 1.000241725705563995e-04
2.340000000000000000e+02 3.082798962445391725e-06 1.033303793519735282e-04
2.350000000000000000e+02 2.931543846439502771e-06 9.870568756014108929e-05
2.360000000000000000e+02 3.135923068957759791e-06 1.160479267127811882e-04
2.370000000000000000e+02 3.202943106660409305e-06 1.255881623364985098e-04
2.380000000000000000e+02 3.193051119427047546e-06 1.252820831723511111e-04
2.390000000000000000e+02 3.015222472105637440e-06 1.120518660172820037e-04
2.400000000000000000e+02 3.127116489934226607e-06 1.561923185363411958e-04
2.410000000000000000e+02 2.973258318312904740e-06 9.524181368760764057e-05
2.420000000000000000e+02 3.579951861947327365e-06 1.742060296237468611e-04
2.430000000000000000e+02 3.135332720732587756e-06 1.215657102875411510e-04
2.440000000000000000e+02 2.975689021703822157e-06 9.552114061079919067e-05
2.450000000000000000e+02 3.171324807267860953e-06 1.229891437105834430e-04
2.460000000000000000e+02 3.193677464836090559e-06 1.213219482451677295e-04
2.470000000000000000e+02 3.238898039369708499e-06 1.200295402668416527e-04
2.480000000000000000e+02 3.370908453007862848e-06 1.466503017581999302e-04
2.490000000000000000e+02 3.010307878753370790e-06 9.436010732315480980e-05
2.500000000000000000e+02 3.292020495873101984e-06 1.485163695178925883e-04
2.510000000000000000e+02 3.351038115728972291e-06 1.299899420700967420e-04
2.520000000000000000e+02 3.056427215474458533e-06 1.149633899331092834e-04
2.530000000000000000e+02 3.156676791058130998e-06 1.266859122551977580e-04
2.540000000000000000e+02 3.213301038647857769e-06 1.278501353226602132e-04
2.550000000000000000e+02 3.275343961931839495e-06 1.258198637515306364e-04
2.560000000000000000e+02 3.146005004555440559e-06 1.157768187113106305e-04
2.570000000000000000e+02 2.981656244174530569e-06 9.546931833028792793e-05
2.580000000000000000e+02 3.235083082748943135e-06 1.292854198254644925e-04
2.590000000000000000e+02 3.445849990128727381e-06 1.532311434857547283e-04
2.600000000000000000e+02 3.254853924018615348e-06 1.161436783149838420e-04
2.610000000000000000e+02 3.076531640966390161e-06 1.001937198452651501e-04
2.620000000000000000e+02 3.367302495253863591e-06 1.411687699146568775e-04
2.630000000000000000e+02 3.382624388579665277e-06 1.293609384447336197e-04
2.640000000000000000e+02 3.670721758545371276e-06 1.644654781557619517e-04
2.650000000000000000e+02 3.661678215178680634e-06 1.742289518006146008e-04
2.660000000000000000e+02 3.592118447512182174e-06 1.834345515817403848e-04
2.670000000000000000e+02 3.686743279979056770e-06 1.563760568387806524e-04
2.680000000000000000e+02 3.706098328381823232e-06 1.666976371780037934e-04
2.690000000000000000e+02 3.066925163359050627e-06 1.283363904803991264e-04
2.700000000000000000e+02 3.455762735883167840e-06 1.546589657664298903e-04
2.710000000000000000e+02 3.306241859598147680e-06 1.240769517607986819e-04
2.720000000000000000e+02 3.318352249449027164e-06 1.237628748640418053e-04
2.730000000000000000e+02 3.347137686830352980e-06 1.212540548294782666e-04
2.740000000000000000e+02 3.378434170457873179e-06 1.250514760613441467e-04
2.750000000000000000e+02 3.527455638104929504e-06 1.454552286304533373e-04
2.760000000000000000e+02 3.488248527183888174e-06 1.664747949689626802e-04
2.770000000000000000e+02 3.020182024336119104e-06 7.756339618936181068e-05
2.780000000000000000e+02 3.277479761547440064e-06 1.166529487818479484e-04
2.790000000000000000e+02 3.222887105859588738e-06 1.036378089338541031e-04
2.800000000000000000e+02 3.288513526062404818e-06 1.215222873724997044e-04
2.810000000000000000e+02 3.522470879349460040e-06 1.414126832969486659e-04
2.820000000000000000e+02 3.646266709925306811e-06 1.867920160293579047e-04
2.830000000000000000e+02 3.317312096139010630e-06 1.252532703801989447e-04
2.840000000000000000e+02 3.284679090411327494e-06 1.111941994167864350e-04
2.850000000000000000e+02 3.328079504274099155e-06 1.560460426844656522e-04
2.860000000000000000e+02 3.193676391966672571e-06 1.006148755550384467e-04
2.870000000000000000e+02 3.388809219333904776e-06 1.193114556372165653e-04
2.880000000000000000e+02 3.280785612343107532e-06 1.019232207909226472e-04
2.890000000000000000e+02 3.300689402013308051e-06 1.089357072487473461e-04
2.900000000000000000e+02 3.333745754808850509e-06 1.339810551144182682e-04
2.910000000000000000e+02 3.289040200676862235e-06 1.028347527608275468e-04
2.920000000000000000e+02 3.126702048832729820e-06 9.110434330068528381e-05
2.930000000000000000e+02 3.313803499143471739e-06 1.024745171889662770e-04
2.940000000000000000e+02 3.705910038611177630e-06 1.594481524080038016e-04
2.950000000000000000e+02 3.441338583695219098e-06 1.372648868709802519e-04
2.960000000000000000e+02 3.226563904498287548e-06 1.062902971170842593e-04
2.970000000000000000e+02 3.243955868080640275e-06 9.736531064845621857e-05
2.980000000000000000e+02 3.192402659885653133e-06 9.265671251341700283e-05
2.990000000000000000e+02 3.367223807158107373e-06 1.104852999560534954e-04
3.000000000000000000e+02 3.614682846466360796e-06 1.505559892393648733e-04
3.010000000000000000e+02 3.428408387528664290e-06 1.182344625703990514e-04
3.020000000000000000e+02 3.394872161228547716e-06 1.179253100417554324e-04
3.030000000000000000e+02 3.928632448680454529e-06 1.882934011518955231e-04
3.040000000000000000e+02 3.259401035029179569e-06 8.449075394310057705e-05
3.050000000000000000e+02 3.576495767605739493e-06 1.387910684570670074e-04
3.060000000000000000e+02 3.432365001493881136e-06 1.154535100795328590e-04
3.070000000000000000e+02 3.440360998171325011e-06 1.266540260985493714e-04
3.080000000000000000e+02 3.468034239435127480e-06 1.240856829099357020e-04
3.090000000000000000e+02 3.557626276416204950e-06 1.276400405913591493e-04
3.100000000000000000e+02 3.628663160917392444e-06 1.404130132868886102e-04
3.110000000000000000e+02 3.396858513277783817e-06 1.180108636617660495e-04
3.120000000000000000e+02 3.739727376161317585e-06 1.533758826553821618e-04
3.130000000000000000e+02 3.362440000162744707e-06 1.474599121138453484e-04
3.140000000000000000e+02 3.712077455767073524e-06 1.447512768208980560e-04
3.150000000000000000e+02 3.868864322198561772e-06 1.836835988797247518e-04
3.160000000000000000e+02 3.477652025401139242e-06 1.204585074447095340e-04
3.170000000000000000e+02 3.453432642882976237e-06 1.161554595455527360e-04
3.180000000000000000e+02 3.455420263341607020e-06 1.238440047018229853e-04
3.190000000000000000e+02 3.636193956527042225e-06 1.567820785567164475e-04
3.200000000000000000e+02 3.409180630489838459e-06 1.186762703582644490e-04
3.210000000000000000e+02 3.794059342861223631e-06 1.591865322552621256e-04
3.220000000000000000e+02 3.647464494515927313e-06 1.469095819629728740e-04
3.230000000000000000e+02 3.578417262024840569e-06 1.519270357675850446e-04
3.240000000000000000e+02 3.403282325701859794e-06 9.907688945531845093e-05
3.250000000000000000e+02 3.699078886496668505e-06 1.418753061443567384e-04
3.260000000000000000e+02 3.409573640435260188e-06 9.050209191627801007e-05
3.270000000000000000e+02 3.560300981040581020e-06 1.396125531755387729e-04
3.280000000000000000e+02 3.272658076924735501e-06 1.015879330225288814e-04
3.290000000000000000e+02 3.471369687902186403e-06 1.156639074906706837e-04
3.300000000000000000e+02 3.445215727283775565e-06 1.092738239094614983e-04
3.310000000000000000e+02 3.314497343786911803e-06 9.279061341658235138e-05
3.320000000000000000e+02 3.962878549101461634e-06 1.722820801660418565e-04
3.330000000000000000e+02 3.707667122407477953e-06 1.442261738702654730e-04
3.340000000000000000e+02 3.355663420527661065e-06 1.126745482906699181e-04
3.350000000000000000e+02 3.570543384266399686e-06 1.231228117831051241e-04
3.360000000000000000e+02 4.126694474884490318e-06 1.789038535207509886e-04
3.370000000000000000e+02 3.405483666733529774e-06 8.687626686878501827e-05
3.380000000000000000e+02 3.627706531957789797e-06 1.337788882665336024e-04
3.390000000000000000e+02 3.516183848655608755e-06 1.276243361644446796e-04
3.400000000000000000e+02 3.480329161876991402e-06 1.189500093460083062e-04
3.410000000000000000e+02 3.946522393768948000e-06 1.734647434204816872e-04
3.420000000000000000e+02 3.704025107034718762e-06 1.358619658276438605e-04
3.430000000000000000e+02 3.557752021677746607e-06 1.225499669089913314e-04
3.440000000000000000e+02 4.045727740998057557e-06 2.130203414708375985e-04
3.450000000000000000e+02 4.074905936334913525e-06 1.767415204085409750e-04
3.460000000000000000e+02 3.241786008486025485e-06 7.054153247736394676e-05
3.470000000000000000e+02 3.598354962725944960e-06 1.354588312096893787e-04
3.480000000000000000e+02 3.782406432351344635e-06 1.555036637000739629e-04
3.490000000000000000e+02 3.322414090732142480e-06 7.655542576685547558e-05
3.500000000000000000e+02 3.601115675577564162e-06 1.228804700076579993e-04
3.510000000000000000e+02 3.486853057596768477e-06 1.088212244212627357e-04
3.520000000000000000e+02 3.668306248976777535e-06 1.476952456869184971e-04
3.530000000000000000e+02 3.825791155539834495e-06 1.475500641390681158e-04
3.540000000000000000e+02 4.098469488449246880e-06 2.019821200519800132e-04
3.550000000000000000e+02 3.616915795593186766e-06 1.285996404476463795e-04
3.560000000000000000e+02 3.559571140299383057e-06 1.193126430734992081e-04
3.570000000000000000e+02 4.071414635052032743e-06 1.641593989916145802e-04
3.580000000000000000e+02 3.617930901347721303e-06 1.334976172074675614e-04
3.590000000000000000e+02 3.615818451518056237e-06 1.307607162743806839e-04
3.600000000000000000e+02 3.498382260371362388e-06 1.053526648320257664e-04
3.610000000000000000e+02 3.500105875404308292e-06 1.089148921892046983e-04
3.620000000000000000e+02 3.570792866218322247e-06 1.138506573624908870e-04
3.630000000000000000e+02 3.499834847989105174e-06 1.012108405120670795e-04
3.640000000000000000e+02 3.551201695015861847e-06 1.127669005654752309e-04
3.650000000000000000e+02 3.664514716225548612e-06 1.188626047223806381e-04
3.660000000000000000e+02 3.644706571312500768e-06 1.334692118689417893e-04
3.670000000000000000e+02 3.549344385613176060e-06 1.119135413318872452e-04
3.680000000000000000e+02 3.710565843018363219e-06 1.403013942763209397e-04
3.690000000000000000e+02 3.622923495621550941e-06 1.046097371727228219e-04
3.700000000000000000e+02 3.952214884406172024e-06 1.680596848018467372e-04
3.710000000000000000e+02 3.566887016232585521e-06 1.039384747855365222e-04
3.720000000000000000e+02 3.601543157268580925e-06 1.147724571637809304e-04
3.730000000000000000e+02 3.572885242408140032e-06 1.209781970828771645e-04
3.740000000000000000e+02 3.561741666272953275e-06 1.082341768778860569e-04
3.750000000000000000e+02 3.618306855922303821e-06 1.193588250316679478e-04
3.760000000000000000e+02 3.938187293589925635e-06 1.519339275546371937e-04
3.770000000000000000e+02 3.524674435602412813e-06 1.549323671497404467e-04
3.780000000000000000e+02 4.039524072143921172e-06 1.762661733664572131e-04
3.790000000000000000e+02 3.706003211096272567e-06 1.337781315669417273e-04
3.800000000000000000e+02 3.961706504057289491e-06 1.693642814643681158e-04
3.810000000000000000e+02 3.742046113464531724e-06 1.476827543228864616e-04
3.820000000000000000e+02 3.582758714187204633e-06 1.156620215624570792e-04
3.830000000000000000e+02 3.678438648918706144e-06 1.170688075944781331e-04
3.840000000000000000e+02 3.540628751434183831e-06 1.030602725222706795e-04
3.850000000000000000e+02 4.007433644879876248e-06 1.592210843227803653e-04
3.860000000000000000e+02 4.057066246886473593e-06 1.831020577810704654e-04
3.870000000000000000e+02 3.590238969576309106e-06 1.016836962662637288e-04
3.880000000000000000e+02 3.805025271423443070e-06 1.426621689461171573e-04
3.890000000000000000e+02 4.148813385260936700e-06 1.722331391647457968e-04
3.900000000000000000e+02 3.680265862472921984e-06 1.166828093118965572e-04
3.910000000000000000e+02 3.934876928703193585e-06 1.507685519754886627e-04
3.920000000000000000e+02 3.583437122265577917e-06 1.303790719248354381e-04
3.930000000000000000e+02 3.934774755684548323e-06 1.537585980258882100e-04
3.940000000000000000e+02 3.662395790715889854e-06 1.081191119737923118e-04
3.950000000000000000e+02 3.603297680392724636e-06 1.252840738743543625e-04
3.960000000000000000e+02 3.939085109575073739e-06 1.413814839906990474e-04
3.970000000000000000e+02 4.005057265396045795e-06 1.622373354621231664e-04
3.980000000000000000e+02 3.916435544975401292e-06 1.433598808944225311e-04
3.990000000000000000e+02 4.055124905324886650e-06 1.763500506058335196e-04


==> fig/data/jacobian_resnet.txt <==
epoch conv1 layer1 layer2 layer3 layer4 linear
0.000000000000000000e+00 1.040857750922441483e-04 1.749190554933541646e-06 6.230323603523378324e-07 1.631134884792736445e-07 4.285994399717789466e-08 3.301265411674395316e-05
1.000000000000000000e+00 8.825652508272064756e-05 2.412222714661041858e-06 9.126941644959780968e-07 2.403178280070545997e-07 5.507108661516182531e-08 3.319987428118610813e-05
2.000000000000000000e+00 9.596483195545497166e-05 3.725002632436382622e-06 1.272819458825194086e-06 2.832705524681606276e-07 6.275203334500522032e-08 4.555835128992389411e-05
3.000000000000000000e+00 8.713999866611427580e-05 2.641656983032920326e-06 9.811647848615222619e-07 2.704470941823668121e-07 5.406837453939445029e-08 3.115860109905518334e-05
4.000000000000000000e+00 6.259475506980109445e-05 2.109015921557839906e-06 7.680493818050232661e-07 2.399896330261216085e-07 5.486003650967540882e-08 3.485666555270813978e-05
5.000000000000000000e+00 6.737540631244580403e-05 1.969830268052103402e-06 8.400718183546332743e-07 2.501938408921579911e-07 6.214867870650386109e-08 3.706225816734120903e-05
6.000000000000000000e+00 6.901838868442509512e-05 2.213495451050856894e-06 7.096895675944726190e-07 2.119343265796720152e-07 4.946281435760764675e-08 3.054164655027333968e-05
7.000000000000000000e+00 8.706475125142821810e-05 2.112731996340380753e-06 7.445904516291253775e-07 2.000811567626638734e-07 4.716549060440058104e-08 2.336598802031132161e-05
8.000000000000000000e+00 7.316734020908673153e-05 2.965440166786503791e-06 9.794861744479439867e-07 2.812635750007704989e-07 7.392252194336332008e-08 3.810267873674805483e-05
9.000000000000000000e+00 7.056740664497569856e-05 2.538859467212393495e-06 8.562210125997092181e-07 2.577604735085510858e-07 6.998670175740552304e-08 3.020214407067549781e-05
1.000000000000000000e+01 7.890940954287846431e-05 2.458611563904049034e-06 8.691125218676453530e-07 2.441757144716505208e-07 6.329514444816209323e-08 3.134679143656531926e-05
1.100000000000000000e+01 5.265157152381208283e-05 2.313541280351121614e-06 7.976128518379672849e-07 2.188591554182080066e-07 6.726674791186746773e-08 3.888196008711994952e-05
1.200000000000000000e+01 7.373522277231570196e-05 2.277886709938661793e-06 8.493633496805623881e-07 2.648824654784731046e-07 6.228878312941546716e-08 2.857176532522279685e-05
1.300000000000000000e+01 1.201137331210904666e-04 2.868048117334344506e-06 1.012161364001964749e-06 3.279938301883790529e-07 6.944539803862283490e-08 2.891845986624675009e-05
1.400000000000000000e+01 6.369470739392218365e-05 2.722099824797436997e-06 1.163057617375213386e-06 3.407863127328481797e-07 8.388379400706120325e-08 3.381431625600446944e-05
1.500000000000000000e+01 8.194843583084918885e-05 2.736164300898663250e-06 1.086986883992143128e-06 3.955071988159726985e-07 9.205286474282889620e-08 4.201721378237183142e-05
1.600000000000000000e+01 6.045902544563567523e-05 2.313228419073648672e-06 8.677820871398942733e-07 2.668427733082023343e-07 7.540152396693495348e-08 3.344918552197908386e-05
1.700000000000000000e+01 8.177756400847876865e-05 2.104389518091335150e-06 8.963506590557693484e-07 3.217463995344786825e-07 8.525255168051553585e-08 4.074583973800926861e-05
1.800000000000000000e+01 8.921363149528149653e-05 3.220514616473980572e-06 1.333769181966048016e-06 3.561064010793254277e-07 7.797373975877570093e-08 2.323406481603432970e-05
1.900000000000000000e+01 8.465463502539528440e-05 2.360763724717599994e-06 8.814710932331415956e-07 3.419816650249403561e-07 9.568395789743139560e-08 3.720731065984357806e-05
2.000000000000000000e+01 9.659735520404797511e-05 2.857059636392492031e-06 9.793561797520132801e-07 3.612858375238471169e-07 8.643146104061465365e-08 2.683425507350274610e-05
2.100000000000000000e+01 8.442371014367651709e-05 3.678708456364401834e-06 1.264383029394205189e-06 4.127578628941869785e-07 1.087158475268641081e-07 3.382201664164284595e-05
2.200000000000000000e+01 8.463283517846354983e-05 2.602904513138402491e-06 9.995851689248266908e-07 3.283490521014806890e-07 8.393232710366864872e-08 2.549247957809626584e-05
2.300000000000000000e+01 8.348826560433264684e-05 3.102137678386293615e-06 1.191808804541974804e-06 4.178182247383931184e-07 1.091399098125222151e-07 3.348062029126559492e-05
2.400000000000000000e+01 7.075923322527496702e-05 2.822311615955438295e-06 1.052948729070538320e-06 3.680756452529747302e-07 1.004791343414961614e-07 2.512076096227991703e-05
2.500000000000000000e+01 1.002386195102223623e-04 2.999689629275389701e-06 1.166411388746378731e-06 3.990479846699312843e-07 9.896471477958035987e-08 2.572264297199063397e-05
2.600000000000000000e+01 9.104067080274776277e-05 3.006676108705411253e-06 1.089542031499591477e-06 3.568519175332706501e-07 9.983158209762270044e-08 2.855490638963427793e-05
2.700000000000000000e+01 8.827548784514267788e-05 2.903687706085508737e-06 9.992821776080895530e-07 3.296047933234255640e-07 9.416004803517821087e-08 2.150218243952150640e-05
2.800000000000000000e+01 1.032692638950215476e-04 3.267595181344620066e-06 1.343714530566986412e-06 4.259144320688158850e-07 1.067139596071970195e-07 2.892793793427316919e-05
2.900000000000000000e+01 1.113064742336670603e-04 3.662434541021803596e-06 1.346008759365921852e-06 4.268168214859580638e-07 1.194924467537142145e-07 3.392582515991686740e-05
3.000000000000000000e+01 8.952815120142918544e-05 2.769832066912151779e-06 1.199265599254287696e-06 4.749796031469533058e-07 1.420379401360804340e-07 3.136942783991495542e-05
3.100000000000000000e+01 9.385119537236514316e-05 3.119616155701948069e-06 1.297762663760853136e-06 4.634695757203454062e-07 1.564434509579184650e-07 4.023073593310677853e-05
3.200000000000000000e+01 1.010271565367778097e-04 3.708232622324866240e-06 1.363372209041201831e-06 4.967531416152990364e-07 1.450789503235808553e-07 3.452671375888133212e-05
3.300000000000000000e+01 1.210532306383053507e-04 4.431399750338637614e-06 1.500996151858333023e-06 4.707898904155015505e-07 1.211708923585007646e-07 2.630931592127036051e-05
3.400000000000000000e+01 1.069088552699044864e-04 4.397401022453015380e-06 1.590813855432654950e-06 5.004724944996630167e-07 1.313709554057395163e-07 2.243181737775226344e-05
3.500000000000000000e+01 1.162003501559849149e-04 3.652999322586842938e-06 1.654014470582208455e-06 6.172662297612700144e-07 1.725110348959481401e-07 3.610149345435129255e-05
3.600000000000000000e+01 1.019665247036351068e-04 3.747048136879393835e-06 1.365467821565431915e-06 5.176846280475396914e-07 1.417833717933768136e-07 2.450799500500714325e-05
3.700000000000000000e+01 1.096039906971984454e-04 3.716340390113535955e-06 1.480985294377839697e-06 5.423141890537667850e-07 1.478217047946443797e-07 2.824144172854358434e-05
3.800000000000000000e+01 1.297671158142663865e-04 3.416181178963590312e-06 1.440314195116189556e-06 5.571102715500915922e-07 1.435573288982954788e-07 2.385799357300845633e-05
3.900000000000000000e+01 1.242995451859853836e-04 3.942617003790414840e-06 1.381017477322365249e-06 5.426183061453273688e-07 1.478807612208167305e-07 2.656384692554585467e-05
4.000000000000000000e+01 1.378964236075127647e-04 3.915375418839159147e-06 1.732383288859063430e-06 6.534326679981927349e-07 1.864080072998362527e-07 3.072385899504722918e-05
4.100000000000000000e+01 1.440978160610905420e-04 4.421815967174111606e-06 1.601968908121672630e-06 6.687086418559370146e-07 1.939708400273129866e-07 3.415076007619935732e-05
4.200000000000000000e+01 1.080668082943669092e-04 4.226561797386164567e-06 1.693728500606070945e-06 5.996034557894940871e-07 1.838563829563436457e-07 3.124063010336595379e-05
4.300000000000000000e+01 1.764588782356845038e-04 5.358621660408623136e-06 1.750909100039867317e-06 7.164992359999366031e-07 1.868705919807945952e-07 2.826020905846043747e-05
4.400000000000000000e+01 1.283712529887755802e-04 3.951866680784053993e-06 1.633923502308947704e-06 6.833238905942040246e-07 1.704311720544372073e-07 2.377333435398793464e-05
4.500000000000000000e+01 1.572814287134894598e-04 4.213265645673474797e-06 1.757791069120441341e-06 7.130234176053897161e-07 2.227716076140202004e-07 2.929554057632505646e-05
4.600000000000000000e+01 1.251228774587313244e-04 5.280958691846100467e-06 1.931308816346449016e-06 7.554667495293709094e-07 2.363376788473616275e-07 3.787827247764632038e-05
4.700000000000000000e+01 1.788668127523528235e-04 5.327736050588908920e-06 2.042402450716006180e-06 8.540997782709745685e-07 2.465916134992190518e-07 3.832240550838716026e-05
4.800000000000000000e+01 1.785126859667124702e-04 5.630678465730387467e-06 1.968199178760258490e-06 7.252046378622747174e-07 2.099529737498727182e-07 2.502058042652658231e-05
4.900000000000000000e+01 1.535622782453342620e-04 4.560684445849375440e-06 1.810069459510619735e-06 7.541069069174135176e-07 2.350818361146321196e-07 2.988458667349861735e-05
5.000000000000000000e+01 1.889036243988407953e-04 5.967452435679405526e-06 2.196493625480670569e-06 7.903233543879166212e-07 2.297135503669708010e-07 2.926601420136687960e-05
5.100000000000000000e+01 2.082073371167536145e-04 6.160648707851553258e-06 2.566504122057079257e-06 9.415747535028840064e-07 2.504296128108259104e-07 3.036404678463703615e-05
5.200000000000000000e+01 1.598017428208280382e-04 6.018766766983892947e-06 2.538535641455575753e-06 1.033373505188799889e-06 2.845238615317885520e-07 4.080962135545459178e-05
5.300000000000000000e+01 2.025538469078364326e-04 5.628864610392830760e-06 2.237299849654249027e-06 8.494695516865211119e-07 2.563507176513157107e-07 3.353796797653852454e-05
5.400000000000000000e+01 1.733687154396816436e-04 5.687572665672015426e-06 2.330430583288277752e-06 9.214986553180409442e-07 2.588927725892376833e-07 3.025879462560018062e-05
5.500000000000000000e+01 1.726941619482305255e-04 7.210407727171717511e-06 2.359315665995093437e-06 9.435629576077895960e-07 2.416102148053209021e-07 2.187881872900280635e-05
5.600000000000000000e+01 1.897561812290438879e-04 6.453313688346234251e-06 2.309408566195825776e-06 9.094872048239750117e-07 2.622827561035769707e-07 2.816227676808020738e-05
5.700000000000000000e+01 1.998557536690323511e-04 7.105452288304272575e-06 2.528811713669897041e-06 1.032208844283124725e-06 3.133051774020813707e-07 3.670881889019793516e-05
5.800000000000000000e+01 2.033166518365895226e-04 6.526654594562953293e-06 2.793345852830618187e-06 1.096531084103081475e-06 2.750838944367651172e-07 2.658134199257714941e-05
5.900000000000000000e+01 2.383039401913130805e-04 7.282263874209302436e-06 2.697988306270024763e-06 1.149598737821760179e-06 3.188434157333238712e-07 3.490524391914203784e-05
6.000000000000000000e+01 1.922639224816251574e-04 6.169329462832806918e-06 2.233670462560893886e-06 9.544226937761407041e-07 3.145711101530645647e-07 3.249750964590448240e-05
6.100000000000000000e+01 2.187723638834776832e-04 7.155359189040980519e-06 2.678049454125525260e-06 1.019522915170897737e-06 2.986347102909676830e-07 2.647005675131814512e-05
6.200000000000000000e+01 2.029494865349045526e-04 6.507043329505982402e-06 2.531948431537321581e-06 1.094568047132926465e-06 3.204209013869362896e-07 3.045576590078848543e-05
6.300000000000000000e+01 2.610252963172064646e-04 7.695093870764277216e-06 2.878000949158139533e-06 1.139839971540183743e-06 3.524681568912137756e-07 3.952368019152337967e-05
6.400000000000000000e+01 2.310879838963349751e-04 7.224763187441598327e-06 2.550209385770907776e-06 1.030586558877612610e-06 2.826933252664328801e-07 2.845638153845803702e-05
6.500000000000000000e+01 2.531995651898560841e-04 6.623260482468267109e-06 2.863752901847215211e-06 1.206686225745715027e-06 3.297337500463973144e-07 2.935531078955815748e-05
6.600000000000000000e+01 2.323343349551712945e-04 7.768039628539747356e-06 3.072296770949599464e-06 1.206014757018590926e-06 3.449322754012963108e-07 3.107613929298654043e-05
6.700000000000000000e+01 2.476596273481845856e-04 7.509504993395492028e-06 2.681012701558395089e-06 1.213404191991374517e-06 3.859782479012768442e-07 3.196521286378827166e-05
6.800000000000000000e+01 3.244277020847355798e-04 9.130287155344581212e-06 3.483998357115646982e-06 1.296152981613244849e-06 3.583677106045002599e-07 2.985977464252048151e-05
6.900000000000000000e+01 2.477941172266448066e-04 7.550158314033339558e-06 3.039348870430248578e-06 1.281189593598531856e-06 3.637343304089408092e-07 2.755049260271455187e-05
7.000000000000000000e+01 2.324979890275884447e-04 7.994141418895060923e-06 3.350356714336545285e-06 1.467950445532315618e-06 4.065968679188656476e-07 3.593435354864852639e-05
7.100000000000000000e+01 2.835368979032392594e-04 7.782808534952515743e-06 3.088631092995234577e-06 1.162233300418267574e-06 3.355594232845099428e-07 2.485883456689340137e-05
7.200000000000000000e+01 2.381946822559391930e-04 9.517995654744593504e-06 3.306482971831292722e-06 1.384725293084338234e-06 4.773800684855869279e-07 4.222650393175567753e-05
7.300000000000000000e+01 2.492716432445578984e-04 8.884225720710860243e-06 3.610964569601648283e-06 1.343809086194134532e-06 3.425950677561697210e-07 2.586754732429400198e-05
7.400000000000000000e+01 2.948608663347032275e-04 9.063932141277816819e-06 3.267004321351396829e-06 1.316766044843426600e-06 3.882022283455587152e-07 3.432801999079089045e-05
7.500000000000000000e+01 3.527443924987757728e-04 7.681580359325045372e-06 2.846821093063710607e-06 1.228450862780672596e-06 3.442006877455408530e-07 2.383399486076994404e-05
7.600000000000000000e+01 3.444678667518827711e-04 9.716382359629712997e-06 3.539097649761369933e-06 1.521396932027821266e-06 4.743204651127043189e-07 3.912370455892462808e-05
7.700000000000000000e+01 2.378566466547824769e-04 9.133185260385217420e-06 3.318420344812520976e-06 1.397560881318666337e-06 4.365697344364925276e-07 3.361947994250767685e-05
7.800000000000000000e+01 2.810935903754499163e-04 1.191688532514866213e-05 3.987116746456154227e-06 1.512542842010816508e-06 4.095735903007806389e-07 3.124988741344876016e-05
7.900000000000000000e+01 2.747374172839853559e-04 9.364914685830667127e-06 3.409374587526496786e-06 1.411702759250585510e-06 4.296688688273902849e-07 3.349444670983922563e-05
8.000000000000000000e+01 2.592339145916479565e-04 8.746721111544629977e-06 3.326497828167650688e-06 1.341418106423052950e-06 3.993426989084884906e-07 2.782447354370622770e-05
8.100000000000000000e+01 2.599998584224118368e-04 9.902864560668908549e-06 4.047930917770743286e-06 1.434463517307872013e-06 3.845420602610427256e-07 2.625491070700900138e-05
8.200000000000000000e+01 2.987888400201444534e-04 1.141528975248843296e-05 3.999228932852443895e-06 1.538302937507336647e-06 4.185148059527427846e-07 2.915965825261196040e-05
8.300000000000000000e+01 2.996367574841888063e-04 8.830545669100262394e-06 3.270924122163442141e-06 1.383550368061873781e-06 3.566048450983586863e-07 2.240283273116886817e-05
8.400000000000000000e+01 3.578623204871460143e-04 9.246063634323736295e-06 3.250911177586702314e-06 1.345626743990606941e-06 4.134641546943475610e-07 3.098435917792961337e-05
8.500000000000000000e+01 3.241449939431967418e-04 9.754014498843374600e-06 3.628340293529307078e-06 1.579548391081255625e-06 4.917232634115023599e-07 3.458296927327533202e-05
8.600000000000000000e+01 3.174089447215751466e-04 9.640583949204286325e-06 4.133505929785173406e-06 1.671190926177073821e-06 4.826327916478253970e-07 3.060369115126760432e-05
8.700000000000000000e+01 2.470016307025043852e-04 9.226448963627686281e-06 3.551015147460213291e-06 1.509850177823742020e-06 5.243043860523734549e-07 3.938520105726305221e-05
8.800000000000000000e+01 2.543725659725842793e-04 1.056684734626992039e-05 4.124617556657268787e-06 1.650811519663891402e-06 5.190001154906317865e-07 4.295093564726920328e-05
8.900000000000000000e+01 3.569947072753199805e-04 9.073763453082317774e-06 3.496832513288190906e-06 1.484711018166843784e-06 4.265397218452683661e-07 2.911766776796902219e-05
9.000000000000000000e+01 3.237052717142634801e-04 1.000992055487515475e-05 3.794112119194786915e-06 1.513636253497190877e-06 4.703365114743682136e-07 3.316819551627770628e-05
9.100000000000000000e+01 3.003406303900259472e-04 9.640838231313640595e-06 4.047823025218680620e-06 1.698670394907266628e-06 4.950226288742075101e-07 3.167197950634575223e-05
9.200000000000000000e+01 3.308669698459130787e-04 1.112753677731047027e-05 4.297169074988450564e-06 1.790260099169479044e-06 5.620369420080159428e-07 3.778158921247337063e-05
9.300000000000000000e+01 3.050068669297076817e-04 9.603765082667898637e-06 3.976889148568143125e-06 1.627640241513293769e-06 4.893277146957230786e-07 3.251170786733050780e-05
9.400000000000000000e+01 3.169644968929114025e-04 1.037703144018155944e-05 4.473246383136060615e-06 1.817959789156542843e-06 4.548788270473072541e-07 2.391189917718690333e-05
9.500000000000000000e+01 2.808689174276811145e-04 1.169104653134299994e-05 4.053085758515558041e-06 1.756242829863002960e-06 5.255201945430881699e-07 3.380090230622022086e-05
9.600000000000000000e+01 3.859150326914257594e-04 1.457601304608903753e-05 5.014776856567771842e-06 1.783243274235962405e-06 5.250096707833880379e-07 3.523499238328394893e-05
9.700000000000000000e+01 3.833617946064030602e-04 1.110793115022347917e-05 4.433767236187760902e-06 1.816124982646486944e-06 5.432821671132673145e-07 3.265441916374667693e-05
9.800000000000000000e+01 3.625775721889955066e-04 1.050731044268335118e-05 3.991377223013062607e-06 1.683320160964896642e-06 5.348188687195498205e-07 3.552978266517089144e-05
9.900000000000000000e+01 4.040412604808807373e-04 1.005411231415218768e-05 4.031225125318010074e-06 1.743551324083363451e-06 5.048095183628688390e-07 2.981769120716444462e-05
1.000000000000000000e+02 4.663571922315491811e-04 1.185733831483618820e-05 4.839474501855960395e-06 1.885048504658331935e-06 5.216996337869113544e-07 3.045101670029102902e-05
1.010000000000000000e+02 3.811265514404685610e-04 1.127077630904535785e-05 4.329593160027026050e-06 1.778753355755503318e-06 4.961180034005534967e-07 2.746097235186987693e-05
1.020000000000000000e+02 4.913501648439301626e-04 1.258629966276409649e-05 4.451092741677718968e-06 1.900221600944716001e-06 6.441264323012419329e-07 4.149607979995697691e-05
1.030000000000000000e+02 3.645222082182213012e-04 1.163221707394186822e-05 4.571211265903606336e-06 1.760003769870565955e-06 4.906414595263372240e-07 2.845709609706499323e-05
1.040000000000000000e+02 3.664842979223640078e-04 1.278689799584733698e-05 4.891573675438402446e-06 1.825136876926095684e-06 5.567644345519787158e-07 3.522454995160911417e-05
1.050000000000000000e+02 3.069946197447953541e-04 1.088039949968362338e-05 4.222509510335860209e-06 1.881194697813464625e-06 5.963031471919669877e-07 3.788077924219023407e-05
1.060000000000000000e+02 4.034818805478237514e-04 1.151235396305746532e-05 4.716152483023309025e-06 1.887858643155689916e-06 5.456340819201899952e-07 3.193196846030608695e-05
1.070000000000000000e+02 3.378300203217400686e-04 1.323699025937233195e-05 5.426567674882527128e-06 1.871744614670246648e-06 5.447804157522885618e-07 3.123846318986680712e-05
1.080000000000000000e+02 2.979775890707969666e-04 9.947935834864943719e-06 4.086072304210569055e-06 1.742642779511937940e-06 5.310295765961530197e-07 3.001343959953352809e-05
1.090000000000000000e+02 3.100320420883320217e-04 1.076362531573654532e-05 4.841496569926809776e-06 1.921413281310254763e-06 5.772935427824206791e-07 3.481535767486453010e-05
1.100000000000000000e+02 3.717450631989373342e-04 1.167907769431539218e-05 4.604007313318915572e-06 1.819780611999380505e-06 5.239165924975246220e-07 3.028847204546714620e-05
1.110000000000000000e+02 3.672484308481216431e-04 1.130492756117213773e-05 4.234186909500946187e-06 1.928957102867486363e-06 5.967083508134089663e-07 3.616917028761746793e-05
1.120000000000000000e+02 3.971111167360235304e-04 1.324581009937642969e-05 4.447898431335752145e-06 1.940696767108647784e-06 5.591799564069582576e-07 3.243103245777925709e-05
1.130000000000000000e+02 6.147604435682296753e-04 1.374426238213739719e-05 4.974718175978705447e-06 1.883672721516664795e-06 5.636198163987027308e-07 3.119176126595361561e-05
1.140000000000000000e+02 3.909809790827609654e-04 1.421960731690711898e-05 4.880462425612237608e-06 1.846803459239240215e-06 5.132954599290259108e-07 2.686473419327020128e-05
1.150000000000000000e+02 3.638471028319111597e-04 1.531383469019196485e-05 5.115697702200307540e-06 1.920614012715610160e-06 5.961742076097937741e-07 3.234261599665264243e-05
1.160000000000000000e+02 2.765645169549518041e-04 1.052244894493564861e-05 4.425169773168924564e-06 1.829717366230869341e-06 5.299611930567849319e-07 2.973119475920530489e-05
1.170000000000000000e+02 3.383792246933336350e-04 1.338801872842770308e-05 5.350460680865547757e-06 1.940520946195874098e-06 5.706534818275206094e-07 3.468752139725415640e-05
1.180000000000000000e+02 3.760824393894937243e-04 1.300338980185348865e-05 4.760506108002342172e-06 2.017244424096093913e-06 6.511359836433855597e-07 3.785894744345086506e-05
1.190000000000000000e+02 4.114151621858279091e-04 1.195698537317817955e-05 4.838058332749327211e-06 1.966464055502604244e-06 5.615511807143583532e-07 2.826384285040068950e-05
1.200000000000000000e+02 3.702844734545106980e-04 1.403841765682797112e-05 5.025684693154369496e-06 1.920328754945607224e-06 6.026171201196855576e-07 4.046596223615531109e-05
1.210000000000000000e+02 3.412371432339703515e-04 1.428736049716288015e-05 4.613296526230053984e-06 1.989019501994136996e-06 5.451146746508229033e-07 3.020743935661241570e-05
1.220000000000000000e+02 4.416967017783059255e-04 1.184993441681904290e-05 5.083202924422117925e-06 2.055885530807160042e-06 7.294992264357459475e-07 4.448553449229190253e-05
1.230000000000000000e+02 3.339539592464764732e-04 1.460775639329318333e-05 5.062906904683023549e-06 1.907412344062566973e-06 5.451745482480590890e-07 2.926542454528064974e-05
1.240000000000000000e+02 4.628106813739847093e-04 1.238135911335969590e-05 4.861279075752432024e-06 1.966974395976804269e-06 6.494324096093313779e-07 3.429474654021086240e-05
1.250000000000000000e+02 3.887807467469462622e-04 1.218347427704771091e-05 4.973117384498400366e-06 2.014506346246448350e-06 5.807963798970112858e-07 3.227550558179442564e-05
1.260000000000000000e+02 4.389422290303088780e-04 1.069899238855456549e-05 4.748218764764173226e-06 2.071283148548648903e-06 6.153267982880059953e-07 3.533608209319979358e-05
1.270000000000000000e+02 3.513701742997875940e-04 1.294382253972241595e-05 4.594190829308909180e-06 1.986502285079944754e-06 5.859634208284099276e-07 3.483258841330544710e-05
1.280000000000000000e+02 4.515443342151465099e-04 1.533283247055822798e-05 5.329148280201497437e-06 1.942612842245055143e-06 5.281439088126099565e-07 2.610178312130606327e-05
1.290000000000000000e+02 4.921676935972991215e-04 1.185301172268452101e-05 4.884482084901399979e-06 2.036370989376059974e-06 5.844491423984334261e-07 2.866327530226977073e-05
1.300000000000000000e+02 4.731669884037088304e-04 1.417252524783812220e-05 5.005148510085248516e-06 2.026402038301339351e-06 5.778270654723609734e-07 3.180690327583000806e-05
1.310000000000000000e+02 5.371254627351407370e-04 1.318003237761974102e-05 4.655871752693410595e-06 1.972983482993767860e-06 5.819082258571862989e-07 3.379268778695000377e-05
1.320000000000000000e+02 4.803615932663281578e-04 1.299902403746418022e-05 5.116196821821304787e-06 2.137969642974075076e-06 6.635587904914699024e-07 3.800832504882217442e-05
1.330000000000000000e+02 4.459806821412510463e-04 1.272539560577027419e-05 4.864246018712915245e-06 2.000921489012994863e-06 5.766391001846014853e-07 2.659765484272620347e-05
1.340000000000000000e+02 4.305924737343081701e-04 1.137419667549365016e-05 5.019284760708837979e-06 2.247623005023515541e-06 7.000603538232113566e-07 3.931993513311791429e-05
1.350000000000000000e+02 4.661417807693834397e-04 1.369331792761956665e-05 4.865257678825259786e-06 2.182412696686678974e-06 6.683984888804965166e-07 3.620853200990554029e-05
1.360000000000000000e+02 4.175004928752227965e-04 1.200267187795948232e-05 4.552358777333371514e-06 2.042533134508094884e-06 6.049536550066768938e-07 3.331127861554627009e-05
1.370000000000000000e+02 4.786871097705982570e-04 1.201582313192747266e-05 5.057253803826184161e-06 2.057947692436399441e-06 5.755070011902425643e-07 2.984019689857378917e-05
1.380000000000000000e+02 4.902710379273803347e-04 1.396652002594928352e-05 5.532925262000227374e-06 2.056884088189558812e-06 5.458611917039431137e-07 2.699790061333490825e-05
1.390000000000000000e+02 4.376642819907930102e-04 1.377711917304724641e-05 4.836574301037357801e-06 2.077457109279101344e-06 6.067126247527230289e-07 3.228380143293860407e-05
1.400000000000000000e+02 4.937600827327480501e-04 1.397962011357391179e-05 4.955873555294056122e-06 1.950407892827666633e-06 5.475651004141215932e-07 2.616473980117262557e-05
1.410000000000000000e+02 4.812241704375655764e-04 1.497514904644101472e-05 5.600471161116411858e-06 2.026330870039422971e-06 5.656468651964214308e-07 3.624316195995487240e-05
1.420000000000000000e+02 3.640251579108061473e-04 1.549482638514477039e-05 5.703248711892610171e-06 2.152724116535730523e-06 6.069246314295407324e-07 3.192687650405407580e-05
1.430000000000000000e+02 4.563591339521937780e-04 1.314609250842808340e-05 4.984506694976154036e-06 2.007341450002621189e-06 6.011426093958003209e-07 3.090558925799691254e-05
1.440000000000000000e+02 3.039151499116862342e-04 1.332766792062148670e-05 4.781870509295119378e-06 2.150468245150306313e-06 5.892219506433350868e-07 2.923427153284321903e-05
1.450000000000000000e+02 3.946720518999629430e-04 1.366229903677972256e-05 4.824441451302785946e-06 2.243101595539862091e-06 7.016287263874894105e-07 4.059492554116202651e-05
1.460000000000000000e+02 4.266959580558317639e-04 1.322143941423823076e-05 4.906266138210960887e-06 2.054111800300861000e-06 5.683092364957788324e-07 2.824722210101449270e-05
1.470000000000000000e+02 4.279710076473377590e-04 1.596196204293062152e-05 5.698396627365217829e-06 2.126708237687892424e-06 5.663231447387261012e-07 2.902133306797020261e-05
1.480000000000000000e+02 4.797666851017210279e-04 1.328039097754026358e-05 5.144782619772540648e-06 2.278590564872603342e-06 6.723811488868703079e-07 3.671987712034704862e-05
1.490000000000000000e+02 4.064794284877953847e-04 1.384379022731687559e-05 5.559132606789296396e-06 2.198764701444218154e-06 6.143083815703944250e-07 3.143967243663051549e-05
1.500000000000000000e+02 4.227166581485006605e-04 1.296342639793539901e-05 4.669959667721490474e-06 1.933659339235964535e-06 6.033057453139827165e-07 3.150245483391001438e-05
1.510000000000000000e+02 5.230873961139608473e-04 1.490340705828648972e-05 5.109750657274593496e-06 2.199476490019028938e-06 6.325605968457286083e-07 3.364631365149574268e-05


==> fig/data/no_double_descent_5layer.txt <==
epoch train test
0.000 41.884 51.880
1.000 50.142 60.850
2.000 56.292 68.810
3.000 58.586 71.440
4.000 60.026 72.220
5.000 61.286 74.330
6.000 62.410 74.630
7.000 62.434 76.010
8.000 63.982 77.190
9.000 65.054 78.000
10.000 65.194 78.280
11.000 65.660 79.240
12.000 65.546 78.980
13.000 65.852 79.500
14.000 66.936 80.740
15.000 66.748 80.060
16.000 67.666 80.930
17.000 67.434 80.350
18.000 67.478 80.010
19.000 68.968 81.790
20.000 68.928 82.020
21.000 68.398 81.550
22.000 69.310 82.550
23.000 68.726 81.630
24.000 68.744 81.250
25.000 68.682 81.160
26.000 68.388 80.050
27.000 69.232 81.960
28.000 70.458 82.990
29.000 69.864 82.380
30.000 69.258 81.530
31.000 70.734 83.720
32.000 70.216 83.470
33.000 70.090 82.560
34.000 70.688 82.920
35.000 71.256 83.510
36.000 71.300 83.330
37.000 71.542 83.390
38.000 70.840 82.420
39.000 71.776 83.530
40.000 70.722 82.120
41.000 71.848 83.890
42.000 70.596 81.480
43.000 71.722 83.380
44.000 72.444 84.380
45.000 71.884 83.130
46.000 71.820 83.270
47.000 71.262 81.770
48.000 72.710 83.570
49.000 71.676 82.120
50.000 72.058 81.800
51.000 72.920 84.100
52.000 73.002 84.180
53.000 72.870 83.770
54.000 73.422 84.420
55.000 73.064 83.300
56.000 73.172 83.500
57.000 73.774 83.720
58.000 72.882 82.820
59.000 73.764 84.550
60.000 73.864 84.160
61.000 74.222 84.530
62.000 73.468 83.500
63.000 74.068 83.940
64.000 74.472 84.440
65.000 74.222 84.100
66.000 74.082 84.030
67.000 73.688 83.410
68.000 74.270 83.820
69.000 74.906 84.760
70.000 74.456 83.860
71.000 73.684 83.000
72.000 75.182 84.250
73.000 74.988 84.310
74.000 74.508 83.300
75.000 73.454 82.370
76.000 74.788 83.700
77.000 74.554 83.250
78.000 74.942 83.190
79.000 75.834 84.210
80.000 76.004 84.480
81.000 74.730 82.180
82.000 74.808 83.020
83.000 75.892 84.330
84.000 75.532 83.190
85.000 75.836 83.830
86.000 75.640 83.590
87.000 75.586 82.660
88.000 75.880 83.300
89.000 75.744 83.380
90.000 75.724 83.160
91.000 75.498 82.060
92.000 76.004 83.420
93.000 76.546 84.060
94.000 76.756 84.210
95.000 76.180 82.630
96.000 75.592 81.700
97.000 76.044 82.340
98.000 76.280 82.940
99.000 76.724 83.310
100.000 76.658 83.010
101.000 76.858 82.710
102.000 76.418 82.120
103.000 76.846 83.650
104.000 77.026 83.120
105.000 76.862 82.760
106.000 77.462 83.650
107.000 76.944 82.260
108.000 77.536 83.530
109.000 77.548 82.450
110.000 75.846 80.120
111.000 77.330 82.480
112.000 77.300 81.530
113.000 77.052 82.400
114.000 78.142 83.980
115.000 77.706 81.980
116.000 77.566 82.570
117.000 77.584 82.110
118.000 77.848 82.260
119.000 78.328 82.600
120.000 78.254 82.500
121.000 78.058 82.550
122.000 78.630 83.480
123.000 78.600 81.960
124.000 78.266 81.510
125.000 78.402 82.710
126.000 79.332 83.330
127.000 78.964 81.590
128.000 78.614 82.240
129.000 78.450 81.880
130.000 78.488 81.760
131.000 79.070 81.800
132.000 77.288 79.780
133.000 78.820 82.220
134.000 79.574 83.010
135.000 79.602 82.880
136.000 77.824 79.630
137.000 79.754 82.210
138.000 78.768 80.230
139.000 79.934 82.050
140.000 78.720 79.830
141.000 78.660 79.760
142.000 80.192 82.670
143.000 80.226 82.880
144.000 79.740 81.880
145.000 80.024 81.470
146.000 80.442 82.440
147.000 80.116 81.190
148.000 79.532 81.760
149.000 79.916 80.740
150.000 80.438 82.240
151.000 80.782 81.740
152.000 79.698 78.620
153.000 79.650 78.490
154.000 80.286 81.170
155.000 80.322 80.720
156.000 80.596 81.090
157.000 80.796 80.540
158.000 80.316 80.140
159.000 80.990 81.430
160.000 80.892 80.950
161.000 81.054 80.330
162.000 81.340 80.850
163.000 81.454 81.830
164.000 81.394 80.880
165.000 81.338 82.160
166.000 79.976 79.170
167.000 81.802 80.720
168.000 81.854 80.790
169.000 81.980 80.760
170.000 80.652 79.870
171.000 81.652 79.790
172.000 80.616 78.220
173.000 81.988 81.640
174.000 81.830 80.510
175.000 82.774 80.600
176.000 82.852 81.700
177.000 82.376 81.310
178.000 82.406 80.470
179.000 81.612 79.580
180.000 82.134 79.480
181.000 82.852 81.390
182.000 83.272 80.470
183.000 82.836 79.870
184.000 83.184 79.910
185.000 83.136 79.140
186.000 82.724 79.380
187.000 83.114 80.210
188.000 83.676 79.910
189.000 83.454 80.240
190.000 82.944 78.760
191.000 82.706 78.610
192.000 83.398 80.180
193.000 83.294 80.420
194.000 83.200 79.070
195.000 84.228 80.020
196.000 83.750 79.220
197.000 83.890 80.320
198.000 83.546 77.570
199.000 84.172 80.180
200.000 84.714 80.140
201.000 83.992 79.540
202.000 85.012 80.520
203.000 84.132 79.810
204.000 82.950 78.260
205.000 83.890 77.650
206.000 84.830 80.100
207.000 84.132 79.880
208.000 84.482 78.800
209.000 85.096 80.000
210.000 84.172 77.850
211.000 84.900 79.650
212.000 84.362 77.560
213.000 84.754 79.470
214.000 85.614 79.560
215.000 84.832 78.460
216.000 85.366 79.270
217.000 85.916 80.210
218.000 85.790 79.460
219.000 84.576 77.860
220.000 84.848 77.620
221.000 83.434 76.460
222.000 85.010 78.450
223.000 85.310 77.920
224.000 86.634 79.090
225.000 86.438 79.090
226.000 85.910 78.300
227.000 87.202 79.780
228.000 86.222 78.020
229.000 86.148 77.750
230.000 86.092 78.920
231.000 86.298 78.980
232.000 86.576 79.150
233.000 85.944 79.770
234.000 86.688 78.540
235.000 86.282 78.170
236.000 87.014 79.600
237.000 87.454 79.150
238.000 87.188 78.680
239.000 87.304 78.760
240.000 86.952 78.630
241.000 87.254 78.220
242.000 87.136 78.820
243.000 87.060 79.120
244.000 87.046 77.410
245.000 86.688 77.290
246.000 87.278 77.140
247.000 87.828 78.190
248.000 87.638 78.110
249.000 87.748 78.350
250.000 87.552 78.370
251.000 87.958 78.660
252.000 88.506 78.090
253.000 87.908 78.360
254.000 88.200 78.320
255.000 88.496 78.410
256.000 88.040 78.080
257.000 89.118 79.520
258.000 88.048 79.240
259.000 88.552 77.610
260.000 88.188 78.010
261.000 87.346 76.410
262.000 88.710 78.830
263.000 89.064 77.880
264.000 89.088 78.170
265.000 89.148 78.680
266.000 89.582 78.220
267.000 88.738 77.660
268.000 88.290 77.830
269.000 89.516 78.550
270.000 89.408 77.870
271.000 89.042 77.600
272.000 88.926 77.730
273.000 89.092 77.280
274.000 90.064 78.260
275.000 89.156 77.260
276.000 88.832 77.050
277.000 89.952 77.090
278.000 89.868 77.500
279.000 89.796 78.120
280.000 90.624 78.660
281.000 89.356 76.930
282.000 90.378 78.570
283.000 88.624 76.570
284.000 90.052 78.040
285.000 90.294 78.650
286.000 89.892 78.470
287.000 90.312 78.250
288.000 90.522 77.600
289.000 90.536 77.260
290.000 90.300 77.970
291.000 89.528 77.840
292.000 90.636 78.350
293.000 90.562 76.420
294.000 90.540 77.760
295.000 90.212 77.720
296.000 90.580 77.240
297.000 90.024 76.540
298.000 89.720 76.360
299.000 90.890 78.060
300.000 91.196 77.830
301.000 90.412 77.200
302.000 91.716 77.440
303.000 90.764 77.310
304.000 91.098 77.230
305.000 91.592 77.680
306.000 91.038 77.320
307.000 90.704 76.850
308.000 91.218 76.210
309.000 91.250 76.650
310.000 90.524 76.260
311.000 90.830 74.770
312.000 91.386 77.070
313.000 90.994 75.940
314.000 91.558 76.940
315.000 91.602 77.120
316.000 91.948 76.950
317.000 92.054 77.330
318.000 92.510 76.960
319.000 92.232 77.280
320.000 91.904 77.660
321.000 91.598 76.440
322.000 92.820 78.070
323.000 91.864 75.970
324.000 91.630 76.340
325.000 92.870 77.530
326.000 91.708 76.050
327.000 92.642 77.350
328.000 92.148 77.030
329.000 92.494 77.530
330.000 91.796 77.000
331.000 91.890 76.410
332.000 92.778 76.530
333.000 92.946 77.280
334.000 92.900 76.900
335.000 92.872 77.660
336.000 92.660 76.240
337.000 92.840 76.450
338.000 92.992 76.490
339.000 93.056 76.620
340.000 92.448 76.140
341.000 93.156 77.460
342.000 92.458 76.600
343.000 93.170 76.870
344.000 93.616 76.850
345.000 93.040 76.690
346.000 92.498 76.020
347.000 92.592 77.070
348.000 93.644 77.570
349.000 92.964 77.290
350.000 93.476 77.030
351.000 93.274 76.440
352.000 93.644 77.090
353.000 92.566 74.940
354.000 93.526 76.810
355.000 93.358 76.640
356.000 93.448 76.020
357.000 93.566 77.300
358.000 93.494 76.910
359.000 93.478 76.550
360.000 94.290 77.290
361.000 94.220 77.650
362.000 93.460 76.140
363.000 93.052 76.700
364.000 94.080 77.500
365.000 94.372 76.800
366.000 93.470 75.750
367.000 94.540 77.180
368.000 94.266 77.020
369.000 94.296 76.580
370.000 94.224 76.750
371.000 94.174 76.380
372.000 94.000 76.390
373.000 94.494 77.060
374.000 94.474 76.580
375.000 94.678 77.230
376.000 94.902 77.600
377.000 94.420 76.050
378.000 94.468 76.710
379.000 94.474 77.070
380.000 93.372 74.410
381.000 94.870 77.210
382.000 94.780 77.120
383.000 94.678 75.900
384.000 95.216 77.090
385.000 94.650 76.880
386.000 94.170 76.070
387.000 94.832 76.960
388.000 95.354 77.140
389.000 94.702 76.560
390.000 94.804 75.910
391.000 95.048 75.610
392.000 95.206 76.730
393.000 95.096 76.140
394.000 95.238 76.500
395.000 94.502 76.580
396.000 94.856 76.540
397.000 94.308 75.900
398.000 95.028 76.710
399.000 95.094 75.350
400.000 95.152 75.890
401.000 95.272 75.570
402.000 95.258 76.670
403.000 95.168 77.250
404.000 95.588 76.490
405.000 95.364 76.650
406.000 95.564 76.320
407.000 95.648 76.380
408.000 95.436 76.060
409.000 95.016 76.020
410.000 95.300 76.050
411.000 95.184 76.310
412.000 95.834 76.430
413.000 95.500 77.120
414.000 95.296 75.910
415.000 95.708 76.230
416.000 95.180 75.310
417.000 95.240 74.620
418.000 95.604 76.230
419.000 95.736 76.450
420.000 95.442 76.000
421.000 96.244 76.240
422.000 95.920 76.000
423.000 95.816 76.190
424.000 96.010 76.130
425.000 95.944 76.390
426.000 95.622 75.910
427.000 95.882 75.490
428.000 95.664 76.400
429.000 94.764 75.490
430.000 95.028 75.310
431.000 95.916 76.580
432.000 95.976 76.780
433.000 96.224 75.190
434.000 95.668 75.840
435.000 96.534 76.180
436.000 96.386 76.130
437.000 96.586 76.020
438.000 96.264 75.810
439.000 96.436 76.610
440.000 95.962 76.160
441.000 96.060 76.470
442.000 96.316 75.810
443.000 95.786 76.140
444.000 96.472 76.560
445.000 95.910 76.350
446.000 96.302 76.320
447.000 96.614 76.000
448.000 95.924 75.750
449.000 96.418 75.730
450.000 96.456 76.190
451.000 96.350 76.000
452.000 96.404 76.870
453.000 96.418 76.050
454.000 96.840 75.570
455.000 95.908 75.540
456.000 96.594 75.510
457.000 96.366 75.600
458.000 96.194 75.520
459.000 96.854 76.030
460.000 96.276 74.850
461.000 96.790 76.590
462.000 96.748 75.800
463.000 96.676 76.050
464.000 96.826 75.140
465.000 96.686 76.750
466.000 96.788 76.140
467.000 96.948 76.200
468.000 96.580 75.620
469.000 97.042 76.370
470.000 96.810 76.220
471.000 97.088 76.600
472.000 97.118 75.920
473.000 97.070 75.820
474.000 96.938 75.650
475.000 97.116 75.910
476.000 96.778 76.080
477.000 97.128 75.880
478.000 97.258 76.340
479.000 96.598 73.840
480.000 97.118 76.520
481.000 96.888 76.360
482.000 97.204 75.350
483.000 97.306 75.980
484.000 96.976 76.210
485.000 96.796 75.700
486.000 96.976 75.700
487.000 97.288 75.780
488.000 97.146 75.550
489.000 97.156 75.870
490.000 96.860 75.700
491.000 97.194 76.350
492.000 97.268 76.010
493.000 97.074 75.550
494.000 97.440 76.250
495.000 96.980 75.200
496.000 97.454 75.920
497.000 97.190 75.790
498.000 97.468 75.620
499.000 97.632 76.690
500.000 97.194 76.220
501.000 97.158 76.470
502.000 97.326 76.300
503.000 97.584 76.090
504.000 97.332 76.190
505.000 97.846 76.710
506.000 97.268 76.270
507.000 97.664 76.530
508.000 97.442 76.650
509.000 97.428 75.790
510.000 97.562 76.420
511.000 97.856 76.620
512.000 97.388 75.650
513.000 97.414 76.200
514.000 97.198 75.890
515.000 97.360 75.840
516.000 97.216 75.640
517.000 97.140 75.590
518.000 97.744 75.690
519.000 97.848 75.860
520.000 97.708 76.200
521.000 97.636 75.570
522.000 97.858 75.790
523.000 97.768 75.920
524.000 97.738 75.240
525.000 97.470 75.260
526.000 97.858 76.150
527.000 97.856 76.380
528.000 98.154 76.150
529.000 97.814 76.400
530.000 97.686 76.350
531.000 97.712 76.200
532.000 98.114 76.500
533.000 98.184 75.940
534.000 97.940 76.460
535.000 98.196 76.070
536.000 97.958 75.810
537.000 97.892 75.770
538.000 97.678 75.420
539.000 98.064 75.960
540.000 97.618 75.780
541.000 98.218 76.180
542.000 97.896 76.190
543.000 98.012 76.100
544.000 97.764 75.760
545.000 98.038 75.710
546.000 98.336 75.890
547.000 98.054 75.360
548.000 98.280 76.200
549.000 98.172 75.760
550.000 98.242 75.740
551.000 97.780 75.690
552.000 98.118 76.450
553.000 98.258 76.380
554.000 98.348 76.330
555.000 97.926 75.650
556.000 98.418 75.600
557.000 98.078 76.170
558.000 98.212 75.950
559.000 98.082 75.990
560.000 97.876 75.790
561.000 98.480 76.030
562.000 98.140 76.060
563.000 97.978 75.480
564.000 98.434 75.980
565.000 98.288 75.500
566.000 98.192 76.510
567.000 98.408 75.510
568.000 97.894 75.410
569.000 98.442 75.640
570.000 98.062 75.540
571.000 98.428 76.340
572.000 98.266 75.940
573.000 98.234 75.710
574.000 98.264 75.280
575.000 97.622 74.090
576.000 98.428 76.540
577.000 98.594 75.550
578.000 98.442 75.870
579.000 98.482 76.620
580.000 98.394 76.360
581.000 98.386 74.950
582.000 98.602 76.060
583.000 98.280 75.770
584.000 98.412 76.200
585.000 98.416 75.990
586.000 98.574 76.230
587.000 98.448 76.160
588.000 98.314 75.980
589.000 98.320 75.590
590.000 98.170 75.550
591.000 98.532 75.800
592.000 98.384 75.660
593.000 98.562 75.600
594.000 98.620 75.930
595.000 98.700 76.320
596.000 98.580 76.120
597.000 98.302 75.870
598.000 98.578 75.280
599.000 98.332 75.250
600.000 98.662 76.070
601.000 98.708 76.240
602.000 98.772 75.830
603.000 98.478 76.060
604.000 98.478 75.370
605.000 98.380 75.730
606.000 98.612 75.730
607.000 98.426 75.700
608.000 98.756 76.220
609.000 98.518 75.000
610.000 98.610 75.530
611.000 98.680 76.050
612.000 98.650 75.380
613.000 98.792 76.240
614.000 98.468 75.870
615.000 98.602 75.780
616.000 98.396 75.670
617.000 98.736 75.630
618.000 98.716 75.640
619.000 98.722 76.030
620.000 98.696 75.450
621.000 98.566 76.370
622.000 98.326 75.920
623.000 98.850 76.540
624.000 98.464 74.740
625.000 98.746 75.980
626.000 98.748 75.830
627.000 98.768 75.420
628.000 98.506 75.870
629.000 98.904 75.930
630.000 98.860 75.630
631.000 98.816 75.790
632.000 98.562 74.900
633.000 98.742 75.980
634.000 98.744 76.120
635.000 98.712 75.620
636.000 98.680 75.550
637.000 98.770 75.880
638.000 98.766 75.560
639.000 98.956 76.270
640.000 98.686 75.270
641.000 98.706 76.090
642.000 98.556 75.170
643.000 98.852 75.570
644.000 98.860 76.000
645.000 98.806 75.210
646.000 98.754 75.610
647.000 99.040 75.470
648.000 98.680 76.110
649.000 99.008 76.060
650.000 98.844 75.680
651.000 98.494 75.100
652.000 98.900 76.030
653.000 98.974 75.720
654.000 98.890 75.810
655.000 98.972 76.000
656.000 99.026 75.550
657.000 98.976 76.120
658.000 99.056 75.550
659.000 99.084 75.860
660.000 99.178 76.220
661.000 98.964 75.750
662.000 99.098 76.020
663.000 98.920 75.690
664.000 99.058 76.030
665.000 99.022 75.800
666.000 98.572 74.670
667.000 99.050 75.950
668.000 98.962 75.510
669.000 99.244 75.740
670.000 99.086 75.780
671.000 99.144 76.100
672.000 99.158 75.760
673.000 98.878 75.640
674.000 99.144 75.280
675.000 99.064 75.790
676.000 99.028 75.760
677.000 99.132 76.010
678.000 99.072 75.800
679.000 99.146 76.000
680.000 99.130 75.800
681.000 98.784 75.110
682.000 99.098 75.120
683.000 99.218 76.020
684.000 98.914 75.590
685.000 98.930 75.630
686.000 99.206 75.620
687.000 99.108 75.500
688.000 99.160 75.870
689.000 99.046 75.600
690.000 98.970 74.800
691.000 99.050 75.940
692.000 99.036 75.090
693.000 98.978 74.980
694.000 99.180 75.780
695.000 99.160 75.790
696.000 99.216 75.730
697.000 99.134 75.940
698.000 99.228 75.610
699.000 99.278 75.540
700.000 99.324 75.790
701.000 99.156 75.850
702.000 99.216 74.920
703.000 99.140 75.670
704.000 99.164 75.630
705.000 99.126 75.080
706.000 99.088 76.010
707.000 99.240 76.110
708.000 99.152 75.700
709.000 99.166 75.640
710.000 99.146 75.380
711.000 99.200 76.110
712.000 99.288 75.520
713.000 99.194 75.510
714.000 99.272 75.500
715.000 99.208 75.270
716.000 99.118 75.480
717.000 99.212 75.890
718.000 99.262 75.370
719.000 99.184 75.160
720.000 99.172 75.460
721.000 99.288 75.440
722.000 99.308 75.660
723.000 98.916 74.930
724.000 99.354 75.800
725.000 99.216 75.680
726.000 99.258 75.620
727.000 99.136 75.490
728.000 99.248 75.780
729.000 99.286 75.690
730.000 99.360 76.050
731.000 99.248 75.370
732.000 99.408 75.280
733.000 99.282 75.480
734.000 99.308 75.830
735.000 99.154 75.440
736.000 99.284 75.780
737.000 98.998 75.680
738.000 99.292 75.890
739.000 99.358 75.380
740.000 98.864 74.720
741.000 99.310 75.770
742.000 99.376 75.670
743.000 99.340 75.900
744.000 99.352 75.630
745.000 99.306 75.650
746.000 99.302 75.540
747.000 99.336 75.640
748.000 99.382 75.010
749.000 99.356 75.650
750.000 99.394 75.460
751.000 99.348 75.750
752.000 99.390 75.760
753.000 99.346 75.560
754.000 99.406 75.840
755.000 99.320 75.880
756.000 99.416 75.720
757.000 99.426 75.210
758.000 99.464 75.640
759.000 99.496 75.700
760.000 99.436 76.110
761.000 99.372 75.610
762.000 99.432 75.570
763.000 99.450 75.730
764.000 99.398 75.550
765.000 99.434 75.700
766.000 99.308 75.390
767.000 99.344 75.970
768.000 99.472 76.010
769.000 99.422 76.030
770.000 99.514 76.060
771.000 99.382 75.590
772.000 99.406 76.120
773.000 99.478 76.040
774.000 99.500 75.990
775.000 99.544 75.670
776.000 99.418 75.220
777.000 99.436 76.160
778.000 99.500 75.600
779.000 99.438 75.740
780.000 99.372 75.890
781.000 99.468 75.770
782.000 99.406 75.790
783.000 99.442 75.900
784.000 99.474 75.470
785.000 99.316 75.760
786.000 99.454 76.020
787.000 99.504 75.400
788.000 99.490 75.310
789.000 99.498 75.760
790.000 99.536 75.580
791.000 99.442 75.260
792.000 99.542 75.550
793.000 99.530 75.630
794.000 99.440 75.790
795.000 99.490 75.580
796.000 99.408 75.500
797.000 99.594 75.500
798.000 99.520 75.500
799.000 99.414 75.810
800.000 99.460 75.600
801.000 99.504 75.480
802.000 99.540 75.470
803.000 99.502 75.630
804.000 99.570 75.680
805.000 99.510 75.660
806.000 99.498 75.710
807.000 99.426 75.870
808.000 99.512 75.350
809.000 99.528 75.890
810.000 99.528 75.750
811.000 99.482 75.510
812.000 99.506 75.660
813.000 99.496 75.660
814.000 99.386 75.510
815.000 99.522 75.610
816.000 99.538 75.950
817.000 99.528 75.590
818.000 99.524 75.920
819.000 99.562 76.110
820.000 99.544 75.610
821.000 99.432 75.610
822.000 99.542 75.720
823.000 99.450 75.860
824.000 99.440 75.910
825.000 99.498 75.520
826.000 99.634 75.810
827.000 99.564 75.630
828.000 99.548 75.310
829.000 99.612 75.550
830.000 99.544 76.020
831.000 99.502 75.210
832.000 99.648 75.790
833.000 99.594 75.840
834.000 99.548 75.400
835.000 99.586 75.510
836.000 99.630 75.800
837.000 99.526 75.660
838.000 99.382 75.420
839.000 99.536 76.110
840.000 99.572 76.010
841.000 99.588 75.910
842.000 99.628 75.940
843.000 99.552 75.700
844.000 99.576 75.860
845.000 99.626 75.690
846.000 99.602 76.180
847.000 99.634 76.020
848.000 99.530 75.530
849.000 99.598 76.110
850.000 99.624 75.950
851.000 99.632 75.870
852.000 99.568 75.570
853.000 99.504 75.610
854.000 99.572 76.440
855.000 99.614 75.340
856.000 99.632 76.030
857.000 99.606 75.730
858.000 99.590 76.250
859.000 99.624 75.460
860.000 99.628 75.560
861.000 99.632 75.750
862.000 99.536 75.860
863.000 99.674 75.770
864.000 99.616 75.750
865.000 99.640 76.240
866.000 99.672 75.540
867.000 99.656 75.330
868.000 99.482 75.860
869.000 99.596 75.860
870.000 99.592 75.740
871.000 99.670 75.890
872.000 99.652 75.650
873.000 99.670 75.690
874.000 99.650 75.750
875.000 99.630 76.140
876.000 99.612 75.830
877.000 99.684 75.810
878.000 99.606 75.940
879.000 99.616 75.760
880.000 99.566 75.720
881.000 99.668 76.150
882.000 99.620 75.640
883.000 99.712 75.750
884.000 99.674 75.410
885.000 99.580 75.410
886.000 99.698 75.820
887.000 99.626 76.040
888.000 99.658 75.780
889.000 99.622 75.850
890.000 99.668 75.510
891.000 99.622 75.490
892.000 99.688 75.880
893.000 99.654 75.800
894.000 99.682 75.760
895.000 99.686 75.840
896.000 99.542 75.320
897.000 99.666 75.580
898.000 99.668 76.120
899.000 99.658 75.680
900.000 99.668 75.660
901.000 99.626 75.680
902.000 99.610 76.020
903.000 99.646 75.860
904.000 99.638 75.540
905.000 99.700 75.380
906.000 99.714 75.730
907.000 99.732 75.920
908.000 99.714 75.500
909.000 99.684 76.180
910.000 99.700 76.190
911.000 99.738 75.820
912.000 99.746 75.400
913.000 99.678 75.660
914.000 99.730 75.810
915.000 99.766 75.570
916.000 99.678 76.000
917.000 99.760 75.780
918.000 99.700 75.690
919.000 99.734 76.180
920.000 99.714 75.940
921.000 99.712 75.870
922.000 99.726 75.410
923.000 99.704 75.900
924.000 99.688 75.860
925.000 99.726 75.610
926.000 99.734 76.000
927.000 99.644 75.490
928.000 99.742 75.280
929.000 99.632 75.720
930.000 99.682 76.190
931.000 99.700 75.470
932.000 99.720 76.000
933.000 99.658 75.450
934.000 99.722 76.010
935.000 99.770 75.850
936.000 99.688 75.890
937.000 99.734 76.130
938.000 99.722 75.770
939.000 99.752 75.420
940.000 99.732 76.190
941.000 99.748 75.970
942.000 99.750 75.520
943.000 99.716 75.710
944.000 99.708 75.180
945.000 99.736 75.810
946.000 99.740 75.790
947.000 99.702 75.800
948.000 99.762 75.680
949.000 99.764 75.650
950.000 99.786 76.010
951.000 99.762 75.840
952.000 99.708 76.060
953.000 99.804 75.940
954.000 99.770 75.620
955.000 99.742 76.080
956.000 99.778 75.770
957.000 99.644 75.350
958.000 99.748 76.390
959.000 99.702 75.810
960.000 99.786 75.730
961.000 99.792 75.960
962.000 99.770 75.970
963.000 99.738 75.880
964.000 99.784 76.090
965.000 99.748 75.790
966.000 99.768 75.940
967.000 99.744 76.020
968.000 99.704 75.760
969.000 99.784 75.800
970.000 99.752 75.700
971.000 99.760 75.650
972.000 99.744 76.030
973.000 99.776 76.070
974.000 99.750 76.270
975.000 99.766 75.900
976.000 99.792 76.080
977.000 99.788 75.970
978.000 99.792 75.840
979.000 99.810 76.050
980.000 99.726 76.020
981.000 99.802 76.050
982.000 99.788 76.330
983.000 99.734 75.600
984.000 99.748 75.790
985.000 99.760 75.620
986.000 99.810 75.740
987.000 99.798 75.890
988.000 99.752 75.670
989.000 99.796 75.100
990.000 99.774 75.580
991.000 99.806 75.690
992.000 99.742 75.590
993.000 99.810 75.580
994.000 99.752 75.920
995.000 99.804 75.720
996.000 99.832 75.580
997.000 99.694 75.170
998.000 99.826 76.260
999.000 99.784 75.810
1000.000 99.822 76.000
1001.000 99.806 75.540
1002.000 99.790 75.960
1003.000 99.770 75.950
1004.000 99.762 76.150
1005.000 99.812 75.730
1006.000 99.762 75.660
1007.000 99.754 75.230
1008.000 99.776 75.900
1009.000 99.866 75.820
1010.000 99.802 76.060
1011.000 99.824 75.990
1012.000 99.768 76.110
1013.000 99.786 75.900
1014.000 99.846 75.990
1015.000 99.816 75.950
1016.000 99.826 76.350
1017.000 99.836 75.980
1018.000 99.846 76.230
1019.000 99.778 75.740
1020.000 99.830 75.930
1021.000 99.786 76.030
1022.000 99.842 75.820
1023.000 99.800 75.910
1024.000 99.798 75.470
1025.000 99.842 75.640
1026.000 99.820 75.970
1027.000 99.830 75.690
1028.000 99.762 76.180
1029.000 99.816 75.830
1030.000 99.824 75.830
1031.000 99.792 76.220
1032.000 99.796 76.000
1033.000 99.842 75.750
1034.000 99.830 75.910
1035.000 99.758 75.680
1036.000 99.862 75.950
1037.000 99.840 75.970
1038.000 99.732 74.900
1039.000 99.840 75.960
1040.000 99.874 75.830
1041.000 99.816 75.820
1042.000 99.822 76.320
1043.000 99.794 76.080
1044.000 99.862 75.920
1045.000 99.854 76.160
1046.000 99.784 75.670
1047.000 99.858 75.960
1048.000 99.840 75.900
1049.000 99.836 75.660
1050.000 99.808 75.750
1051.000 99.856 75.780
1052.000 99.800 75.830
1053.000 99.828 75.750
1054.000 99.840 75.640
1055.000 99.820 76.110
1056.000 99.850 75.390
1057.000 99.822 75.940
1058.000 99.852 75.700
1059.000 99.820 75.720
1060.000 99.870 75.720
1061.000 99.800 75.280
1062.000 99.874 76.040
1063.000 99.784 75.520
1064.000 99.838 75.780
1065.000 99.828 75.860
1066.000 99.838 76.000
1067.000 99.882 75.950
1068.000 99.888 75.660
1069.000 99.848 75.770
1070.000 99.850 76.060
1071.000 99.830 75.700
1072.000 99.842 75.570
1073.000 99.850 75.680
1074.000 99.810 75.740
1075.000 99.808 75.730
1076.000 99.852 75.960
1077.000 99.874 75.830
1078.000 99.836 75.620
1079.000 99.820 76.040
1080.000 99.848 75.690
1081.000 99.888 75.880
1082.000 99.844 76.080
1083.000 99.860 75.730
1084.000 99.788 76.050
1085.000 99.902 75.840
1086.000 99.860 76.170
1087.000 99.832 75.970
1088.000 99.852 75.900
1089.000 99.854 75.960
1090.000 99.816 75.920
1091.000 99.840 75.860
1092.000 99.826 76.110
1093.000 99.864 75.780
1094.000 99.868 75.560
1095.000 99.878 75.550
1096.000 99.890 75.850
1097.000 99.834 75.370
1098.000 99.868 75.430
1099.000 99.868 75.660
1100.000 99.860 75.660
1101.000 99.854 75.440
1102.000 99.882 75.360
1103.000 99.884 75.820
1104.000 99.914 75.500
1105.000 99.856 75.730
1106.000 99.854 75.640
1107.000 99.876 75.650
1108.000 99.898 75.540
1109.000 99.856 75.800
1110.000 99.856 75.480
1111.000 99.850 75.720
1112.000 99.904 75.920
1113.000 99.852 76.290
1114.000 99.862 75.720
1115.000 99.866 75.810
1116.000 99.854 75.790
1117.000 99.866 75.830
1118.000 99.840 75.610
1119.000 99.870 75.700
1120.000 99.862 75.270
1121.000 99.890 75.700
1122.000 99.848 75.850
1123.000 99.866 75.800
1124.000 99.848 75.930
1125.000 99.874 75.680
1126.000 99.866 75.970
1127.000 99.908 75.920
1128.000 99.900 75.780
1129.000 99.892 75.570
1130.000 99.874 75.690
1131.000 99.868 75.890
1132.000 99.874 75.670
1133.000 99.866 75.620
1134.000 99.882 75.600
1135.000 99.896 75.620
1136.000 99.894 75.770
1137.000 99.864 75.700
1138.000 99.830 75.530
1139.000 99.860 75.820
1140.000 99.874 76.050
1141.000 99.890 75.500
1142.000 99.880 75.810
1143.000 99.860 76.150
1144.000 99.880 75.960
1145.000 99.888 75.540
1146.000 99.872 75.930
1147.000 99.894 75.950
1148.000 99.874 76.030
1149.000 99.906 75.390
1150.000 99.870 75.500
1151.000 99.884 76.240
1152.000 99.910 75.660
1153.000 99.838 75.610
1154.000 99.894 75.520
1155.000 99.920 75.900
1156.000 99.936 75.580
1157.000 99.926 75.830
1158.000 99.876 75.770
1159.000 99.870 75.840
1160.000 99.890 75.770
1161.000 99.896 75.730
1162.000 99.866 75.450
1163.000 99.890 75.890
1164.000 99.892 75.590
1165.000 99.904 75.890
1166.000 99.888 76.160
1167.000 99.896 76.180
1168.000 99.872 75.770
1169.000 99.916 75.570
1170.000 99.842 75.870
1171.000 99.902 75.950
1172.000 99.900 75.990
1173.000 99.886 75.870
1174.000 99.892 76.020
1175.000 99.914 75.870
1176.000 99.912 76.080
1177.000 99.880 75.790
1178.000 99.884 75.710
1179.000 99.912 75.750
1180.000 99.920 75.490
1181.000 99.924 75.620
1182.000 99.886 75.870
1183.000 99.884 75.770
1184.000 99.924 75.720
1185.000 99.874 75.470
1186.000 99.892 75.810
1187.000 99.906 76.000
1188.000 99.910 76.000
1189.000 99.892 75.700
1190.000 99.892 75.860
1191.000 99.908 75.960
1192.000 99.912 76.000
1193.000 99.876 75.710
1194.000 99.896 75.640
1195.000 99.898 75.610
1196.000 99.920 75.960
1197.000 99.874 75.840
1198.000 99.904 76.290
1199.000 99.926 75.660
1200.000 99.914 76.160
1201.000 99.882 75.910
1202.000 99.920 75.680
1203.000 99.864 75.720
1204.000 99.914 75.670
1205.000 99.916 75.740
1206.000 99.892 75.920
1207.000 99.910 75.580
1208.000 99.900 75.790
1209.000 99.884 76.040
1210.000 99.882 75.560
1211.000 99.942 75.910
1212.000 99.908 76.070
1213.000 99.886 75.900
1214.000 99.940 75.720
1215.000 99.910 76.140
1216.000 99.912 75.750
1217.000 99.900 75.600
1218.000 99.914 76.200
1219.000 99.940 75.880
1220.000 99.936 75.930
1221.000 99.918 75.790
1222.000 99.906 75.780
1223.000 99.942 75.630
1224.000 99.904 75.650
1225.000 99.924 75.900
1226.000 99.902 75.990
1227.000 99.926 75.750
1228.000 99.922 75.910
1229.000 99.922 75.510
1230.000 99.924 75.930
1231.000 99.900 75.760
1232.000 99.924 76.050
1233.000 99.916 75.980
1234.000 99.950 75.970
1235.000 99.914 75.850
1236.000 99.926 75.530
1237.000 99.912 75.500
1238.000 99.920 75.420
1239.000 99.914 75.490
1240.000 99.928 75.830
1241.000 99.908 75.540
1242.000 99.932 75.510
1243.000 99.930 76.010
1244.000 99.920 76.010
1245.000 99.904 76.000
1246.000 99.944 75.890
1247.000 99.914 75.510
1248.000 99.916 75.750
1249.000 99.932 75.660
1250.000 99.918 76.020
1251.000 99.930 76.220
1252.000 99.918 75.800
1253.000 99.896 76.010
1254.000 99.898 75.610
1255.000 99.922 75.820
1256.000 99.914 75.930
1257.000 99.948 75.820
1258.000 99.898 75.640
1259.000 99.924 75.990
1260.000 99.906 75.670
1261.000 99.926 75.730
1262.000 99.920 75.860
1263.000 99.926 76.100
1264.000 99.932 75.780
1265.000 99.928 75.980
1266.000 99.944 75.690
1267.000 99.880 75.630
1268.000 99.936 75.570
1269.000 99.914 75.860
1270.000 99.936 75.460
1271.000 99.918 75.470
1272.000 99.950 75.520
1273.000 99.944 75.470
1274.000 99.906 75.530
1275.000 99.900 75.780
1276.000 99.918 75.650
1277.000 99.896 75.610
1278.000 99.932 75.850
1279.000 99.934 75.680
1280.000 99.954 75.770
1281.000 99.928 75.950
1282.000 99.932 75.550
1283.000 99.922 75.970
1284.000 99.902 75.680
1285.000 99.948 75.710
1286.000 99.948 75.590
1287.000 99.934 75.700
1288.000 99.936 75.750
1289.000 99.938 75.720
1290.000 99.948 75.760
1291.000 99.898 75.430
1292.000 99.950 75.910
1293.000 99.934 76.050
1294.000 99.944 76.030
1295.000 99.922 75.980
1296.000 99.942 75.350
1297.000 99.948 75.840
1298.000 99.936 75.580
1299.000 99.944 75.560
1300.000 99.942 75.650
1301.000 99.928 75.930
1302.000 99.932 75.840
1303.000 99.902 75.080
1304.000 99.928 75.800
1305.000 99.956 75.830
1306.000 99.946 75.780
1307.000 99.932 75.550
1308.000 99.944 75.490
1309.000 99.964 75.650
1310.000 99.948 75.710
1311.000 99.922 75.790
1312.000 99.944 75.940
1313.000 99.908 75.680
1314.000 99.976 75.920
1315.000 99.942 75.590
1316.000 99.914 75.860
1317.000 99.910 75.520
1318.000 99.960 75.850
1319.000 99.942 75.740
1320.000 99.932 75.900
1321.000 99.922 75.930
1322.000 99.922 75.500
1323.000 99.934 75.690
1324.000 99.962 75.500
1325.000 99.942 76.050
1326.000 99.928 75.450
1327.000 99.972 75.790
1328.000 99.924 75.950
1329.000 99.924 75.920
1330.000 99.936 76.030
1331.000 99.952 76.140
1332.000 99.924 75.950
1333.000 99.946 75.560
1334.000 99.946 75.830
1335.000 99.928 75.840
1336.000 99.942 75.620
1337.000 99.958 75.890
1338.000 99.940 75.610
1339.000 99.950 75.760
1340.000 99.962 75.640
1341.000 99.954 75.690
1342.000 99.932 75.920
1343.000 99.954 75.430
1344.000 99.950 75.970
1345.000 99.966 75.900
1346.000 99.934 75.950
1347.000 99.948 75.870
1348.000 99.926 75.650
1349.000 99.964 75.760
1350.000 99.954 75.890
1351.000 99.958 75.670
1352.000 99.950 75.860
1353.000 99.926 76.150
1354.000 99.958 75.740
1355.000 99.942 75.590
1356.000 99.950 75.750
1357.000 99.952 75.880
1358.000 99.956 75.640
1359.000 99.930 75.930
1360.000 99.952 75.790
1361.000 99.924 75.040
1362.000 99.958 75.520
1363.000 99.934 75.760
1364.000 99.936 75.700
1365.000 99.942 75.650
1366.000 99.938 75.820
1367.000 99.960 75.510
1368.000 99.974 75.520
1369.000 99.928 75.710
1370.000 99.944 75.940
1371.000 99.938 75.770
1372.000 99.954 75.420
1373.000 99.946 75.470
1374.000 99.932 75.940
1375.000 99.940 75.560
1376.000 99.934 75.930
1377.000 99.954 75.660
1378.000 99.960 75.760
1379.000 99.946 75.880
1380.000 99.932 75.990
1381.000 99.958 75.770
1382.000 99.948 75.690
1383.000 99.956 75.790
1384.000 99.926 75.510
1385.000 99.946 75.530
1386.000 99.970 75.510
1387.000 99.954 75.830
1388.000 99.970 75.750
1389.000 99.958 75.850
1390.000 99.936 75.710
1391.000 99.956 75.850
1392.000 99.952 75.800
1393.000 99.952 75.480
1394.000 99.968 75.600
1395.000 99.942 75.720
1396.000 99.962 75.740
1397.000 99.952 75.850
1398.000 99.974 75.650
1399.000 99.964 75.670
1400.000 99.952 75.750
1401.000 99.958 75.930
1402.000 99.962 75.630
1403.000 99.952 75.540
1404.000 99.958 75.970
1405.000 99.958 75.520
1406.000 99.952 75.830
1407.000 99.956 75.930
1408.000 99.964 75.800
1409.000 99.956 75.840
1410.000 99.932 75.940
1411.000 99.952 75.730
1412.000 99.954 75.830
1413.000 99.968 75.730
1414.000 99.958 75.780
1415.000 99.968 75.740
1416.000 99.928 75.760
1417.000 99.958 75.550
1418.000 99.954 75.810
1419.000 99.964 75.920
1420.000 99.964 75.940
1421.000 99.956 75.930
1422.000 99.972 75.590
1423.000 99.962 75.890
1424.000 99.962 75.590
1425.000 99.966 75.870
1426.000 99.950 75.960
1427.000 99.958 75.730
1428.000 99.936 75.980
1429.000 99.952 75.730
1430.000 99.968 75.780
1431.000 99.968 75.380
1432.000 99.960 75.810
1433.000 99.950 75.980
1434.000 99.952 75.700
1435.000 99.948 76.010
1436.000 99.958 75.800
1437.000 99.956 75.750
1438.000 99.954 75.670
1439.000 99.952 75.680
1440.000 99.944 75.780
1441.000 99.978 76.030
1442.000 99.968 75.850
1443.000 99.958 75.690
1444.000 99.950 75.890
1445.000 99.952 75.850
1446.000 99.964 75.390
1447.000 99.962 75.540
1448.000 99.960 75.800
1449.000 99.960 75.800
1450.000 99.946 75.880
1451.000 99.970 75.480
1452.000 99.962 75.770
1453.000 99.972 75.690
1454.000 99.938 75.830
1455.000 99.976 76.070
1456.000 99.956 75.710
1457.000 99.966 75.560
1458.000 99.948 75.860
1459.000 99.958 75.660
1460.000 99.960 75.610
1461.000 99.966 75.770
1462.000 99.966 75.960
1463.000 99.968 75.910
1464.000 99.964 75.770
1465.000 99.978 75.700
1466.000 99.978 75.730
1467.000 99.930 75.670
1468.000 99.958 75.890
1469.000 99.964 75.690
1470.000 99.958 75.440
1471.000 99.952 75.630
1472.000 99.954 75.720
1473.000 99.974 76.220
1474.000 99.952 75.480
1475.000 99.976 75.890
1476.000 99.976 75.740
1477.000 99.966 75.760
1478.000 99.966 75.980
1479.000 99.958 75.320
1480.000 99.980 75.560
1481.000 99.968 75.620
1482.000 99.968 75.840
1483.000 99.952 75.640
1484.000 99.966 76.090
1485.000 99.980 75.700
1486.000 99.970 75.220
1487.000 99.970 75.820
1488.000 99.958 75.910
1489.000 99.970 75.870
1490.000 99.978 75.700
1491.000 99.964 75.770
1492.000 99.976 75.660
1493.000 99.964 75.600
1494.000 99.964 75.770
1495.000 99.968 75.780
1496.000 99.952 75.600
1497.000 99.950 75.690
1498.000 99.966 76.050
1499.000 99.976 76.090
1500.000 99.972 75.980
1501.000 99.954 75.950
1502.000 99.962 75.870
1503.000 99.970 76.070
1504.000 99.966 75.890
1505.000 99.968 76.070
1506.000 99.976 75.820
1507.000 99.972 75.570
1508.000 99.978 75.660
1509.000 99.974 75.720
1510.000 99.970 75.890
1511.000 99.978 75.830
1512.000 99.958 75.510
1513.000 99.962 75.840
1514.000 99.976 75.640
1515.000 99.966 75.780
1516.000 99.960 75.680
1517.000 99.982 75.780
1518.000 99.966 75.940
1519.000 99.964 75.960
1520.000 99.972 75.890
1521.000 99.950 75.570
1522.000 99.964 75.920
1523.000 99.972 75.520
1524.000 99.984 75.640
1525.000 99.962 75.820
1526.000 99.956 75.580
1527.000 99.974 75.760
1528.000 99.974 75.680
1529.000 99.974 75.810
1530.000 99.980 75.690
1531.000 99.978 76.020
1532.000 99.980 75.990
1533.000 99.972 75.750
1534.000 99.984 75.970
1535.000 99.954 75.920
1536.000 99.968 75.640
1537.000 99.978 75.650
1538.000 99.960 75.940
1539.000 99.952 75.780
1540.000 99.972 76.140
1541.000 99.968 75.620
1542.000 99.980 75.730
1543.000 99.972 75.960
1544.000 99.968 75.950
1545.000 99.968 75.690
1546.000 99.976 75.820
1547.000 99.976 75.630
1548.000 99.962 75.930
1549.000 99.988 75.730
1550.000 99.972 76.030
1551.000 99.972 75.980
1552.000 99.960 75.800
1553.000 99.992 76.090
1554.000 99.980 75.600
1555.000 99.964 75.780
1556.000 99.982 75.670
1557.000 99.990 76.000
1558.000 99.978 75.480
1559.000 99.968 76.000
1560.000 99.966 75.910
1561.000 99.974 75.970
1562.000 99.972 76.230
1563.000 99.974 75.970
1564.000 99.978 75.890
1565.000 99.970 76.000
1566.000 99.980 75.790
1567.000 99.948 75.900
1568.000 99.984 75.970
1569.000 99.980 75.880
1570.000 99.974 76.130
1571.000 99.966 76.060
1572.000 99.978 75.640
1573.000 99.976 75.820
1574.000 99.970 75.850
1575.000 99.976 76.340
1576.000 99.982 75.820
1577.000 99.972 75.650
1578.000 99.978 75.580
1579.000 99.988 75.790
1580.000 99.974 75.980
1581.000 99.978 75.660
1582.000 99.974 75.990
1583.000 99.982 75.670
1584.000 99.968 76.110
1585.000 99.974 75.850
1586.000 99.972 75.850
1587.000 99.974 75.630
1588.000 99.976 75.720
1589.000 99.976 75.800
1590.000 99.966 75.900
1591.000 99.976 76.080
1592.000 99.950 75.830
1593.000 99.970 75.490
1594.000 99.976 75.910
1595.000 99.978 75.780
1596.000 99.974 75.720
1597.000 99.976 75.890
1598.000 99.982 75.530
1599.000 99.984 75.610
1600.000 99.978 75.990
1601.000 99.980 75.870
1602.000 99.978 76.040
1603.000 99.982 75.940
1604.000 99.992 75.970
1605.000 99.972 75.800
1606.000 99.980 75.530
1607.000 99.960 75.830
1608.000 99.974 75.760
1609.000 99.978 75.630
1610.000 99.964 75.730
1611.000 99.988 75.880
1612.000 99.982 76.010
1613.000 99.988 75.660
1614.000 99.976 75.780
1615.000 99.970 75.830
1616.000 99.976 75.850
1617.000 99.984 75.660
1618.000 99.970 76.020
1619.000 99.990 75.860
1620.000 99.978 75.700
1621.000 99.972 75.620
1622.000 99.978 76.020
1623.000 99.968 75.820
1624.000 99.978 75.880
1625.000 99.970 75.720
1626.000 99.984 75.880
1627.000 99.976 75.920
1628.000 99.982 75.580
1629.000 99.980 75.640
1630.000 99.970 75.860
1631.000 99.978 75.950
1632.000 99.980 75.890
1633.000 99.980 75.550
1634.000 99.982 75.960
1635.000 99.966 75.850
1636.000 99.976 76.040
1637.000 99.972 75.990
1638.000 99.970 75.650
1639.000 99.982 75.680
1640.000 99.990 75.810
1641.000 99.976 75.870
1642.000 99.972 75.840
1643.000 99.976 75.550
1644.000 99.984 75.860
1645.000 99.978 75.700
1646.000 99.972 76.140
1647.000 99.980 75.770
1648.000 99.974 75.690
1649.000 99.980 76.060
1650.000 99.986 75.480
1651.000 99.984 75.790
1652.000 99.968 75.770
1653.000 99.964 75.730
1654.000 99.980 75.640
1655.000 99.968 75.830
1656.000 99.990 75.690
1657.000 99.968 76.040
1658.000 99.980 75.480
1659.000 99.984 75.810
1660.000 99.986 75.840
1661.000 99.976 75.540
1662.000 99.982 75.980
1663.000 99.986 75.650
1664.000 99.978 75.750
1665.000 99.978 75.860
1666.000 99.982 75.760
1667.000 99.986 75.530
1668.000 99.986 75.440
1669.000 99.972 75.610
1670.000 99.972 75.990
1671.000 99.990 75.720
1672.000 99.984 75.560
1673.000 99.978 75.920
1674.000 99.982 75.690
1675.000 99.988 75.890
1676.000 99.984 75.970
1677.000 99.980 75.750
1678.000 99.982 76.050
1679.000 99.984 75.570
1680.000 99.990 75.470
1681.000 99.982 75.610
1682.000 99.976 75.540
1683.000 99.976 75.560
1684.000 99.992 75.830
1685.000 99.964 75.880
1686.000 99.976 75.850
1687.000 99.966 75.900
1688.000 99.982 75.770
1689.000 99.978 75.730
1690.000 99.984 75.720
1691.000 99.980 75.810
1692.000 99.986 75.960
1693.000 99.986 75.780
1694.000 99.972 76.170
1695.000 99.986 75.840
1696.000 99.990 75.540
1697.000 99.988 75.600
1698.000 99.972 75.660
1699.000 99.992 75.750
1700.000 99.988 75.610
1701.000 99.978 75.580
1702.000 99.980 75.720
1703.000 99.990 75.830
1704.000 99.984 75.390
1705.000 99.984 75.860
1706.000 99.968 75.670
1707.000 99.990 75.480
1708.000 99.982 76.060
1709.000 99.986 75.760
1710.000 99.976 75.570
1711.000 99.986 76.060
1712.000 99.980 75.630
1713.000 99.980 76.150
1714.000 99.978 76.000
1715.000 99.984 76.000
1716.000 99.982 75.530
1717.000 99.984 75.780
1718.000 99.982 76.110
1719.000 99.994 75.990
1720.000 99.988 75.550
1721.000 99.982 75.850
1722.000 99.974 75.960
1723.000 99.994 75.920
1724.000 99.980 75.740
1725.000 99.984 75.690
1726.000 99.990 75.820
1727.000 99.986 75.930
1728.000 99.984 75.880
1729.000 99.986 75.620
1730.000 99.988 75.360
1731.000 99.992 75.800
1732.000 99.984 75.650
1733.000 99.984 75.780
1734.000 99.996 75.870
1735.000 99.976 76.000
1736.000 99.984 75.910
1737.000 99.988 75.640
1738.000 99.972 75.780
1739.000 99.988 75.650
1740.000 99.990 75.620
1741.000 99.970 75.670
1742.000 99.974 76.110
1743.000 99.994 75.920
1744.000 99.988 75.900
1745.000 99.988 75.840
1746.000 99.986 76.190
1747.000 99.986 75.770
1748.000 99.978 75.810
1749.000 99.988 75.680
1750.000 99.960 75.630
1751.000 99.974 75.970
1752.000 99.984 75.610
1753.000 99.990 75.690
1754.000 99.982 76.000
1755.000 99.982 75.860
1756.000 99.988 75.770
1757.000 99.974 75.610
1758.000 99.982 75.850
1759.000 99.984 75.970
1760.000 99.988 76.150
1761.000 99.988 75.650
1762.000 99.994 75.520
1763.000 99.988 75.810
1764.000 99.978 75.600
1765.000 99.988 75.770
1766.000 99.988 75.580
1767.000 99.982 75.820
1768.000 99.986 75.590
1769.000 99.988 75.880
1770.000 99.980 75.570
1771.000 99.984 75.780
1772.000 99.994 76.030
1773.000 99.962 75.840
1774.000 99.982 75.850
1775.000 99.986 75.750
1776.000 99.988 75.950
1777.000 99.986 75.950
1778.000 99.992 75.870
1779.000 99.986 75.880
1780.000 99.986 75.690
1781.000 99.988 75.830
1782.000 99.986 75.550
1783.000 99.986 75.810
1784.000 99.976 76.220
1785.000 99.992 75.830
1786.000 99.992 75.900
1787.000 99.976 75.880
1788.000 99.976 75.800
1789.000 99.986 75.810
1790.000 99.982 75.810
1791.000 99.982 75.890
1792.000 99.988 75.730
1793.000 99.980 75.590
1794.000 99.994 75.940
1795.000 99.988 75.710
1796.000 99.974 75.850
1797.000 99.976 76.150
1798.000 99.986 75.850
1799.000 99.986 75.860
1800.000 99.986 75.890
1801.000 99.980 75.710
1802.000 99.990 75.800
1803.000 99.990 75.700
1804.000 99.996 75.720
1805.000 99.982 75.700
1806.000 99.984 75.600
1807.000 99.990 75.570
1808.000 99.980 75.710
1809.000 99.986 75.730
1810.000 99.994 75.870
1811.000 99.986 75.870
1812.000 99.982 75.660
1813.000 99.986 75.770
1814.000 99.996 75.690
1815.000 99.986 75.490
1816.000 99.992 75.490
1817.000 99.984 75.490
1818.000 99.986 75.660
1819.000 99.988 75.630
1820.000 99.984 75.930
1821.000 99.982 75.430
1822.000 99.984 75.680
1823.000 99.990 75.770
1824.000 99.984 75.790
1825.000 99.988 75.920
1826.000 99.996 75.560
1827.000 99.992 75.510
1828.000 99.996 75.870
1829.000 99.994 75.840
1830.000 99.990 76.000
1831.000 99.990 75.690
1832.000 99.992 75.870
1833.000 99.990 75.670
1834.000 99.988 75.620
1835.000 99.994 75.710
1836.000 99.994 75.620
1837.000 99.992 75.980
1838.000 99.970 75.870
1839.000 99.992 75.850
1840.000 99.986 75.710
1841.000 99.992 75.930
1842.000 99.996 75.670
1843.000 99.980 75.640
1844.000 99.980 75.810
1845.000 99.992 75.570
1846.000 99.984 75.720
1847.000 99.990 75.880
1848.000 99.982 76.240
1849.000 99.988 75.780
1850.000 99.990 75.570
1851.000 99.984 75.750
1852.000 99.988 75.950
1853.000 99.990 75.960
1854.000 99.982 75.740
1855.000 99.990 75.740
1856.000 99.992 75.950
1857.000 99.988 75.710
1858.000 99.988 75.570
1859.000 99.980 75.760
1860.000 99.992 75.690
1861.000 99.992 75.700
1862.000 99.990 75.830
1863.000 99.994 75.830
1864.000 99.994 75.840
1865.000 99.988 75.990
1866.000 99.996 75.470
1867.000 99.982 75.940
1868.000 99.982 75.670
1869.000 99.992 75.650
1870.000 99.990 75.740
1871.000 99.992 75.860
1872.000 99.990 75.750
1873.000 99.988 76.040
1874.000 99.992 75.910
1875.000 99.992 75.940
1876.000 99.984 75.900
1877.000 99.986 75.730
1878.000 99.992 75.600
1879.000 99.990 75.970
1880.000 99.986 75.880
1881.000 99.994 75.370
1882.000 99.990 75.950
1883.000 99.994 75.560
1884.000 99.988 75.920
1885.000 99.992 75.670
1886.000 99.992 75.460
1887.000 99.988 75.810
1888.000 99.994 75.870
1889.000 99.986 75.720
1890.000 99.988 75.960
1891.000 99.990 75.880
1892.000 99.998 75.960
1893.000 99.998 75.780
1894.000 99.988 75.630
1895.000 99.990 75.880
1896.000 99.992 76.110
1897.000 99.986 75.660
1898.000 99.992 75.970
1899.000 99.992 75.530
1900.000 99.988 75.830
1901.000 99.988 75.860
1902.000 99.988 75.880
1903.000 99.990 75.680
1904.000 99.986 76.080
1905.000 99.988 75.700
1906.000 99.982 75.700
1907.000 99.990 75.750
1908.000 99.988 75.800
1909.000 99.992 75.770
1910.000 99.992 75.640
1911.000 99.992 76.010
1912.000 99.986 76.040
1913.000 99.990 75.900
1914.000 99.990 75.700
1915.000 99.988 76.110
1916.000 99.988 76.080
1917.000 99.996 76.000
1918.000 99.992 75.750
1919.000 100.000 75.810
1920.000 99.984 76.070
1921.000 99.992 75.520
1922.000 99.986 75.980
1923.000 99.990 76.010
1924.000 99.994 75.760
1925.000 99.988 75.700
1926.000 99.986 76.050
1927.000 99.986 75.850
1928.000 99.996 75.560
1929.000 99.996 76.010
1930.000 99.990 75.820
1931.000 99.992 75.870
1932.000 99.988 75.450
1933.000 99.992 75.930
1934.000 99.990 75.790
1935.000 99.990 76.050
1936.000 99.994 75.580
1937.000 99.992 75.880
1938.000 99.994 75.820
1939.000 99.992 76.010
1940.000 99.992 75.850
1941.000 99.986 75.700
1942.000 99.992 75.880
1943.000 99.988 75.610
1944.000 99.996 76.100
1945.000 99.986 76.080
1946.000 99.994 75.900
1947.000 99.992 76.000
1948.000 99.996 75.820
1949.000 99.994 76.010
1950.000 99.992 75.880
1951.000 99.996 75.740
1952.000 99.996 75.500
1953.000 99.998 75.870
1954.000 99.988 75.500
1955.000 99.982 75.550
1956.000 99.992 75.840
1957.000 99.988 75.460
1958.000 99.996 75.720
1959.000 99.990 76.090
1960.000 99.992 75.750
1961.000 99.990 75.760
1962.000 99.998 75.720
1963.000 99.994 76.010
1964.000 99.992 75.780
1965.000 99.994 76.090
1966.000 99.994 75.850
1967.000 99.992 75.880
1968.000 99.992 75.900
1969.000 99.996 75.890
1970.000 99.990 75.780
1971.000 99.992 75.990
1972.000 99.994 76.000
1973.000 99.994 75.810
1974.000 99.992 75.840
1975.000 99.990 75.790
1976.000 99.988 75.800
1977.000 99.984 75.920
1978.000 99.994 75.710
1979.000 99.980 75.960
1980.000 99.984 76.160
1981.000 99.994 75.800
1982.000 99.988 75.890
1983.000 99.994 75.710
1984.000 99.994 75.910
1985.000 99.990 75.970
1986.000 99.988 75.920
1987.000 99.992 75.700
1988.000 99.994 75.900
1989.000 99.984 75.630
1990.000 99.996 75.670
1991.000 99.988 75.800
1992.000 99.990 75.650
1993.000 99.996 75.940
1994.000 99.998 75.730
1995.000 99.990 75.750
1996.000 99.990 75.760
1997.000 99.994 75.570
1998.000 99.996 75.590
1999.000 99.996 75.700
2000.000 99.998 75.620
2001.000 99.988 75.520
2002.000 99.998 75.670
2003.000 99.984 76.040
2004.000 99.992 75.850
2005.000 99.990 75.800
2006.000 99.994 75.910
2007.000 99.992 75.880
2008.000 99.996 75.770
2009.000 100.000 75.660
2010.000 99.992 75.690
2011.000 99.990 75.690
2012.000 99.994 75.690
2013.000 99.994 75.680
2014.000 99.992 75.860
2015.000 99.996 75.820
2016.000 99.996 75.570
2017.000 99.984 75.770
2018.000 99.992 75.740
2019.000 99.990 75.790
2020.000 99.996 75.820
2021.000 99.994 76.170
2022.000 99.990 76.090
2023.000 99.994 75.680
2024.000 99.990 75.710
2025.000 99.992 75.960
2026.000 99.994 75.810
2027.000 99.994 75.670
2028.000 99.994 75.850
2029.000 99.996 75.810
2030.000 99.996 75.970
2031.000 99.988 75.530
2032.000 99.994 75.590
2033.000 99.992 75.810
2034.000 99.982 75.770
2035.000 99.992 75.760
2036.000 99.996 75.920
2037.000 99.994 75.790
2038.000 100.000 75.930
2039.000 99.990 75.700
2040.000 99.994 75.700
2041.000 99.996 75.750
2042.000 100.000 75.700
2043.000 99.990 75.840
2044.000 99.988 75.660
2045.000 99.994 75.440
2046.000 99.996 75.620
2047.000 99.988 75.710
2048.000 99.988 75.790
2049.000 99.992 75.780
2050.000 99.984 75.980
2051.000 99.996 75.670
2052.000 99.986 75.770
2053.000 99.994 75.680
2054.000 99.996 75.800
2055.000 99.990 75.740
2056.000 99.992 75.790
2057.000 99.992 75.570
2058.000 99.992 75.890
2059.000 99.996 75.690
2060.000 99.992 75.670
2061.000 99.994 75.550
2062.000 99.988 75.900
2063.000 100.000 75.600
2064.000 99.998 75.580
2065.000 99.994 75.690
2066.000 99.992 75.890
2067.000 99.998 75.710
2068.000 99.994 75.990
2069.000 99.988 75.740
2070.000 99.998 75.740
2071.000 99.988 76.030
2072.000 99.996 75.850
2073.000 99.996 75.870
2074.000 99.996 76.140
2075.000 99.996 75.610
2076.000 99.992 76.120
2077.000 99.992 76.140
2078.000 99.996 75.950
2079.000 99.986 75.740
2080.000 99.990 75.640
2081.000 99.984 76.060
2082.000 99.986 75.710
2083.000 99.996 75.740
2084.000 99.998 76.190
2085.000 99.994 75.850
2086.000 99.988 75.910
2087.000 99.996 75.910
2088.000 100.000 76.070
2089.000 99.996 75.850
2090.000 99.994 75.540
2091.000 99.994 75.600
2092.000 100.000 76.080
2093.000 99.996 75.580
2094.000 99.996 75.740
2095.000 99.998 76.010
2096.000 99.996 75.840
2097.000 99.994 75.760
2098.000 99.992 75.620
2099.000 99.996 75.930
2100.000 99.992 75.730
2101.000 99.986 75.570
2102.000 99.996 75.710
2103.000 99.996 75.780
2104.000 99.994 75.560
2105.000 100.000 75.990
2106.000 99.998 75.740
2107.000 99.996 75.880
2108.000 99.990 75.890
2109.000 99.994 75.650
2110.000 99.994 75.750
2111.000 99.982 75.770
2112.000 99.990 75.890
2113.000 99.998 75.880
2114.000 99.992 75.500
2115.000 99.998 75.470
2116.000 99.992 75.930
2117.000 99.986 75.650
2118.000 99.994 75.790
2119.000 99.988 75.690
2120.000 99.994 75.410
2121.000 99.994 75.830
2122.000 99.992 75.820
2123.000 99.994 75.900
2124.000 99.986 75.780
2125.000 99.984 75.870
2126.000 99.992 75.610
2127.000 100.000 75.820
2128.000 99.998 75.810
2129.000 99.990 75.810
2130.000 99.992 75.750
2131.000 99.990 75.560
2132.000 99.996 75.680
2133.000 99.996 76.040
2134.000 99.992 76.070
2135.000 99.996 76.030
2136.000 99.992 76.100
2137.000 99.994 76.030
2138.000 99.996 75.850
2139.000 99.998 75.850
2140.000 99.990 75.840
2141.000 99.996 75.740
2142.000 99.994 76.000
2143.000 99.998 75.990
2144.000 99.994 76.180
2145.000 100.000 75.860
2146.000 99.992 75.680
2147.000 99.996 75.660
2148.000 99.994 75.960
2149.000 99.994 75.750
2150.000 99.994 75.900
2151.000 99.994 76.000
2152.000 99.996 75.750
2153.000 99.996 76.040
2154.000 99.996 75.830
2155.000 99.996 75.920
2156.000 100.000 75.450
2157.000 99.990 75.600
2158.000 99.996 75.910
2159.000 99.998 76.000
2160.000 100.000 75.680
2161.000 99.998 75.860
2162.000 100.000 75.890
2163.000 99.994 75.750
2164.000 99.994 75.710
2165.000 99.996 75.830
2166.000 99.996 75.780
2167.000 99.998 76.080
2168.000 99.998 75.820
2169.000 99.998 75.770
2170.000 100.000 75.830
2171.000 99.996 75.720
2172.000 99.994 75.720
2173.000 100.000 75.870
2174.000 99.990 75.720
2175.000 99.998 75.890
2176.000 100.000 75.650
2177.000 99.994 75.570
2178.000 99.996 75.550
2179.000 99.988 75.990
2180.000 99.996 75.960
2181.000 99.998 75.870
2182.000 99.994 75.900
2183.000 99.994 75.750
2184.000 99.998 76.000
2185.000 99.998 75.660
2186.000 99.998 75.780
2187.000 99.990 75.790
2188.000 99.994 75.950
2189.000 99.994 75.850
2190.000 99.988 75.760
2191.000 99.996 75.820
2192.000 99.996 75.820
2193.000 99.990 75.700
2194.000 99.996 75.640
2195.000 100.000 75.790
2196.000 100.000 75.560
2197.000 99.996 75.890
2198.000 99.996 75.520
2199.000 99.998 75.700
2200.000 99.994 75.500
2201.000 100.000 75.880
2202.000 99.994 75.900
2203.000 99.994 75.910
2204.000 99.992 75.780
2205.000 99.996 75.750
2206.000 99.994 75.800
2207.000 99.994 75.970
2208.000 100.000 75.870
2209.000 100.000 75.830
2210.000 99.994 75.880
2211.000 99.988 75.630
2212.000 99.982 75.850
2213.000 100.000 75.950
2214.000 99.996 75.840
2215.000 99.994 75.600
2216.000 99.992 75.710
2217.000 99.994 75.960
2218.000 99.992 75.950
2219.000 99.994 75.940
2220.000 99.994 75.590
2221.000 99.992 75.820
2222.000 99.996 75.890
2223.000 99.992 75.480
2224.000 100.000 75.900
2225.000 99.996 75.830
2226.000 100.000 75.740
2227.000 99.998 75.770
2228.000 99.998 75.760
2229.000 99.992 75.630
2230.000 99.994 76.120
2231.000 99.996 75.610
2232.000 100.000 75.810
2233.000 99.996 75.810
2234.000 99.998 75.800
2235.000 99.998 75.660
2236.000 99.996 75.840
2237.000 99.996 75.640
2238.000 99.996 75.720
2239.000 99.998 75.830
2240.000 99.998 75.740
2241.000 99.996 75.610
2242.000 99.992 75.980
2243.000 99.996 75.950
2244.000 99.998 75.540
2245.000 99.994 75.650
2246.000 100.000 75.620
2247.000 99.996 75.710
2248.000 99.994 75.600
2249.000 99.992 75.900
2250.000 100.000 75.780
2251.000 100.000 75.900
2252.000 99.994 76.020
2253.000 99.998 76.100
2254.000 99.994 75.690
2255.000 99.990 75.670
2256.000 99.998 75.910
2257.000 99.994 75.480
2258.000 100.000 75.880
2259.000 99.996 75.430
2260.000 99.994 75.790
2261.000 99.994 75.630
2262.000 99.994 75.700
2263.000 99.996 75.890
2264.000 100.000 75.960
2265.000 99.998 75.770
2266.000 99.992 75.850
2267.000 99.992 75.730
2268.000 99.992 75.580
2269.000 99.996 75.770
2270.000 99.994 75.650
2271.000 99.998 75.610
2272.000 99.998 75.910
2273.000 99.992 75.740
2274.000 99.998 75.920
2275.000 100.000 75.860
2276.000 100.000 75.730
2277.000 99.996 75.720
2278.000 99.998 75.750
2279.000 99.996 75.770
2280.000 100.000 75.790
2281.000 99.990 75.610
2282.000 99.990 75.770
2283.000 100.000 75.650
2284.000 99.996 75.590
2285.000 99.992 75.680
2286.000 100.000 75.530
2287.000 99.992 75.810
2288.000 100.000 75.930
2289.000 99.996 75.930
2290.000 99.992 75.750
2291.000 99.998 75.600
2292.000 99.994 75.880
2293.000 99.998 75.800
2294.000 99.996 75.720
2295.000 99.996 75.830
2296.000 99.996 75.740
2297.000 99.986 76.040
2298.000 99.996 75.710
2299.000 99.992 75.890
2300.000 99.996 75.750
2301.000 99.996 75.790
2302.000 99.998 75.720
2303.000 99.992 75.880
2304.000 99.994 75.860
2305.000 99.996 75.510
2306.000 100.000 75.420
2307.000 99.998 75.840
2308.000 99.996 75.780
2309.000 99.998 76.050
2310.000 100.000 75.980
2311.000 99.998 75.750
2312.000 99.996 75.690
2313.000 99.996 75.860
2314.000 99.998 75.750
2315.000 99.996 75.800
2316.000 99.998 75.760
2317.000 99.994 75.870
2318.000 100.000 75.500
2319.000 99.998 75.830
2320.000 99.998 75.850
2321.000 99.996 75.580
2322.000 99.992 75.660
2323.000 99.998 75.950
2324.000 99.998 75.800
2325.000 99.994 75.920
2326.000 99.992 75.820
2327.000 99.992 75.980
2328.000 99.992 75.540
2329.000 99.994 75.710
2330.000 100.000 75.750
2331.000 99.992 75.820
2332.000 99.998 75.770
2333.000 99.990 75.530
2334.000 99.994 75.590
2335.000 99.996 75.800
2336.000 99.998 75.890
2337.000 99.992 75.800
2338.000 99.992 75.340
2339.000 100.000 75.850
2340.000 99.998 75.740
2341.000 99.998 75.780
2342.000 100.000 75.590
2343.000 99.996 75.510
2344.000 99.998 75.650
2345.000 99.996 75.840
2346.000 99.996 75.500
2347.000 99.998 75.660
2348.000 99.996 75.790
2349.000 99.998 75.620
2350.000 100.000 75.650
2351.000 100.000 75.710
2352.000 99.996 75.940
2353.000 99.998 75.750
2354.000 100.000 75.790
2355.000 99.996 76.050
2356.000 100.000 75.890
2357.000 99.998 75.870
2358.000 99.998 75.730
2359.000 99.998 75.570
2360.000 99.998 75.640
2361.000 99.998 75.690
2362.000 99.990 75.600
2363.000 100.000 75.630
2364.000 99.998 75.610
2365.000 99.998 75.540
2366.000 100.000 76.080
2367.000 99.992 76.010
2368.000 99.992 75.770
2369.000 99.998 75.730
2370.000 99.996 75.830
2371.000 99.996 75.720
2372.000 99.998 75.470
2373.000 99.994 75.690
2374.000 99.994 75.610
2375.000 99.998 75.620
2376.000 99.998 75.500
2377.000 99.996 75.770
2378.000 100.000 75.380
2379.000 99.998 75.750
2380.000 100.000 75.820
2381.000 100.000 75.630
2382.000 100.000 75.610
2383.000 99.998 75.490
2384.000 99.996 75.820
2385.000 100.000 75.620
2386.000 99.996 75.670
2387.000 99.996 75.770
2388.000 99.996 75.680
2389.000 99.996 75.660
2390.000 99.990 75.360
2391.000 99.998 75.840
2392.000 99.998 76.060
2393.000 99.996 75.470
2394.000 100.000 75.150
2395.000 100.000 75.920
2396.000 100.000 75.770
2397.000 100.000 75.550
2398.000 100.000 75.440
2399.000 99.998 75.620
2400.000 99.996 75.590
2401.000 99.998 75.590
2402.000 100.000 75.680
2403.000 99.998 75.720
2404.000 99.994 75.770
2405.000 99.998 75.850
2406.000 99.996 75.800
2407.000 100.000 75.480
2408.000 99.996 75.600
2409.000 100.000 75.760
2410.000 99.996 75.410
2411.000 99.998 75.580
2412.000 100.000 75.720
2413.000 100.000 75.630
2414.000 99.996 75.740
2415.000 99.998 75.770
2416.000 99.994 75.650
2417.000 99.996 75.780
2418.000 99.996 75.640
2419.000 99.998 75.660
2420.000 99.998 75.630
2421.000 99.998 75.880
2422.000 99.996 75.440
2423.000 99.998 75.770
2424.000 99.990 75.690
2425.000 99.998 75.790
2426.000 99.994 75.860
2427.000 99.996 75.320
2428.000 99.998 75.950
2429.000 99.998 75.780
2430.000 100.000 75.700
2431.000 100.000 75.690
2432.000 99.998 76.000
2433.000 99.992 75.600
2434.000 99.998 75.750
2435.000 99.998 75.820
2436.000 99.994 76.080
2437.000 99.996 75.750
2438.000 100.000 75.680
2439.000 99.996 75.740
2440.000 100.000 75.810
2441.000 99.996 75.600
2442.000 100.000 75.900
2443.000 99.994 75.890
2444.000 100.000 75.790
2445.000 99.996 75.910
2446.000 99.996 75.590
2447.000 99.994 75.740
2448.000 99.998 75.850
2449.000 99.998 75.880
2450.000 99.996 75.650
2451.000 99.996 75.910
2452.000 99.996 75.620
2453.000 99.994 75.700
2454.000 99.998 75.790
2455.000 99.994 75.490
2456.000 100.000 75.810
2457.000 99.998 75.760
2458.000 100.000 75.630
2459.000 99.996 75.780
2460.000 99.996 75.770
2461.000 99.998 75.850
2462.000 99.996 75.950
2463.000 99.998 76.020
2464.000 100.000 75.980
2465.000 99.998 75.790
2466.000 99.998 75.610
2467.000 99.998 75.710
2468.000 100.000 75.500
2469.000 99.998 75.740
2470.000 99.998 75.790
2471.000 99.994 75.890
2472.000 100.000 75.790
2473.000 100.000 75.690
2474.000 100.000 75.850
2475.000 99.994 75.780
2476.000 99.994 75.590
2477.000 99.994 75.840
2478.000 99.998 75.770
2479.000 99.998 75.730
2480.000 99.998 75.720
2481.000 99.998 75.750
2482.000 100.000 75.800
2483.000 99.994 75.560
2484.000 99.996 75.630
2485.000 99.996 76.060
2486.000 100.000 75.600
2487.000 100.000 75.990
2488.000 100.000 75.690
2489.000 100.000 75.530
2490.000 100.000 75.810
2491.000 100.000 75.430
2492.000 99.996 75.710
2493.000 99.996 75.610
2494.000 100.000 75.920
2495.000 99.998 75.800
2496.000 100.000 75.740
2497.000 100.000 75.600
2498.000 99.998 75.750
2499.000 99.998 75.860
2500.000 99.998 75.800
2501.000 100.000 75.710
2502.000 99.998 76.100
2503.000 99.998 75.730
2504.000 99.998 75.730
2505.000 99.998 75.820
2506.000 99.994 75.880
2507.000 99.998 75.950
2508.000 99.998 75.980
2509.000 99.998 75.850
2510.000 100.000 75.840
2511.000 100.000 75.720
2512.000 99.998 75.800
2513.000 99.998 75.700
2514.000 100.000 75.630
2515.000 100.000 75.760
2516.000 100.000 75.670
2517.000 100.000 75.790
2518.000 100.000 75.780
2519.000 99.996 75.690
2520.000 100.000 75.710
2521.000 100.000 75.730
2522.000 100.000 75.620
2523.000 99.998 75.640
2524.000 100.000 75.850
2525.000 99.994 75.620
2526.000 99.998 75.730
2527.000 99.994 75.670
2528.000 100.000 75.470
2529.000 99.996 76.070
2530.000 99.994 75.980
2531.000 99.996 75.770
2532.000 99.998 75.380
2533.000 100.000 75.390
2534.000 99.998 75.640
2535.000 99.998 75.640
2536.000 100.000 75.570
2537.000 99.994 75.530
2538.000 99.996 75.900
2539.000 100.000 75.900
2540.000 100.000 75.650
2541.000 99.998 75.550
2542.000 100.000 75.620
2543.000 100.000 75.540
2544.000 99.996 75.750
2545.000 99.996 75.890
2546.000 99.998 75.870
2547.000 99.998 75.470
2548.000 100.000 75.560
2549.000 99.998 75.730
2550.000 99.992 75.630
2551.000 99.998 75.550
2552.000 99.998 75.700
2553.000 100.000 75.530
2554.000 99.998 75.670
2555.000 99.996 75.570
2556.000 100.000 75.660
2557.000 100.000 75.680
2558.000 99.998 75.650
2559.000 100.000 75.740
2560.000 99.998 75.570
2561.000 100.000 75.580
2562.000 100.000 75.300
2563.000 100.000 75.770
2564.000 99.998 75.580
2565.000 99.998 75.620
2566.000 100.000 75.660
2567.000 99.998 75.750
2568.000 100.000 75.970
2569.000 99.998 75.630
2570.000 100.000 75.690
2571.000 99.998 75.850
2572.000 99.994 75.410
2573.000 100.000 75.720
2574.000 99.998 75.670
2575.000 99.996 75.590
2576.000 99.996 75.770
2577.000 100.000 75.790
2578.000 100.000 75.940
2579.000 99.998 75.980
2580.000 100.000 75.500
2581.000 99.998 75.670
2582.000 100.000 75.670
2583.000 99.994 75.750
2584.000 99.998 75.650
2585.000 99.998 75.590
2586.000 99.998 75.730
2587.000 99.996 75.690
2588.000 99.994 75.460
2589.000 99.998 75.620
2590.000 99.996 75.530
2591.000 99.998 75.570
2592.000 99.998 75.830
2593.000 99.998 75.650
2594.000 99.998 75.480
2595.000 99.998 75.730
2596.000 99.994 75.700
2597.000 99.996 75.710
2598.000 99.996 75.720
2599.000 99.998 75.770
2600.000 99.996 75.870
2601.000 100.000 75.750
2602.000 100.000 75.870
2603.000 99.998 75.570
2604.000 99.998 75.700
2605.000 99.998 75.690
2606.000 99.998 75.900
2607.000 99.998 75.850
2608.000 99.996 75.790
2609.000 100.000 75.730
2610.000 100.000 75.790
2611.000 99.998 75.660
2612.000 99.998 75.830
2613.000 99.998 75.860
2614.000 99.996 75.590
2615.000 99.998 75.630
2616.000 99.998 75.800
2617.000 99.998 75.760
2618.000 100.000 75.790
2619.000 100.000 75.870
2620.000 100.000 75.940
2621.000 99.998 75.780
2622.000 100.000 75.870
2623.000 99.998 75.790
2624.000 99.998 75.590
2625.000 99.998 75.790
2626.000 99.998 76.020
2627.000 99.996 75.810
2628.000 99.994 75.760
2629.000 100.000 75.790
2630.000 100.000 75.570
2631.000 99.998 75.720
2632.000 99.996 75.940
2633.000 99.996 75.950
2634.000 99.998 75.640
2635.000 99.994 75.760
2636.000 99.998 75.710
2637.000 99.998 75.790
2638.000 99.998 75.600
2639.000 99.998 75.540
2640.000 100.000 75.930
2641.000 99.998 75.890
2642.000 100.000 75.700
2643.000 99.998 75.810
2644.000 99.996 75.800
2645.000 99.996 75.730
2646.000 100.000 75.980
2647.000 99.996 75.590
2648.000 99.998 75.500
2649.000 100.000 75.750
2650.000 99.996 75.450
2651.000 99.998 75.640
2652.000 100.000 75.650
2653.000 100.000 75.580
2654.000 99.998 75.770
2655.000 99.998 75.530
2656.000 100.000 75.550
2657.000 99.998 75.460
2658.000 99.998 75.580
2659.000 100.000 75.670
2660.000 100.000 75.680
2661.000 100.000 75.480
2662.000 99.996 75.950
2663.000 99.998 75.840
2664.000 99.998 75.820
2665.000 99.998 75.660
2666.000 99.998 75.870
2667.000 100.000 76.040
2668.000 100.000 75.720
2669.000 99.996 75.500
2670.000 99.998 75.780
2671.000 99.998 75.670
2672.000 99.998 75.620
2673.000 99.994 75.300
2674.000 99.994 75.730
2675.000 100.000 75.710
2676.000 99.998 75.710
2677.000 100.000 75.550
2678.000 99.996 75.700
2679.000 99.996 75.890
2680.000 100.000 75.740
2681.000 99.998 75.740
2682.000 99.996 75.740
2683.000 99.996 75.680
2684.000 99.998 75.670
2685.000 100.000 75.520
2686.000 99.998 75.590
2687.000 99.996 75.720
2688.000 99.998 75.600
2689.000 100.000 75.690
2690.000 99.998 75.690
2691.000 100.000 75.700
2692.000 99.998 75.660
2693.000 99.996 75.800
2694.000 100.000 75.810
2695.000 99.998 75.720
2696.000 100.000 75.770
2697.000 99.996 75.710
2698.000 100.000 75.660
2699.000 100.000 75.390
2700.000 100.000 75.650
2701.000 99.998 75.490
2702.000 100.000 75.630
2703.000 99.996 75.660
2704.000 99.998 75.400
2705.000 99.996 75.660
2706.000 99.996 75.760
2707.000 100.000 75.660
2708.000 99.998 75.720
2709.000 100.000 75.520
2710.000 100.000 75.810
2711.000 99.998 75.640
2712.000 100.000 75.720
2713.000 99.998 75.630
2714.000 100.000 75.490
2715.000 99.998 75.690
2716.000 99.996 75.750
2717.000 99.996 75.750
2718.000 99.998 75.880
2719.000 99.998 75.650
2720.000 99.994 75.590
2721.000 100.000 75.530
2722.000 99.998 75.770
2723.000 100.000 75.720
2724.000 100.000 75.690
2725.000 100.000 75.700
2726.000 99.998 75.610
2727.000 99.998 75.740
2728.000 99.996 75.840
2729.000 100.000 75.800
2730.000 100.000 75.610
2731.000 99.998 75.650
2732.000 100.000 75.970
2733.000 100.000 75.650
2734.000 99.996 75.780
2735.000 99.996 75.970
2736.000 99.998 75.700
2737.000 99.998 75.810
2738.000 100.000 75.580
2739.000 100.000 75.730
2740.000 99.998 75.660
2741.000 99.998 75.540
2742.000 100.000 75.450
2743.000 100.000 75.600
2744.000 100.000 75.620
2745.000 99.998 75.660
2746.000 100.000 75.430
2747.000 99.998 75.870
2748.000 100.000 75.600
2749.000 99.998 75.530
2750.000 100.000 75.780
2751.000 100.000 75.450
2752.000 100.000 75.520
2753.000 99.996 75.950
2754.000 99.998 75.640
2755.000 99.998 75.530
2756.000 99.998 75.620
2757.000 100.000 75.620
2758.000 99.998 75.620
2759.000 100.000 75.480
2760.000 99.996 75.790
2761.000 100.000 75.930
2762.000 100.000 75.670
2763.000 100.000 75.650
2764.000 99.996 75.470
2765.000 100.000 75.510
2766.000 100.000 75.750
2767.000 99.998 75.310
2768.000 100.000 75.550
2769.000 99.998 75.680
2770.000 99.998 75.540
2771.000 99.998 75.510
2772.000 100.000 75.610
2773.000 100.000 75.560
2774.000 99.998 75.490
2775.000 99.996 75.460
2776.000 99.998 75.720
2777.000 100.000 75.750
2778.000 100.000 75.590
2779.000 99.996 75.600
2780.000 99.996 75.740
2781.000 100.000 75.580
2782.000 100.000 75.800
2783.000 99.998 75.740
2784.000 99.996 75.720
2785.000 99.996 75.690
2786.000 100.000 75.550
2787.000 100.000 75.770
2788.000 100.000 75.860
2789.000 100.000 75.650
2790.000 99.996 75.740
2791.000 99.998 75.740
2792.000 100.000 75.510
2793.000 100.000 75.630
2794.000 99.998 75.770
2795.000 100.000 75.680
2796.000 100.000 75.630
2797.000 100.000 75.570
2798.000 99.998 75.630
2799.000 99.998 75.640
2800.000 100.000 75.480
2801.000 100.000 75.660
2802.000 100.000 75.610
2803.000 100.000 75.810
2804.000 100.000 75.610
2805.000 100.000 75.660
2806.000 100.000 75.720
2807.000 100.000 75.490
2808.000 100.000 75.640
2809.000 100.000 75.440
2810.000 99.998 75.560
2811.000 99.998 75.560
2812.000 100.000 75.570
2813.000 99.998 75.850
2814.000 99.998 75.690
2815.000 100.000 75.420
2816.000 100.000 75.540
2817.000 100.000 75.630
2818.000 100.000 75.720
2819.000 99.998 75.580
2820.000 99.998 75.720
2821.000 100.000 75.630
2822.000 99.998 75.890
2823.000 100.000 75.680
2824.000 99.996 75.650
2825.000 99.996 75.430
2826.000 100.000 75.570
2827.000 100.000 75.550
2828.000 99.998 75.590
2829.000 100.000 75.720
2830.000 99.996 75.710
2831.000 100.000 75.580
2832.000 100.000 75.400
2833.000 99.996 75.530
2834.000 100.000 75.640
2835.000 100.000 75.660
2836.000 99.998 75.370
2837.000 100.000 75.720
2838.000 99.994 75.710
2839.000 100.000 75.790
2840.000 100.000 75.610
2841.000 100.000 75.620
2842.000 99.996 75.710
2843.000 100.000 75.740
2844.000 100.000 75.550
2845.000 100.000 75.680
2846.000 99.998 75.790
2847.000 100.000 75.730
2848.000 100.000 75.930
2849.000 100.000 75.260
2850.000 100.000 75.730
2851.000 99.998 75.670
2852.000 100.000 75.930
2853.000 100.000 75.750
2854.000 99.996 75.710
2855.000 100.000 75.630
2856.000 99.998 75.740
2857.000 100.000 75.890
2858.000 100.000 75.570
2859.000 99.996 75.720
2860.000 100.000 75.790
2861.000 100.000 75.470
2862.000 99.996 75.400
2863.000 99.998 75.680
2864.000 100.000 75.680
2865.000 100.000 75.750
2866.000 100.000 75.660
2867.000 99.998 75.620
2868.000 99.998 75.700
2869.000 99.998 75.750
2870.000 99.998 75.170
2871.000 100.000 75.980
2872.000 100.000 75.500
2873.000 99.996 75.910
2874.000 99.998 75.660
2875.000 100.000 75.740
2876.000 100.000 75.920
2877.000 100.000 75.600
2878.000 100.000 75.520
2879.000 99.998 75.440
2880.000 100.000 75.710
2881.000 99.998 75.580
2882.000 99.998 75.530
2883.000 100.000 75.630
2884.000 100.000 75.860
2885.000 100.000 75.560
2886.000 100.000 75.830
2887.000 99.998 75.590
2888.000 100.000 75.610
2889.000 100.000 75.750
2890.000 100.000 75.580
2891.000 100.000 75.740
2892.000 100.000 75.650
2893.000 100.000 75.710
2894.000 100.000 75.910
2895.000 99.998 75.710
2896.000 100.000 75.930
2897.000 100.000 75.370
2898.000 100.000 75.610
2899.000 99.992 75.230
2900.000 99.996 75.740
2901.000 100.000 75.540
2902.000 100.000 75.550
2903.000 100.000 75.680
2904.000 100.000 75.480
2905.000 100.000 75.610
2906.000 100.000 75.440
2907.000 100.000 75.650
2908.000 99.996 75.450
2909.000 100.000 75.460
2910.000 99.996 75.860
2911.000 100.000 75.390
2912.000 99.998 75.730
2913.000 100.000 75.460
2914.000 100.000 75.500
2915.000 99.998 75.510
2916.000 100.000 75.430
2917.000 100.000 75.400
2918.000 99.998 75.640
2919.000 100.000 75.630
2920.000 100.000 75.620
2921.000 100.000 75.400
2922.000 99.998 75.500
2923.000 99.996 75.710
2924.000 100.000 75.590
2925.000 100.000 75.870
2926.000 100.000 75.540
2927.000 100.000 75.740
2928.000 100.000 75.750
2929.000 100.000 75.650
2930.000 100.000 75.320
2931.000 99.996 75.430
2932.000 100.000 75.690
2933.000 99.998 75.780
2934.000 100.000 75.740
2935.000 100.000 75.880
2936.000 100.000 75.800
2937.000 100.000 75.670
2938.000 100.000 75.590
2939.000 100.000 75.970
2940.000 99.998 75.550
2941.000 100.000 75.550
2942.000 100.000 75.690
2943.000 100.000 75.590
2944.000 100.000 75.690
2945.000 100.000 75.510
2946.000 100.000 75.620
2947.000 100.000 75.980
2948.000 99.998 75.560
2949.000 100.000 75.670
2950.000 99.998 75.720
2951.000 100.000 75.600
2952.000 99.998 75.670
2953.000 100.000 75.670
2954.000 99.998 75.610
2955.000 99.998 75.640
2956.000 99.998 75.440
2957.000 100.000 75.500
2958.000 100.000 75.830
2959.000 99.998 75.530
2960.000 100.000 75.660
2961.000 100.000 75.650
2962.000 99.998 75.790
2963.000 100.000 75.670
2964.000 100.000 75.850
2965.000 100.000 75.720
2966.000 100.000 75.370
2967.000 99.998 75.650
2968.000 100.000 75.830
2969.000 99.998 75.770
2970.000 99.994 75.500
2971.000 100.000 75.640
2972.000 100.000 75.620
2973.000 100.000 75.710
2974.000 99.998 75.680
2975.000 100.000 75.550
2976.000 100.000 75.480
2977.000 100.000 75.630
2978.000 100.000 75.580
2979.000 100.000 75.670
2980.000 100.000 75.490
2981.000 99.998 75.450
2982.000 100.000 75.500
2983.000 100.000 75.570
2984.000 100.000 75.580
2985.000 100.000 75.490
2986.000 100.000 75.260
2987.000 100.000 75.570
2988.000 100.000 75.410
2989.000 99.998 75.450
2990.000 99.996 75.590
2991.000 100.000 75.700
2992.000 100.000 75.340
2993.000 100.000 75.870
2994.000 100.000 75.570
2995.000 100.000 75.580
2996.000 99.996 75.630
2997.000 99.998 75.500
2998.000 100.000 75.460
2999.000 99.998 75.670
3000.000 100.000 75.640
3001.000 100.000 75.550
3002.000 100.000 75.750
3003.000 100.000 75.560
3004.000 99.998 75.610
3005.000 99.996 75.530
3006.000 100.000 75.600
3007.000 99.998 75.820
3008.000 100.000 75.480
3009.000 99.998 75.660
3010.000 99.998 75.500
3011.000 100.000 75.600
3012.000 100.000 75.660
3013.000 100.000 75.650
3014.000 100.000 75.750
3015.000 99.998 75.760
3016.000 100.000 76.050
3017.000 99.998 75.650
3018.000 100.000 75.840
3019.000 100.000 75.590
3020.000 100.000 75.700
3021.000 100.000 75.550
3022.000 100.000 75.600
3023.000 100.000 75.430
3024.000 100.000 75.680
3025.000 100.000 75.510
3026.000 100.000 75.590
3027.000 99.998 75.640
3028.000 100.000 75.720
3029.000 100.000 75.540
3030.000 100.000 75.430
3031.000 100.000 75.760
3032.000 100.000 75.820
3033.000 100.000 75.700
3034.000 99.996 75.730
3035.000 100.000 75.810
3036.000 99.998 75.610
3037.000 100.000 75.680
3038.000 99.998 75.880
3039.000 100.000 75.690
3040.000 100.000 75.650
3041.000 99.998 75.670
3042.000 100.000 75.760
3043.000 100.000 75.540
3044.000 100.000 75.650
3045.000 99.998 75.440
3046.000 100.000 75.610
3047.000 100.000 75.490
3048.000 100.000 75.580
3049.000 99.998 75.400
3050.000 100.000 75.670
3051.000 100.000 75.780
3052.000 100.000 75.880
3053.000 99.998 75.460
3054.000 99.998 75.700
3055.000 100.000 75.310
3056.000 100.000 75.670
3057.000 100.000 75.720
3058.000 99.998 75.530
3059.000 100.000 75.370
3060.000 100.000 75.660
3061.000 99.998 75.700
3062.000 100.000 75.490
3063.000 100.000 75.610
3064.000 100.000 75.540
3065.000 100.000 75.740
3066.000 99.998 75.670
3067.000 99.998 75.630
3068.000 100.000 75.670
3069.000 100.000 75.670
3070.000 99.998 75.790
3071.000 99.998 75.730
3072.000 100.000 75.790
3073.000 100.000 75.530
3074.000 99.998 75.860
3075.000 100.000 75.900
3076.000 99.996 75.730
3077.000 100.000 75.680
3078.000 99.998 75.670
3079.000 99.996 75.680
3080.000 100.000 75.860
3081.000 100.000 75.600
3082.000 99.996 75.950
3083.000 99.998 75.830
3084.000 100.000 75.660
3085.000 99.998 75.710
3086.000 100.000 75.810
3087.000 99.998 75.700
3088.000 100.000 75.720
3089.000 100.000 75.820
3090.000 100.000 75.600
3091.000 99.998 75.740
3092.000 99.996 76.070
3093.000 100.000 75.740
3094.000 100.000 75.660
3095.000 100.000 75.600
3096.000 100.000 75.690
3097.000 100.000 75.670
3098.000 99.998 75.690
3099.000 100.000 75.370
3100.000 99.998 75.590
3101.000 99.998 75.630
3102.000 100.000 75.790
3103.000 100.000 75.620
3104.000 99.998 75.820
3105.000 100.000 75.370
3106.000 100.000 75.470
3107.000 100.000 75.650
3108.000 100.000 75.820
3109.000 100.000 75.690
3110.000 100.000 75.370
3111.000 99.998 75.700
3112.000 100.000 75.760
3113.000 99.998 75.560
3114.000 99.998 75.590
3115.000 99.998 75.460
3116.000 100.000 75.670
3117.000 100.000 75.570
3118.000 100.000 75.740
3119.000 99.996 75.530
3120.000 100.000 75.530
3121.000 100.000 75.680
3122.000 99.998 75.710
3123.000 100.000 75.630
3124.000 100.000 75.720
3125.000 100.000 75.640
3126.000 99.998 75.670
3127.000 99.994 75.430
3128.000 100.000 75.720
3129.000 100.000 75.670
3130.000 99.998 75.560
3131.000 99.998 75.620
3132.000 100.000 75.640
3133.000 100.000 75.570
3134.000 100.000 75.720
3135.000 100.000 75.640
3136.000 100.000 75.660
3137.000 99.998 75.530
3138.000 100.000 75.620
3139.000 100.000 75.540
3140.000 100.000 75.430
3141.000 99.998 75.230
3142.000 100.000 75.390
3143.000 100.000 75.300
3144.000 100.000 75.590
3145.000 100.000 75.450
3146.000 100.000 75.350
3147.000 100.000 75.630
3148.000 100.000 75.740
3149.000 99.996 75.750
3150.000 100.000 75.740
3151.000 99.998 75.660
3152.000 100.000 75.470
3153.000 99.998 75.550
3154.000 100.000 75.540
3155.000 100.000 75.870
3156.000 100.000 75.730
3157.000 100.000 75.480
3158.000 99.998 75.640
3159.000 100.000 75.600
3160.000 100.000 75.620
3161.000 99.996 75.510
3162.000 99.998 75.430
3163.000 100.000 75.510
3164.000 100.000 75.640
3165.000 100.000 75.430
3166.000 100.000 75.690
3167.000 100.000 75.630
3168.000 100.000 75.540
3169.000 100.000 75.550
3170.000 100.000 75.350
3171.000 100.000 75.670
3172.000 100.000 75.690
3173.000 100.000 75.650
3174.000 100.000 75.810
3175.000 100.000 75.640
3176.000 100.000 75.770
3177.000 99.998 75.910
3178.000 99.998 75.590
3179.000 100.000 75.850
3180.000 99.996 75.600
3181.000 99.998 75.630
3182.000 100.000 75.870
3183.000 99.996 75.760
3184.000 99.996 75.680
3185.000 100.000 75.540
3186.000 100.000 75.780
3187.000 100.000 75.440
3188.000 99.998 75.420
3189.000 100.000 75.480
3190.000 100.000 75.240
3191.000 99.998 75.940
3192.000 100.000 75.490
3193.000 100.000 75.630
3194.000 100.000 75.580
3195.000 100.000 75.710
3196.000 100.000 75.640
3197.000 99.998 75.570
3198.000 100.000 75.720
3199.000 100.000 75.650
3200.000 99.998 75.550
3201.000 100.000 75.250
3202.000 100.000 75.470
3203.000 100.000 75.700
3204.000 99.996 75.570
3205.000 100.000 75.590
3206.000 100.000 75.600
3207.000 100.000 75.510
3208.000 100.000 75.700
3209.000 100.000 75.520
3210.000 100.000 75.780
3211.000 100.000 75.660
3212.000 100.000 75.490
3213.000 100.000 75.370
3214.000 100.000 75.410
3215.000 100.000 75.810
3216.000 99.998 75.540
3217.000 100.000 75.550
3218.000 100.000 75.740
3219.000 100.000 75.350
3220.000 100.000 75.520
3221.000 100.000 75.620
3222.000 100.000 75.380
3223.000 99.998 75.380
3224.000 100.000 75.610
3225.000 100.000 75.550
3226.000 99.998 75.700
3227.000 100.000 75.520
3228.000 100.000 75.400
3229.000 100.000 75.500
3230.000 100.000 75.640
3231.000 100.000 75.780
3232.000 100.000 75.640
3233.000 100.000 75.500
3234.000 100.000 75.550
3235.000 100.000 75.690
3236.000 100.000 75.670
3237.000 100.000 75.880
3238.000 99.998 75.490
3239.000 100.000 75.640
3240.000 100.000 75.710
3241.000 100.000 75.840
3242.000 99.998 75.740
3243.000 100.000 75.600
3244.000 100.000 75.690
3245.000 100.000 75.920
3246.000 100.000 75.560
3247.000 100.000 75.510
3248.000 100.000 75.650
3249.000 99.998 75.510
3250.000 100.000 75.710
3251.000 100.000 75.370
3252.000 100.000 75.860
3253.000 99.996 75.440
3254.000 100.000 75.600
3255.000 100.000 75.530
3256.000 100.000 75.740
3257.000 100.000 75.770
3258.000 100.000 75.600
3259.000 100.000 75.780
3260.000 100.000 75.550
3261.000 100.000 75.550
3262.000 100.000 75.760
3263.000 99.998 75.410
3264.000 100.000 75.710
3265.000 100.000 75.510
3266.000 100.000 75.750
3267.000 100.000 75.540
3268.000 99.998 75.720
3269.000 100.000 75.780
3270.000 100.000 75.520
3271.000 100.000 75.810
3272.000 99.998 75.710
3273.000 100.000 75.610
3274.000 99.998 75.600
3275.000 100.000 75.620
3276.000 99.998 75.680
3277.000 99.998 75.590
3278.000 100.000 75.500
3279.000 99.998 75.700
3280.000 99.998 75.670
3281.000 99.998 75.610
3282.000 99.998 75.580
3283.000 100.000 75.740
3284.000 100.000 75.660
3285.000 100.000 75.600
3286.000 100.000 75.530
3287.000 100.000 75.380
3288.000 100.000 75.750
3289.000 99.998 75.580
3290.000 100.000 75.680
3291.000 100.000 75.440
3292.000 100.000 75.850
3293.000 100.000 75.690
3294.000 100.000 75.450
3295.000 99.998 75.620
3296.000 100.000 75.450
3297.000 99.998 75.900
3298.000 100.000 75.780
3299.000 99.998 75.600
3300.000 100.000 75.600
3301.000 100.000 75.350


==> fig/data/no_label_noise_scaled_lr.txt <==
epoch train test
0.000 60.652 60.670
1.000 65.844 64.840
2.000 71.860 70.210
3.000 73.820 73.240
4.000 77.054 75.850
5.000 79.546 78.140
6.000 80.380 79.220
7.000 78.188 76.080
8.000 79.376 77.160
9.000 81.222 79.220
10.000 82.874 80.630
11.000 84.070 81.870
12.000 85.562 83.230
13.000 85.226 82.250
14.000 86.484 83.640
15.000 81.954 79.570
16.000 85.958 83.030
17.000 86.136 83.400
18.000 87.332 83.870
19.000 88.444 85.140
20.000 87.696 84.330
21.000 88.548 85.290
22.000 87.672 83.970
23.000 89.136 85.430
24.000 88.894 85.030
25.000 89.172 84.910
26.000 89.466 85.430
27.000 87.318 83.080
28.000 89.764 85.840
29.000 89.338 84.860
30.000 90.550 86.050
31.000 90.686 86.080
32.000 90.544 86.350
33.000 89.962 85.080
34.000 91.582 86.870
35.000 91.050 86.120
36.000 91.788 86.760
37.000 92.404 87.610
38.000 92.056 87.070
39.000 90.976 85.640
40.000 92.194 86.890
41.000 91.822 87.230
42.000 90.624 85.710
43.000 92.192 86.870
44.000 91.802 86.610
45.000 93.114 87.000
46.000 93.582 87.820
47.000 93.436 87.650
48.000 92.180 86.040
49.000 92.316 86.540
50.000 92.836 87.030
51.000 94.700 88.090
52.000 94.176 87.990
53.000 93.070 87.140
54.000 94.104 87.810
55.000 93.914 87.570
56.000 94.078 87.800
57.000 94.708 88.150
58.000 94.632 87.970
59.000 94.692 88.200
60.000 94.428 87.910
61.000 94.740 88.250
62.000 95.118 88.340
63.000 94.800 87.850
64.000 94.034 87.370
65.000 95.202 88.140
66.000 94.574 87.440
67.000 95.028 88.100
68.000 95.090 88.050
69.000 95.548 88.480
70.000 95.528 88.310
71.000 94.856 87.720
72.000 96.066 88.820
73.000 96.062 88.710
74.000 96.192 88.980
75.000 95.316 88.200
76.000 95.924 88.370
77.000 95.188 87.990
78.000 94.498 87.100
79.000 96.036 88.150
80.000 96.218 88.910
81.000 96.238 88.630
82.000 95.550 87.930
83.000 96.252 88.310
84.000 95.990 88.200
85.000 95.852 87.840
86.000 96.492 88.830
87.000 96.646 89.130
88.000 95.452 88.000
89.000 96.800 88.970
90.000 96.448 88.940
91.000 96.560 88.680
92.000 95.936 88.180
93.000 97.206 89.110
94.000 97.018 88.940
95.000 96.160 88.280
96.000 96.808 88.900
97.000 96.828 88.650
98.000 97.328 89.300
99.000 96.644 88.400
100.000 97.072 88.560
101.000 97.540 89.300
102.000 97.488 89.140
103.000 97.300 89.070
104.000 96.620 88.640
105.000 97.638 88.890
106.000 97.266 88.910
107.000 97.484 89.070
108.000 97.472 88.810
109.000 97.496 88.820
110.000 97.100 88.660
111.000 97.426 89.310
112.000 97.660 88.790
113.000 97.510 88.760
114.000 97.526 88.950
115.000 97.338 88.650
116.000 98.028 89.490
117.000 97.624 89.070
118.000 98.038 89.320
119.000 96.944 88.480
120.000 98.238 89.470
121.000 97.344 88.770
122.000 97.364 88.830
123.000 97.788 88.790
124.000 97.880 89.160
125.000 97.450 88.890
126.000 98.282 89.360
127.000 97.922 89.150
128.000 98.436 89.710
129.000 97.070 88.320
130.000 98.394 89.400
131.000 98.218 89.320
132.000 98.134 89.180
133.000 97.346 88.590
134.000 98.590 89.320
135.000 98.362 89.390
136.000 97.580 88.580
137.000 98.594 89.800
138.000 98.494 89.750
139.000 98.258 89.030
140.000 98.662 89.640
141.000 98.764 89.840
142.000 98.688 89.350
143.000 98.364 89.320
144.000 98.842 89.810
145.000 98.726 89.530
146.000 98.774 89.650
147.000 98.512 89.240
148.000 98.820 89.350
149.000 98.656 89.490
150.000 98.590 89.220
151.000 98.908 89.560
152.000 98.820 89.760
153.000 98.736 89.410
154.000 98.878 89.930
155.000 98.540 89.590
156.000 98.834 89.550
157.000 98.806 89.970
158.000 98.882 89.700
159.000 98.438 89.230
160.000 98.882 89.610
161.000 98.938 89.770
162.000 99.040 89.600
163.000 99.046 89.680
164.000 98.996 89.670
165.000 98.984 89.750
166.000 98.834 89.600
167.000 99.020 89.700
168.000 99.162 89.900
169.000 98.972 89.340
170.000 99.080 89.720
171.000 99.032 89.700
172.000 98.876 89.520
173.000 99.144 89.920
174.000 99.128 89.490
175.000 98.764 89.320
176.000 99.276 89.880
177.000 99.112 89.680
178.000 99.236 89.840
179.000 99.070 89.660
180.000 99.076 89.320
181.000 99.180 89.660
182.000 99.236 89.800
183.000 99.052 89.630
184.000 99.304 89.710
185.000 99.284 89.940
186.000 98.670 89.310
187.000 99.318 90.070
188.000 99.100 89.620
189.000 99.210 89.610
190.000 99.422 90.070
191.000 98.602 88.930
192.000 99.512 90.010
193.000 99.320 89.710
194.000 99.056 89.330
195.000 99.328 89.560
196.000 99.338 89.620
197.000 99.336 89.930
198.000 99.444 90.030
199.000 99.378 89.990
200.000 99.526 90.020
201.000 99.458 89.810
202.000 99.488 90.060
203.000 99.304 89.960
204.000 97.812 87.970
205.000 99.526 90.010
206.000 99.348 89.680
207.000 99.538 89.960
208.000 99.222 89.780
209.000 99.498 89.780
210.000 99.414 89.940
211.000 99.166 89.480
212.000 99.538 90.070
213.000 99.508 89.680
214.000 99.464 89.730
215.000 99.520 89.870
216.000 99.576 90.020
217.000 99.642 90.030
218.000 99.382 89.790
219.000 99.608 89.990
220.000 99.534 89.870
221.000 99.530 89.750
222.000 99.510 89.650
223.000 99.628 89.850
224.000 99.532 90.000
225.000 99.550 89.930
226.000 99.640 90.070
227.000 99.598 89.730
228.000 99.618 90.000
229.000 99.592 89.410
230.000 99.486 89.410
231.000 99.728 89.910
232.000 99.648 89.950
233.000 99.634 89.910
234.000 99.536 89.810
235.000 99.632 90.140
236.000 99.600 89.960
237.000 99.562 89.840
238.000 99.648 90.070
239.000 99.704 89.980
240.000 99.506 89.480
241.000 99.600 89.820
242.000 99.606 90.050
243.000 99.642 89.800
244.000 99.604 89.900
245.000 99.284 89.460
246.000 99.672 90.050
247.000 99.678 90.110
248.000 99.564 90.050
249.000 99.724 90.100
250.000 99.712 89.920
251.000 99.556 89.850
252.000 99.602 89.930
253.000 99.720 89.980
254.000 99.586 89.600
255.000 99.762 90.070
256.000 99.706 89.830
257.000 99.758 90.130
258.000 99.618 89.860
259.000 99.628 90.090
260.000 99.772 90.030
261.000 99.762 89.930
262.000 99.742 90.150
263.000 99.744 90.080
264.000 99.736 89.920
265.000 99.722 90.030
266.000 99.780 89.960
267.000 99.748 89.960
268.000 99.790 89.980
269.000 99.680 89.790
270.000 99.794 89.760
271.000 99.702 89.710
272.000 99.744 90.050
273.000 99.678 89.820
274.000 99.666 89.780
275.000 99.748 89.940
276.000 99.762 89.910
277.000 99.686 89.760
278.000 99.702 89.950
279.000 99.792 90.130
280.000 99.708 89.970
281.000 99.762 90.070
282.000 99.756 89.960
283.000 99.764 89.840
284.000 99.814 89.840
285.000 99.714 89.620
286.000 99.796 89.940
287.000 99.792 90.100
288.000 99.748 89.980
289.000 99.812 90.170
290.000 99.812 90.100
291.000 99.612 89.980
292.000 99.798 90.110
293.000 99.850 90.290
294.000 99.808 89.950
295.000 99.816 90.010
296.000 99.806 90.010
297.000 99.828 90.030
298.000 99.658 89.660
299.000 99.822 90.090
300.000 99.794 89.990
301.000 99.786 89.850
302.000 99.818 90.060
303.000 99.830 90.020
304.000 99.850 90.090
305.000 99.802 89.980
306.000 99.862 90.010
307.000 99.880 90.250
308.000 99.772 90.100
309.000 99.834 89.960
310.000 99.730 89.890
311.000 99.850 90.110
312.000 99.878 90.010
313.000 99.872 89.910
314.000 99.820 90.100
315.000 99.830 89.880
316.000 99.892 90.170
317.000 99.792 89.970
318.000 99.830 89.980
319.000 99.850 89.960
320.000 99.872 89.880
321.000 99.750 89.910
322.000 99.848 90.000
323.000 99.844 90.060
324.000 99.844 89.770
325.000 99.888 89.910
326.000 99.788 90.010
327.000 99.866 90.100
328.000 99.882 89.910
329.000 99.686 89.680
330.000 99.882 90.120
331.000 99.894 90.170
332.000 99.846 89.960
333.000 99.872 89.910
334.000 99.862 90.100
335.000 99.866 90.080
336.000 99.864 90.110
337.000 99.884 90.180
338.000 99.846 90.190
339.000 99.884 89.920
340.000 99.860 90.180
341.000 99.902 90.220
342.000 99.888 90.350
343.000 99.896 90.180
344.000 99.876 90.070
345.000 99.878 90.150
346.000 99.898 90.060
347.000 99.852 90.070
348.000 99.824 90.010
349.000 99.910 90.020
350.000 99.910 90.110
351.000 99.896 89.850
352.000 99.860 89.970
353.000 99.890 90.050
354.000 99.880 90.190
355.000 99.876 90.090
356.000 99.902 90.040
357.000 99.850 90.060
358.000 99.912 90.160
359.000 99.868 90.020
360.000 99.890 90.050
361.000 99.908 89.980
362.000 99.910 90.150
363.000 99.898 90.120
364.000 99.890 90.060
365.000 99.938 90.290
366.000 99.906 89.940
367.000 99.912 90.110
368.000 99.920 90.110
369.000 99.922 90.440
370.000 99.906 90.190
371.000 99.860 89.880
372.000 99.916 90.160
373.000 99.900 90.030
374.000 99.922 90.260
375.000 99.902 90.030
376.000 99.904 89.990
377.000 99.896 89.840
378.000 99.922 90.040
379.000 99.926 90.010
380.000 99.916 90.140
381.000 99.920 89.920
382.000 99.930 90.080
383.000 99.910 90.180
384.000 99.948 90.170
385.000 99.928 90.040
386.000 99.924 90.080
387.000 99.886 90.020
388.000 99.908 90.010
389.000 99.960 89.880
390.000 99.874 90.200
391.000 99.926 90.040
392.000 99.920 90.170
393.000 99.924 90.210
394.000 99.890 90.080
395.000 99.932 90.150
396.000 99.926 90.110
397.000 99.902 90.010
398.000 99.924 89.910
399.000 99.914 90.110
400.000 99.908 90.170
401.000 99.950 90.310
402.000 99.934 90.230
403.000 99.914 90.010
404.000 99.938 90.160
405.000 99.928 90.080
406.000 99.926 89.950
407.000 99.942 90.200
408.000 99.934 90.270
409.000 99.942 90.090
410.000 99.922 89.910
411.000 99.924 90.250
412.000 99.948 90.050
413.000 99.946 90.170
414.000 99.972 89.960
415.000 99.936 90.150
416.000 99.924 89.990
417.000 99.940 90.160
418.000 99.942 90.310
419.000 99.942 90.280
420.000 99.950 89.960
421.000 99.962 90.190
422.000 99.944 90.130
423.000 99.954 89.950
424.000 99.944 90.240
425.000 99.940 90.210
426.000 99.934 90.120
427.000 99.938 90.030
428.000 99.946 90.150
429.000 99.970 90.130
430.000 99.950 90.110
431.000 99.932 90.240
432.000 99.958 90.250
433.000 99.930 90.280
434.000 99.952 90.090
435.000 99.956 90.300
436.000 99.946 90.040
437.000 99.944 90.010
438.000 99.946 90.040
439.000 99.912 90.160
440.000 99.950 90.090
441.000 99.940 90.110
442.000 99.954 90.340
443.000 99.948 90.060
444.000 99.950 89.940
445.000 99.958 90.030
446.000 99.944 90.070
447.000 99.956 90.200
448.000 99.946 90.280
449.000 99.930 90.020
450.000 99.944 90.170
451.000 99.958 89.880
452.000 99.952 90.150
453.000 99.950 90.390
454.000 99.926 90.160
455.000 99.942 90.170
456.000 99.952 89.880
457.000 99.950 90.140
458.000 99.946 90.100
459.000 99.954 90.220
460.000 99.890 90.070
461.000 99.966 90.340
462.000 99.926 90.080
463.000 99.974 90.140
464.000 99.946 90.120
465.000 99.948 90.060
466.000 99.932 90.000
467.000 99.960 90.270
468.000 99.938 90.130
469.000 99.970 90.230
470.000 99.972 90.230
471.000 99.948 90.310
472.000 99.980 90.000
473.000 99.958 90.390
474.000 99.974 90.310
475.000 99.966 90.150
476.000 99.948 90.130
477.000 99.968 90.080
478.000 99.964 90.310
479.000 99.960 90.160
480.000 99.968 90.240
481.000 99.930 90.010
482.000 99.970 90.160
483.000 99.956 90.130
484.000 99.950 90.050
485.000 99.978 90.160
486.000 99.954 89.960
487.000 99.974 90.080
488.000 99.986 90.230
489.000 99.980 90.160
490.000 99.972 90.090
491.000 99.964 90.260
492.000 99.976 90.210
493.000 99.962 90.030
494.000 99.960 90.040
495.000 99.968 90.000
496.000 99.980 90.220
497.000 99.968 90.010
498.000 99.972 90.070
499.000 99.966 90.130
500.000 99.978 90.210
501.000 99.978 90.300
502.000 99.964 90.330
503.000 99.978 90.300
504.000 99.956 89.930
505.000 99.946 90.180
506.000 99.968 90.140
507.000 99.970 90.200
508.000 99.978 90.290
509.000 99.984 90.280
510.000 99.980 90.110
511.000 99.978 90.080
512.000 99.976 90.040
513.000 99.974 90.220
514.000 99.970 90.070
515.000 99.986 90.210
516.000 99.970 90.300
517.000 99.966 90.160
518.000 99.954 90.240
519.000 99.968 90.190
520.000 99.976 90.350
521.000 99.978 90.260
522.000 99.972 90.270
523.000 99.970 90.000
524.000 99.984 90.200
525.000 99.976 90.270
526.000 99.994 90.230
527.000 99.982 90.170
528.000 99.968 90.090
529.000 99.980 90.300
530.000 99.966 90.230
531.000 99.966 90.340
532.000 99.970 90.170
533.000 99.984 90.120
534.000 99.968 90.310
535.000 99.976 90.170
536.000 99.968 90.260
537.000 99.972 90.320
538.000 99.986 90.180
539.000 99.976 90.080
540.000 99.976 90.170
541.000 99.972 90.090
542.000 99.970 90.220
543.000 99.982 90.150
544.000 99.978 90.190
545.000 99.974 90.140
546.000 99.980 90.310
547.000 99.980 90.230
548.000 99.980 90.210
549.000 99.986 90.090
550.000 99.986 90.270
551.000 99.974 90.070
552.000 99.980 90.310
553.000 99.986 90.240
554.000 99.968 89.860
555.000 99.966 90.020
556.000 99.988 90.330
557.000 99.978 90.270
558.000 99.966 90.310
559.000 99.986 90.250
560.000 99.976 90.120
561.000 99.986 90.370
562.000 99.976 90.160
563.000 99.974 90.320
564.000 99.984 90.360
565.000 99.966 90.170
566.000 99.978 90.350
567.000 99.960 90.240
568.000 99.960 90.320
569.000 99.988 90.100
570.000 99.978 90.110
571.000 99.982 90.180
572.000 99.976 90.300
573.000 99.970 90.160
574.000 99.992 90.360
575.000 99.980 90.060
576.000 99.972 90.230
577.000 99.974 90.130
578.000 99.988 90.190
579.000 99.984 90.200
580.000 99.982 90.190
581.000 99.988 90.240
582.000 99.986 90.240
583.000 99.980 90.140
584.000 99.974 90.140
585.000 99.966 90.180
586.000 99.984 90.270
587.000 99.980 90.220
588.000 99.982 89.980
589.000 99.974 90.140
590.000 99.994 90.340
591.000 99.988 90.140
592.000 99.970 90.200
593.000 99.978 90.170
594.000 99.984 90.150
595.000 99.976 90.080
596.000 99.976 90.220
597.000 99.976 90.130
598.000 99.984 90.230
599.000 99.990 90.240
600.000 99.982 90.010
601.000 99.980 90.270
602.000 99.982 90.230
603.000 99.994 90.170
604.000 99.986 90.300
605.000 99.992 90.120
606.000 99.980 90.200
607.000 99.978 90.180
608.000 99.984 90.200
609.000 99.984 90.170
610.000 99.978 89.960
611.000 99.984 90.180
612.000 99.990 90.090
613.000 99.990 90.120
614.000 99.996 90.260
615.000 99.994 90.180
616.000 99.994 90.350
617.000 99.986 90.170
618.000 99.986 90.140
619.000 99.984 90.150
620.000 99.966 90.270
621.000 99.988 90.230
622.000 99.992 90.170
623.000 99.988 90.100
624.000 99.984 89.940
625.000 99.988 90.110
626.000 99.982 90.470
627.000 99.980 90.230
628.000 99.978 90.300
629.000 99.992 90.090
630.000 99.986 90.250
631.000 99.990 90.220
632.000 99.982 90.210
633.000 99.988 90.150
634.000 99.984 90.170
635.000 99.988 90.210
636.000 99.994 90.370
637.000 99.978 90.190
638.000 99.978 90.150
639.000 99.980 90.340
640.000 99.996 90.290
641.000 99.988 90.230
642.000 99.990 90.210
643.000 99.986 90.210
644.000 99.988 90.210
645.000 99.984 90.250
646.000 99.984 90.170
647.000 99.994 90.170
648.000 99.982 90.190
649.000 99.990 90.010
650.000 99.984 90.330
651.000 99.996 90.300
652.000 99.984 90.230
653.000 99.986 90.200
654.000 99.970 90.060
655.000 99.992 90.350
656.000 99.988 90.250
657.000 99.994 90.310
658.000 99.986 90.070
659.000 99.990 90.200
660.000 99.980 90.340
661.000 99.992 90.290
662.000 99.986 90.270
663.000 99.994 90.190
664.000 99.992 90.180
665.000 99.990 90.180
666.000 99.978 90.280
667.000 99.988 90.230
668.000 99.996 90.050
669.000 99.984 90.330
670.000 99.992 90.160
671.000 99.988 90.150
672.000 99.998 90.310
673.000 99.986 90.240
674.000 99.984 90.210
675.000 99.990 90.130
676.000 99.986 90.380
677.000 99.988 90.090
678.000 99.990 90.270
679.000 99.982 90.070
680.000 99.990 90.100
681.000 99.996 90.230
682.000 99.994 90.290
683.000 99.978 90.200
684.000 99.994 90.050
685.000 99.994 90.150
686.000 99.994 89.990
687.000 99.990 90.270
688.000 99.996 90.150
689.000 99.978 90.040
690.000 99.990 90.330
691.000 99.996 90.260
692.000 99.996 90.370
693.000 99.996 90.170
694.000 99.990 90.300
695.000 99.990 90.450
696.000 99.994 90.280
697.000 99.982 90.280
698.000 99.988 90.250
699.000 99.988 90.290
700.000 99.992 90.330
701.000 99.996 90.370
702.000 100.000 90.270
703.000 99.982 90.190
704.000 99.990 90.280
705.000 99.998 90.360
706.000 99.996 90.310
707.000 99.988 90.200
708.000 99.986 90.170
709.000 99.988 90.300
710.000 99.992 90.040
711.000 99.990 90.250
712.000 99.994 90.200
713.000 99.994 90.270
714.000 99.990 90.260
715.000 99.980 90.140
716.000 99.990 90.340
717.000 99.998 90.260
718.000 99.992 90.280
719.000 99.994 90.150
720.000 99.992 90.130
721.000 99.992 90.280
722.000 99.992 90.280
723.000 99.988 90.500
724.000 99.992 90.440
725.000 99.994 90.370
726.000 99.994 90.480
727.000 99.996 90.220
728.000 99.992 90.270
729.000 99.986 90.250
730.000 99.998 90.240
731.000 99.984 90.290
732.000 99.984 90.020
733.000 99.990 90.220
734.000 99.996 90.450
735.000 99.988 90.250
736.000 99.996 90.210
737.000 99.992 90.410
738.000 100.000 90.340
739.000 99.988 90.120
740.000 99.996 90.370
741.000 99.996 90.430
742.000 99.996 90.310
743.000 99.994 90.280
744.000 99.982 90.440
745.000 99.990 90.160
746.000 99.990 90.300
747.000 99.994 90.100
748.000 99.986 90.240
749.000 99.988 90.220
750.000 99.994 90.320
751.000 99.994 90.190
752.000 99.990 90.290
753.000 99.992 90.240
754.000 99.996 90.280
755.000 99.998 90.250
756.000 99.994 90.260
757.000 100.000 90.160
758.000 99.990 90.180
759.000 99.994 90.100
760.000 99.992 90.140
761.000 99.990 90.190
762.000 99.994 90.260
763.000 99.988 90.190
764.000 99.996 90.320
765.000 99.996 90.190
766.000 99.994 90.170
767.000 99.994 90.240
768.000 99.996 90.190
769.000 99.990 90.260
770.000 99.984 90.240
771.000 99.996 90.230
772.000 100.000 90.310
773.000 99.998 90.170
774.000 99.992 90.240
775.000 99.998 90.260
776.000 99.990 90.210
777.000 99.990 90.090
778.000 99.998 90.060
779.000 99.998 90.360
780.000 99.996 90.320
781.000 99.992 90.140
782.000 99.996 90.160
783.000 99.992 90.120
784.000 99.994 90.140
785.000 99.992 90.270
786.000 99.998 90.160
787.000 99.992 90.180
788.000 100.000 90.330
789.000 99.994 90.230
790.000 99.996 90.090
791.000 99.994 90.200
792.000 99.996 90.020
793.000 99.998 90.100
794.000 99.990 90.270
795.000 99.990 90.140
796.000 99.994 90.390
797.000 99.996 90.370
798.000 99.998 90.050
799.000 99.982 90.100
800.000 100.000 90.380
801.000 99.994 90.150
802.000 99.992 90.260
803.000 99.994 90.280
804.000 99.998 90.210
805.000 99.998 90.270
806.000 99.990 90.210
807.000 99.996 90.070
808.000 99.994 90.060
809.000 99.992 90.180
810.000 99.994 90.220
811.000 99.998 90.250
812.000 99.990 90.000
813.000 99.992 90.120
814.000 99.990 90.200
815.000 99.996 90.180
816.000 99.988 90.180
817.000 99.996 90.280
818.000 99.996 90.250
819.000 99.990 90.230
820.000 99.996 90.440
821.000 100.000 90.350
822.000 99.996 90.260
823.000 100.000 90.280
824.000 99.996 90.330
825.000 99.988 90.260
826.000 99.998 90.300
827.000 99.996 90.420
828.000 99.998 90.280
829.000 99.996 90.130
830.000 100.000 90.200
831.000 99.996 90.190
832.000 99.994 90.140
833.000 99.996 90.330
834.000 99.996 90.160
835.000 100.000 90.130
836.000 99.998 90.210
837.000 99.992 90.190
838.000 99.996 90.120
839.000 99.996 90.250
840.000 99.994 90.190
841.000 99.996 90.180
842.000 100.000 90.250
843.000 99.994 90.230
844.000 99.994 90.330
845.000 99.998 90.370
846.000 99.998 90.190
847.000 99.996 90.180
848.000 99.994 90.340
849.000 99.998 90.240
850.000 99.994 90.160
851.000 100.000 90.250
852.000 99.996 90.180
853.000 99.994 90.060
854.000 99.996 90.210
855.000 99.988 90.100
856.000 99.996 90.010
857.000 99.992 90.220
858.000 99.996 90.250
859.000 99.992 90.450
860.000 99.994 90.280
861.000 99.998 90.210
862.000 99.996 90.150
863.000 99.998 90.180
864.000 99.992 90.220
865.000 100.000 90.220
866.000 99.994 90.340
867.000 99.998 90.200
868.000 99.996 90.240
869.000 99.994 90.090
870.000 99.992 90.390
871.000 99.996 90.260
872.000 100.000 90.320
873.000 99.996 90.100
874.000 99.994 90.230
875.000 99.998 90.110
876.000 99.998 90.280
877.000 99.994 90.260
878.000 99.990 90.280
879.000 99.996 90.250
880.000 99.996 90.290
881.000 99.998 90.120
882.000 100.000 90.190
883.000 99.998 90.140
884.000 99.990 90.140
885.000 100.000 90.180
886.000 100.000 90.200
887.000 99.996 90.230
888.000 99.996 90.200
889.000 99.994 90.230
890.000 100.000 90.280
891.000 99.998 90.290
892.000 100.000 90.240
893.000 99.998 90.210
894.000 100.000 90.220
895.000 99.994 90.210
896.000 99.996 90.150
897.000 99.996 90.310
898.000 100.000 90.340
899.000 100.000 90.210
900.000 99.998 90.280
901.000 99.998 90.280
902.000 99.996 90.340
903.000 99.996 90.250
904.000 100.000 90.410
905.000 99.996 90.220
906.000 99.994 90.380
907.000 99.994 90.200
908.000 99.988 90.280
909.000 99.994 90.310
910.000 99.996 90.290
911.000 99.998 90.390
912.000 99.996 90.240
913.000 99.998 90.360
914.000 99.996 90.190
915.000 100.000 90.210
916.000 99.998 90.240
917.000 99.998 90.380
918.000 100.000 90.270
919.000 99.996 90.380
920.000 99.998 90.350
921.000 99.996 90.360
922.000 99.996 90.190
923.000 100.000 90.180
924.000 99.998 90.340
925.000 100.000 90.370
926.000 99.996 90.150
927.000 99.998 90.250
928.000 99.998 90.170
929.000 99.998 90.260
930.000 99.996 90.200
931.000 99.998 90.130
932.000 99.998 90.280
933.000 99.988 90.270
934.000 100.000 90.240
935.000 99.998 90.350
936.000 99.998 90.170
937.000 99.996 90.420
938.000 99.996 90.380
939.000 99.998 90.200
940.000 99.996 90.250
941.000 99.996 90.390
942.000 99.998 89.980
943.000 99.994 90.210
944.000 99.998 90.380
945.000 99.996 90.130
946.000 99.994 90.240
947.000 99.996 90.320
948.000 100.000 90.230
949.000 100.000 90.280
950.000 99.998 90.270
951.000 99.998 90.260
952.000 99.998 90.250
953.000 99.994 90.170
954.000 99.998 90.150
955.000 99.998 90.410
956.000 99.996 90.340
957.000 99.996 89.940
958.000 100.000 90.160
959.000 99.998 90.230
960.000 99.994 90.250
961.000 99.998 90.240
962.000 100.000 90.360
963.000 99.996 90.210
964.000 100.000 90.270
965.000 99.998 90.220
966.000 99.998 90.240
967.000 100.000 90.230
968.000 99.998 90.270
969.000 100.000 90.300
970.000 99.998 90.150
971.000 99.996 90.320
972.000 99.996 90.200
973.000 99.998 90.120
974.000 99.996 90.220
975.000 100.000 90.150
976.000 99.996 90.350
977.000 100.000 90.210
978.000 100.000 90.190
979.000 99.994 90.170
980.000 100.000 90.190
981.000 99.996 90.130
982.000 100.000 90.220
983.000 99.998 90.300
984.000 99.996 90.130
985.000 99.994 90.130
986.000 99.998 90.170
987.000 99.994 90.310
988.000 100.000 90.240
989.000 100.000 90.270
990.000 100.000 90.140
991.000 100.000 90.400
992.000 99.994 90.250
993.000 99.998 90.320
994.000 100.000 90.260
995.000 99.996 90.310
996.000 99.998 90.280
997.000 99.996 90.140
998.000 99.992 90.310
999.000 99.996 90.330
1000.000 100.000 90.310
1001.000 100.000 90.270
1002.000 99.996 90.110
1003.000 100.000 90.310
1004.000 100.000 90.200
1005.000 100.000 90.290
1006.000 99.998 90.170
1007.000 99.998 90.310
1008.000 99.998 90.280
1009.000 99.996 90.080
1010.000 99.998 90.230
1011.000 99.998 90.280
1012.000 100.000 90.270
1013.000 99.996 90.100
1014.000 99.990 90.160
1015.000 100.000 90.190
1016.000 99.998 90.160
1017.000 99.998 90.230
1018.000 99.998 90.250
1019.000 99.998 90.210
1020.000 99.996 90.120
1021.000 99.996 90.230
1022.000 99.998 90.210
1023.000 100.000 90.400
1024.000 99.998 90.130
1025.000 99.998 90.300
1026.000 99.994 90.240
1027.000 99.996 90.180
1028.000 99.998 90.210
1029.000 100.000 90.180
1030.000 100.000 90.290
1031.000 99.998 90.340
1032.000 99.998 90.230
1033.000 99.996 90.220
1034.000 100.000 90.210
1035.000 99.998 90.320
1036.000 99.996 90.200
1037.000 100.000 90.270
1038.000 99.996 90.420
1039.000 100.000 90.350
1040.000 99.994 90.330
1041.000 99.998 90.190
1042.000 99.996 90.300
1043.000 100.000 90.380
1044.000 100.000 90.210
1045.000 99.998 90.120
1046.000 100.000 90.210
1047.000 100.000 90.280
1048.000 99.998 90.210
1049.000 99.998 90.230
1050.000 100.000 90.240
1051.000 100.000 90.190
1052.000 100.000 90.190
1053.000 99.998 90.320
1054.000 99.996 90.130
1055.000 100.000 90.230
1056.000 100.000 90.080
1057.000 99.998 90.180
1058.000 100.000 90.200
1059.000 100.000 90.150
1060.000 99.996 90.240
1061.000 99.996 90.380
1062.000 99.996 90.280
1063.000 100.000 90.130
1064.000 100.000 90.230
1065.000 100.000 90.350
1066.000 99.998 90.210
1067.000 100.000 90.170
1068.000 100.000 90.260
1069.000 99.998 90.290
1070.000 100.000 90.240
1071.000 100.000 90.250
1072.000 99.998 90.200
1073.000 100.000 90.260
1074.000 99.998 90.320
1075.000 100.000 90.190
1076.000 99.998 90.250
1077.000 99.996 90.180
1078.000 100.000 90.240
1079.000 100.000 90.120
1080.000 100.000 90.230
1081.000 100.000 90.110
1082.000 100.000 90.290
1083.000 100.000 90.120
1084.000 99.998 90.260
1085.000 100.000 90.080
1086.000 99.998 90.230
1087.000 99.998 90.090
1088.000 100.000 90.250
1089.000 100.000 90.260
1090.000 99.998 90.340
1091.000 100.000 90.190
1092.000 100.000 90.400
1093.000 99.998 90.330
1094.000 100.000 90.390
1095.000 100.000 90.220
1096.000 100.000 90.280
1097.000 100.000 90.290
1098.000 100.000 90.330
1099.000 99.998 90.280
1100.000 100.000 90.260
1101.000 100.000 90.190
1102.000 100.000 90.220
1103.000 99.996 90.160
1104.000 99.998 90.200
1105.000 100.000 90.200
1106.000 100.000 90.300
1107.000 99.998 90.310
1108.000 100.000 90.150
1109.000 99.998 90.270
1110.000 99.996 90.370
1111.000 100.000 90.190
1112.000 100.000 90.250
1113.000 99.996 90.150
1114.000 99.998 90.330
1115.000 99.996 90.310
1116.000 100.000 90.360
1117.000 100.000 90.120
1118.000 99.996 90.230
1119.000 99.998 90.290
1120.000 100.000 90.370
1121.000 99.998 90.210
1122.000 99.998 90.260
1123.000 99.998 90.130
1124.000 100.000 90.240
1125.000 99.996 90.230
1126.000 99.998 90.170
1127.000 100.000 90.250
1128.000 100.000 90.120
1129.000 100.000 90.450
1130.000 99.998 90.340
1131.000 99.996 90.090
1132.000 99.996 90.210
1133.000 99.998 90.280
1134.000 100.000 90.110
1135.000 99.998 90.280
1136.000 99.996 90.290
1137.000 100.000 90.240
1138.000 100.000 90.260
1139.000 99.998 90.380
1140.000 100.000 90.270
1141.000 100.000 90.310
1142.000 100.000 90.160
1143.000 100.000 90.240
1144.000 100.000 90.230
1145.000 100.000 90.280
1146.000 99.998 90.280
1147.000 100.000 90.290
1148.000 100.000 90.280
1149.000 99.998 90.220
1150.000 100.000 90.270
1151.000 100.000 90.150
1152.000 100.000 90.300
1153.000 99.998 90.150
1154.000 100.000 90.060
1155.000 99.998 90.360
1156.000 100.000 90.230
1157.000 100.000 90.290
1158.000 99.998 90.150
1159.000 99.994 90.290
1160.000 99.998 90.250
1161.000 100.000 90.170
1162.000 100.000 90.300
1163.000 100.000 90.330
1164.000 99.998 90.270
1165.000 100.000 90.340
1166.000 100.000 90.260
1167.000 100.000 90.300
1168.000 99.998 90.230
1169.000 100.000 90.150
1170.000 100.000 90.310
1171.000 100.000 90.190
1172.000 99.996 90.210
1173.000 100.000 90.220
1174.000 100.000 90.250
1175.000 100.000 90.380
1176.000 100.000 90.260
1177.000 100.000 90.270
1178.000 99.998 90.340
1179.000 100.000 90.320
1180.000 100.000 90.210
1181.000 100.000 90.120
1182.000 99.998 90.090
1183.000 99.998 90.310
1184.000 100.000 90.100
1185.000 100.000 90.150
1186.000 100.000 90.200
1187.000 99.998 90.240
1188.000 99.998 90.210
1189.000 99.998 90.190
1190.000 99.998 90.260
1191.000 99.998 90.300
1192.000 100.000 90.260
1193.000 100.000 90.250
1194.000 100.000 90.180
1195.000 99.998 90.250
1196.000 99.998 90.310
1197.000 100.000 90.190
1198.000 100.000 90.170
1199.000 99.998 90.240
1200.000 99.996 90.310
1201.000 99.998 90.030
1202.000 99.998 90.160
1203.000 100.000 90.370
1204.000 100.000 90.230
1205.000 99.996 90.350
1206.000 99.998 90.220
1207.000 99.998 90.190
1208.000 100.000 90.180
1209.000 99.998 90.210
1210.000 100.000 90.250
1211.000 100.000 90.300
1212.000 99.998 90.340
1213.000 100.000 90.320
1214.000 99.996 90.340
1215.000 100.000 90.420
1216.000 100.000 90.250
1217.000 100.000 90.390
1218.000 99.996 90.300
1219.000 99.998 90.230
1220.000 100.000 90.260
1221.000 100.000 90.210
1222.000 100.000 90.150
1223.000 100.000 90.300
1224.000 100.000 90.080
1225.000 100.000 90.130
1226.000 99.998 90.170
1227.000 100.000 90.130
1228.000 100.000 90.270
1229.000 99.996 90.200
1230.000 99.998 90.160
1231.000 99.998 90.250
1232.000 100.000 90.130
1233.000 99.998 90.210
1234.000 100.000 90.240
1235.000 100.000 90.290
1236.000 99.998 90.190
1237.000 100.000 90.130
1238.000 99.998 89.990
1239.000 100.000 90.150
1240.000 100.000 90.200
1241.000 100.000 89.970
1242.000 100.000 90.280
1243.000 99.998 90.350
1244.000 100.000 90.250
1245.000 99.998 90.240
1246.000 99.996 90.090
1247.000 100.000 90.330
1248.000 100.000 90.220
1249.000 100.000 90.160
1250.000 100.000 90.320
1251.000 100.000 90.330
1252.000 100.000 90.150
1253.000 100.000 90.220
1254.000 100.000 90.240
1255.000 99.998 90.120
1256.000 100.000 90.250
1257.000 99.998 90.230
1258.000 100.000 90.140
1259.000 100.000 90.220
1260.000 100.000 90.170
1261.000 99.998 90.160
1262.000 100.000 90.220
1263.000 100.000 90.220
1264.000 100.000 90.440
1265.000 100.000 90.130
1266.000 100.000 90.420
1267.000 100.000 90.200
1268.000 99.998 90.240
1269.000 100.000 90.210
1270.000 100.000 90.390
1271.000 99.996 90.170
1272.000 100.000 90.070
1273.000 99.998 90.160
1274.000 100.000 90.190
1275.000 99.998 90.250
1276.000 99.998 90.060
1277.000 100.000 90.300
1278.000 99.998 90.250
1279.000 99.996 90.320
1280.000 100.000 90.190
1281.000 99.998 90.290
1282.000 100.000 90.330
1283.000 99.996 90.190
1284.000 100.000 90.260
1285.000 100.000 90.200
1286.000 99.998 90.300
1287.000 100.000 90.020
1288.000 100.000 90.250
1289.000 100.000 90.220
1290.000 100.000 90.240
1291.000 100.000 90.200
1292.000 100.000 90.280
1293.000 100.000 90.240
1294.000 99.998 90.250
1295.000 99.998 90.260
1296.000 100.000 90.170
1297.000 99.998 90.090
1298.000 99.998 90.310
1299.000 99.998 90.230
1300.000 99.996 90.380
1301.000 99.998 90.280
1302.000 100.000 90.310
1303.000 100.000 90.130
1304.000 100.000 90.210
1305.000 100.000 90.270
1306.000 100.000 90.340
1307.000 100.000 90.190
1308.000 100.000 90.190
1309.000 100.000 90.290
1310.000 100.000 90.320
1311.000 99.998 90.240
1312.000 100.000 90.260
1313.000 100.000 90.170
1314.000 100.000 90.210
1315.000 100.000 90.210
1316.000 100.000 90.240
1317.000 100.000 90.200
1318.000 99.998 90.180
1319.000 100.000 90.300
1320.000 100.000 90.390
1321.000 99.998 90.210
1322.000 100.000 90.230
1323.000 100.000 90.290
1324.000 100.000 90.460
1325.000 100.000 90.320
1326.000 99.996 90.070
1327.000 99.998 90.300
1328.000 99.998 90.390
1329.000 100.000 90.290
1330.000 100.000 90.260
1331.000 100.000 90.040
1332.000 100.000 90.290
1333.000 100.000 90.240
1334.000 100.000 90.230
1335.000 100.000 90.210
1336.000 100.000 90.310
1337.000 100.000 90.240
1338.000 100.000 90.230
1339.000 100.000 90.220
1340.000 100.000 90.270
1341.000 100.000 90.330
1342.000 100.000 90.380
1343.000 100.000 90.290
1344.000 100.000 90.220
1345.000 100.000 90.400
1346.000 99.998 90.230
1347.000 100.000 90.360
1348.000 100.000 90.200
1349.000 100.000 90.150
1350.000 100.000 90.270
1351.000 99.998 90.290
1352.000 99.996 90.110
1353.000 99.998 90.290
1354.000 100.000 90.250
1355.000 100.000 90.260
1356.000 99.998 90.190
1357.000 100.000 90.240
1358.000 100.000 90.290
1359.000 100.000 90.250
1360.000 99.998 90.370
1361.000 100.000 90.320
1362.000 100.000 90.210
1363.000 100.000 90.260
1364.000 99.998 90.280
1365.000 100.000 90.350
1366.000 99.998 90.230
1367.000 100.000 90.360
1368.000 100.000 90.450
1369.000 100.000 90.230
1370.000 99.998 90.350
1371.000 100.000 90.260
1372.000 99.996 90.120
1373.000 100.000 90.330
1374.000 100.000 90.290
1375.000 100.000 90.340
1376.000 100.000 90.290
1377.000 100.000 90.250
1378.000 100.000 90.260
1379.000 100.000 90.310
1380.000 100.000 90.460
1381.000 100.000 90.370
1382.000 100.000 90.310
1383.000 99.998 90.380
1384.000 100.000 90.280
1385.000 100.000 90.200
1386.000 100.000 90.280
1387.000 99.996 90.140
1388.000 99.998 90.310
1389.000 100.000 90.390
1390.000 100.000 90.320
1391.000 100.000 90.210
1392.000 100.000 90.390
1393.000 100.000 90.210
1394.000 100.000 90.180
1395.000 100.000 90.100
1396.000 100.000 90.270
1397.000 100.000 90.170
1398.000 100.000 90.200
1399.000 100.000 90.280
1400.000 100.000 90.180
1401.000 99.996 90.100
1402.000 100.000 90.260
1403.000 100.000 90.200
1404.000 100.000 90.280
1405.000 100.000 90.190
1406.000 99.998 90.370
1407.000 99.996 90.150
1408.000 100.000 90.110
1409.000 100.000 90.280
1410.000 100.000 90.220
1411.000 100.000 90.220
1412.000 100.000 90.210
1413.000 100.000 90.270
1414.000 99.998 90.270
1415.000 100.000 90.270
1416.000 100.000 90.280
1417.000 100.000 90.190
1418.000 100.000 90.250
1419.000 100.000 90.380
1420.000 99.998 90.370
1421.000 100.000 90.290
1422.000 100.000 90.230
1423.000 100.000 90.110
1424.000 100.000 90.370
1425.000 100.000 90.140
1426.000 100.000 90.180
1427.000 100.000 90.160
1428.000 99.998 90.320
1429.000 100.000 90.070
1430.000 100.000 90.140
1431.000 100.000 90.200
1432.000 99.998 90.290
1433.000 100.000 90.280
1434.000 100.000 90.240
1435.000 100.000 90.300
1436.000 100.000 90.300
1437.000 100.000 90.210
1438.000 100.000 90.300
1439.000 99.998 90.220
1440.000 100.000 90.290
1441.000 100.000 90.190
1442.000 100.000 90.280
1443.000 100.000 90.300
1444.000 99.998 90.090
1445.000 100.000 90.210
1446.000 100.000 90.240
1447.000 99.998 90.270
1448.000 100.000 90.280
1449.000 99.998 90.230
1450.000 100.000 90.290
1451.000 100.000 90.300
1452.000 100.000 90.310
1453.000 100.000 90.280
1454.000 100.000 90.220
1455.000 100.000 90.190
1456.000 100.000 90.300
1457.000 100.000 90.250
1458.000 99.998 90.260
1459.000 100.000 90.250
1460.000 100.000 90.230
1461.000 100.000 90.190
1462.000 100.000 90.180
1463.000 100.000 90.100
1464.000 100.000 90.260
1465.000 100.000 90.180
1466.000 100.000 90.190
1467.000 100.000 90.210
1468.000 100.000 90.210
1469.000 100.000 90.280
1470.000 100.000 90.180
1471.000 100.000 90.240
1472.000 100.000 90.230
1473.000 99.998 90.120
1474.000 100.000 90.240
1475.000 100.000 90.210
1476.000 100.000 90.220
1477.000 100.000 90.110
1478.000 99.998 90.320
1479.000 100.000 90.250
1480.000 100.000 90.120
1481.000 100.000 90.320
1482.000 100.000 90.150
1483.000 100.000 90.270
1484.000 100.000 90.340
1485.000 100.000 90.200
1486.000 100.000 90.240
1487.000 100.000 90.210
1488.000 99.998 90.070
1489.000 100.000 90.090
1490.000 100.000 90.320
1491.000 100.000 90.180
1492.000 100.000 90.290
1493.000 100.000 90.250
1494.000 100.000 90.210
1495.000 100.000 90.170
1496.000 99.998 90.190
1497.000 100.000 90.150
1498.000 100.000 90.180
1499.000 100.000 90.300
1500.000 100.000 90.320
1501.000 100.000 90.250
1502.000 100.000 90.210
1503.000 100.000 90.220
1504.000 100.000 90.200
1505.000 100.000 90.320
1506.000 100.000 90.110
1507.000 100.000 90.390
1508.000 100.000 89.990
1509.000 100.000 90.210
1510.000 100.000 90.330
1511.000 100.000 90.070
1512.000 100.000 90.310
1513.000 100.000 90.330
1514.000 100.000 90.120
1515.000 100.000 90.140
1516.000 100.000 90.280
1517.000 100.000 90.190
1518.000 100.000 90.250
1519.000 100.000 90.220
1520.000 100.000 90.080
1521.000 100.000 90.250
1522.000 100.000 90.420
1523.000 100.000 90.290
1524.000 100.000 90.420
1525.000 100.000 90.330
1526.000 100.000 90.210
1527.000 99.998 90.360
1528.000 100.000 90.140
1529.000 100.000 90.310
1530.000 100.000 90.240
1531.000 100.000 90.130
1532.000 100.000 90.300
1533.000 100.000 90.270
1534.000 100.000 90.320
1535.000 100.000 90.320
1536.000 100.000 90.240
1537.000 100.000 90.220
1538.000 100.000 90.330
1539.000 100.000 90.250
1540.000 100.000 90.140
1541.000 100.000 90.240
1542.000 100.000 90.120
1543.000 100.000 90.100
1544.000 100.000 90.120
1545.000 100.000 90.300
1546.000 100.000 90.220
1547.000 99.998 90.260
1548.000 100.000 90.310
1549.000 100.000 90.250
1550.000 100.000 90.180
1551.000 100.000 90.260
1552.000 100.000 90.300
1553.000 100.000 90.190
1554.000 100.000 90.130
1555.000 100.000 90.320
1556.000 100.000 90.260
1557.000 100.000 90.170
1558.000 99.998 90.220
1559.000 100.000 90.110
1560.000 100.000 90.240
1561.000 100.000 90.110
1562.000 100.000 90.280
1563.000 100.000 90.190
1564.000 100.000 90.220
1565.000 100.000 90.170
1566.000 100.000 90.330
1567.000 100.000 90.250
1568.000 99.998 90.210
1569.000 100.000 90.300
1570.000 100.000 90.320
1571.000 100.000 90.320
1572.000 100.000 90.170
1573.000 99.998 90.310
1574.000 100.000 90.160
1575.000 100.000 90.180
1576.000 100.000 90.300
1577.000 100.000 90.240
1578.000 100.000 90.200
1579.000 100.000 90.160
1580.000 100.000 90.210
1581.000 100.000 90.280
1582.000 100.000 90.100
1583.000 100.000 90.160
1584.000 100.000 90.270
1585.000 100.000 90.150
1586.000 100.000 90.110
1587.000 100.000 90.260
1588.000 100.000 90.270
1589.000 100.000 90.140
1590.000 100.000 90.210
1591.000 100.000 90.140
1592.000 100.000 90.420
1593.000 100.000 90.240
1594.000 100.000 90.200
1595.000 99.998 90.260
1596.000 100.000 90.280
1597.000 100.000 90.230
1598.000 100.000 90.170
1599.000 100.000 90.320
1600.000 100.000 90.320
1601.000 100.000 90.220
1602.000 100.000 90.250
1603.000 100.000 90.240
1604.000 99.998 90.300
1605.000 100.000 90.210
1606.000 100.000 90.380
1607.000 100.000 90.240
1608.000 100.000 90.300
1609.000 100.000 90.190
1610.000 100.000 90.250
1611.000 100.000 90.210
1612.000 100.000 90.260
1613.000 100.000 90.270
1614.000 100.000 90.130
1615.000 100.000 90.160
1616.000 100.000 90.140
1617.000 100.000 90.270
1618.000 100.000 90.160
1619.000 100.000 90.130
1620.000 100.000 90.210
1621.000 100.000 90.270
1622.000 99.998 90.120
1623.000 100.000 90.250
1624.000 100.000 90.210
1625.000 100.000 90.310
1626.000 100.000 90.190
1627.000 99.998 90.270
1628.000 99.998 90.220
1629.000 100.000 90.230
1630.000 100.000 90.270
1631.000 100.000 90.300
1632.000 100.000 90.240
1633.000 100.000 90.150
1634.000 100.000 90.400
1635.000 100.000 90.200
1636.000 99.998 90.230
1637.000 100.000 90.190
1638.000 100.000 90.270
1639.000 100.000 90.190
1640.000 100.000 90.300
1641.000 100.000 90.220
1642.000 100.000 90.190
1643.000 100.000 90.290
1644.000 100.000 90.220
1645.000 100.000 90.350
1646.000 100.000 90.260
1647.000 100.000 90.180
1648.000 99.998 90.290
1649.000 100.000 90.220
1650.000 100.000 90.350
1651.000 100.000 90.250
1652.000 99.998 90.340
1653.000 100.000 90.190
1654.000 100.000 90.330
1655.000 100.000 90.110
1656.000 100.000 90.170
1657.000 100.000 90.250
1658.000 100.000 90.220
1659.000 100.000 90.080
1660.000 100.000 90.230
1661.000 100.000 90.150
1662.000 99.998 90.140
1663.000 100.000 90.120
1664.000 100.000 90.250
1665.000 100.000 90.290
1666.000 100.000 90.290
1667.000 100.000 90.300
1668.000 100.000 90.150
1669.000 100.000 90.340
1670.000 100.000 90.220
1671.000 100.000 90.220
1672.000 100.000 90.330
1673.000 100.000 90.200
1674.000 100.000 90.180
1675.000 100.000 90.290
1676.000 100.000 90.320
1677.000 100.000 90.250
1678.000 100.000 90.110
1679.000 100.000 90.140
1680.000 100.000 90.160
1681.000 100.000 90.210
1682.000 100.000 90.310
1683.000 100.000 90.290
1684.000 100.000 90.260
1685.000 100.000 90.240
1686.000 100.000 90.200
1687.000 100.000 90.370
1688.000 100.000 90.230
1689.000 100.000 90.280
1690.000 100.000 90.280
1691.000 100.000 90.230
1692.000 100.000 90.190
1693.000 99.998 90.240
1694.000 100.000 90.240
1695.000 100.000 90.400
1696.000 100.000 90.250
1697.000 99.998 90.230
1698.000 100.000 90.280
1699.000 100.000 90.310
1700.000 100.000 90.240
1701.000 100.000 90.370
1702.000 100.000 90.290
1703.000 100.000 90.240
1704.000 100.000 90.160
1705.000 100.000 90.350
1706.000 99.998 90.470
1707.000 100.000 90.260
1708.000 100.000 90.240
1709.000 100.000 90.190
1710.000 100.000 90.260
1711.000 100.000 90.260
1712.000 100.000 90.310
1713.000 100.000 90.350
1714.000 100.000 90.350
1715.000 100.000 90.270
1716.000 100.000 90.130
1717.000 100.000 90.230
1718.000 100.000 90.240
1719.000 100.000 90.290
1720.000 100.000 90.250
1721.000 100.000 90.300
1722.000 99.996 90.370
1723.000 100.000 90.330
1724.000 100.000 90.280
1725.000 100.000 90.240
1726.000 100.000 90.240
1727.000 100.000 90.260
1728.000 100.000 90.280
1729.000 100.000 90.360
1730.000 100.000 90.300
1731.000 100.000 90.220
1732.000 100.000 90.190
1733.000 100.000 90.160
1734.000 100.000 90.180
1735.000 100.000 90.180
1736.000 100.000 90.170
1737.000 100.000 90.320
1738.000 100.000 90.180
1739.000 100.000 90.340
1740.000 100.000 90.170
1741.000 100.000 90.250
1742.000 100.000 90.210
1743.000 100.000 90.260
1744.000 100.000 90.220
1745.000 100.000 90.290
1746.000 100.000 90.300
1747.000 100.000 90.310
1748.000 100.000 90.330
1749.000 100.000 90.390
1750.000 100.000 90.280
1751.000 100.000 90.290
1752.000 100.000 90.140
1753.000 100.000 90.320
1754.000 100.000 90.280
1755.000 100.000 90.250
1756.000 99.998 90.160
1757.000 100.000 90.180
1758.000 100.000 90.290
1759.000 100.000 90.380
1760.000 100.000 90.250
1761.000 99.998 90.250
1762.000 100.000 90.300
1763.000 100.000 90.190
1764.000 100.000 90.360
1765.000 100.000 90.270
1766.000 100.000 90.350
1767.000 100.000 90.280
1768.000 100.000 90.330
1769.000 100.000 90.170
1770.000 100.000 90.290
1771.000 100.000 90.270
1772.000 100.000 90.210
1773.000 100.000 90.240
1774.000 100.000 90.260
1775.000 100.000 90.250
1776.000 100.000 90.490
1777.000 100.000 90.230
1778.000 99.998 90.320
1779.000 100.000 90.460
1780.000 100.000 90.240
1781.000 100.000 90.240
1782.000 100.000 90.350
1783.000 100.000 90.330
1784.000 100.000 90.360
1785.000 100.000 90.330
1786.000 100.000 90.340
1787.000 100.000 90.240
1788.000 100.000 90.310
1789.000 100.000 90.310
1790.000 100.000 90.280
1791.000 100.000 90.300
1792.000 100.000 90.470
1793.000 100.000 90.340
1794.000 100.000 90.350
1795.000 100.000 90.290
1796.000 100.000 90.280
1797.000 100.000 90.200
1798.000 100.000 90.250
1799.000 100.000 90.340
1800.000 100.000 90.240
1801.000 100.000 90.320
1802.000 100.000 90.380
1803.000 100.000 90.220
1804.000 100.000 90.220
1805.000 100.000 90.270
1806.000 100.000 90.160
1807.000 100.000 90.290
1808.000 100.000 90.200
1809.000 100.000 90.170
1810.000 100.000 90.270
1811.000 100.000 90.340
1812.000 100.000 90.220
1813.000 100.000 90.310
1814.000 100.000 90.290
1815.000 100.000 90.230
1816.000 100.000 90.260
1817.000 100.000 90.240
1818.000 100.000 90.280
1819.000 99.998 90.080
1820.000 100.000 90.250
1821.000 100.000 90.300
1822.000 100.000 90.320
1823.000 100.000 90.310
1824.000 100.000 90.220
1825.000 100.000 90.270
1826.000 100.000 90.220
1827.000 100.000 90.300
1828.000 100.000 90.320
1829.000 100.000 90.360
1830.000 100.000 90.300
1831.000 100.000 90.130
1832.000 99.998 90.190
1833.000 100.000 90.330
1834.000 100.000 90.240
1835.000 100.000 90.260
1836.000 100.000 90.130
1837.000 100.000 90.200
1838.000 100.000 90.220
1839.000 100.000 90.180
1840.000 100.000 90.270
1841.000 100.000 90.280
1842.000 99.998 90.210
1843.000 100.000 90.210
1844.000 100.000 90.330
1845.000 100.000 90.240
1846.000 100.000 90.330
1847.000 100.000 90.180
1848.000 100.000 90.140
1849.000 100.000 90.330
1850.000 100.000 90.310
1851.000 100.000 90.270
1852.000 100.000 90.150
1853.000 100.000 90.260
1854.000 100.000 90.310
1855.000 100.000 90.190
1856.000 100.000 90.340
1857.000 100.000 90.110
1858.000 100.000 90.350
1859.000 100.000 90.280
1860.000 100.000 90.320
1861.000 100.000 90.320
1862.000 100.000 90.260
1863.000 100.000 90.320
1864.000 100.000 90.220
1865.000 100.000 90.110
1866.000 100.000 90.160
1867.000 100.000 90.380
1868.000 100.000 90.310
1869.000 100.000 90.210
1870.000 100.000 90.310
1871.000 100.000 90.220
1872.000 100.000 90.330
1873.000 100.000 90.120
1874.000 100.000 90.210
1875.000 100.000 90.190
1876.000 100.000 90.230
1877.000 100.000 90.250
1878.000 100.000 90.230
1879.000 100.000 90.210
1880.000 100.000 90.090
1881.000 100.000 90.100
1882.000 100.000 90.210
1883.000 100.000 90.300
1884.000 100.000 90.300
1885.000 100.000 90.240
1886.000 100.000 90.110
1887.000 100.000 90.180
1888.000 99.998 90.330
1889.000 99.998 90.300
1890.000 100.000 90.250
1891.000 100.000 90.110
1892.000 100.000 90.200
1893.000 100.000 90.230
1894.000 100.000 90.240
1895.000 100.000 90.230
1896.000 100.000 90.210
1897.000 100.000 90.280
1898.000 100.000 90.330
1899.000 100.000 90.230
1900.000 100.000 90.190
1901.000 100.000 90.150
1902.000 100.000 90.280
1903.000 100.000 90.210
1904.000 100.000 90.290
1905.000 100.000 90.130
1906.000 100.000 90.290
1907.000 100.000 90.030
1908.000 100.000 90.210
1909.000 100.000 90.140
1910.000 100.000 90.240
1911.000 100.000 90.240
1912.000 100.000 90.240
1913.000 100.000 90.120
1914.000 100.000 90.250
1915.000 100.000 90.270
1916.000 100.000 90.140
1917.000 100.000 90.190
1918.000 100.000 90.200
1919.000 100.000 90.170
1920.000 100.000 90.250
1921.000 100.000 90.300
1922.000 100.000 90.090
1923.000 100.000 90.270
1924.000 100.000 90.140
1925.000 100.000 90.200
1926.000 100.000 90.120
1927.000 100.000 90.270
1928.000 100.000 90.220
1929.000 100.000 90.260
1930.000 100.000 90.210
1931.000 100.000 90.110
1932.000 100.000 90.270
1933.000 100.000 90.290
1934.000 100.000 90.140
1935.000 100.000 90.420
1936.000 100.000 90.100
1937.000 100.000 90.180
1938.000 100.000 90.130
1939.000 100.000 90.370
1940.000 100.000 90.220
1941.000 100.000 90.300
1942.000 100.000 90.340
1943.000 100.000 90.240
1944.000 100.000 90.250
1945.000 100.000 90.240
1946.000 100.000 90.360
1947.000 100.000 90.320
1948.000 100.000 90.220
1949.000 100.000 90.330
1950.000 100.000 90.330
1951.000 100.000 90.320
1952.000 100.000 90.160
1953.000 100.000 90.240
1954.000 100.000 90.180
1955.000 100.000 90.310
1956.000 100.000 90.230
1957.000 100.000 90.260
1958.000 100.000 90.210
1959.000 100.000 90.290
1960.000 99.998 90.190
1961.000 100.000 90.130
1962.000 100.000 90.240
1963.000 100.000 90.360
1964.000 100.000 90.230
1965.000 99.998 90.260
1966.000 100.000 90.290
1967.000 100.000 90.250
1968.000 100.000 90.170
1969.000 100.000 90.260
1970.000 100.000 90.180
1971.000 100.000 90.200
1972.000 100.000 90.270
1973.000 100.000 90.350
1974.000 100.000 90.230
1975.000 100.000 90.150
1976.000 100.000 90.420
1977.000 100.000 90.210
1978.000 100.000 90.250
1979.000 100.000 90.230
1980.000 100.000 90.120
1981.000 100.000 90.340
1982.000 100.000 90.350
1983.000 100.000 90.230
1984.000 100.000 90.360
1985.000 100.000 90.170
1986.000 100.000 90.180
1987.000 100.000 90.240
1988.000 100.000 90.280
1989.000 100.000 90.180
1990.000 100.000 90.190
1991.000 99.998 90.270
1992.000 100.000 90.200
1993.000 100.000 90.160
1994.000 100.000 90.270
1995.000 100.000 90.250
1996.000 100.000 90.380
1997.000 100.000 90.290
1998.000 100.000 90.370
1999.000 100.000 90.210
2000.000 100.000 90.150
2001.000 100.000 90.350
2002.000 100.000 90.190
2003.000 100.000 90.260
2004.000 100.000 90.290
2005.000 100.000 90.310
2006.000 100.000 90.220
2007.000 100.000 90.240
2008.000 100.000 90.220
2009.000 100.000 90.200
2010.000 100.000 90.170
2011.000 100.000 90.310
2012.000 100.000 90.300
2013.000 100.000 90.230
2014.000 100.000 90.290
2015.000 100.000 90.260
2016.000 100.000 90.160
2017.000 100.000 90.150
2018.000 100.000 90.270
2019.000 100.000 90.200
2020.000 100.000 90.360
2021.000 100.000 90.250
2022.000 100.000 90.200
2023.000 100.000 90.250
2024.000 100.000 90.210
2025.000 100.000 90.160
2026.000 100.000 90.310
2027.000 100.000 90.260
2028.000 100.000 90.300
2029.000 100.000 90.290
2030.000 100.000 90.390
2031.000 100.000 90.310
2032.000 100.000 90.320
2033.000 100.000 90.260
2034.000 100.000 90.310
2035.000 100.000 90.320
2036.000 100.000 90.270
2037.000 100.000 90.310
2038.000 100.000 90.350
2039.000 100.000 90.240
2040.000 100.000 90.310
2041.000 100.000 90.270
2042.000 99.998 90.220
2043.000 100.000 90.240
2044.000 100.000 90.010
2045.000 100.000 90.210
2046.000 100.000 90.410
2047.000 100.000 90.290
2048.000 100.000 90.290
2049.000 100.000 90.350
2050.000 100.000 90.320
2051.000 100.000 90.220
2052.000 100.000 90.270
2053.000 100.000 90.330
2054.000 100.000 90.190
2055.000 100.000 90.290
2056.000 100.000 90.350
2057.000 100.000 90.260
2058.000 100.000 90.280
2059.000 100.000 90.270
2060.000 100.000 90.270
2061.000 100.000 90.250
2062.000 100.000 90.220
2063.000 100.000 90.190
2064.000 100.000 90.130
2065.000 100.000 90.170
2066.000 100.000 90.370
2067.000 100.000 90.190
2068.000 100.000 90.340
2069.000 100.000 90.330
2070.000 100.000 90.260
2071.000 100.000 90.320
2072.000 100.000 90.300
2073.000 100.000 90.330
2074.000 100.000 90.270
2075.000 99.998 90.290
2076.000 100.000 90.270
2077.000 100.000 90.290
2078.000 100.000 90.180
2079.000 100.000 90.230
2080.000 100.000 90.250
2081.000 100.000 90.280
2082.000 100.000 90.290
2083.000 100.000 90.330
2084.000 100.000 90.320
2085.000 100.000 90.260
2086.000 100.000 90.250
2087.000 100.000 90.310
2088.000 100.000 90.260
2089.000 100.000 90.280
2090.000 100.000 90.390
2091.000 100.000 90.310
2092.000 100.000 90.250
2093.000 100.000 90.410
2094.000 100.000 90.330
2095.000 100.000 90.150
2096.000 99.998 90.180
2097.000 100.000 90.310
2098.000 100.000 90.210
2099.000 100.000 90.160
2100.000 100.000 90.230
2101.000 100.000 90.310
2102.000 100.000 90.250
2103.000 100.000 90.170
2104.000 100.000 90.170
2105.000 100.000 90.330
2106.000 100.000 90.310
2107.000 100.000 90.260
2108.000 100.000 90.300
2109.000 100.000 90.270
2110.000 100.000 90.310
2111.000 100.000 90.240
2112.000 100.000 90.400
2113.000 100.000 90.270
2114.000 100.000 90.310
2115.000 100.000 90.210
2116.000 100.000 90.330
2117.000 100.000 90.200
2118.000 100.000 90.140
2119.000 100.000 90.340
2120.000 100.000 90.370
2121.000 100.000 90.350
2122.000 100.000 90.380
2123.000 100.000 90.150
2124.000 100.000 90.210
2125.000 100.000 90.350
2126.000 100.000 90.330
2127.000 100.000 90.260
2128.000 100.000 90.360
2129.000 100.000 90.310
2130.000 100.000 90.320
2131.000 100.000 90.330
2132.000 100.000 90.340
2133.000 99.998 90.320
2134.000 100.000 90.240
2135.000 100.000 90.330
2136.000 100.000 90.310
2137.000 100.000 90.210
2138.000 100.000 90.110
2139.000 100.000 90.170
2140.000 100.000 90.280
2141.000 100.000 90.230
2142.000 100.000 90.250
2143.000 100.000 90.290
2144.000 100.000 90.200
2145.000 100.000 90.170
2146.000 100.000 90.210
2147.000 100.000 90.170
2148.000 100.000 90.210
2149.000 100.000 90.220
2150.000 100.000 90.170
2151.000 100.000 90.300
2152.000 100.000 90.280
2153.000 100.000 90.260
2154.000 100.000 90.290
2155.000 100.000 90.260
2156.000 100.000 90.260
2157.000 100.000 90.290
2158.000 100.000 90.200
2159.000 100.000 90.250
2160.000 100.000 90.310
2161.000 100.000 90.250
2162.000 100.000 90.190
2163.000 100.000 90.250
2164.000 100.000 90.200
2165.000 100.000 90.130
2166.000 100.000 90.260
2167.000 100.000 90.260
2168.000 100.000 90.310
2169.000 100.000 90.310
2170.000 100.000 90.250
2171.000 100.000 90.280
2172.000 100.000 90.240
2173.000 100.000 90.270
2174.000 100.000 90.270
2175.000 100.000 90.280
2176.000 100.000 90.210
2177.000 100.000 90.440
2178.000 100.000 90.250
2179.000 100.000 90.200
2180.000 99.998 90.210
2181.000 100.000 90.240
2182.000 100.000 90.250
2183.000 100.000 90.320
2184.000 100.000 90.270
2185.000 100.000 90.260
2186.000 100.000 90.220
2187.000 100.000 90.230
2188.000 100.000 90.110
2189.000 100.000 90.280
2190.000 100.000 90.230
2191.000 100.000 90.280
2192.000 100.000 90.150
2193.000 100.000 90.300
2194.000 100.000 90.210
2195.000 100.000 90.170
2196.000 100.000 90.210
2197.000 100.000 90.290
2198.000 100.000 90.210
2199.000 100.000 90.210
2200.000 100.000 90.260
2201.000 100.000 90.250
2202.000 100.000 90.300
2203.000 100.000 90.100
2204.000 100.000 90.270
2205.000 100.000 90.270
2206.000 99.998 90.310
2207.000 100.000 90.300
2208.000 100.000 90.350
2209.000 100.000 90.450
2210.000 100.000 90.270
2211.000 100.000 90.250
2212.000 99.998 90.290
2213.000 100.000 90.290
2214.000 100.000 90.310
2215.000 100.000 90.240
2216.000 100.000 90.260
2217.000 100.000 90.350
2218.000 100.000 90.330
2219.000 100.000 90.270
2220.000 100.000 90.260
2221.000 100.000 90.310
2222.000 100.000 90.200
2223.000 100.000 90.240
2224.000 100.000 90.290
2225.000 100.000 90.210
2226.000 100.000 90.290
2227.000 100.000 90.280
2228.000 100.000 90.250
2229.000 100.000 90.400
2230.000 100.000 90.270
2231.000 100.000 90.270
2232.000 100.000 90.190
2233.000 100.000 90.290
2234.000 100.000 90.280
2235.000 100.000 90.270
2236.000 100.000 90.320
2237.000 100.000 90.290
2238.000 100.000 90.240
2239.000 100.000 90.260
2240.000 100.000 90.280
2241.000 100.000 90.270
2242.000 100.000 90.220
2243.000 100.000 90.110
2244.000 100.000 90.180
2245.000 100.000 90.190
2246.000 100.000 90.280
2247.000 100.000 90.420
2248.000 100.000 90.300
2249.000 100.000 90.300
2250.000 100.000 90.240
2251.000 100.000 90.350
2252.000 100.000 90.290
2253.000 100.000 90.220
2254.000 99.998 90.260
2255.000 100.000 90.250
2256.000 100.000 90.230
2257.000 100.000 90.210
2258.000 100.000 90.250
2259.000 100.000 90.240
2260.000 100.000 90.170
2261.000 100.000 90.320
2262.000 100.000 90.300
2263.000 100.000 90.320
2264.000 100.000 90.230
2265.000 100.000 90.210
2266.000 100.000 90.040
2267.000 100.000 90.260
2268.000 100.000 90.370
2269.000 100.000 90.270
2270.000 100.000 90.250
2271.000 100.000 90.160
2272.000 100.000 90.190
2273.000 100.000 90.330
2274.000 100.000 90.240
2275.000 100.000 90.320
2276.000 100.000 90.260
2277.000 100.000 90.220
2278.000 100.000 90.270
2279.000 100.000 90.140
2280.000 100.000 90.100
2281.000 100.000 90.270
2282.000 100.000 90.210
2283.000 100.000 90.230
2284.000 100.000 90.280
2285.000 100.000 90.200
2286.000 100.000 90.260
2287.000 99.998 90.180
2288.000 100.000 90.250
2289.000 100.000 90.130
2290.000 100.000 90.150
2291.000 100.000 90.310
2292.000 100.000 90.200
2293.000 100.000 90.110
2294.000 100.000 90.270
2295.000 100.000 90.240
2296.000 100.000 90.250
2297.000 100.000 90.150
2298.000 100.000 90.180
2299.000 100.000 90.130
2300.000 100.000 90.160
2301.000 100.000 90.150
2302.000 100.000 90.180
2303.000 100.000 90.090
2304.000 100.000 90.270
2305.000 100.000 90.250
2306.000 100.000 90.200
2307.000 100.000 90.120
2308.000 100.000 90.220
2309.000 100.000 90.260
2310.000 100.000 90.190
2311.000 100.000 90.220
2312.000 100.000 90.370
2313.000 100.000 90.300
2314.000 100.000 90.270
2315.000 100.000 90.220
2316.000 100.000 90.150
2317.000 100.000 90.250
2318.000 100.000 90.230
2319.000 100.000 90.200
2320.000 100.000 90.330
2321.000 100.000 90.280
2322.000 100.000 90.370
2323.000 100.000 90.300
2324.000 100.000 90.270
2325.000 100.000 90.190
2326.000 100.000 90.220
2327.000 100.000 90.250
2328.000 100.000 90.250
2329.000 100.000 90.250
2330.000 100.000 90.160
2331.000 100.000 90.290
2332.000 100.000 90.270
2333.000 100.000 90.210
2334.000 100.000 90.230
2335.000 100.000 90.190
2336.000 100.000 90.280
2337.000 100.000 90.290
2338.000 100.000 90.350
2339.000 100.000 90.220
2340.000 100.000 90.300
2341.000 100.000 90.330
2342.000 100.000 90.180
2343.000 100.000 90.310
2344.000 100.000 90.320
2345.000 100.000 90.290
2346.000 100.000 90.180
2347.000 100.000 90.280
2348.000 100.000 90.280
2349.000 100.000 90.260
2350.000 100.000 90.200
2351.000 100.000 90.340
2352.000 99.998 90.380
2353.000 100.000 90.250
2354.000 100.000 90.170
2355.000 100.000 90.190
2356.000 100.000 90.200
2357.000 100.000 90.230
2358.000 100.000 90.330
2359.000 100.000 90.240
2360.000 100.000 90.200
2361.000 100.000 90.210
2362.000 100.000 90.210
2363.000 100.000 90.190
2364.000 100.000 90.200
2365.000 100.000 90.230
2366.000 100.000 90.210
2367.000 99.998 90.280
2368.000 100.000 90.180
2369.000 100.000 90.280
2370.000 100.000 90.260
2371.000 100.000 90.280
2372.000 100.000 90.260
2373.000 100.000 90.260
2374.000 100.000 90.290
2375.000 100.000 90.280
2376.000 100.000 90.190
2377.000 100.000 90.380
2378.000 100.000 90.280
2379.000 100.000 90.240
2380.000 100.000 90.280
2381.000 100.000 90.220
2382.000 100.000 90.270
2383.000 100.000 90.260
2384.000 99.998 90.190
2385.000 100.000 90.290
2386.000 100.000 90.270
2387.000 100.000 90.260
2388.000 100.000 90.260
2389.000 100.000 90.260
2390.000 100.000 90.280
2391.000 100.000 90.330
2392.000 100.000 90.280
2393.000 100.000 90.250
2394.000 100.000 90.240
2395.000 100.000 90.370
2396.000 100.000 90.240
2397.000 100.000 90.370
2398.000 100.000 90.350
2399.000 100.000 90.380
2400.000 100.000 90.250
2401.000 100.000 90.270
2402.000 99.998 90.330
2403.000 100.000 90.280
2404.000 100.000 90.280
2405.000 100.000 90.380
2406.000 100.000 90.230
2407.000 100.000 90.240
2408.000 100.000 90.170
2409.000 100.000 90.130
2410.000 99.998 90.160
2411.000 100.000 90.200
2412.000 100.000 90.350
2413.000 100.000 90.240
2414.000 100.000 90.200
2415.000 100.000 90.200
2416.000 100.000 90.210
2417.000 100.000 90.290
2418.000 100.000 90.140
2419.000 100.000 90.130
2420.000 100.000 90.200
2421.000 100.000 90.290
2422.000 100.000 90.190
2423.000 100.000 90.260
2424.000 100.000 90.350
2425.000 100.000 90.210
2426.000 100.000 90.260
2427.000 100.000 90.200
2428.000 100.000 90.210
2429.000 100.000 90.220
2430.000 100.000 90.210
2431.000 100.000 90.260
2432.000 100.000 90.210
2433.000 100.000 90.210
2434.000 100.000 90.260
2435.000 100.000 90.300
2436.000 100.000 90.250
2437.000 100.000 90.220
2438.000 100.000 90.400
2439.000 100.000 90.270
2440.000 100.000 90.280
2441.000 100.000 90.310
2442.000 100.000 90.410
2443.000 100.000 90.240
2444.000 100.000 90.320
2445.000 100.000 90.270
2446.000 100.000 90.290
2447.000 100.000 90.240
2448.000 100.000 90.240
2449.000 100.000 90.220
2450.000 100.000 90.330
2451.000 100.000 90.250
2452.000 100.000 90.200
2453.000 100.000 90.190
2454.000 100.000 90.240
2455.000 100.000 90.230
2456.000 100.000 90.260
2457.000 100.000 90.200
2458.000 100.000 90.190
2459.000 100.000 90.340
2460.000 100.000 90.240
2461.000 100.000 90.200
2462.000 100.000 90.220
2463.000 100.000 90.180
2464.000 100.000 90.320
2465.000 100.000 90.390
2466.000 100.000 90.260
2467.000 100.000 90.160
2468.000 100.000 90.200
2469.000 100.000 90.300
2470.000 100.000 90.310
2471.000 100.000 90.170
2472.000 100.000 90.180
2473.000 100.000 90.310
2474.000 100.000 90.230
2475.000 100.000 90.210
2476.000 100.000 90.140
2477.000 100.000 90.340
2478.000 100.000 90.350
2479.000 100.000 90.270
2480.000 100.000 90.260
2481.000 100.000 90.190
2482.000 100.000 90.270
2483.000 100.000 90.280
2484.000 100.000 90.130
2485.000 100.000 90.310
2486.000 100.000 90.240
2487.000 100.000 90.270
2488.000 100.000 90.190
2489.000 100.000 90.250
2490.000 100.000 90.210
2491.000 100.000 90.230
2492.000 100.000 90.320
2493.000 100.000 90.270
2494.000 100.000 90.200
2495.000 100.000 90.250
2496.000 100.000 90.320
2497.000 100.000 90.220
2498.000 100.000 90.250
2499.000 100.000 90.300
2500.000 100.000 90.310
2501.000 100.000 90.200
2502.000 100.000 90.170
2503.000 100.000 90.330
2504.000 100.000 90.290
2505.000 100.000 90.220
2506.000 100.000 90.390
2507.000 100.000 90.240
2508.000 100.000 90.200
2509.000 100.000 90.170
2510.000 99.998 90.230
2511.000 100.000 90.220
2512.000 100.000 90.140
2513.000 100.000 90.280
2514.000 100.000 90.290
2515.000 100.000 90.250
2516.000 100.000 90.250
2517.000 100.000 90.170
2518.000 100.000 90.250
2519.000 100.000 90.200
2520.000 100.000 90.320
2521.000 100.000 90.230
2522.000 100.000 90.270
2523.000 100.000 90.250
2524.000 100.000 90.260
2525.000 100.000 90.150
2526.000 100.000 90.260
2527.000 100.000 90.320
2528.000 100.000 90.150
2529.000 100.000 90.190
2530.000 100.000 90.130
2531.000 100.000 90.270
2532.000 100.000 90.200
2533.000 100.000 90.140
2534.000 100.000 90.350
2535.000 100.000 90.350
2536.000 100.000 90.210
2537.000 100.000 90.160
2538.000 100.000 90.290
2539.000 100.000 90.220
2540.000 100.000 90.160
2541.000 100.000 90.190
2542.000 100.000 90.170
2543.000 100.000 90.190
2544.000 100.000 90.270
2545.000 100.000 90.100
2546.000 100.000 90.150
2547.000 100.000 90.190
2548.000 100.000 90.160
2549.000 100.000 90.180
2550.000 100.000 90.180
2551.000 100.000 90.210
2552.000 100.000 90.290
2553.000 100.000 90.240
2554.000 100.000 90.230
2555.000 100.000 90.180
2556.000 100.000 90.400
2557.000 100.000 90.320
2558.000 100.000 90.310
2559.000 100.000 90.300
2560.000 100.000 90.350
2561.000 100.000 90.240
2562.000 100.000 90.250
2563.000 100.000 90.140
2564.000 100.000 90.090
2565.000 100.000 90.170
2566.000 100.000 90.270
2567.000 100.000 90.190
2568.000 100.000 90.260
2569.000 100.000 90.230
2570.000 100.000 90.250
2571.000 100.000 90.190
2572.000 100.000 90.300
2573.000 100.000 90.160
2574.000 100.000 90.240
2575.000 100.000 90.260
2576.000 100.000 90.020
2577.000 100.000 90.180
2578.000 100.000 90.250
2579.000 100.000 90.330
2580.000 100.000 90.160
2581.000 100.000 90.350
2582.000 100.000 90.360
2583.000 100.000 90.130
2584.000 100.000 90.270
2585.000 100.000 90.200
2586.000 100.000 90.260
2587.000 100.000 90.240
2588.000 100.000 90.180
2589.000 100.000 90.340
2590.000 100.000 90.260
2591.000 100.000 90.330
2592.000 100.000 90.220
2593.000 100.000 90.270
2594.000 100.000 90.370
2595.000 100.000 90.350
2596.000 100.000 90.320
2597.000 100.000 90.220
2598.000 100.000 90.290
2599.000 100.000 90.260
2600.000 100.000 90.330
2601.000 100.000 90.280
2602.000 100.000 90.330
2603.000 100.000 90.270
2604.000 100.000 90.230
2605.000 100.000 90.300
2606.000 100.000 90.280
2607.000 100.000 90.270
2608.000 100.000 90.270
2609.000 100.000 90.300
2610.000 100.000 90.190
2611.000 100.000 90.280
2612.000 100.000 90.360
2613.000 100.000 90.270
2614.000 100.000 90.170
2615.000 100.000 90.250
2616.000 100.000 90.270
2617.000 100.000 90.340
2618.000 100.000 90.150
2619.000 100.000 90.240
2620.000 100.000 90.240
2621.000 100.000 90.260
2622.000 100.000 90.210
2623.000 100.000 90.280
2624.000 100.000 90.380
2625.000 100.000 90.120
2626.000 100.000 90.290
2627.000 100.000 90.240
2628.000 100.000 90.210
2629.000 100.000 90.270
2630.000 100.000 90.160
2631.000 100.000 90.210
2632.000 100.000 90.210
2633.000 100.000 90.210
2634.000 100.000 90.280
2635.000 100.000 90.290
2636.000 100.000 90.300
2637.000 100.000 90.270
2638.000 100.000 90.400
2639.000 100.000 90.290
2640.000 100.000 90.280
2641.000 100.000 90.160
2642.000 100.000 90.290
2643.000 100.000 90.270
2644.000 100.000 90.290
2645.000 100.000 90.310
2646.000 100.000 90.280
2647.000 100.000 90.350
2648.000 100.000 90.170
2649.000 100.000 90.240
2650.000 100.000 90.170
2651.000 100.000 90.160
2652.000 100.000 90.170
2653.000 100.000 90.240
2654.000 100.000 90.290
2655.000 100.000 90.280
2656.000 100.000 90.320
2657.000 100.000 90.350
2658.000 100.000 90.230
2659.000 100.000 90.190
2660.000 100.000 90.370
2661.000 100.000 90.300
2662.000 100.000 90.320
2663.000 100.000 90.240
2664.000 100.000 90.280
2665.000 100.000 90.290
2666.000 100.000 90.260
2667.000 100.000 90.190
2668.000 100.000 90.310
2669.000 100.000 90.240
2670.000 100.000 90.220
2671.000 100.000 90.150
2672.000 100.000 90.280
2673.000 100.000 90.170
2674.000 100.000 90.250
2675.000 100.000 90.320
2676.000 100.000 90.260
2677.000 100.000 90.180
2678.000 100.000 90.220
2679.000 100.000 90.170
2680.000 100.000 90.290
2681.000 100.000 90.180
2682.000 100.000 90.280
2683.000 100.000 90.250
2684.000 100.000 90.240
2685.000 100.000 90.220
2686.000 100.000 90.240
2687.000 100.000 90.290
2688.000 100.000 90.320
2689.000 99.998 90.310
2690.000 100.000 90.300
2691.000 100.000 90.210
2692.000 100.000 90.240
2693.000 100.000 90.330
2694.000 100.000 90.290
2695.000 100.000 90.250
2696.000 100.000 90.220
2697.000 100.000 90.250
2698.000 100.000 90.270
2699.000 100.000 90.220
2700.000 100.000 90.220
2701.000 100.000 90.190
2702.000 100.000 90.280
2703.000 100.000 90.240
2704.000 100.000 90.150
2705.000 100.000 90.360
2706.000 100.000 90.250
2707.000 100.000 90.200
2708.000 100.000 90.190
2709.000 100.000 90.220
2710.000 100.000 90.280
2711.000 100.000 90.300
2712.000 100.000 90.190
2713.000 100.000 90.230
2714.000 100.000 90.160
2715.000 100.000 90.200
2716.000 100.000 90.310
2717.000 100.000 90.210
2718.000 100.000 90.200
2719.000 100.000 90.210
2720.000 100.000 90.320
2721.000 100.000 90.210
2722.000 100.000 90.220
2723.000 100.000 90.320
2724.000 100.000 90.270
2725.000 100.000 90.290
2726.000 100.000 90.280
2727.000 100.000 90.270
2728.000 100.000 90.390
2729.000 100.000 90.220
2730.000 100.000 90.280
2731.000 100.000 90.350
2732.000 100.000 90.280
2733.000 100.000 90.290
2734.000 100.000 90.190
2735.000 100.000 90.260
2736.000 100.000 90.250
2737.000 100.000 90.240
2738.000 100.000 90.310
2739.000 100.000 90.250
2740.000 100.000 90.250
2741.000 100.000 90.150
2742.000 100.000 90.280
2743.000 100.000 90.310
2744.000 100.000 90.320
2745.000 100.000 90.220
2746.000 100.000 90.210
2747.000 100.000 90.210
2748.000 100.000 90.300
2749.000 100.000 90.290
2750.000 100.000 90.260
2751.000 100.000 90.280
2752.000 100.000 90.370
2753.000 100.000 90.260
2754.000 100.000 90.270
2755.000 100.000 90.250
2756.000 100.000 90.270
2757.000 100.000 90.230
2758.000 100.000 90.300
2759.000 100.000 90.250
2760.000 100.000 90.280
2761.000 100.000 90.430
2762.000 100.000 90.250
2763.000 100.000 90.190
2764.000 100.000 90.260
2765.000 100.000 90.260
2766.000 100.000 90.370
2767.000 100.000 90.310
2768.000 100.000 90.340
2769.000 100.000 90.170
2770.000 100.000 90.350
2771.000 100.000 90.220
2772.000 100.000 90.150
2773.000 100.000 90.260
2774.000 100.000 90.200
2775.000 100.000 90.240
2776.000 100.000 90.210
2777.000 100.000 90.280
2778.000 100.000 90.260
2779.000 100.000 90.250
2780.000 100.000 90.180
2781.000 100.000 90.250
2782.000 100.000 90.100
2783.000 100.000 90.150
2784.000 100.000 90.230
2785.000 100.000 90.300
2786.000 100.000 90.320
2787.000 100.000 90.230
2788.000 100.000 90.180
2789.000 100.000 90.190
2790.000 100.000 90.220
2791.000 100.000 90.150
2792.000 100.000 90.280
2793.000 100.000 90.250
2794.000 100.000 90.240
2795.000 100.000 90.310
2796.000 100.000 90.190
2797.000 100.000 90.170
2798.000 100.000 90.180
2799.000 100.000 90.280
2800.000 100.000 90.260
2801.000 100.000 90.240
2802.000 100.000 90.270
2803.000 100.000 90.210
2804.000 100.000 90.250
2805.000 100.000 90.270
2806.000 100.000 90.240
2807.000 100.000 90.300
2808.000 100.000 90.220
2809.000 100.000 90.210
2810.000 100.000 90.270
2811.000 100.000 90.210
2812.000 100.000 90.170
2813.000 100.000 90.250
2814.000 100.000 90.250
2815.000 100.000 90.330
2816.000 100.000 90.280
2817.000 100.000 90.300
2818.000 100.000 90.220
2819.000 100.000 90.230
2820.000 100.000 90.280
2821.000 100.000 90.260
2822.000 100.000 90.190
2823.000 100.000 90.260
2824.000 100.000 90.200
2825.000 100.000 90.260
2826.000 100.000 90.260
2827.000 100.000 90.310
2828.000 100.000 90.220
2829.000 100.000 90.330
2830.000 100.000 90.290
2831.000 100.000 90.380
2832.000 100.000 90.280
2833.000 100.000 90.300
2834.000 100.000 90.330
2835.000 100.000 90.190
2836.000 100.000 90.340
2837.000 100.000 90.410
2838.000 100.000 90.340
2839.000 100.000 90.250
2840.000 100.000 90.410
2841.000 100.000 90.450
2842.000 100.000 90.250
2843.000 100.000 90.370
2844.000 100.000 90.260
2845.000 100.000 90.310
2846.000 100.000 90.280
2847.000 100.000 90.240
2848.000 100.000 90.330
2849.000 100.000 90.300
2850.000 100.000 90.340
2851.000 100.000 90.310
2852.000 100.000 90.220
2853.000 100.000 90.260
2854.000 100.000 90.170
2855.000 100.000 90.330
2856.000 100.000 90.220
2857.000 100.000 90.280
2858.000 100.000 90.300
2859.000 100.000 90.340
2860.000 100.000 90.170
2861.000 100.000 90.280
2862.000 100.000 90.280
2863.000 100.000 90.260
2864.000 100.000 90.260
2865.000 100.000 90.190
2866.000 100.000 90.350
2867.000 100.000 90.210
2868.000 100.000 90.260
2869.000 100.000 90.240
2870.000 100.000 90.210
2871.000 100.000 90.200
2872.000 100.000 90.340
2873.000 100.000 90.270
2874.000 100.000 90.290
2875.000 100.000 90.200
2876.000 100.000 90.230
2877.000 100.000 90.320
2878.000 100.000 90.350
2879.000 100.000 90.360
2880.000 100.000 90.340
2881.000 100.000 90.340
2882.000 100.000 90.290
2883.000 100.000 90.190
2884.000 100.000 90.260
2885.000 100.000 90.340
2886.000 100.000 90.240
2887.000 100.000 90.270
2888.000 100.000 90.310
2889.000 100.000 90.230
2890.000 100.000 90.280
2891.000 100.000 90.230
2892.000 100.000 90.350
2893.000 100.000 90.320
2894.000 100.000 90.250
2895.000 100.000 90.140
2896.000 100.000 90.330
2897.000 100.000 90.230
2898.000 100.000 90.270
2899.000 100.000 90.390
2900.000 100.000 90.330
2901.000 100.000 90.210
2902.000 100.000 90.180
2903.000 100.000 90.350
2904.000 100.000 90.390
2905.000 100.000 90.370
2906.000 100.000 90.140
2907.000 100.000 90.410
2908.000 100.000 90.340
2909.000 100.000 90.250
2910.000 100.000 90.380
2911.000 100.000 90.250
2912.000 100.000 90.160
2913.000 100.000 90.300
2914.000 100.000 90.280
2915.000 100.000 90.380
2916.000 100.000 90.240
2917.000 100.000 90.260
2918.000 100.000 90.210
2919.000 100.000 90.320
2920.000 100.000 90.310
2921.000 100.000 90.280
2922.000 100.000 90.300
2923.000 100.000 90.280
2924.000 100.000 90.200
2925.000 100.000 90.190
2926.000 100.000 90.270
2927.000 100.000 90.270
2928.000 100.000 90.350
2929.000 100.000 90.240
2930.000 100.000 90.380
2931.000 100.000 90.340
2932.000 100.000 90.350
2933.000 100.000 90.300
2934.000 100.000 90.290
2935.000 100.000 90.160
2936.000 100.000 90.220
2937.000 100.000 90.280
2938.000 100.000 90.310
2939.000 100.000 90.370
2940.000 100.000 90.340
2941.000 100.000 90.330
2942.000 100.000 90.320
2943.000 100.000 90.260
2944.000 100.000 90.410
2945.000 100.000 90.350
2946.000 100.000 90.240
2947.000 100.000 90.280
2948.000 100.000 90.320
2949.000 100.000 90.210
2950.000 100.000 90.370
2951.000 100.000 90.230
2952.000 100.000 90.260
2953.000 100.000 90.350
2954.000 100.000 90.200
2955.000 100.000 90.320
2956.000 100.000 90.340
2957.000 100.000 90.310
2958.000 100.000 90.210
2959.000 100.000 90.240
2960.000 100.000 90.230
2961.000 100.000 90.270
2962.000 100.000 90.250
2963.000 100.000 90.340
2964.000 100.000 90.260
2965.000 100.000 90.270
2966.000 100.000 90.210
2967.000 100.000 90.260
2968.000 100.000 90.300
2969.000 100.000 90.170
2970.000 100.000 90.210
2971.000 100.000 90.290
2972.000 100.000 90.250
2973.000 100.000 90.210
2974.000 100.000 90.170
2975.000 100.000 90.280
2976.000 100.000 90.370
2977.000 100.000 90.370
2978.000 100.000 90.420
2979.000 100.000 90.240
2980.000 100.000 90.210
2981.000 100.000 90.280
2982.000 100.000 90.230
2983.000 100.000 90.220
2984.000 100.000 90.240
2985.000 100.000 90.380
2986.000 100.000 90.250
2987.000 100.000 90.290
2988.000 100.000 90.220
2989.000 100.000 90.290
2990.000 100.000 90.270
2991.000 100.000 90.270
2992.000 100.000 90.230
2993.000 100.000 90.230
2994.000 100.000 90.330
2995.000 100.000 90.340
2996.000 100.000 90.260
2997.000 100.000 90.300
2998.000 100.000 90.290
2999.000 100.000 90.280
3000.000 100.000 90.210
3001.000 100.000 90.240
3002.000 100.000 90.200
3003.000 100.000 90.320
3004.000 100.000 90.360
3005.000 100.000 90.380
3006.000 100.000 90.250
3007.000 100.000 90.210
3008.000 100.000 90.130
3009.000 100.000 90.240
3010.000 100.000 90.170
3011.000 100.000 90.300
3012.000 100.000 90.270
3013.000 100.000 90.250
3014.000 100.000 90.290
3015.000 100.000 90.370
3016.000 100.000 90.360
3017.000 100.000 90.350
3018.000 100.000 90.300
3019.000 100.000 90.330
3020.000 100.000 90.170
3021.000 100.000 90.300
3022.000 100.000 90.220
3023.000 100.000 90.180
3024.000 100.000 90.350
3025.000 100.000 90.260
3026.000 100.000 90.250
3027.000 100.000 90.290
3028.000 100.000 90.340
3029.000 100.000 90.270
3030.000 100.000 90.350
3031.000 100.000 90.340
3032.000 100.000 90.330
3033.000 100.000 90.270
3034.000 100.000 90.290
3035.000 100.000 90.280
3036.000 100.000 90.160
3037.000 100.000 90.250
3038.000 100.000 90.210
3039.000 100.000 90.260
3040.000 100.000 90.290
3041.000 100.000 90.300
3042.000 100.000 90.220
3043.000 100.000 90.250
3044.000 100.000 90.260
3045.000 100.000 90.230
3046.000 100.000 90.230
3047.000 100.000 90.250
3048.000 100.000 90.200
3049.000 100.000 90.340
3050.000 100.000 90.270
3051.000 100.000 90.320
3052.000 100.000 90.370
3053.000 100.000 90.380
3054.000 100.000 90.200
3055.000 100.000 90.210
3056.000 100.000 90.350
3057.000 100.000 90.290
3058.000 100.000 90.190
3059.000 100.000 90.410
3060.000 100.000 90.400
3061.000 100.000 90.280
3062.000 100.000 90.280
3063.000 100.000 90.250
3064.000 100.000 90.410
3065.000 100.000 90.320
3066.000 100.000 90.350
3067.000 100.000 90.390
3068.000 100.000 90.310
3069.000 100.000 90.260
3070.000 100.000 90.270
3071.000 100.000 90.390
3072.000 100.000 90.270
3073.000 100.000 90.310
3074.000 100.000 90.280
3075.000 100.000 90.260
3076.000 100.000 90.300
3077.000 100.000 90.410
3078.000 100.000 90.230
3079.000 100.000 90.320
3080.000 100.000 90.370
3081.000 100.000 90.130
3082.000 100.000 90.330
3083.000 100.000 90.400
3084.000 100.000 90.320
3085.000 100.000 90.280
3086.000 100.000 90.250
3087.000 100.000 90.190
3088.000 100.000 90.210
3089.000 100.000 90.370
3090.000 100.000 90.270
3091.000 100.000 90.240
3092.000 100.000 90.410
3093.000 100.000 90.340
3094.000 100.000 90.310
3095.000 100.000 90.230
3096.000 100.000 90.260
3097.000 100.000 90.200
3098.000 100.000 90.250
3099.000 100.000 90.300
3100.000 100.000 90.210
3101.000 100.000 90.370
3102.000 100.000 90.260
3103.000 100.000 90.200
3104.000 100.000 90.180
3105.000 100.000 90.350
3106.000 100.000 90.360
3107.000 100.000 90.310
3108.000 100.000 90.270
3109.000 100.000 90.210
3110.000 100.000 90.260
3111.000 100.000 90.240
3112.000 100.000 90.380
3113.000 100.000 90.250
3114.000 100.000 90.300
3115.000 100.000 90.200
3116.000 100.000 90.380
3117.000 100.000 90.380
3118.000 100.000 90.200
3119.000 100.000 90.330
3120.000 100.000 90.250
3121.000 100.000 90.330
3122.000 100.000 90.330
3123.000 100.000 90.270
3124.000 100.000 90.250
3125.000 100.000 90.290
3126.000 100.000 90.420
3127.000 100.000 90.260
3128.000 100.000 90.360
3129.000 100.000 90.340
3130.000 100.000 90.350
3131.000 100.000 90.340
3132.000 100.000 90.340
3133.000 100.000 90.330
3134.000 100.000 90.430
3135.000 100.000 90.240
3136.000 100.000 90.340
3137.000 100.000 90.290
3138.000 100.000 90.350
3139.000 100.000 90.310
3140.000 100.000 90.270
3141.000 100.000 90.290
3142.000 100.000 90.420
3143.000 100.000 90.290
3144.000 100.000 90.330
3145.000 100.000 90.410
3146.000 100.000 90.310
3147.000 100.000 90.370
3148.000 100.000 90.270
3149.000 100.000 90.430
3150.000 100.000 90.200
3151.000 100.000 90.330
3152.000 100.000 90.290
3153.000 100.000 90.370
3154.000 100.000 90.260
3155.000 100.000 90.380
3156.000 100.000 90.300
3157.000 100.000 90.380
3158.000 100.000 90.190
3159.000 100.000 90.330
3160.000 100.000 90.300
3161.000 100.000 90.360
3162.000 100.000 90.290
3163.000 100.000 90.240
3164.000 100.000 90.320
3165.000 100.000 90.210
3166.000 100.000 90.360
3167.000 100.000 90.350
3168.000 100.000 90.350
3169.000 100.000 90.250
3170.000 100.000 90.190
3171.000 100.000 90.250
3172.000 100.000 90.250
3173.000 100.000 90.340
3174.000 100.000 90.340
3175.000 100.000 90.280
3176.000 100.000 90.310
3177.000 100.000 90.380
3178.000 100.000 90.290
3179.000 100.000 90.410
3180.000 100.000 90.190
3181.000 100.000 90.230
3182.000 100.000 90.270
3183.000 100.000 90.360
3184.000 100.000 90.270
3185.000 100.000 90.230
3186.000 100.000 90.240
3187.000 100.000 90.240
3188.000 100.000 90.320
3189.000 100.000 90.370
3190.000 100.000 90.380
3191.000 100.000 90.270
3192.000 100.000 90.310
3193.000 100.000 90.290
3194.000 100.000 90.270
3195.000 100.000 90.320
3196.000 100.000 90.450
3197.000 100.000 90.270
3198.000 100.000 90.310
3199.000 100.000 90.260
3200.000 100.000 90.290
3201.000 100.000 90.210
3202.000 100.000 90.330
3203.000 100.000 90.290
3204.000 100.000 90.290
3205.000 100.000 90.350
3206.000 100.000 90.240
3207.000 100.000 90.350
3208.000 100.000 90.290
3209.000 100.000 90.230
3210.000 100.000 90.260
3211.000 100.000 90.290
3212.000 100.000 90.250
3213.000 100.000 90.220
3214.000 100.000 90.300
3215.000 100.000 90.280
3216.000 100.000 90.340
3217.000 100.000 90.220
3218.000 100.000 90.220
3219.000 100.000 90.170
3220.000 100.000 90.250
3221.000 100.000 90.300
3222.000 100.000 90.350
3223.000 100.000 90.260
3224.000 100.000 90.290
3225.000 100.000 90.300
3226.000 100.000 90.390
3227.000 100.000 90.390
3228.000 100.000 90.370
3229.000 100.000 90.270
3230.000 100.000 90.260
3231.000 100.000 90.230
3232.000 100.000 90.350
3233.000 100.000 90.230
3234.000 100.000 90.200
3235.000 100.000 90.240
3236.000 100.000 90.210
3237.000 100.000 90.250
3238.000 100.000 90.260
3239.000 100.000 90.280
3240.000 100.000 90.280
3241.000 100.000 90.250
3242.000 100.000 90.290
3243.000 100.000 90.240
3244.000 100.000 90.180
3245.000 100.000 90.300
3246.000 100.000 90.280
3247.000 100.000 90.330
3248.000 100.000 90.250
3249.000 100.000 90.220
3250.000 100.000 90.370
3251.000 100.000 90.240
3252.000 100.000 90.330
3253.000 100.000 90.220
3254.000 100.000 90.130
3255.000 100.000 90.150
3256.000 100.000 90.270
3257.000 100.000 90.280
3258.000 100.000 90.360
3259.000 100.000 90.300
3260.000 100.000 90.230
3261.000 100.000 90.190
3262.000 100.000 90.130
3263.000 100.000 90.220
3264.000 100.000 90.240
3265.000 100.000 90.130
3266.000 100.000 90.170
3267.000 100.000 90.310
3268.000 100.000 90.250
3269.000 100.000 90.250
3270.000 100.000 90.300
3271.000 100.000 90.250
3272.000 100.000 90.120
3273.000 100.000 90.260
3274.000 100.000 90.250
3275.000 100.000 90.270
3276.000 100.000 90.260
3277.000 100.000 90.230
3278.000 100.000 90.150
3279.000 100.000 90.230
3280.000 100.000 90.220
3281.000 100.000 90.270
3282.000 100.000 90.300
3283.000 100.000 90.310
3284.000 100.000 90.240
3285.000 100.000 90.330
3286.000 100.000 90.310
3287.000 100.000 90.410
3288.000 100.000 90.270
3289.000 100.000 90.300
3290.000 100.000 90.280
3291.000 100.000 90.240
3292.000 100.000 90.270
3293.000 100.000 90.280
3294.000 100.000 90.390
3295.000 100.000 90.320
3296.000 100.000 90.270
3297.000 100.000 90.340
3298.000 100.000 90.200
3299.000 100.000 90.200
3300.000 100.000 90.280
3301.000 100.000 90.200
3302.000 100.000 90.200
3303.000 100.000 90.310
3304.000 100.000 90.280
3305.000 100.000 90.270
3306.000 100.000 90.230
3307.000 100.000 90.280
3308.000 100.000 90.330
3309.000 100.000 90.290
3310.000 100.000 90.300
3311.000 100.000 90.210
3312.000 100.000 90.250
3313.000 99.998 90.110
3314.000 100.000 90.150
3315.000 100.000 90.320
3316.000 100.000 90.320
3317.000 100.000 90.260
3318.000 100.000 90.270
3319.000 100.000 90.280
3320.000 100.000 90.280
3321.000 100.000 90.370
3322.000 100.000 90.330
3323.000 100.000 90.290
3324.000 100.000 90.290
3325.000 100.000 90.370
3326.000 100.000 90.240
3327.000 100.000 90.350
3328.000 100.000 90.090
3329.000 100.000 90.260
3330.000 100.000 90.270
3331.000 100.000 90.260
3332.000 100.000 90.290
3333.000 100.000 90.290
3334.000 100.000 90.290
3335.000 100.000 90.350
3336.000 100.000 90.260
3337.000 100.000 90.250
3338.000 100.000 90.340
3339.000 100.000 90.250
3340.000 100.000 90.270
3341.000 100.000 90.210
3342.000 100.000 90.320
3343.000 100.000 90.290
3344.000 100.000 90.250
3345.000 100.000 90.230
3346.000 100.000 90.200
3347.000 100.000 90.230
3348.000 100.000 90.190
3349.000 100.000 90.320
3350.000 100.000 90.260
3351.000 100.000 90.290
3352.000 100.000 90.310
3353.000 100.000 90.270
3354.000 100.000 90.170
3355.000 100.000 90.260
3356.000 100.000 90.300
3357.000 100.000 90.250
3358.000 100.000 90.320
3359.000 100.000 90.280
3360.000 100.000 90.220
3361.000 100.000 90.320
3362.000 100.000 90.280
3363.000 100.000 90.240
3364.000 100.000 90.230
3365.000 100.000 90.180
3366.000 100.000 90.380
3367.000 100.000 90.380
3368.000 100.000 90.190
3369.000 100.000 90.340
3370.000 100.000 90.310
3371.000 100.000 90.320
3372.000 100.000 90.440
3373.000 100.000 90.280
3374.000 100.000 90.180
3375.000 100.000 90.390
3376.000 100.000 90.240
3377.000 100.000 90.190
3378.000 100.000 90.170
3379.000 100.000 90.280
3380.000 100.000 90.280
3381.000 100.000 90.310
3382.000 100.000 90.180
3383.000 100.000 90.130
3384.000 100.000 90.300
3385.000 100.000 90.260
3386.000 100.000 89.930
3387.000 100.000 90.350
3388.000 100.000 90.200
3389.000 100.000 90.300
3390.000 100.000 90.310
3391.000 100.000 90.160
3392.000 100.000 90.230
3393.000 100.000 90.250
3394.000 100.000 90.340
3395.000 100.000 90.320
3396.000 100.000 90.250
3397.000 100.000 90.220
3398.000 100.000 90.240
3399.000 100.000 90.220
3400.000 100.000 90.330
3401.000 100.000 90.210
3402.000 100.000 90.180
3403.000 100.000 90.260
3404.000 100.000 90.260
3405.000 100.000 90.290
3406.000 100.000 90.340
3407.000 100.000 90.290
3408.000 100.000 90.250
3409.000 100.000 90.150
3410.000 100.000 90.210
3411.000 100.000 90.190
3412.000 100.000 90.170
3413.000 100.000 90.140
3414.000 100.000 90.100
3415.000 100.000 90.360
3416.000 100.000 90.360
3417.000 100.000 90.250
3418.000 100.000 90.300
3419.000 100.000 90.210
3420.000 100.000 90.270
3421.000 100.000 90.220
3422.000 100.000 90.280
3423.000 100.000 90.170
3424.000 100.000 90.140
3425.000 100.000 90.260
3426.000 100.000 90.180
3427.000 100.000 90.200
3428.000 100.000 90.220
3429.000 100.000 90.150
3430.000 100.000 90.260
3431.000 100.000 90.200
3432.000 100.000 90.110
3433.000 100.000 90.220
3434.000 100.000 90.220
3435.000 100.000 90.270
3436.000 100.000 90.180
3437.000 100.000 90.240
3438.000 100.000 90.130
3439.000 100.000 90.310
3440.000 100.000 90.240
3441.000 100.000 90.220
3442.000 100.000 90.270
3443.000 100.000 90.140
3444.000 100.000 90.280
3445.000 100.000 90.240
3446.000 100.000 90.290
3447.000 100.000 90.170
3448.000 100.000 90.300
3449.000 100.000 90.150
3450.000 100.000 90.240
3451.000 100.000 90.410
3452.000 100.000 90.300
3453.000 100.000 90.330
3454.000 100.000 90.230
3455.000 100.000 90.180
3456.000 100.000 90.180
3457.000 100.000 90.250
3458.000 100.000 90.160
3459.000 100.000 90.230
3460.000 100.000 90.410
3461.000 100.000 90.240
3462.000 100.000 90.330
3463.000 100.000 90.260
3464.000 100.000 90.240
3465.000 100.000 90.300
3466.000 100.000 90.220
3467.000 100.000 90.430
3468.000 100.000 90.310
3469.000 100.000 90.270
3470.000 100.000 90.130
3471.000 100.000 90.260
3472.000 100.000 90.340
3473.000 100.000 90.290
3474.000 100.000 90.320
3475.000 100.000 90.270
3476.000 100.000 90.310
3477.000 100.000 90.330
3478.000 100.000 90.400
3479.000 100.000 90.290
3480.000 100.000 90.390
3481.000 100.000 90.340
3482.000 100.000 90.280
3483.000 100.000 90.320
3484.000 100.000 90.380
3485.000 100.000 90.350
3486.000 100.000 90.320
3487.000 100.000 90.380
3488.000 100.000 90.370
3489.000 100.000 90.270
3490.000 100.000 90.310
3491.000 100.000 90.360
3492.000 100.000 90.280
3493.000 100.000 90.270
3494.000 100.000 90.290
3495.000 100.000 90.260
3496.000 100.000 90.250
3497.000 100.000 90.240
3498.000 100.000 90.270
3499.000 100.000 90.340
3500.000 100.000 90.240
3501.000 100.000 90.190
3502.000 100.000 90.330
3503.000 100.000 90.290
3504.000 100.000 90.290
3505.000 100.000 90.240
3506.000 100.000 90.280
3507.000 100.000 90.180
3508.000 100.000 90.240
3509.000 100.000 90.340
3510.000 100.000 90.260
3511.000 100.000 90.270
3512.000 100.000 90.250
3513.000 100.000 90.270
3514.000 100.000 90.190
3515.000 100.000 90.320
3516.000 100.000 90.250
3517.000 100.000 90.210
3518.000 100.000 90.240
3519.000 100.000 90.380
3520.000 100.000 90.260
3521.000 100.000 90.230
3522.000 100.000 90.410
3523.000 100.000 90.390
3524.000 100.000 90.340
3525.000 100.000 90.230
3526.000 100.000 90.400
3527.000 100.000 90.280
3528.000 100.000 90.360
3529.000 100.000 90.280
3530.000 100.000 90.270
3531.000 100.000 90.370
3532.000 100.000 90.290
3533.000 100.000 90.220
3534.000 100.000 90.330
3535.000 100.000 90.380
3536.000 100.000 90.360
3537.000 100.000 90.300
3538.000 100.000 90.240
3539.000 100.000 90.330
3540.000 100.000 90.300
3541.000 100.000 90.300
3542.000 100.000 90.280
3543.000 100.000 90.310
3544.000 100.000 90.330
3545.000 100.000 90.180
3546.000 100.000 90.220
3547.000 100.000 90.290
3548.000 100.000 90.260
3549.000 100.000 90.220
3550.000 100.000 90.230
3551.000 100.000 90.320
3552.000 100.000 90.210
3553.000 100.000 90.280
3554.000 100.000 90.260
3555.000 100.000 90.310
3556.000 100.000 90.220
3557.000 100.000 90.250
3558.000 100.000 90.320
3559.000 100.000 90.290
3560.000 100.000 90.350
3561.000 100.000 90.320
3562.000 100.000 90.230
3563.000 100.000 90.350
3564.000 100.000 90.310
3565.000 100.000 90.320
3566.000 100.000 90.330
3567.000 100.000 90.330
3568.000 100.000 90.370
3569.000 100.000 90.370
3570.000 100.000 90.330
3571.000 100.000 90.370
3572.000 100.000 90.260
3573.000 100.000 90.310
3574.000 100.000 90.380
3575.000 100.000 90.250
3576.000 100.000 90.250
3577.000 100.000 90.290
3578.000 100.000 90.430
3579.000 100.000 90.350
3580.000 100.000 90.320
3581.000 100.000 90.300
3582.000 100.000 90.310
3583.000 100.000 90.350
3584.000 100.000 90.310
3585.000 100.000 90.330
3586.000 100.000 90.250
3587.000 100.000 90.290
3588.000 100.000 90.340
3589.000 100.000 90.250
3590.000 100.000 90.290
3591.000 100.000 90.270
3592.000 100.000 90.350
3593.000 100.000 90.270
3594.000 100.000 90.330
3595.000 100.000 90.280
3596.000 100.000 90.340
3597.000 100.000 90.210
3598.000 100.000 90.290
3599.000 100.000 90.320
3600.000 100.000 90.250
3601.000 100.000 90.340
3602.000 100.000 90.280
3603.000 100.000 90.190
3604.000 100.000 90.290
3605.000 100.000 90.220
3606.000 100.000 90.280
3607.000 100.000 90.300
3608.000 100.000 90.270
3609.000 100.000 90.340
3610.000 100.000 90.250
3611.000 100.000 90.340
3612.000 100.000 90.230
3613.000 100.000 90.180
3614.000 100.000 90.270
3615.000 100.000 90.230
3616.000 100.000 90.250
3617.000 100.000 90.270
3618.000 100.000 90.290
3619.000 100.000 90.280
3620.000 100.000 90.350
3621.000 100.000 90.310
3622.000 100.000 90.300
3623.000 100.000 90.370
3624.000 100.000 90.310
3625.000 100.000 90.340
3626.000 100.000 90.340
3627.000 100.000 90.280
3628.000 100.000 90.290
3629.000 100.000 90.220
3630.000 100.000 90.250
3631.000 100.000 90.320
3632.000 100.000 90.330
3633.000 100.000 90.270
3634.000 100.000 90.300
3635.000 100.000 90.260
3636.000 100.000 90.260
3637.000 100.000 90.350
3638.000 100.000 90.310
3639.000 100.000 90.340
3640.000 100.000 90.340
3641.000 100.000 90.300
3642.000 100.000 90.340
3643.000 100.000 90.420
3644.000 100.000 90.290
3645.000 100.000 90.330
3646.000 100.000 90.290
3647.000 100.000 90.280
3648.000 100.000 90.300
3649.000 100.000 90.270
3650.000 100.000 90.260
3651.000 100.000 90.320
3652.000 100.000 90.230
3653.000 100.000 90.330
3654.000 100.000 90.250
3655.000 100.000 90.270
3656.000 100.000 90.270
3657.000 100.000 90.290
3658.000 100.000 90.300
3659.000 100.000 90.340
3660.000 100.000 90.250
3661.000 100.000 90.330
3662.000 100.000 90.300
3663.000 100.000 90.360
3664.000 100.000 90.300
3665.000 100.000 90.330
3666.000 100.000 90.240
3667.000 100.000 90.340
3668.000 100.000 90.270
3669.000 100.000 90.270
3670.000 100.000 90.260
3671.000 100.000 90.310
3672.000 100.000 90.360
3673.000 100.000 90.210
3674.000 100.000 90.250
3675.000 100.000 90.250
3676.000 100.000 90.140
3677.000 100.000 90.370
3678.000 100.000 90.300
3679.000 100.000 90.330
3680.000 100.000 90.340
3681.000 100.000 90.290
3682.000 100.000 90.360
3683.000 100.000 90.330
3684.000 100.000 90.310
3685.000 100.000 90.200
3686.000 100.000 90.260
3687.000 100.000 90.300
3688.000 100.000 90.390
3689.000 100.000 90.320
3690.000 100.000 90.320
3691.000 100.000 90.380
3692.000 100.000 90.280
3693.000 100.000 90.420
3694.000 100.000 90.260
3695.000 100.000 90.320
3696.000 100.000 90.280
3697.000 100.000 90.370
3698.000 100.000 90.330
3699.000 100.000 90.350
3700.000 100.000 90.350
3701.000 100.000 90.300
3702.000 100.000 90.260
3703.000 100.000 90.300
3704.000 100.000 90.250
3705.000 100.000 90.300
3706.000 100.000 90.260
3707.000 100.000 90.300
3708.000 100.000 90.370
3709.000 100.000 90.190
3710.000 100.000 90.250
3711.000 100.000 90.390
3712.000 100.000 90.410
3713.000 100.000 90.370
3714.000 100.000 90.330
3715.000 100.000 90.240
3716.000 100.000 90.330
3717.000 100.000 90.280
3718.000 100.000 90.380
3719.000 100.000 90.350
3720.000 100.000 90.280
3721.000 100.000 90.240
3722.000 100.000 90.330
3723.000 100.000 90.250
3724.000 100.000 90.260
3725.000 100.000 90.360
3726.000 100.000 90.250
3727.000 100.000 90.250
3728.000 100.000 90.270
3729.000 100.000 90.270
3730.000 100.000 90.270
3731.000 100.000 90.270
3732.000 100.000 90.430
3733.000 100.000 90.290
3734.000 100.000 90.150
3735.000 100.000 90.330
3736.000 100.000 90.310
3737.000 100.000 90.230
3738.000 100.000 90.310
3739.000 100.000 90.230
3740.000 100.000 90.350
3741.000 100.000 90.310
3742.000 100.000 90.260
3743.000 100.000 90.260
3744.000 100.000 90.270
3745.000 100.000 90.330
3746.000 100.000 90.350
3747.000 100.000 90.350
3748.000 100.000 90.330
3749.000 100.000 90.330
3750.000 100.000 90.490
3751.000 100.000 90.330
3752.000 100.000 90.360
3753.000 100.000 90.300
3754.000 100.000 90.310
3755.000 100.000 90.240
3756.000 100.000 90.260
3757.000 100.000 90.370
3758.000 100.000 90.380
3759.000 100.000 90.300
3760.000 100.000 90.300
3761.000 100.000 90.260
3762.000 100.000 90.320
3763.000 100.000 90.270
3764.000 100.000 90.260
3765.000 100.000 90.390
3766.000 100.000 90.310
3767.000 100.000 90.350
3768.000 100.000 90.320
3769.000 100.000 90.330
3770.000 100.000 90.320
3771.000 100.000 90.340
3772.000 100.000 90.230
3773.000 100.000 90.340
3774.000 100.000 90.280
3775.000 100.000 90.240
3776.000 100.000 90.290
3777.000 100.000 90.250
3778.000 100.000 90.370
3779.000 100.000 90.380
3780.000 100.000 90.410
3781.000 100.000 90.260
3782.000 100.000 90.290
3783.000 100.000 90.180
3784.000 100.000 90.280
3785.000 100.000 90.210
3786.000 100.000 90.250
3787.000 100.000 90.250
3788.000 100.000 90.240
3789.000 100.000 90.280
3790.000 100.000 90.200
3791.000 100.000 90.360
3792.000 100.000 90.330
3793.000 100.000 90.290
3794.000 100.000 90.180
3795.000 100.000 90.330
3796.000 100.000 90.290
3797.000 100.000 90.400
3798.000 100.000 90.370
3799.000 100.000 90.260
3800.000 100.000 90.340
3801.000 100.000 90.280
3802.000 100.000 90.270
3803.000 100.000 90.270
3804.000 100.000 90.320
3805.000 100.000 90.260
3806.000 100.000 90.390
3807.000 100.000 90.340
3808.000 100.000 90.220
3809.000 100.000 90.370
3810.000 100.000 90.340
3811.000 100.000 90.310
3812.000 100.000 90.400
3813.000 100.000 90.320
3814.000 100.000 90.410
3815.000 100.000 90.290
3816.000 100.000 90.270
3817.000 100.000 90.270
3818.000 100.000 90.270
3819.000 100.000 90.270
3820.000 100.000 90.250
3821.000 100.000 90.300
3822.000 100.000 90.260
3823.000 100.000 90.300
3824.000 100.000 90.200
3825.000 100.000 90.310
3826.000 100.000 90.220
3827.000 100.000 90.310
3828.000 100.000 90.230
3829.000 100.000 90.260
3830.000 100.000 90.290
3831.000 100.000 90.220
3832.000 100.000 90.290
3833.000 100.000 90.210
3834.000 100.000 90.230
3835.000 100.000 90.300
3836.000 100.000 90.310
3837.000 100.000 90.290
3838.000 100.000 90.340
3839.000 100.000 90.240
3840.000 100.000 90.250
3841.000 100.000 90.180
3842.000 100.000 90.200
3843.000 100.000 90.390
3844.000 100.000 90.310
3845.000 100.000 90.270
3846.000 100.000 90.270
3847.000 99.998 90.320
3848.000 100.000 90.280
3849.000 100.000 90.240
3850.000 100.000 90.310
3851.000 100.000 90.290
3852.000 100.000 90.220
3853.000 100.000 90.320
3854.000 100.000 90.300
3855.000 100.000 90.280
3856.000 100.000 90.340
3857.000 100.000 90.300
3858.000 100.000 90.340
3859.000 100.000 90.280
3860.000 100.000 90.300
3861.000 100.000 90.300
3862.000 100.000 90.330
3863.000 100.000 90.290
3864.000 100.000 90.230
3865.000 100.000 90.280
3866.000 100.000 90.440
3867.000 100.000 90.330
3868.000 100.000 90.310
3869.000 100.000 90.270
3870.000 100.000 90.330
3871.000 100.000 90.300
3872.000 100.000 90.310
3873.000 100.000 90.360
3874.000 100.000 90.360
3875.000 100.000 90.320
3876.000 100.000 90.320
3877.000 100.000 90.310
3878.000 100.000 90.320
3879.000 100.000 90.340
3880.000 100.000 90.380
3881.000 100.000 90.360
3882.000 100.000 90.270
3883.000 100.000 90.320
3884.000 100.000 90.310
3885.000 100.000 90.250
3886.000 100.000 90.390
3887.000 100.000 90.400
3888.000 100.000 90.280
3889.000 100.000 90.250
3890.000 100.000 90.330
3891.000 100.000 90.290
3892.000 100.000 90.290
3893.000 100.000 90.260
3894.000 100.000 90.330
3895.000 100.000 90.310
3896.000 100.000 90.350
3897.000 100.000 90.340
3898.000 100.000 90.340
3899.000 100.000 90.230
3900.000 100.000 90.270
3901.000 100.000 90.260
3902.000 100.000 90.260
3903.000 100.000 90.280
3904.000 100.000 90.310
3905.000 100.000 90.360
3906.000 100.000 90.350
3907.000 100.000 90.370
3908.000 100.000 90.300
3909.000 100.000 90.310
3910.000 100.000 90.350
3911.000 100.000 90.340
3912.000 100.000 90.390
3913.000 100.000 90.370
3914.000 100.000 90.450
3915.000 100.000 90.250
3916.000 100.000 90.320
3917.000 100.000 90.310
3918.000 100.000 90.250
3919.000 100.000 90.360
3920.000 100.000 90.230
3921.000 100.000 90.290
3922.000 100.000 90.220
3923.000 100.000 90.300
3924.000 100.000 90.340
3925.000 100.000 90.430
3926.000 100.000 90.320
3927.000 100.000 90.230
3928.000 100.000 90.270
3929.000 100.000 90.330
3930.000 100.000 90.230
3931.000 100.000 90.350
3932.000 100.000 90.340
3933.000 100.000 90.370
3934.000 100.000 90.250
3935.000 100.000 90.380
3936.000 100.000 90.380
3937.000 100.000 90.310
3938.000 100.000 90.280
3939.000 100.000 90.310
3940.000 100.000 90.380
3941.000 100.000 90.340
3942.000 100.000 90.280
3943.000 100.000 90.290
3944.000 100.000 90.320
3945.000 100.000 90.300
3946.000 100.000 90.370
3947.000 100.000 90.350
3948.000 100.000 90.310
3949.000 100.000 90.200
3950.000 100.000 90.240
3951.000 100.000 90.190
3952.000 100.000 90.320
3953.000 100.000 90.330
3954.000 100.000 90.380
3955.000 100.000 90.330
3956.000 100.000 90.290
3957.000 100.000 90.330
3958.000 100.000 90.370
3959.000 100.000 90.370
3960.000 100.000 90.370
3961.000 100.000 90.380
3962.000 100.000 90.360
3963.000 100.000 90.200
3964.000 100.000 90.230
3965.000 100.000 90.330
3966.000 100.000 90.430
3967.000 100.000 90.270
3968.000 100.000 90.420
3969.000 100.000 90.310
3970.000 100.000 90.390
3971.000 100.000 90.290
3972.000 100.000 90.270
3973.000 100.000 90.310
3974.000 100.000 90.300
3975.000 100.000 90.330
3976.000 100.000 90.280
3977.000 100.000 90.340
3978.000 100.000 90.380
3979.000 100.000 90.340
3980.000 100.000 90.290
3981.000 100.000 90.280
3982.000 100.000 90.200
3983.000 100.000 90.300
3984.000 100.000 90.240
3985.000 100.000 90.340
3986.000 100.000 90.310
3987.000 100.000 90.310
3988.000 100.000 90.290
3989.000 100.000 90.300
3990.000 100.000 90.300
3991.000 100.000 90.280
3992.000 100.000 90.300
3993.000 100.000 90.290
3994.000 100.000 90.250
3995.000 100.000 90.250
3996.000 100.000 90.220
3997.000 100.000 90.260
3998.000 100.000 90.230
3999.000 100.000 90.400
4000.000 100.000 90.250
4001.000 100.000 90.290
4002.000 100.000 90.300
4003.000 100.000 90.370
4004.000 100.000 90.330
4005.000 100.000 90.310
4006.000 100.000 90.280
4007.000 100.000 90.320
4008.000 100.000 90.280
4009.000 100.000 90.220
4010.000 100.000 90.220
4011.000 100.000 90.280
4012.000 100.000 90.270
4013.000 100.000 90.200
4014.000 100.000 90.270
4015.000 100.000 90.260
4016.000 100.000 90.240
4017.000 100.000 90.320
4018.000 100.000 90.230
4019.000 100.000 90.260
4020.000 100.000 90.190
4021.000 100.000 90.250
4022.000 100.000 90.270
4023.000 100.000 90.250
4024.000 100.000 90.300
4025.000 100.000 90.290
4026.000 100.000 90.370
4027.000 100.000 90.370
4028.000 100.000 90.190
4029.000 100.000 90.200
4030.000 100.000 90.200
4031.000 100.000 90.290
4032.000 100.000 90.150
4033.000 100.000 90.280
4034.000 100.000 90.300
4035.000 100.000 90.350
4036.000 100.000 90.290
4037.000 100.000 90.270
4038.000 100.000 90.240
4039.000 100.000 90.210
4040.000 100.000 90.300
4041.000 100.000 90.380
4042.000 100.000 90.270
4043.000 100.000 90.340
4044.000 100.000 90.250
4045.000 100.000 90.280
4046.000 100.000 90.250
4047.000 100.000 90.220
4048.000 100.000 90.250
4049.000 100.000 90.340
4050.000 100.000 90.240
4051.000 100.000 90.270
4052.000 100.000 90.270
4053.000 100.000 90.320
4054.000 100.000 90.340
4055.000 100.000 90.270
4056.000 100.000 90.240
4057.000 100.000 90.250
4058.000 100.000 90.230
4059.000 100.000 90.300
4060.000 100.000 90.320
4061.000 100.000 90.160
4062.000 100.000 90.340
4063.000 100.000 90.220
4064.000 100.000 90.300
4065.000 100.000 90.400
4066.000 100.000 90.250
4067.000 100.000 90.340
4068.000 100.000 90.340
4069.000 100.000 90.360
4070.000 100.000 90.300
4071.000 100.000 90.260
4072.000 100.000 90.300
4073.000 100.000 90.220
4074.000 100.000 90.280
4075.000 100.000 90.300
4076.000 100.000 90.220
4077.000 100.000 90.300
4078.000 100.000 90.350
4079.000 100.000 90.260
4080.000 100.000 90.360
4081.000 100.000 90.380
4082.000 100.000 90.380
4083.000 100.000 90.340
4084.000 100.000 90.350
4085.000 100.000 90.280
4086.000 100.000 90.390
4087.000 100.000 90.310
4088.000 100.000 90.350
4089.000 100.000 90.320
4090.000 100.000 90.270
4091.000 100.000 90.310
4092.000 100.000 90.320
4093.000 100.000 90.250
4094.000 100.000 90.300
4095.000 100.000 90.280
4096.000 100.000 90.370
4097.000 100.000 90.310
4098.000 100.000 90.350
4099.000 100.000 90.320
4100.000 100.000 90.300
4101.000 100.000 90.270
4102.000 100.000 90.360
4103.000 100.000 90.380
4104.000 100.000 90.270
4105.000 100.000 90.250
4106.000 100.000 90.140
4107.000 100.000 90.210
4108.000 100.000 90.190
4109.000 100.000 90.400
4110.000 100.000 90.350
4111.000 100.000 90.330
4112.000 100.000 90.330
4113.000 100.000 90.350
4114.000 100.000 90.330
4115.000 100.000 90.350
4116.000 100.000 90.330
4117.000 100.000 90.310
4118.000 100.000 90.330
4119.000 100.000 90.330
4120.000 100.000 90.390
4121.000 100.000 90.410
4122.000 100.000 90.310
4123.000 100.000 90.270
4124.000 100.000 90.330
4125.000 100.000 90.250
4126.000 100.000 90.280
4127.000 100.000 90.320
4128.000 100.000 90.320
4129.000 100.000 90.380
4130.000 100.000 90.370
4131.000 100.000 90.220
4132.000 100.000 90.310
4133.000 100.000 90.290
4134.000 100.000 90.230
4135.000 100.000 90.330
4136.000 100.000 90.290
4137.000 100.000 90.270
4138.000 100.000 90.430
4139.000 100.000 90.440
4140.000 100.000 90.390
4141.000 100.000 90.300
4142.000 100.000 90.370
4143.000 100.000 90.300
4144.000 100.000 90.250
4145.000 100.000 90.390
4146.000 100.000 90.290
4147.000 100.000 90.350
4148.000 100.000 90.370
4149.000 100.000 90.370
4150.000 100.000 90.360
4151.000 100.000 90.330
4152.000 100.000 90.280
4153.000 100.000 90.280
4154.000 100.000 90.230
4155.000 100.000 90.200
4156.000 100.000 90.300
4157.000 100.000 90.270
4158.000 100.000 90.300
4159.000 100.000 90.320
4160.000 100.000 90.320
4161.000 100.000 90.280
4162.000 100.000 90.230
4163.000 100.000 90.250
4164.000 100.000 90.300
4165.000 100.000 90.340
4166.000 100.000 90.280
4167.000 100.000 90.370
4168.000 100.000 90.260
4169.000 100.000 90.270
4170.000 100.000 90.330
4171.000 100.000 90.280
4172.000 100.000 90.400
4173.000 100.000 90.210
4174.000 100.000 90.230
4175.000 100.000 90.290
4176.000 100.000 90.220
4177.000 100.000 90.250
4178.000 100.000 90.310
4179.000 100.000 90.220
4180.000 100.000 90.280
4181.000 100.000 90.240
4182.000 100.000 90.280
4183.000 100.000 90.350
4184.000 100.000 90.300
4185.000 100.000 90.260
4186.000 100.000 90.320
4187.000 100.000 90.270
4188.000 100.000 90.300
4189.000 100.000 90.240
4190.000 100.000 90.200
4191.000 100.000 90.270
4192.000 100.000 90.330
4193.000 100.000 90.150
4194.000 100.000 90.300
4195.000 100.000 90.350
4196.000 100.000 90.240
4197.000 100.000 90.260
4198.000 100.000 90.300
4199.000 100.000 90.320
4200.000 100.000 90.300
4201.000 100.000 90.250
4202.000 100.000 90.270
4203.000 100.000 90.320
4204.000 100.000 90.310
4205.000 100.000 90.200
4206.000 100.000 90.370
4207.000 100.000 90.310
4208.000 100.000 90.350
4209.000 100.000 90.220
4210.000 100.000 90.300
4211.000 100.000 90.310
4212.000 100.000 90.330
4213.000 100.000 90.410
4214.000 100.000 90.290
4215.000 100.000 90.350
4216.000 100.000 90.370
4217.000 100.000 90.380
4218.000 100.000 90.370
4219.000 100.000 90.360
4220.000 100.000 90.370
4221.000 100.000 90.250
4222.000 100.000 90.240
4223.000 100.000 90.360
4224.000 100.000 90.390
4225.000 100.000 90.380
4226.000 100.000 90.340
4227.000 100.000 90.400
4228.000 100.000 90.320
4229.000 100.000 90.360
4230.000 100.000 90.320
4231.000 100.000 90.450
4232.000 100.000 90.320
4233.000 100.000 90.330
4234.000 100.000 90.330
4235.000 100.000 90.330
4236.000 100.000 90.260
4237.000 100.000 90.310
4238.000 100.000 90.320
4239.000 100.000 90.400
4240.000 100.000 90.290
4241.000 100.000 90.350
4242.000 100.000 90.410
4243.000 100.000 90.300
4244.000 100.000 90.340
4245.000 100.000 90.370
4246.000 100.000 90.330
4247.000 100.000 90.290
4248.000 100.000 90.270
4249.000 100.000 90.340
4250.000 100.000 90.250
4251.000 100.000 90.270
4252.000 100.000 90.320
4253.000 100.000 90.270
4254.000 100.000 90.240
4255.000 100.000 90.290
4256.000 100.000 90.270
4257.000 100.000 90.360
4258.000 100.000 90.430
4259.000 100.000 90.320
4260.000 100.000 90.310
4261.000 100.000 90.270
4262.000 100.000 90.270
4263.000 100.000 90.230
4264.000 100.000 90.370
4265.000 100.000 90.320
4266.000 100.000 90.270
4267.000 100.000 90.230
4268.000 100.000 90.280
4269.000 100.000 90.350
4270.000 100.000 90.300
4271.000 100.000 90.260
4272.000 100.000 90.280
4273.000 100.000 90.340
4274.000 100.000 90.300
4275.000 100.000 90.280
4276.000 100.000 90.330
4277.000 100.000 90.300
4278.000 100.000 90.190
4279.000 100.000 90.260
4280.000 100.000 90.190
4281.000 100.000 90.250
4282.000 100.000 90.290
4283.000 100.000 90.240
4284.000 100.000 90.290
4285.000 100.000 90.280
4286.000 100.000 90.250
4287.000 100.000 90.340
4288.000 100.000 90.280
4289.000 100.000 90.160
4290.000 100.000 90.150
4291.000 100.000 90.220
4292.000 100.000 90.300
4293.000 100.000 90.350
4294.000 100.000 90.310
4295.000 100.000 90.240
4296.000 100.000 90.270
4297.000 100.000 90.260
4298.000 100.000 90.170
4299.000 100.000 90.240
4300.000 100.000 90.330
4301.000 100.000 90.400
4302.000 100.000 90.310
4303.000 100.000 90.320
4304.000 100.000 90.280
4305.000 100.000 90.290
4306.000 100.000 90.270
4307.000 100.000 90.240
4308.000 100.000 90.300
4309.000 100.000 90.270
4310.000 100.000 90.350
4311.000 100.000 90.310
4312.000 100.000 90.300
4313.000 100.000 90.190
4314.000 100.000 90.360
4315.000 100.000 90.320
4316.000 100.000 90.250
4317.000 100.000 90.320
4318.000 100.000 90.400
4319.000 100.000 90.340
4320.000 100.000 90.240
4321.000 100.000 90.270
4322.000 100.000 90.360
4323.000 100.000 90.330
4324.000 100.000 90.250
4325.000 100.000 90.330
4326.000 100.000 90.190
4327.000 100.000 90.330
4328.000 100.000 90.250
4329.000 100.000 90.380
4330.000 100.000 90.360
4331.000 100.000 90.260
4332.000 100.000 90.400
4333.000 100.000 90.310
4334.000 100.000 90.410
4335.000 100.000 90.340
4336.000 100.000 90.290
4337.000 100.000 90.460
4338.000 100.000 90.300
4339.000 100.000 90.390
4340.000 100.000 90.350
4341.000 100.000 90.250
4342.000 100.000 90.320
4343.000 100.000 90.280
4344.000 100.000 90.250
4345.000 100.000 90.270
4346.000 100.000 90.260
4347.000 100.000 90.250
4348.000 100.000 90.270
4349.000 100.000 90.340
4350.000 100.000 90.300
4351.000 100.000 90.250
4352.000 100.000 90.360
4353.000 100.000 90.390
4354.000 100.000 90.180
4355.000 100.000 90.380
4356.000 100.000 90.230
4357.000 100.000 90.230
4358.000 100.000 90.310
4359.000 100.000 90.390
4360.000 100.000 90.330
4361.000 100.000 90.260
4362.000 100.000 90.320
4363.000 100.000 90.300
4364.000 100.000 90.310
4365.000 100.000 90.350
4366.000 100.000 90.310
4367.000 100.000 90.230
4368.000 100.000 90.220
4369.000 100.000 90.310
4370.000 100.000 90.240
4371.000 100.000 90.290
4372.000 100.000 90.210
4373.000 100.000 90.250
4374.000 100.000 90.320
4375.000 100.000 90.340
4376.000 100.000 90.280
4377.000 100.000 90.270
4378.000 100.000 90.270
4379.000 100.000 90.180
4380.000 100.000 90.210
4381.000 100.000 90.330
4382.000 100.000 90.300
4383.000 100.000 90.350
4384.000 100.000 90.320
4385.000 100.000 90.300
4386.000 100.000 90.280
4387.000 100.000 90.310
4388.000 100.000 90.270
4389.000 100.000 90.290
4390.000 100.000 90.330
4391.000 100.000 90.170
4392.000 100.000 90.240
4393.000 100.000 90.290
4394.000 100.000 90.270
4395.000 100.000 90.240
4396.000 100.000 90.290
4397.000 100.000 90.320
4398.000 100.000 90.280
4399.000 100.000 90.260
4400.000 100.000 90.400
4401.000 100.000 90.260
4402.000 100.000 90.300
4403.000 100.000 90.250
4404.000 100.000 90.180
4405.000 100.000 90.340
4406.000 100.000 90.280
4407.000 100.000 90.380
4408.000 100.000 90.270
4409.000 100.000 90.390
4410.000 100.000 90.320
4411.000 100.000 90.300
4412.000 100.000 90.290
4413.000 100.000 90.380
4414.000 100.000 90.350
4415.000 100.000 90.280
4416.000 100.000 90.260
4417.000 100.000 90.200
4418.000 100.000 90.280
4419.000 100.000 90.240
4420.000 100.000 90.400
4421.000 100.000 90.200
4422.000 100.000 90.310
4423.000 100.000 90.320
4424.000 100.000 90.280
4425.000 100.000 90.260
4426.000 100.000 90.260
4427.000 100.000 90.290
4428.000 100.000 90.240
4429.000 100.000 90.170
4430.000 100.000 90.260
4431.000 100.000 90.280
4432.000 100.000 90.380
4433.000 100.000 90.370
4434.000 100.000 90.310
4435.000 100.000 90.310
4436.000 100.000 90.200
4437.000 100.000 90.280
4438.000 100.000 90.420
4439.000 100.000 90.400
4440.000 100.000 90.400
4441.000 100.000 90.250
4442.000 100.000 90.230
4443.000 100.000 90.350
4444.000 100.000 90.270
4445.000 100.000 90.250
4446.000 100.000 90.320
4447.000 100.000 90.270
4448.000 100.000 90.250
4449.000 100.000 90.310
4450.000 100.000 90.310
4451.000 100.000 90.360
4452.000 100.000 90.180
4453.000 100.000 90.270
4454.000 100.000 90.240
4455.000 100.000 90.210
4456.000 100.000 90.230
4457.000 100.000 90.280
4458.000 100.000 90.330
4459.000 100.000 90.300
4460.000 100.000 90.310
4461.000 100.000 90.320
4462.000 100.000 90.340
4463.000 100.000 90.380
4464.000 100.000 90.290
4465.000 100.000 90.260
4466.000 100.000 90.260
4467.000 100.000 90.240
4468.000 100.000 90.310
4469.000 100.000 90.300
4470.000 100.000 90.240
4471.000 100.000 90.300
4472.000 100.000 90.230
4473.000 100.000 90.370
4474.000 100.000 90.300
4475.000 100.000 90.300
4476.000 100.000 90.160
4477.000 100.000 90.210
4478.000 100.000 90.240
4479.000 100.000 90.350
4480.000 100.000 90.360
4481.000 100.000 90.210
4482.000 100.000 90.380
4483.000 100.000 90.290
4484.000 100.000 90.250
4485.000 100.000 90.280
4486.000 100.000 90.360
4487.000 100.000 90.330
4488.000 100.000 90.360
4489.000 100.000 90.250
4490.000 100.000 90.240
4491.000 100.000 90.270
4492.000 100.000 90.250
4493.000 100.000 90.330
4494.000 100.000 90.300
4495.000 100.000 90.310
4496.000 100.000 90.350
4497.000 100.000 90.170
4498.000 100.000 90.340
4499.000 100.000 90.260
4500.000 100.000 90.300
4501.000 100.000 90.360
4502.000 100.000 90.320
4503.000 100.000 90.350


==> fig/data/resnet_double_descent.txt <==
epoch train test
0.000 35.764 45.390
1.000 48.640 59.130
2.000 54.716 67.430
3.000 54.306 66.670
4.000 61.198 74.380
5.000 62.104 75.690
6.000 63.662 76.450
7.000 63.740 76.420
8.000 66.164 79.880
9.000 66.686 80.120
10.000 65.978 78.230
11.000 66.976 78.970
12.000 69.814 82.670
13.000 66.204 78.030
14.000 69.998 82.130
15.000 70.506 82.400
16.000 69.154 80.530
17.000 71.666 83.320
18.000 70.928 82.380
19.000 71.084 82.110
20.000 72.056 82.860
21.000 71.490 82.290
22.000 73.146 83.270
23.000 74.546 85.020
24.000 73.420 83.540
25.000 73.840 83.860
26.000 73.118 81.960
27.000 74.648 84.000
28.000 74.778 84.020
29.000 75.428 84.120
30.000 74.496 83.620
31.000 73.324 79.960
32.000 74.942 82.840
33.000 73.098 80.000
34.000 76.644 83.930
35.000 75.144 81.420
36.000 75.280 82.240
37.000 73.380 79.290
38.000 75.608 81.300
39.000 77.232 82.990
40.000 73.658 78.200
41.000 77.792 82.690
42.000 77.504 80.650
43.000 76.672 80.800
44.000 77.734 81.640
45.000 76.752 80.100
46.000 76.416 78.320
47.000 78.892 80.050
48.000 78.382 78.070
49.000 78.796 79.580
50.000 79.652 80.500
51.000 80.722 81.280
52.000 81.014 81.060
53.000 80.208 78.870
54.000 80.242 79.030
55.000 78.992 76.960
56.000 80.496 77.850
57.000 81.874 79.690
58.000 81.138 78.240
59.000 78.734 75.040
60.000 81.676 77.610
61.000 83.152 79.340
62.000 79.800 71.090
63.000 82.938 76.620
64.000 83.832 78.290
65.000 80.568 74.340
66.000 83.572 78.940
67.000 83.882 73.270
68.000 84.784 75.700
69.000 81.096 69.390
70.000 81.662 72.140
71.000 83.596 71.540
72.000 80.252 68.430
73.000 85.522 77.730
74.000 82.368 69.470
75.000 87.526 74.040
76.000 85.450 75.010
77.000 84.704 72.150
78.000 87.542 74.620
79.000 86.946 74.260
80.000 87.568 74.840
81.000 88.780 76.340
82.000 88.884 74.990
83.000 89.774 74.910
84.000 89.360 74.870
85.000 84.426 64.970
86.000 90.346 74.410
87.000 90.564 75.800
88.000 89.142 75.550
89.000 89.984 75.690
90.000 90.774 71.420
91.000 90.940 75.190
92.000 92.050 76.350
93.000 91.136 68.960
94.000 92.714 75.080
95.000 92.742 75.850
96.000 92.484 75.530
97.000 93.810 77.800
98.000 91.158 74.850
99.000 94.350 75.430
100.000 92.160 70.050
101.000 93.878 74.330
102.000 92.998 73.400
103.000 93.696 73.350
104.000 94.794 75.670
105.000 94.742 76.370
106.000 94.854 76.740
107.000 94.628 75.520
108.000 95.340 75.550
109.000 94.788 74.630
110.000 94.964 76.430
111.000 95.334 73.320
112.000 96.254 76.390
113.000 95.956 75.560
114.000 96.508 77.700
115.000 94.682 70.660
116.000 95.726 74.810
117.000 96.488 75.190
118.000 96.392 75.600
119.000 97.232 77.340
120.000 96.716 75.950
121.000 96.610 76.040
122.000 96.920 75.050
123.000 96.740 78.800
124.000 96.854 77.590
125.000 96.292 72.990
126.000 97.480 78.670
127.000 97.260 73.950
128.000 96.372 74.020
129.000 97.582 76.220
130.000 98.128 76.520
131.000 97.464 76.850
132.000 98.308 76.340
133.000 97.248 72.420
134.000 97.890 76.480
135.000 97.758 76.740
136.000 97.920 76.130
137.000 98.348 77.640
138.000 97.158 72.800
139.000 98.192 77.600
140.000 98.180 75.430
141.000 98.370 78.660
142.000 98.616 77.520
143.000 98.874 77.170
144.000 97.336 72.490
145.000 98.724 76.930
146.000 98.734 77.510
147.000 98.818 76.680
148.000 98.606 76.480
149.000 98.226 74.220
150.000 98.568 76.560
151.000 98.956 76.990
152.000 98.804 76.460
153.000 99.094 76.630
154.000 98.776 75.020
155.000 99.156 77.890
156.000 99.250 78.330
157.000 99.202 77.540
158.000 99.172 76.790
159.000 99.108 76.660
160.000 99.074 76.750
161.000 98.374 75.650
162.000 99.306 77.810
163.000 99.272 75.790
164.000 99.124 78.090
165.000 99.206 76.220
166.000 99.396 76.620
167.000 99.470 77.190
168.000 99.464 77.980
169.000 99.526 78.600
170.000 99.244 78.410
171.000 99.196 75.560
172.000 99.454 77.760
173.000 99.176 78.430
174.000 99.510 78.960
175.000 99.524 78.670
176.000 99.252 78.480
177.000 99.480 77.650
178.000 99.342 77.920
179.000 99.490 77.190
180.000 99.618 78.600
181.000 99.568 78.970
182.000 99.396 76.830
183.000 99.362 78.470
184.000 99.212 79.880
185.000 99.506 77.640
186.000 99.696 78.650
187.000 99.664 78.170
188.000 99.628 79.460
189.000 99.572 80.120
190.000 99.482 77.220
191.000 99.036 77.370
192.000 99.610 79.390
193.000 99.584 77.700
194.000 99.634 79.430
195.000 99.746 79.390
196.000 99.714 78.750
197.000 99.762 78.780
198.000 99.638 78.530
199.000 99.762 79.460
200.000 99.766 78.720
201.000 99.624 79.190
202.000 99.658 77.470
203.000 99.678 78.610
204.000 99.730 78.770
205.000 99.542 77.700
206.000 99.762 77.820
207.000 99.738 77.930
208.000 99.704 78.710
209.000 99.746 79.100
210.000 99.788 78.760
211.000 99.784 78.870
212.000 99.832 78.890
213.000 99.744 79.330
214.000 99.676 78.370
215.000 99.792 79.400
216.000 99.820 78.280
217.000 99.860 78.700
218.000 99.594 78.490
219.000 99.834 78.070
220.000 99.806 78.390
221.000 99.844 79.160
222.000 99.830 78.770
223.000 99.886 79.230
224.000 99.788 77.980
225.000 99.858 79.190
226.000 99.858 78.920
227.000 99.892 79.030
228.000 99.808 78.770
229.000 99.844 80.310
230.000 99.848 79.190
231.000 99.888 79.610
232.000 99.870 78.470
233.000 99.824 78.490
234.000 99.770 76.760
235.000 99.860 79.150
236.000 99.886 79.120
237.000 99.894 79.860
238.000 99.920 79.760
239.000 99.846 78.470
240.000 99.878 79.030
241.000 99.814 79.380
242.000 99.868 78.880
243.000 99.916 78.820
244.000 99.888 78.770
245.000 99.882 80.260
246.000 99.912 79.420
247.000 99.880 78.160
248.000 99.882 78.950
249.000 99.862 79.180
250.000 99.876 78.800
251.000 99.876 79.020
252.000 99.886 79.330
253.000 99.952 79.480
254.000 99.926 78.350
255.000 99.890 79.740
256.000 99.952 79.860
257.000 99.938 79.880
258.000 99.920 79.700
259.000 99.914 80.150
260.000 99.944 79.720
261.000 99.926 78.850
262.000 99.918 79.190
263.000 99.946 79.440
264.000 99.936 79.200
265.000 99.918 79.230
266.000 99.922 79.490
267.000 99.936 79.750
268.000 99.938 79.200
269.000 99.922 79.680
270.000 99.926 78.660
271.000 99.964 79.770
272.000 99.960 78.890
273.000 99.902 78.530
274.000 99.950 79.330
275.000 99.942 79.200
276.000 99.918 78.470
277.000 99.950 79.740
278.000 99.934 79.140
279.000 99.958 79.970
280.000 99.952 79.570
281.000 99.946 78.330
282.000 99.844 78.650
283.000 99.930 78.540
284.000 99.948 79.440
285.000 99.930 79.020
286.000 99.950 79.650
287.000 99.946 79.780
288.000 99.940 79.300
289.000 99.944 80.220
290.000 99.956 79.420
291.000 99.966 79.160
292.000 99.954 79.520
293.000 99.970 79.430
294.000 99.966 79.800
295.000 99.958 79.490
296.000 99.862 77.550
297.000 99.968 79.330
298.000 99.964 80.370
299.000 99.976 79.230
300.000 99.964 79.640
301.000 99.958 79.290
302.000 99.974 79.870
303.000 99.968 79.900
304.000 99.932 78.760
305.000 99.970 79.150
306.000 99.974 80.250
307.000 99.974 79.130
308.000 99.978 79.970
309.000 99.970 80.450
310.000 99.972 79.550
311.000 99.958 79.880
312.000 99.982 79.900
313.000 99.954 79.350
314.000 99.960 80.040
315.000 99.970 79.830
316.000 99.974 80.110
317.000 99.974 80.200
318.000 99.984 79.600
319.000 99.976 79.480
320.000 99.980 79.630
321.000 99.988 79.550
322.000 99.982 79.560
323.000 99.980 79.580
324.000 99.980 79.670
325.000 99.972 79.510
326.000 99.984 80.050
327.000 99.978 80.260
328.000 99.970 79.410
329.000 99.922 79.020
330.000 99.968 79.700
331.000 99.986 79.770
332.000 99.964 80.510
333.000 99.992 79.680
334.000 99.988 79.310
335.000 99.984 79.440
336.000 99.974 80.050
337.000 99.982 79.760
338.000 99.992 80.010
339.000 99.978 80.400
340.000 99.980 79.610
341.000 99.988 79.610
342.000 99.990 79.850
343.000 99.976 80.300
344.000 99.968 79.390
345.000 99.988 80.200
346.000 99.976 80.100
347.000 99.992 79.550
348.000 99.974 79.950
349.000 99.984 79.700
350.000 99.988 79.960
351.000 99.976 79.810
352.000 99.990 79.560
353.000 99.986 79.560
354.000 99.982 80.300
355.000 99.980 79.970
356.000 99.992 79.950
357.000 99.986 79.830
358.000 99.988 79.770
359.000 99.990 79.960
360.000 99.970 80.010
361.000 99.990 79.650
362.000 99.986 79.920
363.000 99.964 79.360
364.000 99.988 80.400
365.000 99.984 80.040
366.000 99.984 79.970
367.000 99.996 79.270
368.000 99.984 79.960
369.000 99.990 80.340
370.000 99.986 79.860
371.000 99.990 79.820
372.000 99.990 80.200
373.000 99.982 80.300
374.000 99.992 80.190
375.000 99.996 79.650
376.000 99.994 79.760
377.000 99.992 80.190
378.000 99.994 79.770
379.000 99.994 79.270
380.000 99.988 80.070
381.000 99.992 79.970
382.000 99.996 80.170
383.000 99.990 80.030
384.000 99.984 79.710
385.000 99.992 80.360
386.000 99.988 80.210
387.000 99.994 79.910
388.000 99.992 80.210
389.000 99.990 80.180
390.000 99.998 80.180
391.000 99.988 79.640
392.000 99.990 80.010
393.000 99.992 80.160
394.000 99.992 80.160
395.000 99.992 79.780
396.000 99.982 80.090
397.000 99.988 80.140
398.000 99.992 79.890
399.000 99.990 80.350
400.000 99.996 80.040
401.000 99.992 80.560
402.000 99.998 79.980
403.000 99.996 79.840
404.000 99.992 79.680
405.000 99.992 79.710
406.000 99.994 79.390
407.000 99.998 79.680
408.000 99.992 80.070
409.000 99.994 79.780
410.000 99.996 80.100
411.000 99.994 79.810
412.000 100.000 80.010
413.000 99.994 80.350
414.000 99.990 79.970
415.000 99.996 80.030
416.000 99.992 80.320
417.000 99.996 79.710
418.000 99.988 79.310
419.000 99.990 79.580
420.000 99.996 79.690
421.000 99.982 79.880
422.000 99.986 80.020
423.000 99.988 79.700
424.000 99.998 79.990
425.000 99.996 80.390
426.000 99.996 80.230
427.000 99.994 80.160
428.000 99.996 79.950
429.000 99.996 79.760
430.000 99.994 79.870
431.000 99.994 80.060
432.000 99.994 80.470
433.000 99.990 79.830
434.000 99.990 80.140
435.000 99.994 80.220
436.000 99.994 80.120
437.000 99.994 80.170
438.000 99.990 79.850
439.000 99.996 79.890
440.000 99.994 79.920
441.000 99.992 79.280
442.000 99.990 80.040
443.000 99.996 79.660
444.000 99.992 79.790
445.000 99.994 79.760
446.000 100.000 79.800
447.000 99.990 80.100
448.000 99.998 79.750
449.000 100.000 79.920
450.000 99.996 80.390
451.000 99.998 79.920
452.000 99.992 79.780
453.000 99.992 80.220
454.000 99.992 80.330
455.000 99.996 80.900
456.000 99.998 79.920
457.000 99.994 80.430
458.000 99.998 80.230
459.000 100.000 80.130
460.000 99.996 80.650
461.000 99.994 80.560
462.000 99.998 80.370
463.000 99.998 80.680
464.000 99.998 80.070
465.000 99.998 80.160
466.000 99.994 80.400
467.000 99.998 80.080
468.000 99.998 80.000
469.000 99.994 80.110
470.000 99.996 79.940
471.000 99.994 79.640
472.000 100.000 80.510
473.000 100.000 80.460
474.000 99.996 80.490
475.000 99.996 80.080
476.000 99.998 79.570
477.000 99.994 79.800
478.000 99.994 80.440
479.000 99.992 80.360
480.000 99.992 80.600
481.000 99.996 80.300
482.000 99.996 80.290
483.000 99.996 80.350
484.000 99.994 80.130
485.000 99.992 79.840
486.000 99.998 80.230
487.000 99.994 80.430
488.000 99.998 80.320
489.000 99.996 80.050
490.000 99.996 80.130
491.000 99.998 80.410
492.000 100.000 80.240
493.000 99.994 80.440
494.000 99.998 80.110
495.000 99.994 80.420
496.000 99.996 80.100
497.000 100.000 80.410
498.000 100.000 80.240
499.000 100.000 80.450
500.000 99.996 80.210
501.000 99.994 80.170
502.000 99.998 80.800
503.000 100.000 80.110
504.000 100.000 79.800
505.000 100.000 79.980
506.000 99.996 80.530
507.000 99.998 80.530
508.000 99.996 80.260
509.000 99.996 80.520
510.000 100.000 80.360
511.000 99.994 80.520
512.000 99.998 80.280
513.000 99.996 80.280
514.000 100.000 80.340
515.000 99.994 79.720
516.000 99.998 80.160
517.000 99.998 80.300
518.000 99.994 80.230
519.000 99.998 80.350
520.000 99.998 80.200
521.000 99.998 80.300
522.000 100.000 80.390
523.000 99.998 80.610
524.000 100.000 80.560
525.000 99.996 80.150
526.000 99.986 79.190
527.000 99.998 79.960
528.000 100.000 79.970
529.000 99.998 80.280
530.000 99.998 80.180
531.000 99.992 80.100
532.000 99.996 80.270
533.000 99.996 80.230
534.000 99.996 80.260
535.000 99.996 80.650
536.000 99.998 80.510
537.000 100.000 80.420
538.000 99.998 80.240
539.000 99.996 80.360
540.000 99.998 80.770
541.000 99.998 80.350
542.000 100.000 80.350
543.000 100.000 80.430
544.000 99.996 80.500
545.000 99.998 80.570
546.000 99.998 80.530
547.000 99.998 80.000
548.000 100.000 80.470
549.000 100.000 80.390
550.000 100.000 80.470
551.000 99.986 79.800
552.000 99.998 80.020
553.000 100.000 79.820
554.000 100.000 80.080
555.000 100.000 79.970
556.000 100.000 79.880
557.000 100.000 80.360
558.000 100.000 80.240
559.000 100.000 80.210
560.000 100.000 80.100
561.000 99.996 79.870
562.000 100.000 80.360
563.000 100.000 80.060
564.000 100.000 80.080
565.000 100.000 80.200
566.000 100.000 80.330
567.000 99.998 80.300
568.000 100.000 80.320
569.000 100.000 80.300
570.000 99.998 80.070
571.000 100.000 80.190
572.000 100.000 80.110
573.000 100.000 79.860
574.000 100.000 80.230
575.000 100.000 80.030
576.000 99.990 80.160
577.000 99.994 80.360
578.000 99.998 80.380
579.000 99.998 80.550
580.000 100.000 80.490
581.000 99.994 80.100
582.000 99.998 80.530
583.000 100.000 80.300
584.000 100.000 80.240
585.000 100.000 80.570
586.000 100.000 80.400
587.000 100.000 80.600
588.000 100.000 80.240
589.000 100.000 80.030
590.000 99.998 80.570
591.000 99.998 80.640
592.000 99.998 80.570
593.000 99.998 80.070
594.000 100.000 80.320
595.000 99.996 80.470
596.000 100.000 80.480
597.000 100.000 80.670
598.000 100.000 80.340
599.000 100.000 80.570
600.000 99.998 80.560
601.000 100.000 80.510
602.000 100.000 80.250
603.000 100.000 80.250
604.000 100.000 80.370
605.000 99.998 80.480
606.000 100.000 80.680
607.000 100.000 80.440
608.000 100.000 80.470
609.000 100.000 80.250
610.000 99.998 80.200
611.000 100.000 80.650
612.000 99.998 80.300
613.000 99.998 80.230
614.000 100.000 80.210
615.000 99.998 80.360
616.000 100.000 80.400
617.000 99.998 80.320
618.000 99.998 80.300
619.000 100.000 80.330
620.000 99.998 80.370
621.000 99.996 80.100
622.000 100.000 80.300
623.000 100.000 80.370
624.000 100.000 80.580
625.000 100.000 80.420
626.000 100.000 80.440
627.000 100.000 80.390
628.000 100.000 80.510
629.000 100.000 80.610
630.000 100.000 80.620
631.000 99.998 80.220
632.000 100.000 80.140
633.000 99.998 80.350
634.000 100.000 80.120
635.000 100.000 80.400
636.000 100.000 80.510
637.000 100.000 80.490
638.000 100.000 80.090
639.000 99.996 80.330
640.000 100.000 80.430
641.000 100.000 80.650
642.000 100.000 80.760
643.000 99.998 80.370
644.000 100.000 80.620
645.000 99.998 80.150
646.000 99.998 80.240
647.000 100.000 79.980
648.000 100.000 80.140
649.000 100.000 80.510
650.000 99.998 80.460
651.000 99.998 80.240
652.000 100.000 80.800
653.000 100.000 80.400
654.000 99.998 80.510
655.000 99.998 80.560
656.000 99.998 80.730
657.000 99.998 80.570
658.000 99.998 80.560
659.000 99.998 80.580
660.000 99.998 80.480
661.000 100.000 80.100
662.000 99.998 80.280
663.000 100.000 80.680
664.000 99.998 80.470
665.000 100.000 80.240
666.000 100.000 80.510
667.000 100.000 80.590
668.000 100.000 80.560
669.000 100.000 80.830
670.000 100.000 80.390
671.000 100.000 80.360
672.000 100.000 80.500
673.000 99.998 80.300
674.000 99.996 80.380
675.000 100.000 80.340
676.000 100.000 80.480
677.000 99.998 80.870
678.000 100.000 80.420
679.000 99.998 80.240
680.000 100.000 80.480
681.000 100.000 80.530
682.000 100.000 80.440
683.000 100.000 80.500
684.000 100.000 80.550
685.000 100.000 80.440
686.000 100.000 80.240
687.000 100.000 80.420
688.000 100.000 80.380
689.000 99.998 80.180
690.000 100.000 80.680
691.000 100.000 80.210
692.000 99.998 80.130
693.000 100.000 80.400
694.000 100.000 80.570
695.000 100.000 80.490
696.000 99.998 80.190
697.000 100.000 81.160
698.000 100.000 80.270
699.000 100.000 80.370
700.000 100.000 80.280
701.000 100.000 80.390
702.000 100.000 80.760
703.000 99.998 80.640
704.000 100.000 80.480
705.000 100.000 80.500
706.000 99.998 79.990
707.000 100.000 80.460
708.000 100.000 80.620
709.000 100.000 80.560
710.000 99.998 80.330
711.000 100.000 80.660
712.000 100.000 80.360
713.000 100.000 80.200
714.000 99.996 80.170
715.000 100.000 80.350
716.000 100.000 80.470
717.000 100.000 80.300
718.000 100.000 80.330
719.000 100.000 80.480
720.000 100.000 80.170
721.000 100.000 80.340
722.000 100.000 80.350
723.000 100.000 80.540
724.000 100.000 80.470
725.000 100.000 80.110
726.000 100.000 80.330
727.000 100.000 80.470
728.000 100.000 80.300
729.000 100.000 80.540
730.000 100.000 80.110
731.000 100.000 80.200
732.000 100.000 80.340
733.000 99.998 80.500
734.000 100.000 80.500
735.000 100.000 80.650
736.000 100.000 80.270
737.000 100.000 80.370
738.000 100.000 80.290
739.000 100.000 80.040
740.000 100.000 80.390
741.000 100.000 80.140
742.000 100.000 80.340
743.000 100.000 80.500
744.000 100.000 80.500
745.000 100.000 80.280
746.000 100.000 80.310
747.000 100.000 80.030
748.000 100.000 80.090
749.000 100.000 79.880
750.000 100.000 80.390
751.000 100.000 79.910
752.000 100.000 80.360
753.000 100.000 79.990
754.000 100.000 80.180
755.000 100.000 80.260
756.000 100.000 80.370
757.000 100.000 80.040
758.000 100.000 80.410
759.000 100.000 80.350
760.000 100.000 80.030
761.000 100.000 80.330
762.000 100.000 80.380
763.000 99.998 80.450
764.000 100.000 80.120
765.000 100.000 80.310
766.000 99.998 80.240
767.000 99.998 80.300
768.000 99.998 80.250
769.000 100.000 80.320
770.000 100.000 80.300
771.000 100.000 80.390
772.000 100.000 80.130
773.000 100.000 80.380
774.000 99.998 80.450
775.000 100.000 80.520
776.000 100.000 80.190
777.000 100.000 80.200
778.000 99.998 80.140
779.000 99.998 80.180
780.000 100.000 80.540
781.000 99.998 79.940
782.000 100.000 80.290
783.000 100.000 80.420
784.000 100.000 80.320
785.000 100.000 80.390
786.000 100.000 80.520
787.000 99.998 80.120
788.000 100.000 80.360
789.000 100.000 80.440
790.000 99.998 80.430
791.000 100.000 80.520
792.000 99.998 80.540
793.000 100.000 80.440
794.000 100.000 79.940
795.000 100.000 80.480
796.000 100.000 80.270
797.000 100.000 80.320
798.000 100.000 79.980
799.000 100.000 80.260
800.000 100.000 80.330
801.000 100.000 80.560
802.000 100.000 80.190
803.000 100.000 80.350
804.000 100.000 80.330
805.000 99.998 80.150
806.000 100.000 80.450
807.000 99.998 80.510
808.000 100.000 80.630
809.000 100.000 80.380
810.000 100.000 80.170
811.000 100.000 80.260
812.000 100.000 80.070
813.000 100.000 80.040
814.000 100.000 80.150
815.000 100.000 80.160
816.000 100.000 80.260
817.000 100.000 80.200
818.000 100.000 80.520
819.000 100.000 79.970
820.000 100.000 80.160
821.000 100.000 80.140
822.000 99.998 80.120
823.000 100.000 80.210
824.000 99.998 80.220
825.000 100.000 80.190
826.000 100.000 80.530
827.000 100.000 80.200
828.000 100.000 80.210
829.000 100.000 80.150
830.000 100.000 80.110
831.000 99.998 80.460
832.000 100.000 80.500
833.000 100.000 80.630
834.000 99.998 80.380
835.000 99.998 80.250
836.000 100.000 79.990
837.000 100.000 80.370
838.000 100.000 79.990
839.000 100.000 79.810
840.000 99.998 80.010
841.000 100.000 80.640
842.000 100.000 80.700
843.000 100.000 80.540
844.000 100.000 80.390
845.000 100.000 80.520
846.000 100.000 80.470
847.000 100.000 80.470
848.000 100.000 80.180
849.000 100.000 80.270
850.000 100.000 80.010
851.000 100.000 80.150
852.000 100.000 80.240
853.000 100.000 80.050
854.000 100.000 80.180
855.000 100.000 80.280
856.000 100.000 80.340
857.000 100.000 80.450
858.000 99.998 80.340
859.000 99.998 80.310
860.000 100.000 80.760
861.000 100.000 80.860
862.000 100.000 80.340
863.000 100.000 80.590
864.000 100.000 80.760
865.000 100.000 80.500
866.000 100.000 80.470
867.000 100.000 80.790
868.000 99.998 80.510
869.000 100.000 80.610
870.000 100.000 80.300
871.000 100.000 80.550
872.000 99.998 80.630
873.000 100.000 80.420
874.000 100.000 80.270
875.000 100.000 80.700
876.000 100.000 80.350
877.000 100.000 80.280
878.000 100.000 80.550
879.000 100.000 80.360
880.000 100.000 80.170
881.000 100.000 80.740
882.000 100.000 80.390
883.000 100.000 80.340
884.000 99.998 80.510
885.000 100.000 80.630
886.000 100.000 80.250
887.000 100.000 80.310
888.000 99.998 80.370
889.000 99.998 80.280
890.000 100.000 80.380
891.000 99.998 80.380
892.000 100.000 80.660
893.000 100.000 80.370
894.000 100.000 80.370
895.000 100.000 80.250
896.000 100.000 80.480
897.000 100.000 80.350
898.000 99.998 80.180
899.000 100.000 80.400
900.000 100.000 80.350
901.000 100.000 80.190
902.000 100.000 80.220
903.000 100.000 80.460
904.000 100.000 80.250
905.000 100.000 80.290
906.000 100.000 80.070
907.000 100.000 80.320
908.000 100.000 80.150
909.000 100.000 80.300
910.000 100.000 80.210
911.000 100.000 80.020
912.000 100.000 80.210
913.000 100.000 80.370
914.000 100.000 80.590
915.000 100.000 80.600
916.000 100.000 80.580
917.000 100.000 80.510
918.000 100.000 80.730
919.000 100.000 80.390
920.000 100.000 80.420
921.000 100.000 80.620
922.000 100.000 80.480
923.000 100.000 80.580
924.000 100.000 80.150
925.000 100.000 80.680
926.000 100.000 80.820
927.000 100.000 80.280
928.000 100.000 80.520
929.000 100.000 80.580
930.000 100.000 80.400
931.000 100.000 80.880
932.000 100.000 80.220
933.000 100.000 80.410
934.000 100.000 80.350
935.000 100.000 80.290
936.000 100.000 80.260
937.000 100.000 80.550
938.000 100.000 80.100
939.000 100.000 80.090
940.000 100.000 80.280
941.000 100.000 80.070
942.000 100.000 80.260
943.000 100.000 80.590
944.000 100.000 80.600
945.000 100.000 80.350
946.000 100.000 80.540
947.000 100.000 80.270
948.000 100.000 80.260
949.000 100.000 80.370
950.000 100.000 80.330
951.000 100.000 80.500
952.000 100.000 80.310
953.000 100.000 80.670
954.000 100.000 80.540
955.000 100.000 80.590
956.000 100.000 80.460
957.000 100.000 80.730
958.000 100.000 80.400
959.000 100.000 80.200
960.000 100.000 80.250
961.000 99.998 80.600
962.000 100.000 80.660
963.000 100.000 80.410
964.000 99.998 80.680
965.000 100.000 80.870
966.000 100.000 80.350
967.000 100.000 80.700
968.000 100.000 80.170
969.000 100.000 80.550
970.000 100.000 80.360
971.000 100.000 80.280
972.000 100.000 80.520
973.000 100.000 80.570
974.000 99.998 80.430
975.000 100.000 80.540
976.000 100.000 80.370
977.000 99.998 80.450
978.000 100.000 80.430
979.000 100.000 80.350
980.000 100.000 80.350
981.000 100.000 80.460
982.000 100.000 80.330
983.000 100.000 80.470
984.000 100.000 80.410
985.000 100.000 80.390
986.000 100.000 80.330
987.000 100.000 80.440
988.000 100.000 80.210
989.000 100.000 80.290
990.000 100.000 80.520
991.000 100.000 80.320
992.000 100.000 80.270
993.000 100.000 80.570
994.000 100.000 80.330
995.000 100.000 80.370
996.000 100.000 80.600
997.000 100.000 80.520
998.000 100.000 80.220
999.000 100.000 80.630
1000.000 100.000 80.370
1001.000 100.000 80.300
1002.000 100.000 80.600
1003.000 100.000 80.700
1004.000 100.000 80.170
1005.000 100.000 80.300
1006.000 100.000 80.630
1007.000 100.000 80.720
1008.000 100.000 80.760
1009.000 100.000 80.500
1010.000 100.000 80.120
1011.000 100.000 80.320
1012.000 100.000 80.450
1013.000 100.000 80.690
1014.000 100.000 80.610
1015.000 100.000 80.710
1016.000 100.000 80.550
1017.000 100.000 80.550
1018.000 100.000 80.430
1019.000 100.000 80.490
1020.000 100.000 80.630
1021.000 100.000 80.780
1022.000 100.000 80.710
1023.000 100.000 80.390
1024.000 100.000 80.760
1025.000 100.000 80.420
1026.000 100.000 80.390
1027.000 100.000 80.410
1028.000 100.000 80.500
1029.000 100.000 80.550
1030.000 100.000 80.450
1031.000 100.000 80.420
1032.000 100.000 80.360
1033.000 100.000 80.340
1034.000 100.000 80.700
1035.000 100.000 80.540
1036.000 100.000 80.510
1037.000 100.000 80.360
1038.000 100.000 80.600
1039.000 100.000 80.420
1040.000 100.000 80.790
1041.000 100.000 80.600
1042.000 100.000 80.600
1043.000 100.000 80.490
1044.000 100.000 80.530
1045.000 100.000 80.130
1046.000 100.000 80.400
1047.000 100.000 80.700
1048.000 100.000 80.200
1049.000 100.000 80.310
1050.000 100.000 80.270
1051.000 100.000 80.330
1052.000 100.000 80.360
1053.000 100.000 80.370
1054.000 100.000 80.740
1055.000 100.000 80.390
1056.000 100.000 80.400
1057.000 100.000 80.410
1058.000 100.000 80.150
1059.000 100.000 80.500
1060.000 100.000 80.630
1061.000 100.000 80.560
1062.000 100.000 80.650
1063.000 100.000 80.700
1064.000 100.000 80.760
1065.000 100.000 80.430
1066.000 99.998 80.370
1067.000 100.000 80.530
1068.000 100.000 80.540
1069.000 100.000 80.300
1070.000 100.000 80.460
1071.000 100.000 80.530
1072.000 100.000 80.660
1073.000 100.000 80.550
1074.000 100.000 80.610
1075.000 100.000 80.470
1076.000 100.000 80.670
1077.000 100.000 80.450
1078.000 100.000 80.770
1079.000 100.000 80.680
1080.000 100.000 80.520
1081.000 100.000 80.650
1082.000 100.000 80.210
1083.000 100.000 80.620
1084.000 100.000 80.600
1085.000 100.000 80.580
1086.000 100.000 80.740
1087.000 100.000 80.910
1088.000 100.000 80.610
1089.000 100.000 80.450
1090.000 100.000 80.590
1091.000 100.000 80.690
1092.000 100.000 80.650
1093.000 100.000 80.590
1094.000 100.000 80.130
1095.000 100.000 80.530
1096.000 100.000 80.450
1097.000 100.000 80.590
1098.000 100.000 80.680
1099.000 100.000 80.770
1100.000 100.000 80.560
1101.000 100.000 80.890
1102.000 100.000 80.620
1103.000 100.000 80.520
1104.000 100.000 80.370
1105.000 100.000 80.730
1106.000 100.000 80.540
1107.000 100.000 80.480
1108.000 100.000 80.850
1109.000 100.000 80.510
1110.000 100.000 80.740
1111.000 100.000 80.760
1112.000 100.000 80.640
1113.000 100.000 80.460
1114.000 100.000 80.710
1115.000 100.000 80.780
1116.000 100.000 80.350
1117.000 100.000 80.610
1118.000 100.000 80.700
1119.000 100.000 80.740
1120.000 100.000 80.670
1121.000 100.000 80.690
1122.000 100.000 80.460
1123.000 100.000 80.850
1124.000 100.000 80.550
1125.000 100.000 80.450
1126.000 99.998 80.680
1127.000 100.000 80.390
1128.000 100.000 80.570
1129.000 100.000 80.470
1130.000 100.000 80.030
1131.000 100.000 80.290
1132.000 100.000 80.420
1133.000 100.000 80.300
1134.000 100.000 80.310
1135.000 100.000 80.070
1136.000 100.000 80.650
1137.000 100.000 80.770
1138.000 100.000 80.610
1139.000 100.000 80.580
1140.000 100.000 80.290
1141.000 100.000 80.290
1142.000 100.000 80.440
1143.000 100.000 80.440
1144.000 100.000 80.290
1145.000 100.000 80.840
1146.000 100.000 80.620
1147.000 100.000 80.650
1148.000 100.000 80.600
1149.000 100.000 80.580
1150.000 100.000 80.560
1151.000 100.000 80.730
1152.000 100.000 80.340
1153.000 100.000 80.580
1154.000 100.000 80.610
1155.000 100.000 80.820
1156.000 100.000 80.710
1157.000 99.998 80.880
1158.000 100.000 80.610
1159.000 100.000 80.660
1160.000 100.000 80.750
1161.000 100.000 80.770
1162.000 100.000 80.620
1163.000 100.000 80.710
1164.000 100.000 80.620
1165.000 100.000 80.630
1166.000 100.000 80.550
1167.000 100.000 80.630
1168.000 100.000 80.680
1169.000 100.000 80.540
1170.000 100.000 80.690
1171.000 100.000 80.720
1172.000 100.000 80.580
1173.000 100.000 80.690
1174.000 100.000 80.770
1175.000 100.000 80.570
1176.000 100.000 80.820
1177.000 100.000 80.900
1178.000 100.000 80.810
1179.000 100.000 80.830
1180.000 100.000 80.660
1181.000 99.998 80.860
1182.000 100.000 80.750
1183.000 100.000 80.680
1184.000 100.000 80.680
1185.000 100.000 80.610
1186.000 100.000 80.520
1187.000 100.000 80.690
1188.000 100.000 80.490
1189.000 100.000 80.450
1190.000 100.000 80.720
1191.000 100.000 80.500
1192.000 100.000 80.760
1193.000 100.000 80.480
1194.000 100.000 80.400
1195.000 100.000 79.930
1196.000 100.000 80.320
1197.000 100.000 80.260
1198.000 100.000 80.590
1199.000 100.000 80.410
1200.000 100.000 80.360
1201.000 100.000 80.210
1202.000 100.000 80.350
1203.000 100.000 80.340
1204.000 100.000 80.400
1205.000 100.000 80.440
1206.000 100.000 80.340
1207.000 100.000 80.500
1208.000 100.000 80.340
1209.000 100.000 80.300
1210.000 100.000 80.340
1211.000 100.000 80.380
1212.000 100.000 80.490
1213.000 100.000 80.320
1214.000 100.000 80.510
1215.000 100.000 80.650
1216.000 100.000 80.600
1217.000 100.000 80.440
1218.000 100.000 80.770
1219.000 100.000 80.590
1220.000 100.000 80.670
1221.000 100.000 80.420
1222.000 100.000 80.400
1223.000 100.000 80.560
1224.000 100.000 80.460
1225.000 100.000 80.490
1226.000 100.000 80.530
1227.000 100.000 80.670
1228.000 100.000 80.840
1229.000 99.998 80.580
1230.000 100.000 80.590
1231.000 100.000 80.480
1232.000 100.000 80.690
1233.000 100.000 80.480
1234.000 100.000 80.650
1235.000 100.000 80.480
1236.000 100.000 80.630
1237.000 100.000 80.590
1238.000 100.000 80.530
1239.000 100.000 80.580
1240.000 100.000 80.710
1241.000 100.000 80.380
1242.000 99.998 80.230
1243.000 100.000 80.200
1244.000 100.000 80.390
1245.000 100.000 80.410
1246.000 100.000 80.590
1247.000 100.000 80.620
1248.000 100.000 80.620
1249.000 100.000 80.640
1250.000 100.000 80.460
1251.000 100.000 80.490
1252.000 100.000 80.730
1253.000 100.000 80.460
1254.000 100.000 80.790
1255.000 100.000 80.770
1256.000 100.000 80.260
1257.000 100.000 80.710
1258.000 100.000 80.330
1259.000 100.000 80.580
1260.000 100.000 80.550
1261.000 100.000 80.430
1262.000 100.000 80.620
1263.000 100.000 80.520
1264.000 100.000 80.690
1265.000 100.000 80.610
1266.000 100.000 80.660
1267.000 100.000 80.290
1268.000 100.000 80.690
1269.000 100.000 80.560
1270.000 100.000 80.450
1271.000 100.000 80.790
1272.000 100.000 80.610
1273.000 100.000 80.650
1274.000 100.000 80.510
1275.000 100.000 80.720
1276.000 100.000 80.640
1277.000 100.000 80.800
1278.000 100.000 80.860
1279.000 100.000 80.770
1280.000 100.000 80.780
1281.000 100.000 80.890
1282.000 100.000 80.400
1283.000 100.000 80.870
1284.000 100.000 80.660
1285.000 100.000 80.780
1286.000 100.000 80.730
1287.000 100.000 80.660
1288.000 100.000 80.800
1289.000 100.000 80.860
1290.000 100.000 80.570
1291.000 100.000 80.430
1292.000 100.000 80.570
1293.000 100.000 80.600
1294.000 100.000 80.670
1295.000 100.000 80.410
1296.000 100.000 80.570
1297.000 100.000 80.540
1298.000 100.000 80.690
1299.000 100.000 80.320
1300.000 100.000 80.550
1301.000 100.000 80.690
1302.000 100.000 80.640
1303.000 100.000 80.460
1304.000 100.000 80.070
1305.000 100.000 80.390
1306.000 100.000 80.560
1307.000 100.000 80.740
1308.000 100.000 80.320
1309.000 100.000 80.500
1310.000 100.000 80.660
1311.000 100.000 80.440
1312.000 100.000 80.150
1313.000 100.000 80.490
1314.000 100.000 80.350
1315.000 100.000 80.720
1316.000 100.000 80.670
1317.000 100.000 80.320
1318.000 100.000 80.420
1319.000 100.000 80.350
1320.000 100.000 80.410
1321.000 100.000 80.620
1322.000 100.000 80.410
1323.000 100.000 80.380
1324.000 100.000 80.250
1325.000 100.000 80.700
1326.000 100.000 80.350
1327.000 100.000 80.550
1328.000 100.000 80.730
1329.000 100.000 80.670
1330.000 100.000 80.360
1331.000 100.000 80.580
1332.000 100.000 80.300
1333.000 100.000 80.440
1334.000 100.000 80.330
1335.000 100.000 80.610
1336.000 100.000 80.500
1337.000 100.000 80.570
1338.000 100.000 80.800
1339.000 100.000 80.780
1340.000 100.000 80.510
1341.000 100.000 80.710
1342.000 100.000 80.590
1343.000 100.000 80.570
1344.000 100.000 80.550
1345.000 100.000 80.760
1346.000 100.000 80.490
1347.000 100.000 80.370
1348.000 100.000 80.410
1349.000 100.000 80.550
1350.000 99.998 80.830
1351.000 100.000 80.660
1352.000 100.000 80.550
1353.000 100.000 80.600
1354.000 100.000 80.590
1355.000 100.000 80.620
1356.000 100.000 80.570
1357.000 100.000 80.730
1358.000 100.000 80.500
1359.000 100.000 80.600
1360.000 100.000 80.550
1361.000 100.000 80.460
1362.000 100.000 80.550
1363.000 99.998 80.380
1364.000 100.000 80.230
1365.000 100.000 80.060
1366.000 100.000 80.570
1367.000 100.000 80.490
1368.000 100.000 80.290
1369.000 99.998 80.260
1370.000 100.000 80.270
1371.000 100.000 80.270
1372.000 100.000 80.170
1373.000 100.000 80.260
1374.000 100.000 80.490
1375.000 100.000 80.260
1376.000 100.000 80.680
1377.000 100.000 80.760
1378.000 100.000 80.220
1379.000 100.000 80.530
1380.000 100.000 80.610
1381.000 100.000 80.520
1382.000 100.000 80.370
1383.000 100.000 80.610
1384.000 100.000 80.370
1385.000 100.000 80.710
1386.000 100.000 80.670
1387.000 100.000 80.280
1388.000 100.000 80.690
1389.000 100.000 80.520
1390.000 100.000 80.610
1391.000 100.000 80.500
1392.000 100.000 80.570
1393.000 100.000 80.540
1394.000 100.000 80.540
1395.000 100.000 80.540
1396.000 100.000 80.510
1397.000 100.000 80.470
1398.000 100.000 80.810
1399.000 100.000 80.780
1400.000 100.000 80.610
1401.000 100.000 80.410
1402.000 100.000 80.670
1403.000 100.000 80.740
1404.000 100.000 80.510
1405.000 100.000 80.420
1406.000 100.000 80.630
1407.000 100.000 80.380
1408.000 100.000 80.430
1409.000 100.000 80.310
1410.000 100.000 80.410
1411.000 100.000 80.330
1412.000 100.000 80.460
1413.000 100.000 80.510
1414.000 100.000 80.450
1415.000 100.000 80.600
1416.000 100.000 80.500
1417.000 100.000 80.490
1418.000 100.000 80.590
1419.000 100.000 80.510
1420.000 100.000 80.310
1421.000 100.000 80.440
1422.000 100.000 80.570
1423.000 100.000 80.640
1424.000 100.000 80.510
1425.000 100.000 80.310
1426.000 100.000 80.240
1427.000 100.000 80.180
1428.000 100.000 80.250
1429.000 100.000 80.080
1430.000 100.000 80.310
1431.000 100.000 80.730
1432.000 100.000 80.440
1433.000 100.000 80.370
1434.000 100.000 80.470
1435.000 100.000 80.420
1436.000 100.000 80.460
1437.000 100.000 80.470
1438.000 100.000 80.230
1439.000 100.000 80.290
1440.000 100.000 80.500
1441.000 100.000 80.530
1442.000 100.000 80.480
1443.000 100.000 80.440
1444.000 100.000 80.190
1445.000 100.000 80.430
1446.000 100.000 80.400
1447.000 100.000 80.310
1448.000 100.000 80.360
1449.000 100.000 80.370
1450.000 100.000 80.230
1451.000 100.000 80.410
1452.000 100.000 80.450
1453.000 100.000 80.520
1454.000 100.000 80.390
1455.000 100.000 80.510
1456.000 100.000 80.250
1457.000 100.000 80.390
1458.000 100.000 80.260
1459.000 100.000 80.420
1460.000 100.000 80.230
1461.000 100.000 80.220
1462.000 100.000 80.380
1463.000 100.000 80.260
1464.000 100.000 80.460
1465.000 100.000 80.110
1466.000 100.000 80.340
1467.000 100.000 80.520
1468.000 100.000 80.460
1469.000 100.000 80.250
1470.000 100.000 80.270
1471.000 100.000 80.260
1472.000 100.000 80.220
1473.000 100.000 80.440
1474.000 100.000 80.380
1475.000 100.000 80.490
1476.000 100.000 80.520
1477.000 100.000 80.510
1478.000 100.000 80.530
1479.000 100.000 80.480
1480.000 100.000 80.460
1481.000 100.000 80.300
1482.000 100.000 80.370
1483.000 100.000 80.440
1484.000 100.000 80.220
1485.000 100.000 80.250
1486.000 100.000 80.330
1487.000 100.000 80.430
1488.000 100.000 80.330
1489.000 100.000 80.460
1490.000 100.000 80.430
1491.000 100.000 80.470
1492.000 100.000 80.500
1493.000 100.000 80.560
1494.000 100.000 80.230
1495.000 100.000 80.420
1496.000 100.000 80.310
1497.000 99.998 80.490
1498.000 100.000 80.430
1499.000 100.000 80.360
1500.000 100.000 80.630
1501.000 100.000 80.340
1502.000 100.000 80.740
1503.000 100.000 80.290
1504.000 100.000 80.680
1505.000 100.000 80.500
1506.000 100.000 80.340
1507.000 100.000 80.430
1508.000 100.000 80.490
1509.000 100.000 80.350
1510.000 100.000 80.700
1511.000 100.000 80.270
1512.000 100.000 80.540
1513.000 100.000 80.480
1514.000 100.000 80.710
1515.000 100.000 80.630
1516.000 100.000 80.680
1517.000 100.000 80.420
1518.000 100.000 80.410
1519.000 100.000 80.620
1520.000 100.000 80.370
1521.000 100.000 80.490
1522.000 100.000 80.350
1523.000 100.000 80.490
1524.000 100.000 80.720
1525.000 100.000 80.550
1526.000 100.000 80.460
1527.000 100.000 80.200
1528.000 100.000 80.520
1529.000 100.000 80.660
1530.000 100.000 80.540
1531.000 100.000 80.470
1532.000 100.000 80.460
1533.000 100.000 80.340
1534.000 100.000 80.350
1535.000 100.000 80.440
1536.000 100.000 80.180
1537.000 100.000 80.870
1538.000 100.000 80.660
1539.000 100.000 80.500
1540.000 100.000 80.420
1541.000 100.000 80.270
1542.000 100.000 80.430
1543.000 100.000 80.450
1544.000 100.000 80.280
1545.000 100.000 80.440
1546.000 100.000 80.320
1547.000 100.000 80.500
1548.000 100.000 80.470
1549.000 100.000 80.620
1550.000 100.000 80.590
1551.000 100.000 80.430
1552.000 100.000 80.550
1553.000 100.000 80.620
1554.000 100.000 80.490
1555.000 100.000 80.320
1556.000 100.000 80.370
1557.000 100.000 80.640
1558.000 100.000 80.360
1559.000 100.000 80.610
1560.000 100.000 80.620
1561.000 100.000 80.610
1562.000 100.000 80.570
1563.000 100.000 80.530
1564.000 100.000 80.670
1565.000 100.000 80.330
1566.000 99.998 80.540
1567.000 100.000 80.320
1568.000 100.000 80.600
1569.000 100.000 80.460
1570.000 100.000 80.370
1571.000 100.000 80.540
1572.000 100.000 80.430
1573.000 100.000 80.490
1574.000 100.000 80.350
1575.000 100.000 80.600
1576.000 100.000 80.530
1577.000 100.000 80.660
1578.000 100.000 80.620
1579.000 100.000 80.480
1580.000 100.000 80.360
1581.000 100.000 80.350
1582.000 100.000 80.130
1583.000 100.000 80.450
1584.000 100.000 80.450
1585.000 100.000 80.560
1586.000 100.000 80.440
1587.000 100.000 80.810
1588.000 100.000 80.290
1589.000 100.000 80.520
1590.000 100.000 80.520
1591.000 100.000 80.450
1592.000 100.000 80.660
1593.000 100.000 80.560
1594.000 100.000 80.490
1595.000 100.000 80.330
1596.000 100.000 80.470
1597.000 100.000 80.430
1598.000 100.000 80.350
1599.000 100.000 80.490
1600.000 100.000 80.640
1601.000 100.000 80.560
1602.000 100.000 80.610
1603.000 100.000 80.530
1604.000 100.000 80.470
1605.000 100.000 80.390
1606.000 100.000 80.410
1607.000 100.000 80.280
1608.000 100.000 80.250
1609.000 100.000 80.170
1610.000 100.000 80.490
1611.000 100.000 80.580
1612.000 100.000 80.390
1613.000 100.000 80.410
1614.000 100.000 80.360
1615.000 100.000 80.280
1616.000 100.000 80.630
1617.000 100.000 80.330
1618.000 99.998 80.250
1619.000 100.000 80.270
1620.000 100.000 80.550
1621.000 100.000 80.550
1622.000 100.000 80.420
1623.000 100.000 80.330
1624.000 100.000 80.350
1625.000 100.000 80.330
1626.000 100.000 80.420
1627.000 100.000 80.950
1628.000 100.000 80.520
1629.000 100.000 80.690
1630.000 100.000 80.660
1631.000 100.000 80.570
1632.000 100.000 80.380
1633.000 100.000 80.350
1634.000 100.000 80.560
1635.000 100.000 80.440
1636.000 100.000 80.560
1637.000 100.000 80.900
1638.000 100.000 80.760
1639.000 100.000 80.260
1640.000 100.000 80.550
1641.000 100.000 80.540
1642.000 100.000 80.500
1643.000 100.000 80.380
1644.000 100.000 80.390
1645.000 100.000 80.640
1646.000 100.000 80.460
1647.000 100.000 80.240
1648.000 100.000 80.540
1649.000 100.000 80.370
1650.000 99.998 80.470
1651.000 100.000 80.380
1652.000 100.000 80.310
1653.000 100.000 80.380
1654.000 100.000 80.520
1655.000 100.000 80.580
1656.000 100.000 80.810
1657.000 100.000 80.220
1658.000 100.000 80.350
1659.000 100.000 80.460
1660.000 100.000 80.500
1661.000 100.000 80.680
1662.000 100.000 80.400
1663.000 100.000 80.630
1664.000 100.000 80.480
1665.000 100.000 80.350
1666.000 100.000 80.230
1667.000 100.000 80.510
1668.000 100.000 80.610
1669.000 100.000 80.370
1670.000 100.000 80.400
1671.000 100.000 80.400
1672.000 100.000 80.420
1673.000 100.000 80.530
1674.000 100.000 80.220
1675.000 100.000 80.550
1676.000 100.000 80.350
1677.000 100.000 80.740
1678.000 100.000 80.420
1679.000 100.000 80.590
1680.000 100.000 80.730
1681.000 100.000 80.540
1682.000 100.000 80.710
1683.000 100.000 80.770
1684.000 100.000 80.520
1685.000 100.000 80.380
1686.000 100.000 80.640
1687.000 100.000 80.480
1688.000 100.000 80.830
1689.000 100.000 80.760
1690.000 100.000 80.170
1691.000 100.000 80.840
1692.000 100.000 80.550
1693.000 100.000 80.750
1694.000 100.000 80.550
1695.000 100.000 80.700
1696.000 100.000 80.520
1697.000 100.000 80.440
1698.000 100.000 80.440
1699.000 100.000 80.560
1700.000 100.000 80.660
1701.000 100.000 80.400
1702.000 100.000 80.340
1703.000 100.000 80.510
1704.000 100.000 80.670
1705.000 100.000 80.440
1706.000 100.000 80.670
1707.000 100.000 80.530
1708.000 100.000 80.330
1709.000 100.000 80.440
1710.000 100.000 80.370
1711.000 100.000 80.390
1712.000 100.000 80.450
1713.000 100.000 80.400
1714.000 100.000 80.480
1715.000 100.000 80.410
1716.000 100.000 80.550
1717.000 100.000 80.390
1718.000 100.000 80.490
1719.000 100.000 80.440
1720.000 100.000 80.170
1721.000 100.000 80.530
1722.000 100.000 80.520
1723.000 100.000 80.550
1724.000 100.000 80.470
1725.000 100.000 80.350
1726.000 100.000 80.740
1727.000 100.000 80.460
1728.000 100.000 80.860
1729.000 100.000 80.720
1730.000 100.000 80.480
1731.000 100.000 80.240
1732.000 100.000 80.370
1733.000 100.000 80.640
1734.000 100.000 80.310
1735.000 100.000 80.300
1736.000 100.000 80.530
1737.000 100.000 80.330
1738.000 100.000 80.290
1739.000 100.000 80.480
1740.000 100.000 80.550
1741.000 100.000 80.120
1742.000 100.000 80.220
1743.000 100.000 80.540
1744.000 100.000 80.340
1745.000 100.000 80.720
1746.000 100.000 80.660
1747.000 100.000 80.470
1748.000 100.000 80.180
1749.000 100.000 80.840
1750.000 100.000 80.250
1751.000 100.000 80.440
1752.000 100.000 80.690
1753.000 100.000 80.100
1754.000 100.000 80.380
1755.000 100.000 80.480
1756.000 100.000 80.200
1757.000 100.000 80.430
1758.000 100.000 80.460
1759.000 100.000 80.610
1760.000 100.000 80.580
1761.000 100.000 80.360
1762.000 100.000 80.280
1763.000 100.000 80.470
1764.000 100.000 80.380
1765.000 100.000 80.380
1766.000 100.000 80.500
1767.000 100.000 80.150
1768.000 100.000 80.000
1769.000 100.000 80.210
1770.000 100.000 80.500
1771.000 100.000 80.300
1772.000 100.000 80.460
1773.000 100.000 80.470
1774.000 100.000 80.660
1775.000 100.000 80.490
1776.000 100.000 80.560
1777.000 100.000 80.410
1778.000 100.000 80.500
1779.000 100.000 80.590
1780.000 100.000 80.330
1781.000 100.000 80.340
1782.000 100.000 80.490
1783.000 100.000 80.310
1784.000 100.000 80.550
1785.000 100.000 80.600
1786.000 100.000 80.770
1787.000 100.000 80.780
1788.000 100.000 80.590
1789.000 100.000 80.580
1790.000 100.000 80.560
1791.000 100.000 80.450
1792.000 100.000 80.380
1793.000 100.000 80.500
1794.000 100.000 80.310
1795.000 100.000 80.660
1796.000 100.000 80.750
1797.000 100.000 80.720
1798.000 100.000 80.500
1799.000 100.000 80.750
1800.000 100.000 80.870
1801.000 100.000 80.770
1802.000 100.000 80.490
1803.000 100.000 80.610
1804.000 100.000 80.240
1805.000 100.000 80.370
1806.000 100.000 80.460
1807.000 100.000 80.130
1808.000 100.000 80.740
1809.000 100.000 80.550
1810.000 100.000 80.820
1811.000 100.000 80.450
1812.000 100.000 80.610
1813.000 100.000 80.640
1814.000 100.000 80.630
1815.000 100.000 80.550
1816.000 100.000 80.460
1817.000 100.000 80.470
1818.000 100.000 80.610
1819.000 100.000 80.340
1820.000 100.000 80.660
1821.000 100.000 80.650
1822.000 100.000 80.780
1823.000 100.000 80.460
1824.000 100.000 80.430
1825.000 100.000 80.610
1826.000 100.000 80.310
1827.000 100.000 80.120
1828.000 100.000 80.540
1829.000 100.000 80.460
1830.000 100.000 80.440
1831.000 100.000 80.320
1832.000 100.000 80.570
1833.000 100.000 80.240
1834.000 100.000 80.540
1835.000 100.000 80.690
1836.000 100.000 80.400
1837.000 100.000 80.450
1838.000 100.000 80.430
1839.000 100.000 80.390
1840.000 100.000 80.180
1841.000 100.000 80.470
1842.000 100.000 80.190
1843.000 100.000 80.470
1844.000 100.000 80.280
1845.000 100.000 80.470
1846.000 100.000 80.430
1847.000 100.000 80.500
1848.000 100.000 80.400
1849.000 100.000 80.450
1850.000 100.000 80.400
1851.000 100.000 80.400
1852.000 100.000 80.170
1853.000 100.000 80.390
1854.000 100.000 80.380
1855.000 100.000 80.660
1856.000 100.000 80.540
1857.000 100.000 80.180
1858.000 100.000 80.520
1859.000 100.000 80.480
1860.000 100.000 80.340
1861.000 100.000 80.560
1862.000 100.000 80.440
1863.000 100.000 80.640
1864.000 100.000 80.430
1865.000 100.000 80.640
1866.000 100.000 80.530
1867.000 100.000 80.610
1868.000 100.000 80.190
1869.000 100.000 80.390
1870.000 100.000 80.570
1871.000 100.000 80.660
1872.000 100.000 80.290
1873.000 100.000 80.570
1874.000 100.000 80.120
1875.000 100.000 80.620
1876.000 100.000 80.560
1877.000 100.000 80.830
1878.000 100.000 80.760
1879.000 100.000 80.610
1880.000 100.000 80.840
1881.000 100.000 80.610
1882.000 100.000 80.620
1883.000 100.000 80.480
1884.000 100.000 80.510
1885.000 100.000 80.480
1886.000 100.000 80.590
1887.000 100.000 80.400
1888.000 100.000 80.490
1889.000 100.000 80.820
1890.000 100.000 80.550
1891.000 100.000 80.690
1892.000 100.000 80.560
1893.000 100.000 80.640
1894.000 100.000 80.650
1895.000 100.000 80.550
1896.000 100.000 80.360
1897.000 100.000 80.670
1898.000 100.000 80.620
1899.000 100.000 80.620
1900.000 100.000 80.510
1901.000 100.000 80.750
1902.000 100.000 80.780
1903.000 100.000 80.820
1904.000 100.000 80.710
1905.000 100.000 80.600
1906.000 100.000 80.590
1907.000 100.000 80.770
1908.000 100.000 80.560
1909.000 100.000 80.610
1910.000 100.000 80.460
1911.000 100.000 80.770
1912.000 100.000 80.430
1913.000 100.000 80.560
1914.000 100.000 80.530
1915.000 100.000 80.620
1916.000 100.000 80.690
1917.000 100.000 80.570
1918.000 100.000 80.400
1919.000 100.000 80.610
1920.000 100.000 80.560
1921.000 100.000 80.520
1922.000 100.000 80.580
1923.000 100.000 80.440
1924.000 100.000 80.650
1925.000 100.000 80.700
1926.000 100.000 80.600
1927.000 100.000 80.550
1928.000 100.000 80.270
1929.000 100.000 80.690
1930.000 100.000 80.700
1931.000 100.000 80.350
1932.000 100.000 80.540
1933.000 100.000 80.550
1934.000 100.000 80.610
1935.000 100.000 80.490
1936.000 100.000 80.800
1937.000 100.000 80.670
1938.000 100.000 80.700
1939.000 100.000 80.510
1940.000 100.000 80.430
1941.000 100.000 80.550
1942.000 100.000 80.460
1943.000 100.000 80.590
1944.000 100.000 80.580
1945.000 100.000 80.440
1946.000 100.000 80.560
1947.000 100.000 80.530
1948.000 100.000 80.600
1949.000 100.000 80.600
1950.000 100.000 80.250
1951.000 100.000 80.330
1952.000 100.000 80.450
1953.000 100.000 80.300
1954.000 100.000 80.770
1955.000 100.000 80.410
1956.000 100.000 80.260
1957.000 100.000 80.320
1958.000 100.000 80.480
1959.000 100.000 80.300
1960.000 100.000 80.450
1961.000 100.000 80.270
1962.000 100.000 80.440
1963.000 100.000 80.430
1964.000 100.000 80.410
1965.000 100.000 80.450
1966.000 100.000 80.660
1967.000 100.000 80.400
1968.000 100.000 80.380
1969.000 100.000 80.360
1970.000 100.000 80.500
1971.000 100.000 80.330
1972.000 100.000 80.440
1973.000 100.000 80.280
1974.000 100.000 80.240
1975.000 100.000 80.060
1976.000 100.000 80.420
1977.000 100.000 80.410
1978.000 100.000 80.690
1979.000 100.000 80.260
1980.000 100.000 80.620
1981.000 100.000 80.260
1982.000 100.000 80.540
1983.000 100.000 80.620
1984.000 100.000 80.510
1985.000 100.000 80.470
1986.000 100.000 80.510
1987.000 100.000 80.180
1988.000 100.000 80.470
1989.000 100.000 80.360
1990.000 100.000 80.610
1991.000 100.000 80.340
1992.000 100.000 80.470
1993.000 100.000 80.270
1994.000 100.000 80.410
1995.000 100.000 80.570
1996.000 100.000 80.580
1997.000 100.000 80.250
1998.000 100.000 80.420
1999.000 100.000 80.630
2000.000 100.000 80.440
2001.000 100.000 80.360
2002.000 100.000 80.550
2003.000 100.000 80.430
2004.000 100.000 80.510
2005.000 100.000 80.420
2006.000 100.000 80.330
2007.000 100.000 80.170
2008.000 100.000 80.540
2009.000 100.000 80.400
2010.000 100.000 80.530
2011.000 100.000 80.620
2012.000 100.000 80.430
2013.000 100.000 80.330
2014.000 100.000 80.390
2015.000 100.000 80.400
2016.000 100.000 80.710
2017.000 100.000 80.500
2018.000 100.000 80.430
2019.000 100.000 80.540
2020.000 100.000 80.530
2021.000 100.000 80.280
2022.000 100.000 80.470
2023.000 100.000 80.460
2024.000 100.000 80.370
2025.000 100.000 80.590
2026.000 100.000 80.670
2027.000 100.000 80.600
2028.000 100.000 80.630
2029.000 100.000 80.580
2030.000 100.000 80.600
2031.000 100.000 80.280
2032.000 100.000 80.780
2033.000 100.000 80.520
2034.000 100.000 80.730
2035.000 100.000 80.660
2036.000 100.000 80.820
2037.000 100.000 80.820
2038.000 100.000 80.620
2039.000 100.000 80.530
2040.000 100.000 80.460
2041.000 100.000 80.560
2042.000 100.000 80.710
2043.000 100.000 80.430
2044.000 100.000 80.310
2045.000 100.000 80.510
2046.000 100.000 80.790
2047.000 100.000 80.490
2048.000 100.000 80.500
2049.000 100.000 80.490
2050.000 100.000 80.290
2051.000 100.000 80.640
2052.000 100.000 80.340
2053.000 100.000 80.540
2054.000 100.000 80.580
2055.000 100.000 80.290
2056.000 100.000 80.130
2057.000 100.000 80.120
2058.000 100.000 80.250
2059.000 100.000 80.460
2060.000 100.000 80.280
2061.000 100.000 80.420
2062.000 100.000 80.440
2063.000 100.000 80.570
2064.000 100.000 80.770
2065.000 100.000 80.720
2066.000 100.000 80.680
2067.000 100.000 80.590
2068.000 100.000 80.680
2069.000 100.000 80.530
2070.000 100.000 80.620
2071.000 100.000 80.660
2072.000 100.000 80.660
2073.000 100.000 80.330
2074.000 100.000 80.620
2075.000 100.000 80.650
2076.000 100.000 80.330
2077.000 100.000 80.540
2078.000 100.000 80.410
2079.000 100.000 80.650
2080.000 100.000 80.600
2081.000 100.000 80.440
2082.000 100.000 80.720
2083.000 100.000 80.480
2084.000 100.000 80.590
2085.000 100.000 80.360
2086.000 100.000 80.710
2087.000 100.000 80.640
2088.000 100.000 80.740
2089.000 100.000 80.560
2090.000 100.000 80.590
2091.000 100.000 80.630
2092.000 100.000 80.440
2093.000 100.000 80.290
2094.000 100.000 80.520
2095.000 100.000 80.530
2096.000 100.000 80.390
2097.000 100.000 80.430
2098.000 100.000 80.460
2099.000 100.000 80.300
2100.000 100.000 80.460
2101.000 100.000 80.410
2102.000 100.000 80.470
2103.000 100.000 80.460
2104.000 100.000 80.160
2105.000 100.000 80.260
2106.000 100.000 80.500
2107.000 100.000 80.460
2108.000 100.000 80.180
2109.000 100.000 80.500
2110.000 100.000 80.430
2111.000 100.000 80.330
2112.000 100.000 80.540
2113.000 100.000 80.450
2114.000 100.000 80.400
2115.000 100.000 80.420
2116.000 100.000 80.250
2117.000 100.000 80.390
2118.000 100.000 80.300
2119.000 100.000 80.250
2120.000 100.000 80.400
2121.000 100.000 79.950
2122.000 100.000 80.310
2123.000 100.000 80.450
2124.000 100.000 80.520
2125.000 100.000 80.350
2126.000 100.000 80.370
2127.000 100.000 80.170
2128.000 100.000 80.260
2129.000 100.000 80.160
2130.000 100.000 80.160
2131.000 100.000 80.280
2132.000 100.000 80.530
2133.000 100.000 80.350
2134.000 100.000 80.200
2135.000 100.000 80.420
2136.000 100.000 80.180
2137.000 100.000 80.240
2138.000 100.000 80.510
2139.000 100.000 80.590
2140.000 100.000 80.360
2141.000 100.000 80.450
2142.000 100.000 80.510
2143.000 100.000 80.460
2144.000 100.000 80.490
2145.000 100.000 80.520
2146.000 100.000 80.440
2147.000 100.000 80.360
2148.000 100.000 80.090
2149.000 100.000 80.220
2150.000 100.000 80.480
2151.000 100.000 80.180
2152.000 100.000 80.030
2153.000 100.000 80.240
2154.000 100.000 80.360
2155.000 100.000 80.040
2156.000 100.000 80.300
2157.000 100.000 80.140
2158.000 100.000 80.360
2159.000 100.000 80.410
2160.000 100.000 80.270
2161.000 100.000 80.280
2162.000 100.000 80.330
2163.000 100.000 80.210
2164.000 100.000 80.200
2165.000 100.000 80.320
2166.000 100.000 80.370
2167.000 100.000 80.060
2168.000 100.000 80.140
2169.000 100.000 80.400
2170.000 100.000 80.330
2171.000 100.000 80.600
2172.000 100.000 80.330
2173.000 100.000 80.700
2174.000 100.000 80.490
2175.000 100.000 80.260
2176.000 100.000 80.320
2177.000 100.000 80.580
2178.000 100.000 80.510
2179.000 100.000 80.590
2180.000 100.000 80.380
2181.000 100.000 80.230
2182.000 100.000 80.420
2183.000 100.000 80.460
2184.000 100.000 80.510
2185.000 100.000 80.510
2186.000 100.000 80.860
2187.000 100.000 80.400
2188.000 100.000 80.610
2189.000 100.000 80.450
2190.000 100.000 80.450
2191.000 100.000 80.160
2192.000 100.000 80.400
2193.000 100.000 80.530
2194.000 100.000 80.430
2195.000 100.000 80.550
2196.000 100.000 80.660
2197.000 100.000 80.530
2198.000 100.000 80.530
2199.000 100.000 80.500
2200.000 100.000 80.360
2201.000 100.000 80.210
2202.000 100.000 80.670
2203.000 100.000 80.350
2204.000 100.000 80.100
2205.000 100.000 80.200
2206.000 100.000 80.410
2207.000 100.000 80.360
2208.000 100.000 80.480
2209.000 100.000 80.540
2210.000 100.000 80.260
2211.000 100.000 80.420
2212.000 100.000 80.470
2213.000 100.000 80.810
2214.000 100.000 80.510
2215.000 100.000 80.350
2216.000 100.000 80.350
2217.000 100.000 80.680
2218.000 100.000 80.700
2219.000 100.000 80.650
2220.000 100.000 80.630
2221.000 100.000 80.440
2222.000 100.000 80.530
2223.000 100.000 80.660
2224.000 100.000 80.270
2225.000 100.000 80.630
2226.000 100.000 80.330
2227.000 100.000 80.590
2228.000 100.000 80.510
2229.000 100.000 80.410
2230.000 100.000 80.280
2231.000 100.000 80.370
2232.000 100.000 80.600
2233.000 100.000 80.540
2234.000 100.000 80.500
2235.000 100.000 80.430
2236.000 100.000 80.360
2237.000 100.000 80.380
2238.000 100.000 80.610
2239.000 100.000 80.550
2240.000 100.000 80.540
2241.000 100.000 80.490
2242.000 100.000 80.620
2243.000 100.000 80.510
2244.000 100.000 80.510
2245.000 100.000 80.390
2246.000 100.000 80.270
2247.000 100.000 80.610
2248.000 100.000 80.020
2249.000 100.000 80.520
2250.000 100.000 80.520
2251.000 100.000 80.220
2252.000 100.000 80.820
2253.000 100.000 80.840
2254.000 100.000 80.170
2255.000 100.000 80.340
2256.000 100.000 80.620
2257.000 100.000 80.610
2258.000 100.000 80.430
2259.000 100.000 80.620
2260.000 100.000 80.460
2261.000 100.000 80.720
2262.000 100.000 80.560
2263.000 100.000 80.410
2264.000 100.000 80.700
2265.000 100.000 80.760
2266.000 100.000 80.470
2267.000 100.000 80.670
2268.000 100.000 80.890
2269.000 100.000 80.280
2270.000 100.000 80.740
2271.000 100.000 80.850
2272.000 100.000 80.470
2273.000 100.000 80.400
2274.000 100.000 80.540
2275.000 100.000 80.350
2276.000 100.000 80.620
2277.000 100.000 80.680
2278.000 100.000 80.490
2279.000 100.000 80.460
2280.000 100.000 80.390
2281.000 100.000 80.660
2282.000 100.000 80.650
2283.000 100.000 80.690
2284.000 100.000 80.670
2285.000 100.000 80.720
2286.000 100.000 80.640
2287.000 100.000 80.580
2288.000 100.000 80.660
2289.000 100.000 80.610
2290.000 100.000 80.720
2291.000 100.000 80.430
2292.000 100.000 80.460
2293.000 100.000 80.720
2294.000 100.000 80.720
2295.000 100.000 80.610
2296.000 100.000 80.500
2297.000 100.000 80.240
2298.000 100.000 80.700
2299.000 100.000 80.590
2300.000 100.000 80.550
2301.000 100.000 80.680
2302.000 100.000 80.470
2303.000 100.000 80.670
2304.000 100.000 80.490
2305.000 100.000 80.420
2306.000 100.000 80.620
2307.000 100.000 80.630
2308.000 100.000 80.680
2309.000 100.000 80.430
2310.000 100.000 80.740
2311.000 100.000 80.660
2312.000 100.000 80.510
2313.000 100.000 80.510
2314.000 100.000 80.450
2315.000 100.000 80.370
2316.000 100.000 80.480
2317.000 100.000 80.720
2318.000 100.000 80.730
2319.000 100.000 80.720
2320.000 100.000 80.640
2321.000 100.000 80.390
2322.000 100.000 80.490
2323.000 100.000 80.570
2324.000 100.000 80.560
2325.000 100.000 80.370
2326.000 100.000 80.540
2327.000 100.000 80.450
2328.000 100.000 80.750
2329.000 100.000 80.590
2330.000 100.000 80.400
2331.000 100.000 80.750
2332.000 100.000 80.450
2333.000 100.000 80.680
2334.000 100.000 80.570
2335.000 100.000 80.400
2336.000 100.000 80.350
2337.000 100.000 80.720
2338.000 100.000 80.440
2339.000 100.000 80.430
2340.000 100.000 80.550
2341.000 100.000 80.790
2342.000 100.000 80.610
2343.000 100.000 80.710
2344.000 100.000 80.690
2345.000 100.000 80.560
2346.000 100.000 80.860
2347.000 100.000 80.630
2348.000 100.000 80.670
2349.000 100.000 80.610
2350.000 100.000 80.520
2351.000 100.000 80.370
2352.000 100.000 80.390
2353.000 100.000 80.480
2354.000 100.000 80.690
2355.000 100.000 80.510
2356.000 100.000 80.570
2357.000 100.000 80.660
2358.000 100.000 80.610
2359.000 100.000 80.380
2360.000 100.000 80.310
2361.000 100.000 80.450
2362.000 100.000 80.430
2363.000 100.000 80.490
2364.000 100.000 80.670
2365.000 100.000 80.400
2366.000 100.000 80.740
2367.000 100.000 80.510
2368.000 100.000 80.620
2369.000 100.000 80.290
2370.000 100.000 80.200
2371.000 100.000 80.450
2372.000 100.000 80.370
2373.000 100.000 80.700
2374.000 100.000 80.340
2375.000 100.000 80.590
2376.000 100.000 80.560
2377.000 100.000 80.510
2378.000 100.000 80.490
2379.000 100.000 80.420
2380.000 100.000 80.590
2381.000 100.000 80.710
2382.000 100.000 80.720
2383.000 100.000 80.440
2384.000 100.000 80.750
2385.000 100.000 80.550
2386.000 100.000 80.640
2387.000 100.000 80.560
2388.000 100.000 80.560
2389.000 100.000 80.640
2390.000 100.000 80.670
2391.000 100.000 80.540
2392.000 100.000 80.350
2393.000 100.000 80.270
2394.000 100.000 80.540
2395.000 100.000 80.460
2396.000 100.000 80.490
2397.000 100.000 80.300
2398.000 100.000 80.530
2399.000 100.000 80.600
2400.000 100.000 80.650
2401.000 100.000 80.300
2402.000 100.000 80.570
2403.000 100.000 80.430
2404.000 100.000 80.640
2405.000 100.000 80.800
2406.000 100.000 80.580
2407.000 100.000 80.380
2408.000 100.000 80.380
2409.000 100.000 80.400
2410.000 100.000 80.300
2411.000 100.000 80.460
2412.000 100.000 80.490
2413.000 100.000 80.720
2414.000 100.000 80.710
2415.000 100.000 80.550
2416.000 100.000 80.520
2417.000 100.000 80.800
2418.000 100.000 80.920
2419.000 100.000 80.710
2420.000 100.000 80.380
2421.000 100.000 80.280
2422.000 100.000 80.590
2423.000 100.000 80.510
2424.000 100.000 80.420
2425.000 100.000 80.550
2426.000 100.000 80.530
2427.000 100.000 80.600
2428.000 100.000 80.360
2429.000 100.000 80.480
2430.000 100.000 80.420
2431.000 100.000 80.490
2432.000 100.000 80.680
2433.000 100.000 80.180
2434.000 100.000 80.580
2435.000 100.000 80.760
2436.000 100.000 80.560
2437.000 100.000 80.690
2438.000 100.000 80.590
2439.000 100.000 80.610
2440.000 100.000 80.450
2441.000 100.000 80.570
2442.000 100.000 80.340
2443.000 100.000 80.620
2444.000 100.000 80.580
2445.000 100.000 80.540
2446.000 100.000 80.330
2447.000 100.000 80.430
2448.000 100.000 80.480
2449.000 100.000 80.550
2450.000 100.000 80.690
2451.000 100.000 80.660
2452.000 100.000 80.490
2453.000 100.000 80.390
2454.000 100.000 80.470
2455.000 100.000 80.540
2456.000 100.000 80.400
2457.000 100.000 80.450
2458.000 100.000 80.410
2459.000 100.000 80.700
2460.000 100.000 80.740
2461.000 100.000 80.490
2462.000 100.000 80.550
2463.000 100.000 80.470
2464.000 100.000 80.630
2465.000 100.000 80.540
2466.000 100.000 80.260
2467.000 100.000 80.470
2468.000 100.000 80.580
2469.000 100.000 80.340
2470.000 100.000 80.460
2471.000 100.000 80.780
2472.000 100.000 80.360
2473.000 100.000 80.670
2474.000 100.000 80.680
2475.000 100.000 80.410
2476.000 100.000 80.530
2477.000 100.000 80.800
2478.000 100.000 80.620
2479.000 100.000 80.340
2480.000 100.000 80.540
2481.000 100.000 80.360
2482.000 100.000 80.440
2483.000 100.000 80.430
2484.000 100.000 80.350
2485.000 100.000 80.490
2486.000 100.000 80.630
2487.000 100.000 80.630
2488.000 100.000 80.600
2489.000 100.000 80.310
2490.000 100.000 80.580
2491.000 100.000 80.580
2492.000 100.000 80.450
2493.000 100.000 80.340
2494.000 100.000 80.350
2495.000 100.000 80.550
2496.000 100.000 80.570
2497.000 100.000 80.620
2498.000 100.000 80.720
2499.000 100.000 80.760
2500.000 100.000 80.530
2501.000 100.000 80.640
2502.000 100.000 80.780
2503.000 100.000 80.540
2504.000 100.000 80.740
2505.000 100.000 80.660
2506.000 100.000 80.580
2507.000 100.000 80.690
2508.000 100.000 80.630
2509.000 100.000 80.590
2510.000 100.000 80.590
2511.000 100.000 80.650
2512.000 100.000 80.730
2513.000 100.000 80.280
2514.000 100.000 80.590
2515.000 100.000 80.770
2516.000 100.000 80.650
2517.000 100.000 80.530
2518.000 100.000 80.530
2519.000 100.000 80.710
2520.000 100.000 80.780
2521.000 100.000 80.660
2522.000 100.000 80.700
2523.000 100.000 81.000
2524.000 100.000 80.590
2525.000 100.000 80.860
2526.000 100.000 80.740
2527.000 100.000 80.760
2528.000 100.000 80.580
2529.000 100.000 80.490
2530.000 100.000 80.770
2531.000 100.000 80.580
2532.000 100.000 80.830
2533.000 100.000 80.560
2534.000 100.000 80.610
2535.000 100.000 80.680
2536.000 100.000 80.420
2537.000 100.000 80.570
2538.000 100.000 80.680
2539.000 100.000 80.900
2540.000 100.000 80.510
2541.000 100.000 80.750
2542.000 100.000 80.630
2543.000 100.000 80.660
2544.000 100.000 80.630
2545.000 100.000 80.850
2546.000 100.000 80.580
2547.000 100.000 80.350
2548.000 100.000 80.650
2549.000 100.000 80.360
2550.000 100.000 80.700
2551.000 100.000 80.720
2552.000 100.000 80.590
2553.000 100.000 80.590
2554.000 100.000 80.400
2555.000 100.000 80.410
2556.000 100.000 80.730
2557.000 100.000 80.590
2558.000 100.000 80.590
2559.000 100.000 80.710
2560.000 100.000 80.300
2561.000 100.000 80.410
2562.000 100.000 80.360
2563.000 100.000 80.550
2564.000 100.000 80.760
2565.000 100.000 80.550
2566.000 100.000 80.350
2567.000 100.000 80.680
2568.000 100.000 80.790
2569.000 100.000 80.610
2570.000 100.000 80.450
2571.000 100.000 80.810
2572.000 100.000 80.860
2573.000 100.000 80.740
2574.000 100.000 80.440
2575.000 100.000 80.510
2576.000 100.000 80.380
2577.000 100.000 80.880
2578.000 100.000 80.450
2579.000 100.000 80.570
2580.000 100.000 80.560
2581.000 100.000 80.390
2582.000 100.000 80.370
2583.000 100.000 80.790
2584.000 100.000 80.730
2585.000 100.000 80.120
2586.000 100.000 80.610
2587.000 100.000 80.830
2588.000 100.000 80.630
2589.000 100.000 80.560
2590.000 100.000 80.630
2591.000 100.000 80.620
2592.000 100.000 80.640
2593.000 100.000 80.590
2594.000 100.000 80.640
2595.000 100.000 80.540
2596.000 100.000 80.590
2597.000 100.000 80.290
2598.000 100.000 80.750
2599.000 100.000 80.660
2600.000 100.000 81.070
2601.000 100.000 80.740
2602.000 100.000 81.060
2603.000 100.000 80.570
2604.000 100.000 80.870
2605.000 100.000 80.710
2606.000 100.000 80.690
2607.000 100.000 80.630
2608.000 100.000 80.500
2609.000 100.000 80.570
2610.000 100.000 80.600
2611.000 100.000 80.720
2612.000 100.000 80.660
2613.000 100.000 80.590
2614.000 100.000 80.520
2615.000 100.000 80.540
2616.000 100.000 80.790
2617.000 100.000 80.720
2618.000 100.000 80.740
2619.000 100.000 80.920
2620.000 100.000 80.430
2621.000 100.000 80.630
2622.000 100.000 80.390
2623.000 100.000 80.530
2624.000 100.000 80.650
2625.000 100.000 80.660
2626.000 100.000 80.620
2627.000 100.000 80.620
2628.000 100.000 80.550
2629.000 100.000 80.480
2630.000 100.000 80.500
2631.000 100.000 80.680
2632.000 100.000 80.740
2633.000 100.000 80.510
2634.000 100.000 80.550
2635.000 100.000 80.520
2636.000 100.000 80.140
2637.000 100.000 80.530
2638.000 100.000 80.560
2639.000 100.000 80.200
2640.000 100.000 80.610
2641.000 100.000 80.650
2642.000 100.000 80.490
2643.000 100.000 80.370
2644.000 100.000 80.310
2645.000 100.000 80.560
2646.000 100.000 80.560
2647.000 100.000 80.750
2648.000 100.000 80.730
2649.000 100.000 80.740
2650.000 100.000 81.020
2651.000 100.000 80.470
2652.000 100.000 80.670
2653.000 100.000 80.640
2654.000 100.000 80.520
2655.000 100.000 80.570
2656.000 100.000 80.740
2657.000 100.000 80.480
2658.000 100.000 80.260
2659.000 100.000 80.700
2660.000 100.000 80.440
2661.000 100.000 80.500
2662.000 100.000 80.520
2663.000 100.000 80.450
2664.000 100.000 80.570
2665.000 100.000 80.550
2666.000 100.000 80.250
2667.000 100.000 80.170
2668.000 100.000 80.640
2669.000 100.000 80.590
2670.000 100.000 80.770
2671.000 100.000 80.570
2672.000 100.000 80.660
2673.000 100.000 80.740
2674.000 100.000 80.670
2675.000 100.000 80.580
2676.000 100.000 80.530
2677.000 100.000 80.470
2678.000 100.000 80.700
2679.000 100.000 80.490
2680.000 100.000 80.520
2681.000 100.000 80.750
2682.000 100.000 80.590
2683.000 100.000 80.570
2684.000 100.000 80.460
2685.000 100.000 80.640
2686.000 100.000 80.570
2687.000 100.000 80.480
2688.000 100.000 80.600
2689.000 100.000 80.690
2690.000 100.000 80.430
2691.000 100.000 80.660
2692.000 100.000 80.430
2693.000 100.000 80.520
2694.000 100.000 80.490
2695.000 100.000 80.420
2696.000 100.000 80.640
2697.000 100.000 80.310
2698.000 100.000 80.320
2699.000 100.000 80.690
2700.000 100.000 80.480
2701.000 100.000 80.440
2702.000 100.000 80.580
2703.000 100.000 80.440
2704.000 100.000 80.250
2705.000 100.000 80.550
2706.000 100.000 80.620
2707.000 100.000 80.460
2708.000 100.000 80.570
2709.000 100.000 80.380
2710.000 100.000 80.580
2711.000 100.000 80.470
2712.000 100.000 80.310
2713.000 100.000 80.530
2714.000 100.000 80.540
2715.000 100.000 80.600
2716.000 100.000 80.530
2717.000 100.000 80.810
2718.000 100.000 80.480
2719.000 100.000 80.520
2720.000 100.000 80.500
2721.000 100.000 80.510
2722.000 100.000 80.580
2723.000 100.000 80.550
2724.000 100.000 80.880
2725.000 100.000 80.720
2726.000 100.000 80.750
2727.000 100.000 80.500
2728.000 100.000 80.650
2729.000 100.000 80.770
2730.000 100.000 80.430
2731.000 100.000 80.670
2732.000 100.000 80.460
2733.000 100.000 80.660
2734.000 100.000 80.610
2735.000 100.000 80.200
2736.000 100.000 80.620
2737.000 100.000 80.620
2738.000 100.000 80.550
2739.000 100.000 80.490
2740.000 100.000 80.580
2741.000 100.000 80.610
2742.000 100.000 80.560
2743.000 100.000 80.470
2744.000 100.000 80.550
2745.000 100.000 80.630
2746.000 100.000 80.440
2747.000 100.000 80.460
2748.000 100.000 80.450
2749.000 100.000 80.780
2750.000 100.000 80.520
2751.000 100.000 80.870
2752.000 100.000 80.730
2753.000 100.000 80.640
2754.000 100.000 80.510
2755.000 100.000 80.790
2756.000 100.000 80.500
2757.000 100.000 80.570
2758.000 100.000 80.460
2759.000 100.000 80.550
2760.000 100.000 80.300
2761.000 100.000 80.740
2762.000 100.000 80.730
2763.000 100.000 80.720
2764.000 100.000 80.420
2765.000 100.000 80.840
2766.000 100.000 80.480
2767.000 100.000 80.800
2768.000 100.000 80.410
2769.000 100.000 80.750
2770.000 100.000 80.400
2771.000 100.000 80.550
2772.000 100.000 80.550
2773.000 100.000 80.480
2774.000 100.000 80.510
2775.000 100.000 80.780
2776.000 100.000 80.530
2777.000 100.000 80.840
2778.000 100.000 80.510
2779.000 100.000 80.860
2780.000 100.000 80.560
2781.000 100.000 80.530
2782.000 100.000 80.540
2783.000 100.000 80.900
2784.000 100.000 80.640
2785.000 100.000 80.660
2786.000 100.000 80.530
2787.000 100.000 80.560
2788.000 100.000 80.480
2789.000 100.000 80.840
2790.000 100.000 80.790
2791.000 100.000 80.680
2792.000 100.000 80.310
2793.000 100.000 80.610
2794.000 100.000 80.440
2795.000 100.000 80.620
2796.000 100.000 80.520
2797.000 100.000 80.570
2798.000 100.000 80.690
2799.000 100.000 80.750
2800.000 100.000 80.290
2801.000 100.000 80.590
2802.000 100.000 80.570
2803.000 100.000 80.610
2804.000 100.000 80.570
2805.000 100.000 80.360
2806.000 100.000 80.600
2807.000 100.000 80.420
2808.000 100.000 80.380
2809.000 100.000 80.580
2810.000 100.000 80.400
2811.000 100.000 80.510
2812.000 100.000 80.670
2813.000 100.000 80.540
2814.000 100.000 80.420
2815.000 100.000 80.470
2816.000 100.000 80.580
2817.000 100.000 80.560
2818.000 100.000 80.670
2819.000 100.000 80.570
2820.000 100.000 80.620
2821.000 100.000 80.620
2822.000 100.000 80.320
2823.000 100.000 80.400
2824.000 100.000 80.690
2825.000 100.000 80.430
2826.000 100.000 80.650
2827.000 100.000 80.670
2828.000 100.000 80.560
2829.000 100.000 80.790
2830.000 100.000 80.500
2831.000 100.000 80.500
2832.000 100.000 80.890
2833.000 100.000 80.410
2834.000 100.000 80.530
2835.000 100.000 80.520
2836.000 100.000 80.670
2837.000 100.000 80.690
2838.000 100.000 80.580
2839.000 100.000 80.670
2840.000 100.000 80.320
2841.000 100.000 80.920
2842.000 100.000 80.620
2843.000 100.000 80.690
2844.000 100.000 80.490
2845.000 100.000 80.830
2846.000 100.000 80.620
2847.000 100.000 80.730
2848.000 100.000 80.270
2849.000 100.000 80.560
2850.000 100.000 80.480
2851.000 100.000 80.500
2852.000 100.000 80.510
2853.000 100.000 80.760
2854.000 100.000 80.590
2855.000 100.000 80.750
2856.000 100.000 80.530
2857.000 100.000 80.490
2858.000 100.000 80.300
2859.000 100.000 80.510
2860.000 100.000 80.700
2861.000 100.000 80.600
2862.000 100.000 80.290
2863.000 100.000 80.730
2864.000 100.000 80.490
2865.000 100.000 80.460
2866.000 100.000 80.500
2867.000 100.000 80.430
2868.000 100.000 80.450
2869.000 100.000 80.620
2870.000 100.000 80.400
2871.000 100.000 80.620
2872.000 100.000 80.170
2873.000 100.000 80.390
2874.000 100.000 80.080
2875.000 100.000 80.490
2876.000 100.000 80.510
2877.000 100.000 80.600
2878.000 100.000 80.420
2879.000 100.000 80.460
2880.000 100.000 80.590
2881.000 100.000 80.610
2882.000 100.000 80.510
2883.000 100.000 80.660
2884.000 100.000 80.720
2885.000 100.000 80.530
2886.000 100.000 80.390
2887.000 100.000 80.540
2888.000 100.000 80.610
2889.000 100.000 80.400
2890.000 100.000 80.680
2891.000 100.000 80.500
2892.000 100.000 80.670
2893.000 100.000 80.510
2894.000 100.000 80.340
2895.000 100.000 80.460
2896.000 100.000 80.330
2897.000 100.000 80.530
2898.000 100.000 80.750
2899.000 100.000 80.560
2900.000 100.000 80.450
2901.000 100.000 80.430
2902.000 100.000 80.480
2903.000 100.000 80.400
2904.000 100.000 80.590
2905.000 100.000 80.220
2906.000 100.000 80.480
2907.000 100.000 80.510
2908.000 100.000 80.370
2909.000 100.000 80.460
2910.000 100.000 80.620
2911.000 100.000 80.610
2912.000 100.000 80.570
2913.000 100.000 80.390
2914.000 100.000 80.570
2915.000 100.000 80.450
2916.000 100.000 80.520
2917.000 100.000 80.580
2918.000 100.000 80.610
2919.000 100.000 80.750
2920.000 100.000 80.770
2921.000 100.000 80.540
2922.000 100.000 80.510
2923.000 100.000 80.450
2924.000 100.000 80.680
2925.000 100.000 80.730
2926.000 100.000 80.700
2927.000 100.000 80.510
2928.000 100.000 80.340
2929.000 100.000 80.750
2930.000 100.000 80.400
2931.000 100.000 80.600
2932.000 100.000 80.650
2933.000 100.000 80.630
2934.000 100.000 80.460
2935.000 100.000 80.610
2936.000 100.000 80.380
2937.000 100.000 80.680
2938.000 100.000 80.580
2939.000 100.000 80.710
2940.000 100.000 80.670
2941.000 100.000 80.680
2942.000 100.000 80.730
2943.000 100.000 80.500
2944.000 100.000 80.650
2945.000 100.000 80.710
2946.000 100.000 80.660
2947.000 100.000 80.660
2948.000 100.000 80.520
2949.000 100.000 80.820
2950.000 100.000 80.790
2951.000 100.000 80.590
2952.000 100.000 80.520
2953.000 100.000 80.440
2954.000 100.000 80.980
2955.000 100.000 80.720
2956.000 100.000 80.440
2957.000 100.000 80.600
2958.000 100.000 80.200
2959.000 100.000 80.600
2960.000 100.000 80.500
2961.000 100.000 80.480
2962.000 100.000 80.390
2963.000 100.000 80.700
2964.000 100.000 80.650
2965.000 100.000 80.510
2966.000 100.000 80.740
2967.000 100.000 80.810
2968.000 100.000 80.330
2969.000 100.000 80.380
2970.000 100.000 80.500
2971.000 100.000 80.470
2972.000 100.000 80.390
2973.000 100.000 80.450
2974.000 100.000 80.380
2975.000 100.000 80.610
2976.000 100.000 80.630
2977.000 100.000 80.650
2978.000 100.000 80.520
2979.000 100.000 80.470
2980.000 100.000 80.690
2981.000 100.000 80.630
2982.000 100.000 80.650
2983.000 100.000 80.530
2984.000 100.000 80.390
2985.000 100.000 81.000
2986.000 100.000 80.750
2987.000 100.000 80.500
2988.000 100.000 80.560
2989.000 100.000 80.500
2990.000 100.000 80.570
2991.000 100.000 80.600
2992.000 100.000 80.580
2993.000 100.000 80.390
2994.000 100.000 80.510
2995.000 100.000 80.820
2996.000 100.000 80.380
2997.000 100.000 80.660
2998.000 100.000 80.750
2999.000 100.000 80.750
3000.000 100.000 80.770
3001.000 100.000 80.670
3002.000 100.000 80.600
3003.000 100.000 80.650
3004.000 100.000 80.610
3005.000 100.000 80.380
3006.000 100.000 80.410
3007.000 100.000 80.610
3008.000 100.000 80.440
3009.000 100.000 80.590
3010.000 100.000 80.620
3011.000 100.000 80.500
3012.000 100.000 80.350
3013.000 100.000 80.460
3014.000 100.000 80.660
3015.000 100.000 80.290
3016.000 100.000 80.530
3017.000 100.000 80.610
3018.000 100.000 80.640
3019.000 100.000 80.580
3020.000 100.000 80.500
3021.000 100.000 80.620
3022.000 100.000 80.460
3023.000 100.000 80.500
3024.000 100.000 80.650
3025.000 100.000 80.420
3026.000 100.000 80.440
3027.000 100.000 80.500
3028.000 100.000 80.500
3029.000 100.000 80.490
3030.000 100.000 80.370
3031.000 100.000 80.630
3032.000 100.000 80.400
3033.000 100.000 80.470
3034.000 100.000 80.540
3035.000 100.000 80.310
3036.000 100.000 80.560
3037.000 100.000 80.380
3038.000 100.000 80.560
3039.000 100.000 80.510
3040.000 100.000 80.400
3041.000 100.000 80.490
3042.000 100.000 80.530
3043.000 100.000 80.720
3044.000 100.000 80.620
3045.000 100.000 80.530
3046.000 100.000 80.610
3047.000 100.000 80.590
3048.000 100.000 80.360
3049.000 100.000 80.520
3050.000 100.000 80.410
3051.000 100.000 80.270
3052.000 100.000 80.580
3053.000 100.000 80.260
3054.000 100.000 80.410
3055.000 100.000 80.460
3056.000 100.000 80.460
3057.000 100.000 80.500
3058.000 100.000 80.450
3059.000 100.000 80.640
3060.000 100.000 80.340
3061.000 100.000 80.420
3062.000 100.000 80.370
3063.000 100.000 80.290
3064.000 100.000 80.510
3065.000 100.000 80.710
3066.000 100.000 80.710
3067.000 100.000 80.450
3068.000 100.000 80.340
3069.000 100.000 80.390
3070.000 100.000 80.620
3071.000 100.000 80.620
3072.000 100.000 80.480
3073.000 100.000 80.750
3074.000 100.000 80.630
3075.000 100.000 80.920
3076.000 100.000 80.680
3077.000 100.000 80.770
3078.000 100.000 80.510
3079.000 100.000 80.900
3080.000 100.000 80.570
3081.000 100.000 80.380
3082.000 100.000 80.460
3083.000 100.000 80.430
3084.000 100.000 80.580
3085.000 100.000 80.810
3086.000 100.000 80.500
3087.000 100.000 80.550
3088.000 100.000 80.490
3089.000 100.000 80.580
3090.000 100.000 80.570
3091.000 100.000 80.640
3092.000 100.000 80.780
3093.000 100.000 80.780
3094.000 100.000 80.570
3095.000 100.000 80.510
3096.000 100.000 80.150
3097.000 100.000 80.640
3098.000 100.000 80.440
3099.000 100.000 80.500
3100.000 100.000 80.160
3101.000 100.000 80.390
3102.000 100.000 80.490
3103.000 100.000 80.520
3104.000 100.000 80.470
3105.000 100.000 80.550
3106.000 100.000 80.760
3107.000 100.000 80.560
3108.000 100.000 80.180
3109.000 100.000 80.390
3110.000 100.000 80.670
3111.000 100.000 80.470
3112.000 100.000 80.620
3113.000 100.000 80.330
3114.000 100.000 80.440
3115.000 100.000 80.500
3116.000 100.000 80.410
3117.000 100.000 80.610
3118.000 100.000 80.570
3119.000 100.000 80.500
3120.000 100.000 80.520
3121.000 100.000 80.370
3122.000 100.000 80.610
3123.000 100.000 80.130
3124.000 100.000 80.330
3125.000 100.000 80.410
3126.000 100.000 80.500
3127.000 100.000 80.560
3128.000 100.000 80.780
3129.000 100.000 80.660
3130.000 100.000 80.610
3131.000 100.000 80.450
3132.000 100.000 80.340
3133.000 100.000 80.250
3134.000 100.000 80.440
3135.000 100.000 80.630
3136.000 100.000 80.490
3137.000 100.000 80.260
3138.000 100.000 80.510
3139.000 100.000 80.350
3140.000 100.000 80.370
3141.000 100.000 80.490
3142.000 100.000 80.420
3143.000 100.000 80.410
3144.000 100.000 80.810
3145.000 100.000 80.570
3146.000 100.000 80.780
3147.000 100.000 80.720
3148.000 100.000 80.550
3149.000 100.000 80.700
3150.000 100.000 80.640
3151.000 100.000 80.490
3152.000 100.000 80.390
3153.000 100.000 80.660
3154.000 100.000 80.290
3155.000 100.000 80.360
3156.000 100.000 80.450
3157.000 100.000 80.740
3158.000 100.000 80.670
3159.000 100.000 80.320
3160.000 100.000 80.570
3161.000 100.000 80.390
3162.000 100.000 80.790
3163.000 100.000 80.730
3164.000 100.000 80.570
3165.000 100.000 80.850
3166.000 100.000 80.390
3167.000 100.000 80.650
3168.000 100.000 80.540
3169.000 100.000 80.490
3170.000 100.000 80.720
3171.000 100.000 80.730
3172.000 100.000 80.700
3173.000 100.000 80.600
3174.000 100.000 80.690
3175.000 100.000 80.690
3176.000 100.000 80.520
3177.000 100.000 80.540
3178.000 100.000 80.640
3179.000 100.000 80.570
3180.000 100.000 80.540
3181.000 100.000 80.660
3182.000 100.000 80.890
3183.000 100.000 80.650
3184.000 100.000 80.500
3185.000 100.000 80.670
3186.000 100.000 80.710
3187.000 100.000 80.570
3188.000 100.000 80.530
3189.000 100.000 80.670
3190.000 100.000 80.620
3191.000 100.000 80.620
3192.000 100.000 80.660
3193.000 100.000 80.600
3194.000 100.000 80.630
3195.000 100.000 80.600
3196.000 100.000 80.470
3197.000 100.000 80.480
3198.000 100.000 80.960
3199.000 100.000 80.770
3200.000 100.000 80.790
3201.000 100.000 80.820
3202.000 100.000 80.790
3203.000 100.000 80.450
3204.000 100.000 80.690
3205.000 100.000 80.720
3206.000 100.000 80.630
3207.000 100.000 80.650
3208.000 100.000 80.380
3209.000 100.000 80.720
3210.000 100.000 80.730
3211.000 100.000 80.660
3212.000 100.000 80.420
3213.000 100.000 80.690
3214.000 100.000 80.610
3215.000 100.000 80.560
3216.000 100.000 80.580
3217.000 100.000 81.000
3218.000 100.000 80.560
3219.000 100.000 80.540
3220.000 100.000 80.540
3221.000 100.000 80.950
3222.000 100.000 80.810
3223.000 100.000 80.570
3224.000 100.000 80.600
3225.000 100.000 80.530
3226.000 100.000 80.740
3227.000 100.000 80.730
3228.000 100.000 80.580
3229.000 100.000 80.610
3230.000 100.000 80.790
3231.000 100.000 80.610
3232.000 100.000 80.440
3233.000 100.000 80.270
3234.000 100.000 80.390
3235.000 100.000 80.660
3236.000 100.000 80.850
3237.000 100.000 80.680
3238.000 100.000 80.620
3239.000 100.000 80.630
3240.000 100.000 80.480
3241.000 100.000 80.520
3242.000 100.000 80.630
3243.000 100.000 80.420
3244.000 100.000 80.650
3245.000 100.000 80.660
3246.000 100.000 80.630
3247.000 100.000 80.590
3248.000 100.000 80.660
3249.000 100.000 80.350
3250.000 100.000 80.650
3251.000 100.000 80.550
3252.000 100.000 80.650
3253.000 100.000 80.710
3254.000 100.000 80.380
3255.000 100.000 80.760
3256.000 100.000 80.710
3257.000 100.000 80.640
3258.000 100.000 80.500
3259.000 100.000 80.770
3260.000 100.000 80.830
3261.000 100.000 80.600
3262.000 100.000 80.740
3263.000 100.000 80.720
3264.000 100.000 80.680
3265.000 100.000 80.650
3266.000 100.000 80.450
3267.000 100.000 80.270
3268.000 100.000 80.510
3269.000 100.000 80.500
3270.000 100.000 80.750
3271.000 100.000 80.540
3272.000 100.000 80.990
3273.000 100.000 80.830
3274.000 100.000 80.880
3275.000 100.000 80.760
3276.000 100.000 80.770
3277.000 100.000 80.700
3278.000 100.000 80.630
3279.000 100.000 80.550
3280.000 100.000 80.730
3281.000 100.000 80.290
3282.000 100.000 80.580
3283.000 100.000 80.550
3284.000 100.000 80.580
3285.000 100.000 80.650
3286.000 100.000 80.660
3287.000 100.000 80.920
3288.000 100.000 80.630
3289.000 100.000 80.540
3290.000 100.000 80.570
3291.000 100.000 80.670
3292.000 100.000 80.600
3293.000 100.000 80.780
3294.000 100.000 80.680
3295.000 100.000 80.740
3296.000 100.000 80.750
3297.000 100.000 80.610
3298.000 100.000 80.740
3299.000 100.000 80.550
3300.000 100.000 80.500
3301.000 100.000 80.800
3302.000 100.000 80.920
3303.000 100.000 80.650
3304.000 100.000 80.540
3305.000 100.000 80.600
3306.000 100.000 80.760
3307.000 100.000 80.560
3308.000 100.000 80.670
3309.000 100.000 80.710
3310.000 100.000 80.610
3311.000 100.000 80.570
3312.000 100.000 80.570
3313.000 100.000 80.760
3314.000 100.000 80.420
3315.000 100.000 80.490
3316.000 100.000 80.580
3317.000 100.000 80.400
3318.000 100.000 80.530
3319.000 100.000 80.630
3320.000 100.000 80.590
3321.000 100.000 80.680
3322.000 100.000 80.370
3323.000 100.000 80.570
3324.000 100.000 80.390
3325.000 100.000 80.740
3326.000 100.000 80.520
3327.000 100.000 80.450
3328.000 100.000 80.410
3329.000 100.000 80.600
3330.000 100.000 80.410
3331.000 100.000 80.690
3332.000 100.000 80.690
3333.000 100.000 80.670
3334.000 100.000 80.620
3335.000 100.000 80.590
3336.000 100.000 80.360
3337.000 100.000 80.520
3338.000 100.000 80.590
3339.000 100.000 80.640
3340.000 100.000 80.550
3341.000 100.000 80.790
3342.000 100.000 80.490
3343.000 100.000 80.660
3344.000 100.000 80.790
3345.000 100.000 80.780
3346.000 100.000 80.790
3347.000 100.000 80.390
3348.000 100.000 80.590
3349.000 100.000 80.530
3350.000 100.000 80.690
3351.000 100.000 80.680
3352.000 100.000 80.740
3353.000 100.000 80.650
3354.000 100.000 80.460
3355.000 100.000 80.810
3356.000 100.000 80.730
3357.000 100.000 80.780
3358.000 100.000 80.630
3359.000 100.000 80.490
3360.000 100.000 80.650
3361.000 100.000 80.580
3362.000 100.000 80.410
3363.000 100.000 80.510
3364.000 100.000 80.540
3365.000 100.000 80.600
3366.000 100.000 80.460
3367.000 100.000 80.700
3368.000 100.000 80.360
3369.000 100.000 80.810
3370.000 100.000 80.690
3371.000 100.000 80.360
3372.000 100.000 80.300
3373.000 100.000 80.810
3374.000 100.000 80.770
3375.000 100.000 80.640
3376.000 100.000 80.760
3377.000 100.000 80.650
3378.000 100.000 80.590
3379.000 100.000 80.850
3380.000 100.000 80.530
3381.000 100.000 80.620
3382.000 100.000 80.630
3383.000 100.000 80.510
3384.000 100.000 80.730
3385.000 100.000 80.660
3386.000 100.000 80.510
3387.000 100.000 80.650
3388.000 100.000 80.590
3389.000 100.000 80.570
3390.000 100.000 80.760
3391.000 100.000 80.390
3392.000 100.000 80.540
3393.000 100.000 80.470
3394.000 100.000 80.360
3395.000 100.000 80.890
3396.000 100.000 80.560
3397.000 100.000 80.790
3398.000 100.000 80.850
3399.000 100.000 80.600
3400.000 100.000 80.730
3401.000 100.000 80.670
3402.000 100.000 80.440
3403.000 100.000 80.560
3404.000 100.000 80.570
3405.000 100.000 80.530
3406.000 100.000 80.530
3407.000 100.000 80.540
3408.000 100.000 80.530
3409.000 100.000 80.740
3410.000 100.000 80.530
3411.000 100.000 80.540
3412.000 100.000 80.340
3413.000 100.000 80.750
3414.000 100.000 80.480
3415.000 100.000 80.680
3416.000 100.000 80.740
3417.000 100.000 80.450
3418.000 100.000 80.710
3419.000 100.000 80.720
3420.000 100.000 80.900
3421.000 100.000 80.450
3422.000 100.000 80.570
3423.000 100.000 80.470
3424.000 100.000 80.720
3425.000 100.000 80.690
3426.000 100.000 80.600
3427.000 100.000 80.810
3428.000 100.000 80.350
3429.000 100.000 80.560
3430.000 100.000 80.720
3431.000 100.000 80.710
3432.000 100.000 80.480
3433.000 100.000 80.610
3434.000 100.000 80.610
3435.000 100.000 80.790
3436.000 100.000 80.570
3437.000 100.000 80.400
3438.000 100.000 80.530
3439.000 100.000 80.640
3440.000 100.000 80.510
3441.000 100.000 80.500
3442.000 100.000 80.740
3443.000 100.000 80.610
3444.000 100.000 80.740
3445.000 100.000 80.360
3446.000 100.000 80.790
3447.000 100.000 80.400
3448.000 100.000 80.470
3449.000 100.000 80.560
3450.000 100.000 80.770
3451.000 100.000 80.800
3452.000 100.000 80.480
3453.000 100.000 80.470
3454.000 100.000 80.780
3455.000 100.000 80.470
3456.000 100.000 80.650
3457.000 100.000 80.630
3458.000 100.000 80.650
3459.000 100.000 80.710
3460.000 100.000 80.510
3461.000 100.000 80.490
3462.000 100.000 80.620
3463.000 100.000 80.510
3464.000 100.000 80.420
3465.000 100.000 80.400
3466.000 100.000 80.710
3467.000 100.000 80.560
3468.000 100.000 80.750
3469.000 100.000 80.620
3470.000 100.000 80.670
3471.000 100.000 80.470
3472.000 100.000 80.590
3473.000 100.000 80.670
3474.000 100.000 80.560
3475.000 100.000 80.340
3476.000 100.000 80.260
3477.000 100.000 80.530
3478.000 100.000 80.520
3479.000 100.000 80.510
3480.000 100.000 80.620
3481.000 100.000 80.640
3482.000 100.000 80.470
3483.000 100.000 80.560
3484.000 100.000 80.830
3485.000 100.000 80.880
3486.000 100.000 80.790
3487.000 100.000 80.610
3488.000 100.000 80.730
3489.000 100.000 81.010
3490.000 100.000 80.660
3491.000 100.000 80.670
3492.000 100.000 80.630
3493.000 100.000 80.750
3494.000 100.000 80.900
3495.000 100.000 80.450
3496.000 100.000 80.740
3497.000 100.000 80.500
3498.000 100.000 80.430
3499.000 100.000 80.520
3500.000 100.000 80.530
3501.000 100.000 80.540
3502.000 100.000 80.640
3503.000 100.000 80.520
3504.000 100.000 80.520
3505.000 100.000 80.570
3506.000 100.000 80.470
3507.000 100.000 80.440
3508.000 100.000 80.510
3509.000 100.000 80.280
3510.000 100.000 80.540
3511.000 100.000 80.270
3512.000 100.000 80.190
3513.000 100.000 80.880
3514.000 100.000 80.560
3515.000 100.000 80.520
3516.000 100.000 80.610
3517.000 100.000 80.490
3518.000 100.000 80.600
3519.000 100.000 80.280
3520.000 100.000 80.380
3521.000 100.000 80.550
3522.000 100.000 80.650
3523.000 100.000 80.790
3524.000 100.000 80.590
3525.000 100.000 80.310
3526.000 100.000 80.310
3527.000 100.000 80.620
3528.000 100.000 80.660
3529.000 100.000 80.670
3530.000 100.000 80.550
3531.000 100.000 80.810
3532.000 100.000 80.490
3533.000 100.000 80.500
3534.000 100.000 80.800
3535.000 100.000 80.840
3536.000 100.000 80.720
3537.000 100.000 80.690
3538.000 100.000 80.820
3539.000 100.000 80.440
3540.000 100.000 80.520
3541.000 100.000 80.670
3542.000 100.000 80.540
3543.000 100.000 80.560
3544.000 100.000 80.510
3545.000 100.000 80.620
3546.000 100.000 80.690
3547.000 100.000 80.720
3548.000 100.000 80.870
3549.000 100.000 80.460
3550.000 100.000 80.570
3551.000 100.000 80.690
3552.000 100.000 80.660
3553.000 100.000 80.540
3554.000 100.000 80.690
3555.000 100.000 80.760
3556.000 100.000 80.610
3557.000 100.000 80.740
3558.000 100.000 80.490
3559.000 100.000 80.610
3560.000 100.000 80.540
3561.000 100.000 80.610
3562.000 100.000 80.550
3563.000 100.000 80.630
3564.000 100.000 80.690
3565.000 100.000 80.530
3566.000 100.000 80.580
3567.000 100.000 80.510
3568.000 100.000 80.610
3569.000 100.000 80.620
3570.000 100.000 80.570
3571.000 100.000 80.710
3572.000 100.000 80.620
3573.000 100.000 80.550
3574.000 100.000 80.340
3575.000 100.000 80.560
3576.000 100.000 80.680
3577.000 100.000 80.760
3578.000 100.000 80.410
3579.000 100.000 80.560
3580.000 100.000 80.360
3581.000 100.000 80.470
3582.000 100.000 80.630
3583.000 100.000 80.490
3584.000 100.000 80.710
3585.000 100.000 80.650
3586.000 100.000 80.300
3587.000 100.000 80.690
3588.000 100.000 80.440
3589.000 100.000 80.510
3590.000 100.000 80.650
3591.000 100.000 80.740
3592.000 100.000 80.740
3593.000 100.000 80.630
3594.000 100.000 80.680
3595.000 100.000 80.770
3596.000 100.000 80.770
3597.000 100.000 80.670
3598.000 100.000 80.770
3599.000 100.000 80.690
3600.000 100.000 80.510
3601.000 100.000 80.780
3602.000 100.000 80.580
3603.000 100.000 80.560
3604.000 100.000 80.500
3605.000 100.000 80.550
3606.000 100.000 80.680
3607.000 100.000 80.290
3608.000 100.000 80.480
3609.000 100.000 80.770
3610.000 100.000 80.650
3611.000 100.000 80.500
3612.000 100.000 80.670
3613.000 100.000 80.690
3614.000 100.000 80.560
3615.000 100.000 80.680
3616.000 100.000 80.500
3617.000 100.000 80.920
3618.000 100.000 80.520
3619.000 100.000 80.480
3620.000 100.000 80.650
3621.000 100.000 80.450
3622.000 100.000 80.540
3623.000 100.000 80.750
3624.000 100.000 80.640
3625.000 100.000 80.460
3626.000 100.000 80.580
3627.000 100.000 80.470
3628.000 100.000 80.440
3629.000 100.000 80.510
3630.000 100.000 80.850
3631.000 100.000 80.730
3632.000 100.000 80.550
3633.000 100.000 80.650
3634.000 100.000 80.570
3635.000 100.000 80.730
3636.000 100.000 80.490
3637.000 100.000 80.590
3638.000 100.000 80.560
3639.000 100.000 80.470
3640.000 100.000 80.540
3641.000 100.000 80.760
3642.000 100.000 80.790
3643.000 100.000 80.480
3644.000 100.000 80.600
3645.000 100.000 80.750
3646.000 100.000 80.600
3647.000 100.000 80.520
3648.000 100.000 80.670
3649.000 100.000 80.550
3650.000 100.000 80.940
3651.000 100.000 80.640
3652.000 100.000 80.630
3653.000 100.000 80.630
3654.000 100.000 80.550
3655.000 100.000 80.640
3656.000 100.000 80.560
3657.000 100.000 80.560
3658.000 100.000 80.590
3659.000 100.000 80.470
3660.000 100.000 80.240
3661.000 100.000 80.510
3662.000 100.000 80.360
3663.000 100.000 80.470
3664.000 100.000 80.490
3665.000 100.000 80.570
3666.000 100.000 80.940
3667.000 100.000 80.650
3668.000 100.000 80.330
3669.000 100.000 80.890
3670.000 100.000 80.830
3671.000 100.000 80.520
3672.000 100.000 80.580
3673.000 100.000 80.590
3674.000 100.000 80.380
3675.000 100.000 80.770
3676.000 100.000 80.610
3677.000 100.000 80.310
3678.000 100.000 80.480
3679.000 100.000 80.440
3680.000 100.000 80.440
3681.000 100.000 80.720
3682.000 100.000 80.940
3683.000 100.000 80.750
3684.000 100.000 80.580
3685.000 100.000 80.640
3686.000 100.000 80.520
3687.000 100.000 80.700
3688.000 100.000 80.240
3689.000 100.000 80.670
3690.000 100.000 80.380
3691.000 100.000 80.690
3692.000 100.000 80.460
3693.000 100.000 80.710
3694.000 100.000 80.540
3695.000 100.000 80.370
3696.000 100.000 80.630
3697.000 100.000 80.640
3698.000 100.000 80.750
3699.000 100.000 80.780
3700.000 100.000 80.490
3701.000 100.000 80.460
3702.000 100.000 80.610
3703.000 100.000 80.650
3704.000 100.000 80.560
3705.000 100.000 80.600
3706.000 100.000 80.590
3707.000 100.000 80.500
3708.000 100.000 80.320
3709.000 100.000 80.620
3710.000 100.000 80.580
3711.000 100.000 80.480
3712.000 100.000 80.590
3713.000 100.000 80.460
3714.000 100.000 80.640
3715.000 100.000 80.510
3716.000 100.000 80.540
3717.000 100.000 80.470
3718.000 100.000 80.640
3719.000 100.000 80.540
3720.000 100.000 80.700
3721.000 100.000 80.310
3722.000 100.000 80.520
3723.000 100.000 80.510
3724.000 100.000 80.510
3725.000 100.000 80.660
3726.000 100.000 80.220
3727.000 100.000 80.740
3728.000 100.000 80.300
3729.000 100.000 80.510
3730.000 100.000 80.610
3731.000 100.000 80.820
3732.000 100.000 80.590
3733.000 100.000 80.620
3734.000 100.000 80.480
3735.000 100.000 80.760
3736.000 100.000 80.500
3737.000 100.000 80.680
3738.000 100.000 80.830
3739.000 100.000 80.840
3740.000 100.000 80.450
3741.000 100.000 80.470
3742.000 100.000 80.640
3743.000 100.000 80.620
3744.000 100.000 80.720
3745.000 100.000 80.460
3746.000 100.000 80.570
3747.000 100.000 80.650
3748.000 100.000 80.700
3749.000 100.000 80.520
3750.000 100.000 80.430
3751.000 100.000 80.550
3752.000 100.000 80.460
3753.000 100.000 80.320
3754.000 100.000 80.550
3755.000 100.000 80.520
3756.000 100.000 80.650
3757.000 100.000 80.690
3758.000 100.000 80.800
3759.000 100.000 80.840
3760.000 100.000 80.740
3761.000 100.000 80.630
3762.000 100.000 80.320
3763.000 100.000 80.530
3764.000 100.000 80.620
3765.000 100.000 80.860
3766.000 100.000 80.590
3767.000 100.000 80.780
3768.000 100.000 80.830
3769.000 100.000 80.520
3770.000 100.000 80.560
3771.000 100.000 80.650
3772.000 100.000 80.620
3773.000 100.000 80.590
3774.000 100.000 80.720
3775.000 100.000 80.430
3776.000 100.000 80.790
3777.000 100.000 80.540
3778.000 100.000 80.500
3779.000 100.000 80.770
3780.000 100.000 80.710
3781.000 100.000 80.550
3782.000 100.000 80.740
3783.000 100.000 80.450
3784.000 100.000 80.390
3785.000 100.000 80.900
3786.000 100.000 80.480
3787.000 100.000 80.520
3788.000 100.000 80.530
3789.000 100.000 80.540
3790.000 100.000 80.570
3791.000 100.000 80.590
3792.000 100.000 80.610
3793.000 100.000 80.620
3794.000 100.000 80.650
3795.000 100.000 80.610
3796.000 100.000 80.540
3797.000 100.000 80.850
3798.000 100.000 80.790
3799.000 100.000 80.420
3800.000 100.000 80.610
3801.000 100.000 80.770
3802.000 100.000 80.590
3803.000 100.000 80.670
3804.000 100.000 80.710
3805.000 100.000 80.630
3806.000 100.000 80.510
3807.000 100.000 80.740
3808.000 100.000 80.430
3809.000 100.000 80.530
3810.000 100.000 80.700
3811.000 100.000 80.460
3812.000 100.000 80.590
3813.000 100.000 80.350
3814.000 100.000 80.520
3815.000 100.000 80.770
3816.000 100.000 80.360
3817.000 100.000 80.580
3818.000 100.000 80.600
3819.000 100.000 80.700
3820.000 100.000 80.590
3821.000 100.000 80.590
3822.000 100.000 80.700
3823.000 100.000 80.460
3824.000 100.000 80.770
3825.000 100.000 80.500
3826.000 100.000 80.510
3827.000 100.000 80.460
3828.000 100.000 80.560
3829.000 100.000 80.560
3830.000 100.000 80.530
3831.000 100.000 80.250
3832.000 100.000 80.560
3833.000 100.000 80.560
3834.000 100.000 80.550
3835.000 100.000 80.630
3836.000 100.000 80.560
3837.000 100.000 80.430
3838.000 100.000 80.310
3839.000 100.000 80.480
3840.000 100.000 80.270
3841.000 100.000 80.280
3842.000 100.000 80.450
3843.000 100.000 80.400
3844.000 100.000 80.480
3845.000 100.000 80.510
3846.000 100.000 80.880
3847.000 100.000 80.690
3848.000 100.000 80.550
3849.000 100.000 80.780
3850.000 100.000 80.540
3851.000 100.000 80.330
3852.000 100.000 80.500
3853.000 100.000 80.530
3854.000 100.000 80.750
3855.000 100.000 80.760
3856.000 100.000 80.470
3857.000 100.000 80.170
3858.000 100.000 80.450
3859.000 100.000 80.300
3860.000 100.000 80.480
3861.000 100.000 80.500
3862.000 100.000 80.210
3863.000 100.000 80.430
3864.000 100.000 80.610
3865.000 100.000 80.630
3866.000 100.000 80.420
3867.000 100.000 80.510
3868.000 100.000 80.640
3869.000 100.000 80.620
3870.000 100.000 80.420
3871.000 100.000 80.570
3872.000 100.000 80.720
3873.000 100.000 80.630
3874.000 100.000 80.320
3875.000 100.000 80.230
3876.000 100.000 80.500
3877.000 100.000 80.420
3878.000 100.000 80.240
3879.000 100.000 80.390
3880.000 100.000 80.470
3881.000 100.000 80.430
3882.000 100.000 80.420
3883.000 100.000 80.320
3884.000 100.000 80.470
3885.000 100.000 80.320
3886.000 100.000 80.370
3887.000 100.000 80.280
3888.000 100.000 80.470
3889.000 100.000 80.090
3890.000 100.000 80.430
3891.000 100.000 80.530
3892.000 100.000 80.740
3893.000 100.000 80.380
3894.000 100.000 80.480
3895.000 100.000 80.680
3896.000 100.000 80.590
3897.000 100.000 80.510
3898.000 100.000 80.460
3899.000 100.000 80.390
3900.000 100.000 80.360
3901.000 100.000 80.600
3902.000 100.000 80.210
3903.000 100.000 80.620
3904.000 100.000 80.580
3905.000 100.000 80.340
3906.000 100.000 80.750
3907.000 100.000 80.470
3908.000 100.000 80.590
3909.000 100.000 80.650
3910.000 100.000 80.720
3911.000 100.000 80.530
3912.000 100.000 80.700
3913.000 100.000 80.620
3914.000 100.000 80.560
3915.000 100.000 80.620
3916.000 100.000 80.680
3917.000 100.000 80.760
3918.000 100.000 80.770
3919.000 100.000 80.260
3920.000 100.000 80.690
3921.000 100.000 80.560
3922.000 100.000 80.540
3923.000 100.000 80.590
3924.000 100.000 80.810
3925.000 100.000 80.760
3926.000 100.000 80.470
3927.000 100.000 80.670
3928.000 100.000 80.690
3929.000 100.000 80.430
3930.000 100.000 80.630
3931.000 100.000 80.790
3932.000 100.000 80.530
3933.000 100.000 80.450
3934.000 100.000 80.500
3935.000 100.000 80.710
3936.000 100.000 80.450
3937.000 100.000 80.450
3938.000 100.000 80.690
3939.000 100.000 80.610
3940.000 100.000 80.690
3941.000 100.000 80.620
3942.000 100.000 80.410
3943.000 100.000 80.530
3944.000 100.000 80.610
3945.000 100.000 80.590
3946.000 100.000 80.620
3947.000 100.000 80.520
3948.000 100.000 80.630
3949.000 100.000 80.530
3950.000 100.000 80.630
3951.000 100.000 80.610
3952.000 100.000 80.720
3953.000 100.000 80.690
3954.000 100.000 80.540
3955.000 100.000 80.510
3956.000 100.000 80.630
3957.000 100.000 80.700
3958.000 100.000 80.660
3959.000 100.000 80.460
3960.000 100.000 80.770
3961.000 100.000 80.660
3962.000 100.000 80.430
3963.000 100.000 80.510
3964.000 100.000 80.650
3965.000 100.000 80.350
3966.000 100.000 80.440
3967.000 100.000 80.520
3968.000 100.000 80.490
3969.000 100.000 80.310
3970.000 100.000 80.500
3971.000 100.000 80.430
3972.000 100.000 80.370
3973.000 100.000 80.690
3974.000 100.000 80.500
3975.000 100.000 80.670
3976.000 100.000 80.590
3977.000 100.000 80.480
3978.000 100.000 80.350
3979.000 100.000 80.640
3980.000 100.000 80.240
3981.000 100.000 80.690
3982.000 100.000 80.630
3983.000 100.000 80.430
3984.000 100.000 80.590
3985.000 100.000 80.560
3986.000 100.000 80.780
3987.000 100.000 80.580
3988.000 100.000 80.510
3989.000 100.000 80.590
3990.000 100.000 80.490
3991.000 100.000 80.540
3992.000 100.000 80.600
3993.000 100.000 80.530
3994.000 100.000 80.520
3995.000 100.000 80.670
3996.000 100.000 80.500
3997.000 100.000 80.320
3998.000 100.000 80.450
3999.000 100.000 80.500


==> fig/data/resnet_no_double_descent.txt <==
epoch train test
0.000 20.462 25.310
1.000 24.530 29.580
2.000 26.720 33.170
3.000 27.156 33.350
4.000 30.206 37.460
5.000 32.102 38.370
6.000 33.984 41.550
7.000 33.672 41.530
8.000 34.444 41.630
9.000 37.194 45.050
10.000 35.272 42.960
11.000 38.884 47.630
12.000 35.958 43.800
13.000 39.806 48.340
14.000 39.002 47.480
15.000 40.746 50.220
16.000 43.520 52.900
17.000 42.166 50.650
18.000 44.022 53.980
19.000 44.210 54.650
20.000 44.952 54.920
21.000 41.702 51.080
22.000 46.000 56.360
23.000 46.438 56.780
24.000 43.830 53.620
25.000 47.136 57.260
26.000 45.734 55.370
27.000 45.884 55.280
28.000 48.018 58.580
29.000 49.784 60.020
30.000 49.500 59.590
31.000 51.608 62.410
32.000 49.726 59.430
33.000 50.796 60.810
34.000 49.106 59.270
35.000 51.388 62.540
36.000 51.946 63.300
37.000 48.428 58.660
38.000 51.974 62.900
39.000 52.678 64.140
40.000 53.468 64.990
41.000 50.456 60.940
42.000 52.702 63.490
43.000 52.592 62.730
44.000 52.716 63.140
45.000 53.490 63.330
46.000 51.650 61.320
47.000 53.756 64.090
48.000 53.988 64.850
49.000 54.852 65.880
50.000 55.578 66.760
51.000 55.066 65.400
52.000 54.222 65.860
53.000 56.060 67.180
54.000 55.952 66.840
55.000 54.590 65.700
56.000 52.160 63.040
57.000 55.656 66.730
58.000 54.634 65.830
59.000 57.092 67.810
60.000 52.508 62.570
61.000 54.174 64.560
62.000 56.166 67.540
63.000 56.620 66.800
64.000 56.156 66.410
65.000 56.486 66.750
66.000 56.332 67.180
67.000 58.796 68.860
68.000 58.382 69.050
69.000 57.870 68.800
70.000 58.446 69.700
71.000 57.934 68.330
72.000 57.634 68.150
73.000 58.248 70.320
74.000 57.048 66.340
75.000 56.334 67.970
76.000 58.794 69.090
77.000 58.724 68.920
78.000 58.790 70.520
79.000 57.334 66.670
80.000 58.858 69.930
81.000 56.384 67.340
82.000 60.856 72.120
83.000 59.228 69.530
84.000 60.652 71.300
85.000 59.720 70.170
86.000 59.212 69.270
87.000 58.558 69.930
88.000 56.382 65.990
89.000 57.056 65.980
90.000 60.748 72.040
91.000 60.372 71.340
92.000 60.830 71.910
93.000 60.510 71.980
94.000 60.710 71.000
95.000 61.346 71.830
96.000 62.008 73.190
97.000 62.892 72.900
98.000 61.036 71.760
99.000 62.470 73.100
100.000 62.600 73.580
101.000 63.018 73.530
102.000 63.090 74.110
103.000 59.672 69.450
104.000 59.318 68.830
105.000 62.098 72.020
106.000 62.064 72.930
107.000 63.528 74.360
108.000 59.352 69.080
109.000 62.066 72.470
110.000 61.332 70.500
111.000 63.042 72.870
112.000 59.178 68.330
113.000 63.236 72.570
114.000 63.974 73.590
115.000 62.060 72.100
116.000 63.622 72.800
117.000 64.214 73.260
118.000 63.804 74.100
119.000 62.912 71.240
120.000 63.102 72.940
121.000 64.340 73.900
122.000 63.260 71.440
123.000 61.214 69.900
124.000 62.168 72.220
125.000 60.132 68.410
126.000 64.502 74.180
127.000 63.036 73.470
128.000 65.196 74.100
129.000 60.646 68.810
130.000 65.380 74.740
131.000 64.422 73.960
132.000 65.510 74.860
133.000 64.138 73.450
134.000 65.076 75.280
135.000 65.330 74.500
136.000 65.872 75.130
137.000 65.764 75.040
138.000 66.054 75.690
139.000 66.408 74.700
140.000 66.220 75.060
141.000 65.302 73.630
142.000 64.578 74.350
143.000 66.304 76.030
144.000 65.568 75.130
145.000 66.190 74.510
146.000 66.028 74.110
147.000 66.730 75.450
148.000 67.190 75.090
149.000 64.532 73.730
150.000 64.968 73.210
151.000 65.540 73.430
152.000 65.008 72.260
153.000 66.040 73.400
154.000 66.622 73.950
155.000 67.944 76.360
156.000 65.558 73.120
157.000 66.440 74.940
158.000 62.034 70.030
159.000 65.288 71.890
160.000 65.906 73.780
161.000 67.354 75.000
162.000 66.480 73.230
163.000 67.448 74.440
164.000 67.328 74.840
165.000 63.672 68.970
166.000 66.802 73.720
167.000 66.044 73.780
168.000 68.698 76.210
169.000 65.314 72.720
170.000 64.150 70.960
171.000 66.206 71.650
172.000 67.258 74.620
173.000 67.574 73.460
174.000 67.644 74.090
175.000 68.156 74.760
176.000 66.516 74.310
177.000 65.906 72.930
178.000 67.422 73.230
179.000 66.720 72.040
180.000 68.686 75.280
181.000 68.374 75.160
182.000 68.540 74.980
183.000 66.630 73.350
184.000 68.238 74.640
185.000 67.328 72.930
186.000 66.776 72.600
187.000 69.030 75.230
188.000 67.454 73.770
189.000 67.588 73.630
190.000 65.008 71.810
191.000 68.836 74.840
192.000 68.380 74.000
193.000 68.948 75.690
194.000 68.942 75.250
195.000 70.288 75.720
196.000 67.754 73.920
197.000 68.304 73.990
198.000 67.732 72.430
199.000 68.758 74.610
200.000 68.652 73.950
201.000 66.160 72.020
202.000 69.814 75.930
203.000 69.540 74.760
204.000 69.212 74.830
205.000 69.856 75.180
206.000 69.452 74.190
207.000 70.328 74.650
208.000 64.958 69.840
209.000 69.866 74.540
210.000 70.612 75.620
211.000 68.488 72.590
212.000 69.358 73.640
213.000 70.286 74.740
214.000 69.858 74.450
215.000 69.432 74.440
216.000 69.668 73.830
217.000 69.446 73.520
218.000 69.346 74.430
219.000 70.998 75.640
220.000 68.928 72.360
221.000 70.420 73.950
222.000 65.822 70.570
223.000 67.668 71.960
224.000 70.556 74.170
225.000 71.602 76.070
226.000 69.986 74.070
227.000 70.324 74.530
228.000 68.962 72.930
229.000 70.492 74.020
230.000 69.718 73.730
231.000 70.922 73.830
232.000 71.212 74.440
233.000 70.480 73.580
234.000 71.790 75.350
235.000 70.264 72.640
236.000 71.828 74.620
237.000 70.558 73.130
238.000 71.170 75.020
239.000 70.942 74.120
240.000 69.698 71.810
241.000 70.966 74.840
242.000 71.178 74.870
243.000 71.298 74.100
244.000 70.168 73.160
245.000 70.556 73.750
246.000 69.420 70.760
247.000 70.842 72.850
248.000 71.298 74.310
249.000 69.084 71.200
250.000 71.682 74.970
251.000 71.978 74.410
252.000 68.690 70.970
253.000 72.086 73.960
254.000 72.218 74.780
255.000 70.452 71.360
256.000 69.604 70.120
257.000 71.272 73.110
258.000 69.900 70.950
259.000 70.462 71.530
260.000 71.068 72.090
261.000 69.006 69.300
262.000 71.372 73.390
263.000 72.458 74.750
264.000 72.012 74.370
265.000 70.032 72.130
266.000 72.708 74.110
267.000 70.932 72.190
268.000 71.318 73.040
269.000 71.490 71.160
270.000 71.498 72.550
271.000 72.812 74.820
272.000 72.612 73.160
273.000 72.294 73.370
274.000 72.048 73.760
275.000 73.712 75.350
276.000 73.042 74.320
277.000 72.354 73.950
278.000 70.604 72.290
279.000 71.440 70.320
280.000 72.884 73.900
281.000 73.204 74.100
282.000 73.264 72.670
283.000 71.436 71.140
284.000 73.582 74.190
285.000 73.620 74.020
286.000 71.870 70.730
287.000 71.258 71.050
288.000 72.912 72.570
289.000 74.540 74.500
290.000 72.126 72.480
291.000 73.798 73.800
292.000 71.490 71.260
293.000 73.216 73.180
294.000 73.498 72.510
295.000 74.392 74.540
296.000 71.322 70.860
297.000 74.564 74.270
298.000 73.122 72.980
299.000 71.784 72.430
300.000 74.244 73.190
301.000 73.762 72.310
302.000 71.786 69.660
303.000 72.544 71.600
304.000 74.050 72.500
305.000 72.122 71.060
306.000 72.286 71.760
307.000 74.806 73.120
308.000 74.540 72.090
309.000 71.692 68.590
310.000 72.950 72.150
311.000 74.600 74.320
312.000 74.086 72.810
313.000 73.268 70.980
314.000 73.850 70.630
315.000 72.394 70.680
316.000 74.758 73.370
317.000 72.142 70.690
318.000 74.136 72.770
319.000 73.676 73.060
320.000 73.014 70.930
321.000 74.800 72.840
322.000 74.230 72.890
323.000 74.614 73.190
324.000 73.870 72.000
325.000 72.984 71.310
326.000 75.386 73.100
327.000 74.532 71.270
328.000 73.510 69.830
329.000 69.648 68.280
330.000 72.456 71.710
331.000 73.718 71.630
332.000 72.042 69.820
333.000 73.668 70.350
334.000 71.504 69.260
335.000 73.788 71.670
336.000 74.152 71.470
337.000 75.326 72.800
338.000 74.940 70.540
339.000 73.068 70.210
340.000 73.918 69.410
341.000 74.354 71.620
342.000 74.394 70.670
343.000 75.398 71.830
344.000 73.926 68.850
345.000 75.122 71.640
346.000 74.046 70.290
347.000 76.384 73.340
348.000 73.820 71.630
349.000 75.518 71.930
350.000 75.558 71.110
351.000 76.240 72.800
352.000 75.708 71.430
353.000 76.750 72.730
354.000 75.776 71.140
355.000 74.984 70.880
356.000 73.966 71.440
357.000 74.736 69.830
358.000 73.234 69.860
359.000 76.560 72.170
360.000 76.054 71.670
361.000 75.432 70.530
362.000 71.026 66.600
363.000 73.690 67.580
364.000 76.006 71.710
365.000 74.918 71.030
366.000 76.330 71.320
367.000 73.434 68.790
368.000 76.244 70.480
369.000 77.114 71.800
370.000 76.636 71.950
371.000 75.950 70.060
372.000 76.092 71.750
373.000 75.658 70.230
374.000 77.150 71.810
375.000 68.914 62.840
376.000 76.484 70.800
377.000 75.676 71.820
378.000 76.236 71.060
379.000 76.816 70.700
380.000 75.702 71.080
381.000 73.696 68.190
382.000 75.496 70.800
383.000 77.120 72.510
384.000 77.026 72.310
385.000 74.412 69.700
386.000 76.738 71.060
387.000 76.172 69.440
388.000 76.970 72.050
389.000 77.692 71.690
390.000 76.940 69.880
391.000 76.688 69.640
392.000 76.704 71.780
393.000 77.914 71.430
394.000 77.314 70.950
395.000 77.042 70.140
396.000 77.096 70.850
397.000 75.170 70.100
398.000 76.792 71.460
399.000 76.978 71.040
400.000 77.690 71.490
401.000 76.926 70.960
402.000 78.522 71.100
403.000 76.880 69.850
404.000 77.832 71.740
405.000 77.880 71.950
406.000 77.448 71.580
407.000 78.592 72.020
408.000 76.044 68.420
409.000 77.382 69.820
410.000 78.090 72.340
411.000 78.098 70.440
412.000 77.780 70.240
413.000 77.818 70.900
414.000 77.700 71.220
415.000 78.246 70.550
416.000 78.260 71.750
417.000 72.960 65.720
418.000 76.858 69.540
419.000 76.616 69.060
420.000 77.512 69.580
421.000 78.374 70.840
422.000 78.196 70.110
423.000 78.486 72.070
424.000 75.340 66.980
425.000 76.010 68.430
426.000 77.766 68.610
427.000 77.948 69.000
428.000 77.838 70.480
429.000 77.466 69.920
430.000 77.378 67.790
431.000 77.360 68.690
432.000 76.604 69.440
433.000 76.608 69.250
434.000 76.486 68.450
435.000 78.740 68.930
436.000 74.558 67.290
437.000 76.686 68.870
438.000 76.106 66.670
439.000 76.346 66.880
440.000 78.492 70.810
441.000 77.732 69.380
442.000 74.970 67.830
443.000 77.730 67.680
444.000 78.142 69.420
445.000 76.968 67.460
446.000 74.826 67.080
447.000 77.778 68.210
448.000 79.512 69.950
449.000 77.288 67.780
450.000 79.448 69.830
451.000 77.396 69.670
452.000 78.510 68.930
453.000 77.218 67.200
454.000 75.982 65.400
455.000 79.954 69.650
456.000 75.194 68.060
457.000 76.746 68.620
458.000 77.674 67.510
459.000 79.806 69.940
460.000 80.030 70.620
461.000 78.410 66.990
462.000 77.500 68.150
463.000 73.556 64.500
464.000 78.460 69.610
465.000 75.116 67.780
466.000 80.406 69.420
467.000 78.608 68.890
468.000 76.718 69.310
469.000 75.348 67.330
470.000 79.784 69.510
471.000 75.690 65.000
472.000 80.110 70.150
473.000 77.890 68.900
474.000 79.570 67.780
475.000 79.268 68.290
476.000 78.850 67.440
477.000 80.226 69.290
478.000 77.752 69.930
479.000 80.298 68.580
480.000 77.692 68.050
481.000 79.460 67.940
482.000 77.330 67.070
483.000 78.108 68.010
484.000 79.730 68.730
485.000 80.604 70.070
486.000 79.440 70.060
487.000 80.656 70.840
488.000 79.496 67.610
489.000 79.310 67.880
490.000 78.542 66.800
491.000 80.336 68.890
492.000 79.552 68.290
493.000 80.566 69.690
494.000 78.392 65.170
495.000 81.366 68.550
496.000 80.840 68.720
497.000 80.964 70.030
498.000 79.138 67.810
499.000 81.300 70.120
500.000 79.758 68.140
501.000 79.958 69.470
502.000 81.338 69.960
503.000 78.370 66.130
504.000 78.888 66.660
505.000 77.392 65.080
506.000 80.852 68.930
507.000 81.702 69.480
508.000 77.938 66.930
509.000 81.364 69.350
510.000 80.100 68.720
511.000 80.524 69.580
512.000 80.648 67.660
513.000 80.922 67.550
514.000 80.290 67.720
515.000 80.232 67.830
516.000 80.392 68.250
517.000 78.642 65.750
518.000 79.904 67.790
519.000 78.642 67.660
520.000 80.940 69.500
521.000 80.722 68.050
522.000 81.048 68.940
523.000 80.640 68.850
524.000 80.108 68.360
525.000 79.696 66.530
526.000 79.180 67.600
527.000 78.626 65.990
528.000 73.272 62.500
529.000 81.328 67.510
530.000 79.244 67.100
531.000 78.912 68.010
532.000 80.892 66.260
533.000 80.762 67.060
534.000 80.172 68.020
535.000 81.028 68.750
536.000 78.664 65.420
537.000 81.286 67.210
538.000 78.614 64.350
539.000 81.346 69.190
540.000 80.318 67.580
541.000 80.574 68.340
542.000 74.108 60.400
543.000 76.568 65.000
544.000 82.078 69.480
545.000 80.040 65.910
546.000 70.348 61.090
547.000 82.322 68.050
548.000 76.122 61.620
549.000 80.496 66.230
550.000 82.110 68.370
551.000 82.002 68.240
552.000 80.016 65.320
553.000 81.110 67.500
554.000 81.018 68.200
555.000 82.588 69.330
556.000 81.846 66.390
557.000 82.156 68.180
558.000 81.152 67.050
559.000 82.566 68.310
560.000 82.394 68.980
561.000 82.726 69.130
562.000 80.920 67.920
563.000 81.528 67.440
564.000 81.800 68.460
565.000 81.084 66.710
566.000 80.696 66.730
567.000 82.840 68.400
568.000 82.326 67.200
569.000 83.206 68.410
570.000 79.292 66.020
571.000 82.936 68.980
572.000 80.174 66.430
573.000 82.738 67.540
574.000 77.548 64.500
575.000 80.930 68.470
576.000 82.422 67.400
577.000 81.362 67.780
578.000 80.660 65.300
579.000 82.056 66.600
580.000 82.220 68.610
581.000 82.686 68.190
582.000 82.632 66.920
583.000 81.572 67.310
584.000 77.686 64.860
585.000 82.486 67.010
586.000 82.456 68.390
587.000 73.690 62.230
588.000 82.746 67.470
589.000 82.974 67.310
590.000 83.222 67.320
591.000 80.872 67.970
592.000 82.068 67.470
593.000 81.274 66.230
594.000 82.706 68.210
595.000 81.578 68.320
596.000 77.464 63.930
597.000 78.844 65.290
598.000 82.564 68.010
599.000 82.110 68.340
600.000 83.578 68.260
601.000 82.626 67.250
602.000 80.452 65.910
603.000 82.450 67.770
604.000 83.392 67.520
605.000 75.876 59.580
606.000 80.316 65.390
607.000 80.444 64.830
608.000 81.370 66.670
609.000 81.500 66.890
610.000 83.596 67.850
611.000 83.436 68.070
612.000 83.218 67.400
613.000 82.196 66.870
614.000 79.774 63.560
615.000 81.484 67.500
616.000 79.210 65.890
617.000 81.760 64.690
618.000 82.458 65.950
619.000 83.488 66.210
620.000 78.518 63.590
621.000 83.222 67.230
622.000 83.466 67.370
623.000 81.908 64.980
624.000 83.544 67.540
625.000 82.806 67.060
626.000 81.324 65.420
627.000 81.994 66.300
628.000 82.836 66.730
629.000 81.756 65.310
630.000 80.822 65.000
631.000 81.904 66.140
632.000 83.374 67.520
633.000 80.326 64.760
634.000 83.644 65.740
635.000 79.150 61.890
636.000 84.200 68.310
637.000 80.944 64.690
638.000 82.486 65.670
639.000 81.134 65.390
640.000 81.552 66.250
641.000 82.948 67.700
642.000 83.378 65.220
643.000 79.088 64.110
644.000 83.328 67.360
645.000 83.248 66.660
646.000 83.614 67.330
647.000 83.498 65.900
648.000 83.048 66.960
649.000 83.544 66.040
650.000 84.088 67.290
651.000 84.532 67.080
652.000 82.588 65.770
653.000 81.472 66.510
654.000 80.348 62.920
655.000 78.808 60.070
656.000 82.892 65.410
657.000 83.734 67.470
658.000 84.042 66.350
659.000 78.334 61.590
660.000 81.076 64.040
661.000 84.304 66.170
662.000 83.074 65.550
663.000 83.100 64.690
664.000 83.108 65.040
665.000 83.516 65.230
666.000 83.618 64.130
667.000 82.306 65.570
668.000 78.712 61.010
669.000 81.318 64.550
670.000 84.476 66.420
671.000 82.930 65.860
672.000 83.568 65.650
673.000 83.220 67.100
674.000 83.718 66.180
675.000 83.706 65.760
676.000 83.690 66.800
677.000 83.244 66.690
678.000 83.136 65.820
679.000 80.596 64.530
680.000 84.802 67.420
681.000 82.942 65.040
682.000 83.844 65.100
683.000 82.446 65.240
684.000 82.878 65.310
685.000 84.092 67.900
686.000 83.324 65.440
687.000 82.254 63.930
688.000 81.350 64.270
689.000 83.988 65.800
690.000 84.220 66.990
691.000 85.440 66.790
692.000 84.882 67.040
693.000 84.160 66.240
694.000 84.284 66.780
695.000 83.084 65.850
696.000 84.940 65.550
697.000 85.294 67.060
698.000 84.744 65.650
699.000 82.456 65.540
700.000 84.168 66.190
701.000 84.702 66.860
702.000 85.192 66.770
703.000 83.328 65.590
704.000 81.262 64.720
705.000 83.642 65.800
706.000 84.964 65.620
707.000 83.744 64.510
708.000 84.648 66.170
709.000 84.480 66.640
710.000 84.650 66.040
711.000 85.332 66.630
712.000 81.990 63.440
713.000 83.724 65.350
714.000 85.154 65.590
715.000 85.766 67.590
716.000 82.128 63.100
717.000 84.842 64.740
718.000 80.470 63.380
719.000 82.658 62.790
720.000 84.502 65.990
721.000 83.992 66.040
722.000 82.876 63.280
723.000 85.586 66.070
724.000 84.798 65.580
725.000 86.006 66.050
726.000 84.472 66.650
727.000 85.464 66.020
728.000 84.266 65.110
729.000 82.286 65.570
730.000 84.080 65.690
731.000 85.244 65.230
732.000 83.336 63.460
733.000 84.780 65.190
734.000 84.474 65.560
735.000 84.042 63.990
736.000 85.512 65.290
737.000 81.972 61.970
738.000 85.886 64.660
739.000 85.454 65.170
740.000 84.578 64.790
741.000 84.704 63.940
742.000 85.440 66.910
743.000 86.074 64.920
744.000 85.322 65.750
745.000 85.674 66.520
746.000 85.944 66.110
747.000 82.118 61.280
748.000 85.470 65.670
749.000 84.410 64.190
750.000 85.528 66.400
751.000 83.524 63.110
752.000 84.866 62.640
753.000 85.330 65.660
754.000 81.992 64.480
755.000 86.258 66.340
756.000 85.360 65.750
757.000 83.570 65.350
758.000 84.804 63.120
759.000 84.978 65.310
760.000 85.356 65.940
761.000 85.686 66.490
762.000 84.946 64.670
763.000 86.104 66.580
764.000 85.638 64.330
765.000 79.870 62.050
766.000 85.494 65.450
767.000 85.686 66.060
768.000 85.284 65.260
769.000 81.382 63.000
770.000 84.718 63.250
771.000 86.180 66.890
772.000 85.080 65.580
773.000 83.482 62.210
774.000 84.898 64.110
775.000 82.068 61.950
776.000 84.102 62.490
777.000 86.616 65.420
778.000 83.174 63.140
779.000 85.498 66.110
780.000 83.146 63.290
781.000 83.202 62.620
782.000 86.702 65.160
783.000 85.348 64.560
784.000 86.344 66.230
785.000 84.678 64.850
786.000 85.576 63.720
787.000 86.012 63.500
788.000 85.860 65.090
789.000 83.872 64.370
790.000 84.174 64.140
791.000 80.112 62.370
792.000 81.952 61.390
793.000 84.640 64.480
794.000 86.326 64.630
795.000 85.020 63.690
796.000 82.762 60.760
797.000 83.812 63.760
798.000 86.314 65.860
799.000 82.602 63.880
800.000 85.992 64.300
801.000 82.676 63.420
802.000 85.238 64.360
803.000 85.798 65.380
804.000 85.324 64.820
805.000 86.856 65.620
806.000 82.564 61.940
807.000 83.898 62.910
808.000 85.302 64.280
809.000 84.024 62.960
810.000 84.066 62.860
811.000 84.724 65.250
812.000 84.772 64.200
813.000 87.366 64.950
814.000 86.254 64.500
815.000 87.264 65.100
816.000 84.238 63.760
817.000 86.380 65.120
818.000 85.014 63.620
819.000 84.572 63.730
820.000 85.320 63.610
821.000 86.840 64.890
822.000 85.258 64.100
823.000 85.896 64.240
824.000 82.198 61.640
825.000 82.030 62.440
826.000 86.368 66.060
827.000 83.198 62.170
828.000 84.666 62.230
829.000 87.120 66.190
830.000 86.990 65.250
831.000 81.860 61.050
832.000 84.346 63.360
833.000 86.752 64.860
834.000 83.740 62.080
835.000 85.806 65.060
836.000 82.494 62.280
837.000 87.640 64.230
838.000 84.700 63.720
839.000 86.170 65.250
840.000 86.726 65.230
841.000 85.274 65.000
842.000 85.338 64.010
843.000 87.732 65.260
844.000 82.970 62.830
845.000 70.128 55.250
846.000 85.960 64.410
847.000 80.894 61.480
848.000 86.300 65.550
849.000 87.730 65.090
850.000 87.348 65.150
851.000 87.570 65.890
852.000 86.842 64.720
853.000 86.360 65.180
854.000 87.962 65.340
855.000 87.108 65.430
856.000 86.198 63.720
857.000 86.042 63.610
858.000 87.118 63.490
859.000 85.334 63.800
860.000 86.942 63.930
861.000 85.994 64.810
862.000 85.356 63.070
863.000 86.704 64.380
864.000 87.050 63.200
865.000 84.776 60.910
866.000 88.094 65.840
867.000 87.274 65.710
868.000 86.916 64.630
869.000 87.578 63.760
870.000 86.104 64.490
871.000 86.948 63.060
872.000 85.318 62.770
873.000 87.646 64.690
874.000 87.558 64.740
875.000 88.124 64.150
876.000 87.220 62.690
877.000 88.000 64.960
878.000 87.568 64.970
879.000 87.724 64.790
880.000 85.508 61.830
881.000 85.710 61.040
882.000 88.348 64.470
883.000 86.688 62.680
884.000 85.272 63.580
885.000 85.846 62.400
886.000 87.536 65.060
887.000 84.576 61.270
888.000 85.908 63.220
889.000 87.486 63.620
890.000 88.046 64.800
891.000 86.092 63.580
892.000 88.018 63.180
893.000 88.318 65.750
894.000 86.766 63.610
895.000 87.490 62.800
896.000 85.112 61.790
897.000 87.368 64.640
898.000 87.962 64.930
899.000 87.508 64.110
900.000 85.888 63.280
901.000 86.580 63.150
902.000 88.152 64.740
903.000 84.424 62.920
904.000 86.580 62.280
905.000 88.042 63.900
906.000 87.686 64.790
907.000 79.356 58.270
908.000 88.154 64.540
909.000 88.716 64.010
910.000 86.900 63.410
911.000 87.850 64.180
912.000 85.314 61.780
913.000 86.360 64.930
914.000 87.914 65.390
915.000 87.116 63.170
916.000 84.912 63.210
917.000 87.244 64.720
918.000 87.714 63.680
919.000 85.752 61.270
920.000 79.232 55.360
921.000 88.242 63.830
922.000 88.536 64.100
923.000 87.872 65.000
924.000 87.446 63.280
925.000 86.196 64.120
926.000 81.776 59.960
927.000 86.048 61.850
928.000 85.484 62.760
929.000 87.038 63.560
930.000 84.496 62.120
931.000 88.106 63.960
932.000 88.064 64.550
933.000 83.124 60.460
934.000 88.126 62.960
935.000 87.224 64.060
936.000 86.860 62.550
937.000 85.256 60.470
938.000 87.570 64.030
939.000 82.488 61.080
940.000 87.858 64.070
941.000 86.418 63.830
942.000 87.242 63.810
943.000 87.778 64.740
944.000 82.340 61.030
945.000 88.060 63.190
946.000 87.756 64.350
947.000 83.644 62.010
948.000 87.506 64.250
949.000 88.962 64.390
950.000 88.216 64.000
951.000 88.540 63.780
952.000 87.104 61.680
953.000 86.936 62.060
954.000 86.150 64.790
955.000 83.292 59.580
956.000 88.628 63.860
957.000 89.110 64.850
958.000 86.120 62.520
959.000 86.880 61.670
960.000 86.814 61.120
961.000 87.416 61.290
962.000 88.464 62.850
963.000 86.900 63.110
964.000 88.806 63.770
965.000 88.306 61.830
966.000 88.200 62.490
967.000 86.096 61.440
968.000 87.698 63.160
969.000 89.102 63.580
970.000 88.284 63.020
971.000 86.894 60.800
972.000 87.068 62.750
973.000 84.982 61.180
974.000 87.170 60.900
975.000 87.828 61.520
976.000 86.564 62.990
977.000 88.098 62.820
978.000 86.268 62.620
979.000 87.684 63.500
980.000 85.240 62.450
981.000 85.978 61.560
982.000 86.870 62.300
983.000 87.190 63.190
984.000 87.032 62.370
985.000 85.144 60.590
986.000 88.980 61.960
987.000 88.236 63.650
988.000 89.046 63.850
989.000 88.082 63.730
990.000 89.350 64.200
991.000 88.992 63.480
992.000 89.322 64.230
993.000 85.486 60.470
994.000 88.598 62.880
995.000 87.640 63.770
996.000 88.440 63.190
997.000 86.326 61.380
998.000 88.202 63.880
999.000 89.154 63.020
1000.000 87.004 62.430
1001.000 89.070 63.890
1002.000 87.370 63.190
1003.000 89.086 63.730
1004.000 88.622 63.160
1005.000 88.016 63.460
1006.000 84.784 61.470
1007.000 86.324 60.720
1008.000 89.132 64.770
1009.000 86.246 61.750
1010.000 86.342 61.550
1011.000 86.490 60.050
1012.000 88.662 63.220
1013.000 87.950 61.450
1014.000 89.046 63.490
1015.000 87.554 62.180
1016.000 87.868 61.290
1017.000 83.982 60.770
1018.000 88.068 63.200
1019.000 88.560 62.270
1020.000 88.554 62.780
1021.000 87.370 63.030
1022.000 89.290 64.580
1023.000 88.098 62.920
1024.000 88.276 63.400
1025.000 83.252 61.050
1026.000 88.176 62.720
1027.000 77.098 58.210
1028.000 87.846 61.150
1029.000 88.196 62.950
1030.000 87.994 61.200
1031.000 88.184 62.270
1032.000 87.880 61.130
1033.000 86.732 62.270
1034.000 89.024 62.350
1035.000 87.564 62.570
1036.000 88.084 61.930
1037.000 88.766 64.240
1038.000 86.964 61.750
1039.000 89.608 63.300
1040.000 89.598 62.660
1041.000 86.590 61.610
1042.000 89.066 62.120
1043.000 89.258 62.080
1044.000 89.528 63.620
1045.000 87.470 62.930
1046.000 88.668 62.680
1047.000 88.494 62.730
1048.000 87.866 62.710
1049.000 88.956 62.520
1050.000 85.518 61.620
1051.000 89.976 62.830
1052.000 89.178 63.510
1053.000 89.364 62.380
1054.000 89.610 64.110
1055.000 88.938 62.380
1056.000 88.652 62.140
1057.000 89.958 63.590
1058.000 89.632 64.210
1059.000 88.952 64.370
1060.000 89.074 62.060
1061.000 89.436 62.690
1062.000 90.182 63.990
1063.000 89.016 63.680
1064.000 89.504 63.170
1065.000 88.234 61.510
1066.000 87.220 60.590
1067.000 88.348 60.740
1068.000 86.508 61.130
1069.000 89.274 62.150
1070.000 88.778 63.020
1071.000 89.210 63.280
1072.000 89.858 63.430
1073.000 88.122 62.650
1074.000 88.170 60.790
1075.000 87.876 61.770
1076.000 88.534 62.620
1077.000 90.016 63.580
1078.000 89.258 63.190
1079.000 89.096 63.320
1080.000 89.226 63.010
1081.000 87.496 59.730
1082.000 89.344 63.230
1083.000 89.218 63.020
1084.000 82.930 59.030
1085.000 85.414 58.450
1086.000 89.558 62.190
1087.000 82.646 56.970
1088.000 90.264 63.140
1089.000 88.578 61.060
1090.000 89.624 63.220
1091.000 89.762 62.260
1092.000 84.532 58.940
1093.000 88.918 61.860
1094.000 90.348 62.150
1095.000 88.156 61.410
1096.000 86.900 60.660
1097.000 87.556 61.090
1098.000 87.500 61.210
1099.000 89.978 62.390
1100.000 86.432 62.050
1101.000 89.846 62.280
1102.000 88.648 61.310
1103.000 87.904 61.230
1104.000 89.144 62.260
1105.000 88.286 61.500
1106.000 90.430 63.280
1107.000 87.270 62.640
1108.000 89.762 62.580
1109.000 88.182 60.930
1110.000 89.732 62.790
1111.000 89.704 62.940
1112.000 89.252 62.680
1113.000 87.594 60.190
1114.000 83.508 59.020
1115.000 89.206 62.560
1116.000 89.436 63.570
1117.000 86.818 59.490
1118.000 87.274 59.280
1119.000 87.778 60.770
1120.000 90.494 63.490
1121.000 86.260 58.590
1122.000 90.272 64.020
1123.000 89.786 62.600
1124.000 87.854 60.470
1125.000 89.208 61.070
1126.000 88.954 61.670
1127.000 86.388 59.080
1128.000 88.052 61.710
1129.000 81.588 55.510
1130.000 86.768 60.750
1131.000 88.212 62.990
1132.000 88.514 60.930
1133.000 88.670 61.370
1134.000 89.648 62.320
1135.000 89.596 61.990
1136.000 88.396 62.240
1137.000 87.494 60.010
1138.000 90.256 62.040
1139.000 89.424 61.560
1140.000 87.710 61.580
1141.000 87.774 59.990
1142.000 86.742 61.970
1143.000 90.088 61.430
1144.000 90.192 62.550
1145.000 89.410 61.950
1146.000 88.442 62.060
1147.000 89.610 62.410
1148.000 90.516 63.060
1149.000 89.830 60.910
1150.000 89.320 61.900
1151.000 89.412 61.510
1152.000 85.884 59.100
1153.000 89.806 61.630
1154.000 83.608 58.200
1155.000 88.052 61.200
1156.000 89.152 61.820
1157.000 89.168 60.630
1158.000 89.944 62.720
1159.000 90.288 61.890
1160.000 90.210 61.040
1161.000 90.162 62.890
1162.000 89.142 62.320
1163.000 90.066 61.860
1164.000 90.612 62.910
1165.000 88.482 59.860
1166.000 89.930 61.180
1167.000 88.868 61.770
1168.000 88.920 61.740
1169.000 89.666 63.130
1170.000 89.458 62.030
1171.000 88.258 60.750
1172.000 89.310 61.930
1173.000 90.012 61.610
1174.000 90.412 62.280
1175.000 88.718 61.780
1176.000 89.502 60.200
1177.000 90.076 61.060
1178.000 87.826 60.300
1179.000 90.744 62.490
1180.000 90.180 64.010
1181.000 88.884 59.970
1182.000 82.710 59.170
1183.000 85.144 60.440
1184.000 87.534 61.320
1185.000 90.346 61.900
1186.000 89.718 62.180
1187.000 90.652 62.470
1188.000 83.404 57.730
1189.000 88.086 59.650
1190.000 89.274 61.150
1191.000 88.148 59.860
1192.000 87.060 61.690
1193.000 88.616 59.680
1194.000 90.050 62.330
1195.000 89.884 62.270
1196.000 84.310 57.020
1197.000 89.728 61.180
1198.000 89.050 62.240
1199.000 87.672 60.670
1200.000 80.694 57.330
1201.000 90.806 62.710
1202.000 91.064 62.230
1203.000 87.470 60.700
1204.000 90.592 61.660
1205.000 88.344 59.390
1206.000 89.804 61.030
1207.000 83.808 58.590
1208.000 89.766 60.370
1209.000 90.406 62.870
1210.000 89.838 62.170
1211.000 90.508 62.210
1212.000 86.232 60.420
1213.000 90.650 62.520
1214.000 88.182 60.330
1215.000 90.810 62.090
1216.000 90.046 61.620
1217.000 89.754 60.400
1218.000 91.170 62.680
1219.000 90.702 62.750
1220.000 89.942 62.710
1221.000 90.960 63.060
1222.000 90.522 61.350
1223.000 89.556 62.280
1224.000 89.174 61.720
1225.000 89.172 60.850
1226.000 89.948 60.490
1227.000 90.278 61.760
1228.000 90.266 60.490
1229.000 89.888 60.060
1230.000 89.844 61.520
1231.000 89.596 61.720
1232.000 88.950 61.180
1233.000 89.976 61.170
1234.000 90.400 61.630
1235.000 88.916 60.870
1236.000 81.088 58.140
1237.000 89.272 62.240
1238.000 91.536 62.430
1239.000 90.430 61.310
1240.000 90.802 62.050
1241.000 87.550 61.050
1242.000 90.404 61.770
1243.000 89.670 61.670
1244.000 89.696 60.240
1245.000 91.242 61.920
1246.000 89.618 61.090
1247.000 91.362 63.260
1248.000 90.162 62.080
1249.000 89.392 60.840
1250.000 89.726 60.290
1251.000 90.056 62.020
1252.000 90.320 61.470
1253.000 90.438 60.940
1254.000 88.522 59.700
1255.000 88.626 61.140
1256.000 91.770 62.210
1257.000 89.444 61.360
1258.000 84.058 57.410
1259.000 91.114 62.100
1260.000 91.008 62.650
1261.000 88.284 59.230
1262.000 88.646 59.850
1263.000 90.188 62.770
1264.000 90.384 62.970
1265.000 82.824 58.630
1266.000 90.754 62.750
1267.000 90.492 61.330
1268.000 91.464 61.200
1269.000 91.530 61.470
1270.000 91.158 61.610
1271.000 89.036 62.130
1272.000 89.696 58.860
1273.000 91.308 62.560
1274.000 90.562 61.440
1275.000 90.204 61.230
1276.000 89.834 61.300
1277.000 89.950 61.650
1278.000 91.102 61.670
1279.000 89.990 60.580
1280.000 90.902 61.340
1281.000 90.206 61.820
1282.000 91.272 61.630
1283.000 90.988 62.260
1284.000 89.730 61.090
1285.000 87.744 58.140
1286.000 90.432 60.660
1287.000 90.822 60.640
1288.000 91.512 61.830
1289.000 91.754 62.940
1290.000 91.798 61.360
1291.000 91.702 60.850
1292.000 91.604 60.960
1293.000 90.280 60.690
1294.000 87.730 59.500
1295.000 89.726 61.690
1296.000 89.576 61.390
1297.000 88.206 61.280
1298.000 91.376 61.850
1299.000 85.600 58.440
1300.000 91.478 61.700
1301.000 88.484 60.070
1302.000 89.172 61.190
1303.000 91.058 61.990
1304.000 90.316 60.480
1305.000 91.200 62.520
1306.000 89.720 59.990
1307.000 91.912 62.440
1308.000 91.420 61.320
1309.000 91.122 60.700
1310.000 87.802 59.530
1311.000 91.578 62.250
1312.000 90.114 61.020
1313.000 91.284 61.870
1314.000 91.168 61.860
1315.000 90.488 61.770
1316.000 80.848 57.810
1317.000 91.500 61.870
1318.000 92.024 62.100
1319.000 91.594 61.980
1320.000 90.922 61.220
1321.000 89.650 61.470
1322.000 91.704 61.920
1323.000 89.520 61.940
1324.000 91.850 61.570
1325.000 86.410 58.890
1326.000 92.212 61.410
1327.000 91.292 60.930
1328.000 87.738 60.440
1329.000 91.072 60.960
1330.000 91.514 61.220
1331.000 91.100 62.310
1332.000 91.746 62.040
1333.000 91.620 61.850
1334.000 89.942 61.790
1335.000 90.138 60.180
1336.000 90.322 60.960
1337.000 91.120 60.640
1338.000 90.202 61.230
1339.000 91.574 62.010
1340.000 89.162 58.550
1341.000 91.526 60.880
1342.000 90.596 60.400
1343.000 91.050 60.870
1344.000 91.836 61.220
1345.000 90.372 60.010
1346.000 89.744 60.460
1347.000 91.380 60.840
1348.000 90.062 61.430
1349.000 90.018 59.320
1350.000 91.228 61.130
1351.000 92.322 62.020
1352.000 91.862 61.240
1353.000 91.784 63.110
1354.000 90.886 61.000
1355.000 92.100 61.450
1356.000 91.164 61.120
1357.000 91.998 61.860
1358.000 88.702 60.380
1359.000 90.708 62.060
1360.000 91.796 60.720
1361.000 91.730 61.040
1362.000 90.240 59.860
1363.000 90.176 62.020
1364.000 91.918 61.350
1365.000 91.642 60.710
1366.000 91.492 58.960
1367.000 92.462 61.490
1368.000 86.002 59.320
1369.000 86.946 56.580
1370.000 89.316 60.310
1371.000 91.690 62.830
1372.000 89.348 57.440
1373.000 90.416 60.950
1374.000 89.696 61.400
1375.000 89.724 59.310
1376.000 91.082 59.440
1377.000 91.508 61.100
1378.000 87.800 57.230
1379.000 90.338 60.290
1380.000 90.886 59.970
1381.000 91.136 61.560
1382.000 92.132 61.650
1383.000 91.534 60.670
1384.000 89.458 59.390
1385.000 91.936 61.740
1386.000 91.720 62.200
1387.000 90.846 60.910
1388.000 88.916 57.550
1389.000 89.222 60.450
1390.000 91.426 61.950
1391.000 91.714 61.740
1392.000 91.364 60.250
1393.000 91.446 61.030
1394.000 92.112 61.450
1395.000 88.254 58.830
1396.000 91.482 60.150
1397.000 92.222 61.630
1398.000 91.870 60.700
1399.000 89.394 60.020
1400.000 91.414 61.890
1401.000 92.068 62.220
1402.000 90.494 59.820
1403.000 92.256 61.480
1404.000 91.298 61.050
1405.000 90.638 60.600
1406.000 90.682 59.600
1407.000 90.826 60.210
1408.000 90.580 61.960
1409.000 91.638 59.660
1410.000 91.332 61.050
1411.000 92.206 62.280
1412.000 91.482 60.310
1413.000 90.162 59.070
1414.000 88.128 58.660
1415.000 92.224 61.620
1416.000 91.750 59.570
1417.000 92.454 61.930
1418.000 91.754 62.130
1419.000 90.944 58.760
1420.000 91.788 60.630
1421.000 91.860 60.970
1422.000 89.762 58.750
1423.000 90.898 59.870
1424.000 91.640 60.770
1425.000 90.558 60.040
1426.000 88.972 59.020
1427.000 89.580 58.890
1428.000 90.114 59.930
1429.000 91.824 61.510
1430.000 83.114 55.320
1431.000 91.882 61.700
1432.000 90.336 59.810
1433.000 92.332 61.410
1434.000 89.398 59.820
1435.000 91.240 59.420
1436.000 92.324 60.560
1437.000 91.438 61.110
1438.000 90.882 58.790
1439.000 91.878 61.480
1440.000 92.086 61.680
1441.000 88.270 57.740
1442.000 89.706 61.370
1443.000 91.208 61.130
1444.000 91.658 61.000
1445.000 91.668 61.510
1446.000 92.372 60.920
1447.000 92.194 60.010
1448.000 91.736 60.760
1449.000 91.032 59.760
1450.000 91.264 60.620
1451.000 91.292 58.730
1452.000 91.212 60.210
1453.000 89.556 60.030
1454.000 92.754 61.430
1455.000 92.400 61.130
1456.000 89.672 58.360
1457.000 91.356 60.950
1458.000 88.280 59.750
1459.000 92.008 60.830
1460.000 90.530 59.050
1461.000 91.998 61.070
1462.000 90.358 60.600
1463.000 91.856 60.390
1464.000 91.970 60.680
1465.000 92.100 61.770
1466.000 92.950 60.610
1467.000 90.736 58.460
1468.000 90.880 59.730
1469.000 92.208 61.320
1470.000 89.812 58.940
1471.000 92.618 59.940
1472.000 91.936 59.860
1473.000 91.948 60.960
1474.000 91.994 60.310
1475.000 91.554 61.250
1476.000 91.478 59.920
1477.000 92.152 59.460
1478.000 89.510 58.270
1479.000 92.788 60.570
1480.000 91.136 59.400
1481.000 90.818 59.190
1482.000 92.180 60.140
1483.000 89.868 58.640
1484.000 91.474 60.670
1485.000 91.338 60.700
1486.000 92.954 61.090
1487.000 91.910 60.220
1488.000 91.494 60.110
1489.000 90.154 58.700
1490.000 91.052 59.750
1491.000 91.726 61.330
1492.000 91.000 59.930
1493.000 90.730 59.440
1494.000 90.434 58.740
1495.000 92.494 60.970
1496.000 93.048 61.020
1497.000 88.896 57.070
1498.000 89.746 58.130
1499.000 91.400 60.640
1500.000 92.002 59.670
1501.000 91.676 60.600
1502.000 90.450 59.970
1503.000 92.618 60.170
1504.000 89.260 59.110
1505.000 92.482 60.790
1506.000 91.984 60.340
1507.000 92.494 59.420
1508.000 92.744 60.700
1509.000 91.570 60.360
1510.000 92.672 60.460
1511.000 87.314 57.160
1512.000 92.690 61.620
1513.000 92.128 59.070
1514.000 90.944 59.290
1515.000 92.078 60.050
1516.000 92.528 58.880
1517.000 91.874 59.950
1518.000 89.442 57.750
1519.000 91.120 59.620
1520.000 91.732 60.930
1521.000 88.330 59.220
1522.000 92.076 60.720
1523.000 92.910 60.850
1524.000 92.128 60.230
1525.000 91.742 58.650
1526.000 91.640 61.100
1527.000 91.366 59.380
1528.000 92.496 60.770
1529.000 93.246 60.690
1530.000 92.722 62.190
1531.000 92.520 60.100
1532.000 92.104 60.350
1533.000 92.920 60.280
1534.000 92.052 59.210
1535.000 92.256 60.170
1536.000 92.066 60.330
1537.000 92.588 61.230
1538.000 92.722 60.640
1539.000 91.546 58.880
1540.000 91.854 59.670
1541.000 90.794 60.040
1542.000 92.322 60.640
1543.000 88.814 56.970
1544.000 93.220 61.190
1545.000 91.276 59.210
1546.000 90.144 58.240
1547.000 91.212 60.080
1548.000 92.132 59.680
1549.000 92.440 60.280
1550.000 91.674 59.930
1551.000 92.578 60.250
1552.000 90.416 59.920
1553.000 91.950 59.840
1554.000 91.352 60.230
1555.000 89.854 58.690
1556.000 92.534 60.460
1557.000 91.920 60.010
1558.000 93.200 62.000
1559.000 92.554 60.220
1560.000 92.620 60.720
1561.000 88.838 58.830
1562.000 90.368 58.570
1563.000 91.368 58.710
1564.000 90.316 58.140
1565.000 92.410 60.540
1566.000 90.498 58.380
1567.000 92.854 60.900
1568.000 93.204 61.060
1569.000 92.364 60.710
1570.000 90.146 60.000
1571.000 92.414 59.510
1572.000 92.646 60.630
1573.000 92.454 60.710
1574.000 93.044 60.190
1575.000 92.298 59.710
1576.000 88.160 57.340
1577.000 92.386 60.580
1578.000 93.136 61.250
1579.000 91.560 59.230
1580.000 90.728 61.060
1581.000 90.870 58.990
1582.000 92.174 60.030
1583.000 92.492 58.980
1584.000 90.104 59.010
1585.000 92.672 59.770
1586.000 92.238 59.090
1587.000 91.558 59.430
1588.000 92.934 59.930
1589.000 92.054 60.630
1590.000 92.504 59.590
1591.000 92.150 60.140
1592.000 92.530 60.570
1593.000 92.968 59.840
1594.000 93.204 61.080
1595.000 93.390 60.340
1596.000 92.368 60.080
1597.000 87.150 57.250
1598.000 91.166 57.760
1599.000 90.946 59.380
1600.000 91.676 59.120
1601.000 92.502 60.160
1602.000 90.812 59.820
1603.000 92.758 61.820
1604.000 92.694 60.150
1605.000 93.310 60.950
1606.000 93.344 60.480
1607.000 93.158 60.430
1608.000 91.772 59.360
1609.000 92.436 60.110
1610.000 87.228 58.050
1611.000 91.900 59.200
1612.000 93.438 60.440
1613.000 93.442 60.350
1614.000 93.338 61.030
1615.000 93.654 61.240
1616.000 92.352 61.070
1617.000 92.492 59.890
1618.000 92.584 60.430
1619.000 92.702 59.030
1620.000 93.402 59.950
1621.000 88.636 58.530
1622.000 91.912 59.650
1623.000 92.090 58.710
1624.000 92.976 59.900
1625.000 93.232 60.510
1626.000 93.062 61.070
1627.000 91.598 58.030
1628.000 89.980 58.600
1629.000 91.668 60.760
1630.000 92.854 59.790
1631.000 91.930 58.990
1632.000 92.988 60.200
1633.000 91.652 59.750
1634.000 92.192 58.050
1635.000 93.332 60.820
1636.000 91.744 58.420
1637.000 91.880 58.780
1638.000 92.842 59.820
1639.000 92.120 60.460
1640.000 92.518 59.910
1641.000 93.328 59.630
1642.000 92.872 60.070
1643.000 93.690 60.940
1644.000 93.114 60.120
1645.000 93.668 59.580
1646.000 93.050 59.900
1647.000 90.660 59.060
1648.000 91.698 58.920
1649.000 93.358 60.330
1650.000 90.182 59.180
1651.000 91.552 59.020
1652.000 93.266 60.050
1653.000 92.538 59.130
1654.000 92.752 59.340
1655.000 92.230 60.760
1656.000 92.000 59.690
1657.000 91.952 59.590
1658.000 92.050 59.330
1659.000 91.528 58.400
1660.000 90.036 58.420
1661.000 90.900 58.940
1662.000 92.228 60.610
1663.000 93.062 59.680
1664.000 93.572 59.930
1665.000 93.420 60.130
1666.000 93.816 60.970
1667.000 92.600 59.770
1668.000 93.050 59.540
1669.000 93.780 61.320
1670.000 93.744 60.180
1671.000 92.942 59.670
1672.000 91.610 60.310
1673.000 93.548 60.040
1674.000 92.228 59.690
1675.000 92.036 59.320
1676.000 93.174 61.230
1677.000 92.452 59.660
1678.000 93.074 60.020
1679.000 93.346 60.890
1680.000 91.640 59.390
1681.000 92.564 60.690
1682.000 93.134 59.740
1683.000 92.924 59.140
1684.000 93.604 60.430
1685.000 93.760 60.290
1686.000 92.454 59.450
1687.000 92.684 59.440
1688.000 91.032 58.740
1689.000 93.120 59.790
1690.000 93.766 60.510
1691.000 91.684 59.340
1692.000 93.156 60.490
1693.000 90.952 57.940
1694.000 92.652 60.850
1695.000 93.682 61.220
1696.000 93.390 59.930
1697.000 93.186 60.210
1698.000 92.894 59.130
1699.000 93.656 60.060
1700.000 93.180 61.010
1701.000 93.334 60.000
1702.000 93.360 59.320
1703.000 91.536 58.780
1704.000 89.386 57.840
1705.000 92.284 58.260
1706.000 93.228 59.880
1707.000 88.386 57.780
1708.000 93.618 60.390
1709.000 93.606 60.490
1710.000 88.432 56.610
1711.000 92.196 60.290
1712.000 93.174 59.850
1713.000 91.636 58.390
1714.000 93.732 60.440
1715.000 90.410 57.590
1716.000 90.136 58.100
1717.000 91.386 59.670
1718.000 92.600 59.820
1719.000 93.836 59.720
1720.000 93.254 60.320
1721.000 91.040 59.150
1722.000 92.950 59.900
1723.000 93.512 60.780
1724.000 93.418 59.490
1725.000 93.182 60.360
1726.000 92.538 58.700
1727.000 93.574 59.640
1728.000 93.892 60.810
1729.000 94.018 60.470
1730.000 93.772 59.760
1731.000 94.154 60.050
1732.000 93.346 60.350
1733.000 92.456 58.490
1734.000 93.798 59.240
1735.000 87.708 59.100
1736.000 91.916 58.550
1737.000 93.386 60.100
1738.000 92.760 60.920
1739.000 91.334 58.350
1740.000 91.028 59.460
1741.000 91.190 58.240
1742.000 94.006 60.130
1743.000 93.694 60.460
1744.000 93.022 59.660
1745.000 94.006 60.280
1746.000 92.470 58.790
1747.000 92.512 60.260
1748.000 93.762 60.320
1749.000 91.724 58.750
1750.000 94.096 60.660
1751.000 92.866 59.050
1752.000 89.278 56.710
1753.000 93.356 60.170
1754.000 93.734 59.780
1755.000 89.254 58.160
1756.000 91.214 57.230
1757.000 94.040 60.930
1758.000 89.652 57.730
1759.000 91.150 58.980
1760.000 88.886 56.350
1761.000 92.324 59.160
1762.000 93.964 60.270
1763.000 93.400 59.910
1764.000 93.522 59.170
1765.000 93.358 59.110
1766.000 91.558 57.890
1767.000 89.644 55.960
1768.000 94.256 60.290
1769.000 92.698 58.820
1770.000 91.950 59.880
1771.000 90.958 58.570
1772.000 94.104 60.430
1773.000 91.598 59.100
1774.000 93.576 60.020
1775.000 93.084 61.420
1776.000 92.162 59.110
1777.000 93.438 60.300
1778.000 92.480 57.940
1779.000 94.098 60.160
1780.000 92.924 59.430
1781.000 93.580 59.160
1782.000 93.608 60.030
1783.000 94.398 60.760
1784.000 93.032 60.180
1785.000 90.484 58.630
1786.000 94.020 60.050
1787.000 93.260 57.840
1788.000 93.522 61.180
1789.000 92.490 59.980
1790.000 93.200 60.830
1791.000 93.914 58.570
1792.000 91.970 58.720
1793.000 90.778 58.750
1794.000 93.686 60.130
1795.000 93.596 59.880
1796.000 93.900 59.340
1797.000 93.900 58.890
1798.000 94.354 59.670
1799.000 93.750 58.980
1800.000 94.168 60.750
1801.000 94.010 60.200
1802.000 94.174 59.950
1803.000 94.090 60.060
1804.000 91.564 58.350
1805.000 93.336 60.170
1806.000 92.790 59.700
1807.000 92.790 59.570
1808.000 91.112 58.390
1809.000 92.388 59.330
1810.000 94.054 60.600
1811.000 93.532 58.930
1812.000 93.906 59.200
1813.000 92.896 58.910
1814.000 92.416 59.380
1815.000 87.300 56.720
1816.000 94.410 59.470
1817.000 93.956 59.370
1818.000 94.038 59.880
1819.000 93.010 59.580
1820.000 92.182 58.180
1821.000 93.948 60.340
1822.000 93.984 59.300
1823.000 93.242 58.980
1824.000 92.914 60.030
1825.000 93.050 58.750
1826.000 89.176 56.510
1827.000 93.800 59.920
1828.000 93.772 59.930
1829.000 90.996 58.660
1830.000 94.116 59.690
1831.000 92.980 60.570
1832.000 93.588 59.250
1833.000 94.352 60.440
1834.000 93.886 60.140
1835.000 93.176 60.060
1836.000 92.008 59.170
1837.000 93.344 58.110
1838.000 93.956 59.940
1839.000 91.742 57.030
1840.000 94.242 58.850
1841.000 93.856 59.770
1842.000 94.394 59.680
1843.000 93.976 59.210
1844.000 94.056 59.900
1845.000 92.664 59.680
1846.000 93.192 59.280
1847.000 93.416 59.200
1848.000 93.780 59.820
1849.000 93.642 59.690
1850.000 92.250 58.770
1851.000 94.098 59.610
1852.000 93.580 58.850
1853.000 93.254 59.440
1854.000 93.848 59.410
1855.000 91.582 56.930
1856.000 94.266 59.450
1857.000 94.054 59.520
1858.000 93.956 60.020
1859.000 93.830 59.320
1860.000 94.324 59.770
1861.000 93.608 58.860
1862.000 92.986 57.560
1863.000 93.502 59.250
1864.000 94.158 60.040
1865.000 93.286 58.990
1866.000 93.502 59.420
1867.000 90.532 58.290
1868.000 93.742 59.160
1869.000 93.730 59.500
1870.000 93.212 59.640
1871.000 93.812 58.960
1872.000 93.896 59.870
1873.000 93.952 60.350
1874.000 94.112 59.130
1875.000 93.252 58.100
1876.000 92.072 56.680
1877.000 80.526 53.760
1878.000 94.134 60.860
1879.000 93.968 59.980
1880.000 91.160 56.780
1881.000 94.352 59.790
1882.000 92.244 58.900
1883.000 91.054 55.770
1884.000 94.216 60.090
1885.000 91.832 59.600
1886.000 93.280 59.010
1887.000 93.680 58.370
1888.000 91.040 57.300
1889.000 93.198 59.290
1890.000 93.286 60.250
1891.000 94.276 59.920
1892.000 93.008 59.830
1893.000 92.778 59.140
1894.000 94.148 59.340
1895.000 88.464 56.190
1896.000 92.904 57.660
1897.000 94.476 58.560
1898.000 93.534 58.910
1899.000 94.008 58.880
1900.000 94.680 60.140
1901.000 94.150 60.350
1902.000 93.606 59.100
1903.000 94.370 59.210
1904.000 94.580 59.780
1905.000 93.678 60.320
1906.000 92.450 59.660
1907.000 91.778 58.470
1908.000 93.624 57.890
1909.000 91.756 59.130
1910.000 91.192 56.770
1911.000 93.898 59.180
1912.000 91.096 56.120
1913.000 94.598 59.670
1914.000 93.852 60.010
1915.000 94.180 59.810
1916.000 93.580 58.700
1917.000 93.622 58.120
1918.000 93.512 59.230
1919.000 93.692 58.840
1920.000 93.714 60.080
1921.000 94.196 58.930
1922.000 94.918 59.330
1923.000 93.978 59.630
1924.000 94.270 59.060
1925.000 93.448 59.120
1926.000 94.226 59.880
1927.000 93.712 58.770
1928.000 93.838 59.290
1929.000 94.464 59.600
1930.000 94.516 59.560
1931.000 94.022 58.920
1932.000 94.476 59.830
1933.000 92.636 60.440
1934.000 94.380 59.410
1935.000 92.608 58.120
1936.000 94.466 58.360
1937.000 92.844 57.990
1938.000 93.840 58.980
1939.000 90.076 56.680
1940.000 93.624 57.600
1941.000 92.830 57.630
1942.000 93.750 59.330
1943.000 94.930 59.390
1944.000 93.776 59.050
1945.000 93.320 59.920
1946.000 94.266 59.280
1947.000 94.586 60.510
1948.000 93.692 59.080
1949.000 93.142 59.620
1950.000 94.532 59.390
1951.000 94.680 59.960
1952.000 93.824 57.900
1953.000 91.042 59.060
1954.000 94.688 59.920
1955.000 93.504 58.980
1956.000 92.346 58.710
1957.000 92.280 58.490
1958.000 94.418 60.540
1959.000 93.310 58.730
1960.000 90.528 57.110
1961.000 92.282 58.400
1962.000 94.078 60.260
1963.000 92.990 58.560
1964.000 92.954 58.850
1965.000 92.784 60.270
1966.000 94.370 58.880
1967.000 93.296 57.380
1968.000 93.810 58.050
1969.000 94.666 59.200
1970.000 94.684 59.390
1971.000 93.832 59.670
1972.000 94.242 59.540
1973.000 94.070 59.660
1974.000 94.194 59.050
1975.000 94.074 58.620
1976.000 94.098 58.100
1977.000 94.846 59.740
1978.000 93.394 58.430
1979.000 93.554 58.600
1980.000 93.872 59.300
1981.000 95.026 60.080
1982.000 94.646 59.550
1983.000 94.208 57.880
1984.000 92.578 58.490
1985.000 90.318 56.340
1986.000 92.416 57.580
1987.000 93.656 58.130
1988.000 94.746 59.380
1989.000 94.104 58.950
1990.000 93.658 60.020
1991.000 94.832 58.730
1992.000 94.592 59.600
1993.000 91.570 58.570
1994.000 88.096 56.150
1995.000 94.228 60.540
1996.000 93.904 58.410
1997.000 93.986 58.530
1998.000 93.966 59.040
1999.000 94.534 59.100
2000.000 94.660 59.020
2001.000 94.296 59.450
2002.000 94.192 58.690
2003.000 93.866 60.110
2004.000 94.566 59.510
2005.000 93.592 58.960
2006.000 92.070 57.090
2007.000 94.774 59.110
2008.000 94.468 58.640
2009.000 94.638 60.420
2010.000 95.104 59.680
2011.000 93.694 59.380
2012.000 94.876 59.560
2013.000 94.818 59.930
2014.000 92.228 57.630
2015.000 92.364 57.710
2016.000 94.612 60.120
2017.000 94.464 59.350
2018.000 94.686 58.680
2019.000 93.654 59.810
2020.000 95.034 59.410
2021.000 94.474 59.900
2022.000 95.100 59.190
2023.000 93.130 57.870
2024.000 93.836 59.490
2025.000 92.934 59.320
2026.000 92.624 58.460
2027.000 94.384 58.820
2028.000 93.814 58.400
2029.000 94.922 59.610
2030.000 93.410 57.400
2031.000 94.216 59.700
2032.000 94.358 58.820
2033.000 92.044 57.600
2034.000 93.810 58.630
2035.000 92.952 58.370
2036.000 92.592 59.530
2037.000 94.538 60.280
2038.000 94.912 59.470
2039.000 94.092 57.670
2040.000 94.734 59.060
2041.000 93.298 58.830
2042.000 94.260 58.950
2043.000 91.578 56.280
2044.000 93.140 58.160
2045.000 94.342 58.900
2046.000 94.934 59.140
2047.000 93.472 59.610
2048.000 94.622 59.890
2049.000 95.148 59.540
2050.000 95.046 60.020
2051.000 93.176 57.240
2052.000 94.826 59.480
2053.000 95.228 58.970
2054.000 94.786 58.860
2055.000 94.422 58.940
2056.000 94.924 58.890
2057.000 94.864 58.990
2058.000 94.848 59.060
2059.000 94.830 58.820
2060.000 92.528 57.610
2061.000 94.122 58.840
2062.000 92.244 55.670
2063.000 94.972 59.920
2064.000 92.862 56.880
2065.000 92.652 58.770
2066.000 94.530 60.020
2067.000 95.216 58.620
2068.000 93.844 58.860
2069.000 93.612 58.400
2070.000 94.210 59.380
2071.000 93.900 58.550
2072.000 94.612 59.650
2073.000 93.902 58.560
2074.000 94.012 58.570
2075.000 94.706 59.100
2076.000 94.354 58.590
2077.000 91.936 58.630
2078.000 94.372 58.060
2079.000 94.460 58.100
2080.000 87.382 53.400
2081.000 92.324 57.010
2082.000 93.612 58.380
2083.000 91.960 57.010
2084.000 94.362 58.830
2085.000 95.060 59.570
2086.000 92.822 58.310
2087.000 94.912 59.550
2088.000 93.994 58.880
2089.000 94.126 57.830
2090.000 94.512 58.330
2091.000 95.272 59.030
2092.000 94.416 59.750
2093.000 94.814 59.230
2094.000 94.096 58.830
2095.000 95.060 59.090
2096.000 94.474 59.290
2097.000 94.928 58.620
2098.000 92.820 58.410
2099.000 95.134 58.930
2100.000 95.104 59.300
2101.000 94.272 59.680
2102.000 94.368 58.920
2103.000 91.866 57.370
2104.000 94.464 57.810
2105.000 94.754 60.450
2106.000 93.316 57.280
2107.000 92.378 57.470
2108.000 92.828 56.960
2109.000 93.954 58.600
2110.000 92.486 56.920
2111.000 91.234 56.750
2112.000 95.030 59.620
2113.000 95.080 58.700
2114.000 95.082 59.180
2115.000 94.060 58.390
2116.000 94.632 58.210
2117.000 95.126 59.510
2118.000 95.178 59.450
2119.000 94.614 59.050
2120.000 95.180 59.560
2121.000 94.576 59.510
2122.000 93.798 58.800
2123.000 92.062 58.130
2124.000 94.814 58.940
2125.000 94.586 58.850
2126.000 94.298 60.120
2127.000 92.096 57.540
2128.000 95.252 59.940
2129.000 94.052 57.600
2130.000 93.158 58.020
2131.000 94.938 59.380
2132.000 94.822 58.680
2133.000 95.344 59.530
2134.000 94.896 58.250
2135.000 95.388 60.130
2136.000 94.532 59.550
2137.000 93.466 57.910
2138.000 95.008 58.940
2139.000 94.408 59.080
2140.000 92.856 57.380
2141.000 94.386 58.790
2142.000 93.776 59.380
2143.000 94.782 58.750
2144.000 92.138 55.890
2145.000 92.990 56.350
2146.000 95.128 60.650
2147.000 94.740 59.290
2148.000 94.832 58.420
2149.000 92.648 56.670
2150.000 94.906 58.540
2151.000 95.038 58.140
2152.000 93.820 57.670
2153.000 93.942 59.430
2154.000 93.842 58.990
2155.000 95.122 58.920
2156.000 95.016 58.580
2157.000 92.606 57.700
2158.000 94.914 57.860
2159.000 93.602 58.030
2160.000 94.356 58.480
2161.000 94.796 60.020
2162.000 94.704 59.290
2163.000 95.074 59.060
2164.000 94.538 58.450
2165.000 94.822 58.950
2166.000 95.420 60.090
2167.000 93.060 57.350
2168.000 94.486 57.840
2169.000 94.306 58.740
2170.000 95.324 59.080
2171.000 94.694 58.150
2172.000 93.606 58.710
2173.000 94.804 58.140
2174.000 94.836 58.720
2175.000 94.052 57.160
2176.000 94.664 57.750
2177.000 94.050 58.560
2178.000 94.854 59.600
2179.000 91.728 57.140
2180.000 94.340 59.300
2181.000 94.760 57.880
2182.000 95.244 59.420
2183.000 94.234 57.110
2184.000 94.610 59.550
2185.000 94.156 58.030
2186.000 93.364 58.180
2187.000 94.920 59.510
2188.000 95.088 58.540
2189.000 94.910 58.620
2190.000 94.992 59.190
2191.000 94.676 58.660
2192.000 93.290 57.590
2193.000 95.166 58.340
2194.000 94.940 58.560
2195.000 95.030 58.720
2196.000 94.414 59.160
2197.000 95.000 59.170
2198.000 92.828 57.840
2199.000 94.696 58.970
2200.000 95.050 60.070
2201.000 95.482 58.970
2202.000 95.402 59.260
2203.000 95.258 59.170
2204.000 92.558 56.610
2205.000 94.386 58.820
2206.000 94.832 58.840
2207.000 94.998 57.540
2208.000 95.260 59.240
2209.000 94.000 57.620
2210.000 94.986 59.190
2211.000 95.026 58.980
2212.000 93.054 56.670
2213.000 94.764 58.960
2214.000 94.832 58.170
2215.000 94.026 58.250
2216.000 94.754 58.410
2217.000 94.964 59.900
2218.000 94.824 57.900
2219.000 95.230 59.410
2220.000 94.564 59.430
2221.000 95.322 58.880
2222.000 94.916 58.760
2223.000 95.190 59.760
2224.000 95.040 58.780
2225.000 94.104 57.900
2226.000 95.228 59.500
2227.000 93.648 58.300
2228.000 95.326 59.100
2229.000 93.410 57.860
2230.000 91.154 56.380
2231.000 94.602 58.220
2232.000 94.614 59.490
2233.000 94.956 59.570
2234.000 95.306 59.150
2235.000 89.106 56.270
2236.000 94.264 58.650
2237.000 95.422 58.260
2238.000 93.406 56.910
2239.000 95.420 60.120
2240.000 94.418 58.210
2241.000 92.766 57.920
2242.000 95.712 58.880
2243.000 95.552 59.610
2244.000 95.388 59.300
2245.000 94.598 58.890
2246.000 94.682 59.610
2247.000 95.582 58.750
2248.000 94.490 57.810
2249.000 94.258 57.690
2250.000 95.094 58.460
2251.000 95.450 59.430
2252.000 95.244 58.860
2253.000 95.062 58.690
2254.000 95.168 58.990
2255.000 95.610 58.500
2256.000 95.002 58.840
2257.000 95.590 59.490
2258.000 95.396 59.410
2259.000 94.928 58.010
2260.000 94.140 57.480
2261.000 94.770 58.140
2262.000 94.980 59.280
2263.000 94.948 58.970
2264.000 94.518 58.640
2265.000 95.584 59.150
2266.000 95.618 59.090
2267.000 95.500 59.110
2268.000 95.040 58.820
2269.000 95.142 59.020
2270.000 91.680 57.150
2271.000 94.946 58.090
2272.000 95.640 58.830
2273.000 94.416 58.980
2274.000 94.646 58.730
2275.000 95.216 59.290
2276.000 94.734 58.190
2277.000 95.206 59.430
2278.000 95.308 58.610
2279.000 94.184 57.890
2280.000 95.344 58.110
2281.000 95.596 59.420
2282.000 95.506 58.860
2283.000 94.044 57.880
2284.000 94.568 58.040
2285.000 95.610 58.930
2286.000 94.774 58.920
2287.000 94.858 58.590
2288.000 95.516 58.700
2289.000 94.602 57.890
2290.000 94.434 57.430
2291.000 93.804 58.840
2292.000 94.772 58.160
2293.000 94.742 59.270
2294.000 95.690 58.740
2295.000 95.186 58.220
2296.000 94.710 58.090
2297.000 95.810 59.010
2298.000 91.812 56.460
2299.000 86.192 56.570
2300.000 94.164 57.410
2301.000 94.988 58.460
2302.000 95.136 59.090
2303.000 94.548 58.190
2304.000 95.348 58.490
2305.000 94.750 58.960
2306.000 94.666 58.410
2307.000 92.780 57.490
2308.000 93.890 58.130
2309.000 94.908 58.310
2310.000 94.736 58.010
2311.000 94.856 58.230
2312.000 94.820 57.000
2313.000 95.164 58.710
2314.000 89.522 54.530
2315.000 93.572 58.010
2316.000 94.348 56.630
2317.000 90.798 56.580
2318.000 93.904 56.510
2319.000 94.958 58.270
2320.000 95.376 59.290
2321.000 95.470 59.270
2322.000 94.656 58.500
2323.000 93.834 59.130
2324.000 95.538 58.880
2325.000 93.256 56.120
2326.000 93.962 57.660
2327.000 95.026 58.570
2328.000 93.966 57.980
2329.000 95.570 57.990
2330.000 95.500 58.030
2331.000 95.174 58.780
2332.000 95.056 58.700
2333.000 95.696 58.200
2334.000 95.126 58.990
2335.000 95.658 59.080
2336.000 95.856 58.710
2337.000 95.396 58.690
2338.000 94.054 58.020
2339.000 95.100 59.120
2340.000 95.010 58.570
2341.000 95.536 58.460
2342.000 95.434 58.050
2343.000 95.702 58.500
2344.000 94.436 57.790
2345.000 95.494 58.130
2346.000 95.260 58.670
2347.000 95.724 59.070
2348.000 94.352 57.430
2349.000 95.298 58.410
2350.000 94.734 57.900
2351.000 95.370 58.560
2352.000 95.492 58.970
2353.000 95.610 58.830
2354.000 95.590 58.090
2355.000 95.720 58.520
2356.000 95.124 57.480
2357.000 95.552 59.080
2358.000 87.088 55.000
2359.000 94.028 57.430
2360.000 94.486 58.790
2361.000 95.482 58.880
2362.000 90.622 56.820
2363.000 94.508 58.720
2364.000 93.596 58.020
2365.000 95.306 58.510
2366.000 95.796 58.920
2367.000 93.842 57.090
2368.000 95.910 58.630
2369.000 95.080 58.920
2370.000 92.124 56.810
2371.000 95.354 57.680
2372.000 95.348 58.010
2373.000 94.670 57.970
2374.000 94.942 59.070
2375.000 95.406 58.240
2376.000 94.898 58.330
2377.000 95.684 58.920
2378.000 95.712 59.070
2379.000 95.164 58.150
2380.000 95.222 57.420
2381.000 94.702 57.390
2382.000 95.344 56.670
2383.000 95.816 58.160
2384.000 93.586 57.710
2385.000 95.348 58.710
2386.000 93.620 56.690
2387.000 92.756 56.260
2388.000 94.178 58.270
2389.000 95.792 58.670
2390.000 93.970 58.070
2391.000 95.362 57.850
2392.000 94.276 58.120
2393.000 95.540 58.470
2394.000 94.112 57.070
2395.000 95.796 58.250
2396.000 95.712 58.980
2397.000 93.470 57.080
2398.000 95.094 58.890
2399.000 95.014 57.690
2400.000 95.788 58.240
2401.000 94.834 58.690
2402.000 95.852 58.940
2403.000 95.794 58.690
2404.000 95.550 58.680
2405.000 95.256 58.770
2406.000 93.064 58.060
2407.000 95.508 58.470
2408.000 94.844 57.890
2409.000 90.010 56.460
2410.000 95.990 59.210
2411.000 94.474 57.120
2412.000 94.796 57.090
2413.000 95.352 58.790
2414.000 96.122 58.390
2415.000 95.556 58.270
2416.000 95.344 58.150
2417.000 95.488 58.330
2418.000 95.316 58.460
2419.000 95.552 57.900
2420.000 95.716 58.280
2421.000 95.092 58.780
2422.000 95.434 58.510
2423.000 95.314 58.450
2424.000 94.404 57.260
2425.000 95.316 57.600
2426.000 90.542 55.880
2427.000 94.356 58.060
2428.000 94.856 56.830
2429.000 93.132 57.930
2430.000 95.810 59.100
2431.000 96.036 59.050
2432.000 96.036 58.910
2433.000 96.064 58.910
2434.000 93.992 58.410
2435.000 95.584 58.520
2436.000 94.078 57.680
2437.000 95.982 58.660
2438.000 95.014 57.870
2439.000 95.574 57.430
2440.000 95.586 57.740
2441.000 94.820 56.950
2442.000 95.466 58.490
2443.000 95.240 57.890
2444.000 95.240 58.220
2445.000 95.334 59.270
2446.000 95.820 57.070
2447.000 94.984 57.220
2448.000 95.198 57.570
2449.000 95.186 58.160
2450.000 95.520 58.620
2451.000 95.866 58.270
2452.000 93.684 57.660
2453.000 95.266 58.350
2454.000 94.318 57.210
2455.000 93.972 58.550
2456.000 95.450 57.650
2457.000 91.802 57.530
2458.000 96.058 58.730
2459.000 95.394 58.840
2460.000 93.842 57.260
2461.000 95.562 58.800
2462.000 95.160 57.750
2463.000 95.268 57.070
2464.000 95.488 58.660
2465.000 95.586 57.520
2466.000 96.072 58.880
2467.000 95.792 58.260
2468.000 95.820 58.510
2469.000 95.932 58.830
2470.000 96.082 58.790
2471.000 95.680 58.320
2472.000 91.622 56.480
2473.000 92.832 56.870
2474.000 95.106 58.690
2475.000 94.474 57.650
2476.000 95.432 58.800
2477.000 95.738 58.570
2478.000 96.184 58.660
2479.000 95.708 57.140
2480.000 95.358 57.730
2481.000 95.092 57.730
2482.000 93.578 57.300
2483.000 95.832 59.050
2484.000 95.188 56.980
2485.000 95.870 58.320
2486.000 95.692 58.150
2487.000 95.386 58.800
2488.000 96.174 59.970
2489.000 95.998 58.340
2490.000 93.590 58.470
2491.000 95.744 58.620
2492.000 93.400 56.930
2493.000 95.726 57.850
2494.000 92.700 57.440
2495.000 96.048 59.080
2496.000 95.170 58.400
2497.000 95.380 58.910
2498.000 96.122 58.200
2499.000 96.266 58.080
2500.000 95.362 58.450
2501.000 95.730 58.490
2502.000 96.052 57.390
2503.000 95.372 58.470
2504.000 94.178 57.040
2505.000 93.626 57.150
2506.000 95.206 57.740
2507.000 95.732 58.290
2508.000 95.962 59.040
2509.000 94.732 57.570
2510.000 94.862 57.240
2511.000 96.276 59.070
2512.000 95.296 59.000
2513.000 95.118 59.050
2514.000 94.496 56.960
2515.000 94.052 56.910
2516.000 95.906 57.380
2517.000 94.696 56.550
2518.000 94.980 56.890
2519.000 95.484 58.660
2520.000 94.002 57.000
2521.000 95.896 57.420
2522.000 90.476 55.170
2523.000 92.208 57.820
2524.000 96.038 58.550
2525.000 95.488 57.910
2526.000 93.336 57.360
2527.000 95.898 58.320
2528.000 96.104 58.600
2529.000 92.294 55.250
2530.000 94.408 57.850
2531.000 95.776 58.940
2532.000 95.594 57.150
2533.000 93.380 57.040
2534.000 95.634 57.910
2535.000 95.710 58.220
2536.000 94.996 57.640
2537.000 95.278 58.530
2538.000 95.680 57.940
2539.000 95.386 58.180
2540.000 96.140 58.120
2541.000 96.138 58.960
2542.000 96.084 58.670
2543.000 94.472 57.730
2544.000 95.068 56.870
2545.000 94.902 58.310
2546.000 95.842 57.530
2547.000 95.748 58.690
2548.000 91.524 55.630
2549.000 96.178 58.780
2550.000 96.050 59.340
2551.000 95.166 58.690
2552.000 96.020 58.480
2553.000 95.852 57.940
2554.000 95.446 58.550
2555.000 95.894 57.650
2556.000 95.970 58.550
2557.000 93.600 56.430
2558.000 95.694 57.580
2559.000 94.864 58.780
2560.000 94.778 58.020
2561.000 96.002 58.870
2562.000 95.498 57.310
2563.000 95.188 57.650
2564.000 95.928 58.830
2565.000 96.044 58.430
2566.000 95.852 57.580
2567.000 95.128 57.460
2568.000 96.094 58.840
2569.000 96.030 58.440
2570.000 96.144 57.160
2571.000 95.262 58.070
2572.000 95.714 56.860
2573.000 96.242 58.520
2574.000 95.584 57.400
2575.000 94.434 57.410
2576.000 96.296 57.800
2577.000 96.166 58.020
2578.000 92.112 56.340
2579.000 96.046 58.590
2580.000 94.136 57.040
2581.000 93.760 57.860
2582.000 96.034 59.060
2583.000 94.936 56.580
2584.000 93.986 56.310
2585.000 96.134 58.850
2586.000 96.016 59.030
2587.000 92.234 56.250
2588.000 95.870 57.550
2589.000 96.252 57.920
2590.000 96.180 58.550
2591.000 95.338 58.500
2592.000 95.808 57.500
2593.000 94.702 56.910
2594.000 96.134 57.100
2595.000 93.664 56.440
2596.000 95.774 57.980
2597.000 95.768 58.380
2598.000 94.782 56.280
2599.000 95.336 58.210
2600.000 95.594 57.860
2601.000 96.022 57.920
2602.000 95.538 58.540
2603.000 95.752 57.950
2604.000 96.362 58.040
2605.000 94.796 57.090
2606.000 95.818 58.050
2607.000 91.872 55.300
2608.000 96.344 57.890
2609.000 96.244 59.000
2610.000 96.012 58.420
2611.000 96.236 57.890
2612.000 94.844 57.200
2613.000 95.788 58.190
2614.000 96.154 59.700
2615.000 94.034 56.350
2616.000 95.324 58.210
2617.000 96.354 58.190
2618.000 95.754 58.140
2619.000 95.844 58.090
2620.000 96.050 58.320
2621.000 96.368 58.560
2622.000 96.426 58.620
2623.000 95.490 56.860
2624.000 96.008 58.810
2625.000 95.164 56.670
2626.000 95.380 57.500
2627.000 95.788 59.390
2628.000 94.236 55.820
2629.000 96.316 58.360
2630.000 96.382 57.820
2631.000 96.340 58.150
2632.000 96.196 58.280
2633.000 94.442 56.170
2634.000 95.540 58.200
2635.000 96.152 59.150
2636.000 94.662 57.300
2637.000 95.950 58.640
2638.000 96.130 57.540
2639.000 94.998 57.150
2640.000 95.764 58.250
2641.000 95.810 57.660
2642.000 96.408 58.360
2643.000 95.458 57.140
2644.000 96.274 57.950
2645.000 96.368 58.610
2646.000 96.302 57.780
2647.000 95.286 58.420
2648.000 96.062 58.030
2649.000 95.654 57.260
2650.000 95.956 57.790
2651.000 95.564 57.490
2652.000 94.632 55.950
2653.000 95.796 58.440
2654.000 95.304 57.100
2655.000 95.120 57.700
2656.000 95.060 57.660
2657.000 94.188 57.670
2658.000 96.274 59.040
2659.000 96.228 58.270
2660.000 95.916 58.750
2661.000 95.928 57.710
2662.000 95.498 58.030
2663.000 94.346 55.890
2664.000 95.562 57.840
2665.000 96.402 58.460
2666.000 95.442 57.050
2667.000 95.396 57.880
2668.000 95.250 57.370
2669.000 96.464 58.270
2670.000 96.068 57.610
2671.000 95.646 58.820
2672.000 95.962 57.750
2673.000 96.318 58.250
2674.000 91.916 54.760
2675.000 95.894 58.190
2676.000 96.180 57.840
2677.000 95.128 57.030
2678.000 95.794 57.570
2679.000 93.078 57.250
2680.000 95.820 58.070
2681.000 95.988 57.990
2682.000 95.622 57.990
2683.000 95.208 57.330
2684.000 95.754 57.470
2685.000 96.172 57.400
2686.000 96.202 58.270
2687.000 95.042 57.970
2688.000 94.974 57.450
2689.000 96.570 58.410
2690.000 96.080 58.050
2691.000 95.436 56.800
2692.000 96.400 57.950
2693.000 95.980 57.570
2694.000 96.302 58.010
2695.000 95.402 58.550
2696.000 96.218 58.520
2697.000 95.926 57.610
2698.000 96.462 57.910
2699.000 96.370 57.230
2700.000 96.470 58.090
2701.000 95.784 58.400
2702.000 96.394 57.070
2703.000 95.852 57.460
2704.000 96.476 58.470
2705.000 96.322 58.580
2706.000 95.186 56.470
2707.000 95.994 57.770
2708.000 94.756 58.120
2709.000 96.060 57.990
2710.000 96.056 58.030
2711.000 96.258 58.130
2712.000 96.146 57.810
2713.000 96.104 57.200
2714.000 95.048 56.680
2715.000 93.906 56.250
2716.000 96.300 57.320
2717.000 96.008 57.660
2718.000 95.970 57.760
2719.000 96.362 57.910
2720.000 94.864 56.400
2721.000 96.566 58.360
2722.000 96.362 58.650
2723.000 84.116 52.990
2724.000 96.556 58.220
2725.000 96.144 57.670
2726.000 93.412 57.040
2727.000 94.342 56.320
2728.000 95.772 58.330
2729.000 96.446 57.820
2730.000 96.274 58.930
2731.000 96.570 58.330
2732.000 96.206 59.210
2733.000 96.640 58.350
2734.000 95.994 58.960
2735.000 96.232 58.290
2736.000 96.354 57.780
2737.000 95.770 58.510
2738.000 95.890 57.990
2739.000 94.072 56.550
2740.000 96.004 57.440
2741.000 96.424 58.020
2742.000 96.326 57.740
2743.000 95.322 57.510
2744.000 95.474 57.460
2745.000 96.588 58.100
2746.000 95.060 57.980
2747.000 95.366 57.230
2748.000 96.234 58.150
2749.000 94.634 57.690
2750.000 95.632 57.740
2751.000 95.324 57.780
2752.000 96.188 58.870
2753.000 96.200 57.290
2754.000 95.488 57.640
2755.000 95.438 57.410
2756.000 96.298 57.690
2757.000 96.532 58.300
2758.000 94.966 56.830
2759.000 95.970 58.070
2760.000 96.382 58.240
2761.000 96.238 57.370
2762.000 96.562 58.180
2763.000 96.430 58.910
2764.000 96.602 58.340
2765.000 96.286 57.410
2766.000 95.268 56.040
2767.000 95.252 57.270
2768.000 95.228 56.990
2769.000 95.068 57.180
2770.000 95.864 56.880
2771.000 96.432 57.810
2772.000 94.170 56.470
2773.000 94.650 56.710
2774.000 95.396 56.940
2775.000 95.930 57.800
2776.000 91.162 54.730
2777.000 96.544 58.580
2778.000 96.774 58.630
2779.000 95.116 56.770
2780.000 92.802 55.960
2781.000 96.460 58.630
2782.000 95.508 56.390
2783.000 93.024 55.340
2784.000 96.554 57.880
2785.000 96.206 58.260
2786.000 95.790 59.690
2787.000 96.474 57.760
2788.000 96.204 57.020
2789.000 95.450 57.390
2790.000 96.018 56.710
2791.000 95.986 58.460
2792.000 96.542 58.600
2793.000 96.588 59.170
2794.000 95.250 57.080
2795.000 96.484 58.480
2796.000 95.548 58.490
2797.000 96.220 58.250
2798.000 95.300 57.910
2799.000 96.734 59.170
2800.000 93.382 56.640
2801.000 95.888 58.350
2802.000 96.240 57.860
2803.000 95.232 57.390
2804.000 96.308 58.670
2805.000 96.356 58.220
2806.000 96.048 57.200
2807.000 94.896 57.430
2808.000 95.808 57.690
2809.000 96.138 57.310
2810.000 96.424 59.110
2811.000 90.970 56.880
2812.000 95.904 58.470
2813.000 96.300 57.570
2814.000 92.938 58.010
2815.000 95.124 56.270
2816.000 95.468 57.790
2817.000 96.206 58.250
2818.000 91.592 56.010
2819.000 96.444 58.490
2820.000 95.986 58.650
2821.000 94.760 58.110
2822.000 96.566 58.060
2823.000 96.010 57.550
2824.000 95.864 57.390
2825.000 96.420 57.450
2826.000 96.482 57.740
2827.000 96.278 56.990
2828.000 96.796 58.310
2829.000 96.082 56.780
2830.000 95.518 58.160
2831.000 95.088 58.280
2832.000 96.168 58.040
2833.000 96.374 58.480
2834.000 96.312 58.400
2835.000 94.710 57.330
2836.000 96.634 57.820
2837.000 96.416 58.540
2838.000 96.294 58.270
2839.000 96.616 59.280
2840.000 96.682 58.550
2841.000 96.576 58.100
2842.000 95.652 57.240
2843.000 96.106 58.100
2844.000 96.484 57.720
2845.000 95.902 58.620
2846.000 94.436 57.370
2847.000 96.256 58.100
2848.000 95.250 57.880
2849.000 95.640 56.980
2850.000 96.572 57.960
2851.000 93.484 54.840
2852.000 96.058 57.550
2853.000 96.528 58.210
2854.000 96.778 58.440
2855.000 96.234 57.400
2856.000 96.106 57.030
2857.000 96.632 58.770
2858.000 96.522 57.830
2859.000 92.886 56.440
2860.000 96.036 57.440
2861.000 95.042 56.560
2862.000 96.362 58.100
2863.000 96.468 57.820
2864.000 96.604 57.750
2865.000 95.638 57.160
2866.000 96.342 57.480
2867.000 96.270 56.820
2868.000 95.672 55.940
2869.000 96.146 56.990
2870.000 96.262 58.750
2871.000 96.510 57.750
2872.000 96.280 56.920
2873.000 96.368 58.460
2874.000 96.334 58.610
2875.000 96.578 57.980
2876.000 94.778 56.190
2877.000 96.192 56.430
2878.000 95.498 56.620
2879.000 95.582 55.760
2880.000 96.188 57.770
2881.000 96.704 57.740
2882.000 96.090 56.850
2883.000 95.638 57.180
2884.000 94.076 58.100
2885.000 95.914 58.500
2886.000 96.230 57.440
2887.000 96.006 57.710
2888.000 96.304 57.450
2889.000 96.426 57.560
2890.000 96.208 57.820
2891.000 96.554 57.880
2892.000 96.292 57.300
2893.000 93.738 55.560
2894.000 95.848 57.610
2895.000 96.602 58.350
2896.000 96.134 57.510
2897.000 95.568 56.870
2898.000 95.956 57.450
2899.000 95.838 56.840
2900.000 95.600 57.340
2901.000 94.072 56.690
2902.000 93.224 56.830
2903.000 96.688 57.700
2904.000 96.698 57.610
2905.000 96.416 59.220
2906.000 96.316 58.490
2907.000 94.138 57.070
2908.000 96.308 57.020
2909.000 95.890 57.540
2910.000 96.724 57.870
2911.000 96.650 58.430
2912.000 96.628 57.590
2913.000 94.988 56.750
2914.000 95.510 56.470
2915.000 95.718 56.270
2916.000 93.568 57.150
2917.000 96.662 57.560
2918.000 96.712 57.680
2919.000 94.968 57.360
2920.000 96.960 58.520
2921.000 95.786 57.800
2922.000 96.688 57.790
2923.000 96.480 57.920
2924.000 96.154 57.120
2925.000 96.070 57.640
2926.000 96.856 58.540
2927.000 96.292 57.750
2928.000 96.634 57.790
2929.000 96.444 58.170
2930.000 96.388 58.220
2931.000 96.590 57.400
2932.000 96.722 57.880
2933.000 96.850 57.770
2934.000 96.564 58.850
2935.000 96.550 57.780
2936.000 97.020 57.580
2937.000 96.800 58.480
2938.000 95.806 57.080
2939.000 95.260 56.960
2940.000 95.710 57.220
2941.000 96.222 57.120
2942.000 94.262 57.140
2943.000 96.648 57.270
2944.000 96.624 58.290
2945.000 96.740 58.350
2946.000 95.496 57.400
2947.000 95.676 57.490
2948.000 96.708 58.050
2949.000 94.992 56.880
2950.000 96.548 57.040
2951.000 96.352 57.140
2952.000 94.768 56.690
2953.000 96.388 57.600
2954.000 96.768 58.570
2955.000 96.946 58.590
2956.000 96.458 58.690
2957.000 95.898 57.990
2958.000 95.814 56.940
2959.000 96.490 57.200
2960.000 95.500 56.770
2961.000 96.596 57.340
2962.000 94.684 56.420
2963.000 96.462 57.610
2964.000 96.210 56.930
2965.000 96.378 57.630
2966.000 96.570 58.730
2967.000 96.886 57.360
2968.000 94.040 55.670
2969.000 96.636 57.390
2970.000 96.614 57.260
2971.000 96.360 57.580
2972.000 95.982 57.230
2973.000 95.080 56.900
2974.000 96.476 58.090
2975.000 96.378 57.740
2976.000 96.350 57.780
2977.000 96.934 57.620
2978.000 94.838 55.580
2979.000 95.760 57.580
2980.000 96.904 58.310
2981.000 95.754 56.400
2982.000 95.066 58.010
2983.000 96.350 57.440
2984.000 96.746 58.170
2985.000 96.910 58.390
2986.000 96.562 57.310
2987.000 96.248 57.470
2988.000 96.894 57.700
2989.000 97.024 58.330
2990.000 96.616 57.910
2991.000 96.618 57.190
2992.000 96.754 58.040
2993.000 96.692 57.490
2994.000 92.810 55.780
2995.000 97.096 57.720
2996.000 96.470 56.910
2997.000 96.056 56.130
2998.000 96.554 57.650
2999.000 93.062 54.480
3000.000 96.106 58.150
3001.000 95.862 57.490
3002.000 96.432 57.900
3003.000 96.262 57.330
3004.000 96.740 58.200
3005.000 96.698 58.510
3006.000 96.126 57.530
3007.000 96.354 57.190
3008.000 96.004 58.460
3009.000 96.906 58.410
3010.000 96.910 57.630
3011.000 96.702 57.420
3012.000 96.546 58.130
3013.000 94.922 57.570
3014.000 96.526 58.350
3015.000 97.048 57.970
3016.000 96.644 57.740
3017.000 96.610 57.890
3018.000 95.120 55.760
3019.000 96.810 57.950
3020.000 96.540 58.560
3021.000 96.530 57.510
3022.000 96.634 57.760
3023.000 96.468 57.400
3024.000 96.990 57.760
3025.000 96.850 58.080
3026.000 95.810 55.900
3027.000 96.850 57.960
3028.000 96.306 57.320
3029.000 96.726 57.640
3030.000 96.518 57.800
3031.000 96.034 57.620
3032.000 96.796 57.950
3033.000 96.702 58.530
3034.000 96.842 58.710
3035.000 96.114 57.680
3036.000 95.340 56.870
3037.000 96.724 58.710
3038.000 96.976 58.180
3039.000 95.060 56.810
3040.000 96.858 57.510
3041.000 95.466 56.750
3042.000 96.500 57.910
3043.000 93.962 55.120
3044.000 95.910 58.690
3045.000 96.138 58.020
3046.000 95.666 56.800
3047.000 96.698 57.220
3048.000 96.740 57.480
3049.000 97.016 57.770
3050.000 94.950 56.790
3051.000 97.018 58.110
3052.000 96.852 58.060
3053.000 96.638 58.150
3054.000 95.472 56.440
3055.000 95.296 57.660
3056.000 96.756 58.040
3057.000 96.950 57.260
3058.000 96.676 57.190
3059.000 96.554 58.820
3060.000 95.868 57.600
3061.000 96.484 56.760
3062.000 95.370 56.890
3063.000 96.384 57.010
3064.000 96.752 58.250
3065.000 96.504 57.330
3066.000 96.670 57.870
3067.000 96.736 58.320
3068.000 96.818 57.250
3069.000 97.134 57.690
3070.000 95.168 57.330
3071.000 97.010 57.940
3072.000 96.736 57.990
3073.000 97.208 57.780
3074.000 96.734 56.890
3075.000 95.838 57.320
3076.000 96.442 57.040
3077.000 95.644 57.470
3078.000 95.608 55.790
3079.000 96.764 56.860
3080.000 96.284 56.630
3081.000 96.250 57.500
3082.000 96.768 57.860
3083.000 96.978 57.240
3084.000 96.696 57.710
3085.000 96.648 58.280
3086.000 94.952 56.740
3087.000 96.880 57.900
3088.000 95.040 56.610
3089.000 96.098 57.950
3090.000 95.960 57.260
3091.000 96.840 57.370
3092.000 94.122 56.290
3093.000 93.594 55.270
3094.000 96.286 57.080
3095.000 96.836 57.900
3096.000 96.168 56.700
3097.000 96.206 57.200
3098.000 96.536 56.730
3099.000 97.044 56.880
3100.000 96.402 57.560
3101.000 94.456 55.700
3102.000 96.928 57.380
3103.000 96.738 58.010
3104.000 97.090 58.140
3105.000 97.150 57.970
3106.000 97.190 57.750
3107.000 97.086 58.420
3108.000 95.868 56.120
3109.000 96.656 56.710
3110.000 96.182 56.570
3111.000 95.298 56.420
3112.000 97.004 57.640
3113.000 97.310 58.320
3114.000 96.128 57.160
3115.000 96.926 58.250
3116.000 94.466 55.110
3117.000 96.290 56.480
3118.000 97.038 57.590
3119.000 96.960 57.850
3120.000 96.864 57.440
3121.000 96.602 57.520
3122.000 95.436 56.810
3123.000 96.446 57.120
3124.000 96.530 57.910
3125.000 96.578 57.970
3126.000 96.762 57.720
3127.000 96.952 58.050
3128.000 97.302 58.220
3129.000 96.858 57.790
3130.000 96.700 57.440
3131.000 96.762 57.830
3132.000 94.248 56.420
3133.000 95.494 57.140
3134.000 96.748 58.000
3135.000 96.998 57.960
3136.000 96.810 56.870
3137.000 96.952 57.480
3138.000 96.588 58.960
3139.000 96.770 56.800
3140.000 95.560 55.970
3141.000 96.860 56.630
3142.000 97.014 58.340
3143.000 96.402 57.560
3144.000 96.680 57.720
3145.000 96.824 56.990
3146.000 97.088 57.700
3147.000 96.898 57.550
3148.000 96.712 57.260
3149.000 93.116 55.750
3150.000 95.948 57.170
3151.000 96.942 58.140
3152.000 97.038 58.430
3153.000 96.994 57.160
3154.000 96.696 57.520
3155.000 96.800 57.400
3156.000 97.214 57.710
3157.000 96.236 56.460
3158.000 87.500 53.570
3159.000 96.914 58.230
3160.000 96.212 57.200
3161.000 97.022 56.960
3162.000 96.234 57.040
3163.000 96.808 56.950
3164.000 96.756 57.800
3165.000 97.222 57.520
3166.000 97.220 57.480
3167.000 96.900 57.290
3168.000 96.210 57.110
3169.000 96.290 56.970
3170.000 97.042 57.500
3171.000 96.830 57.910
3172.000 96.912 57.150
3173.000 97.058 58.310
3174.000 95.934 57.450
3175.000 95.856 56.760
3176.000 96.970 57.680
3177.000 94.322 55.030
3178.000 96.114 57.160
3179.000 96.674 58.690
3180.000 96.184 56.290
3181.000 96.846 56.080
3182.000 95.786 55.890
3183.000 97.140 56.990
3184.000 96.430 57.700
3185.000 97.198 57.630
3186.000 96.946 57.780
3187.000 96.400 56.290
3188.000 97.200 57.110
3189.000 97.026 58.160
3190.000 96.944 57.420
3191.000 94.658 56.010
3192.000 96.516 57.960
3193.000 95.816 55.930
3194.000 96.188 55.950
3195.000 95.426 55.650
3196.000 96.786 57.380
3197.000 95.750 56.950
3198.000 94.606 56.170
3199.000 96.712 56.430
3200.000 96.924 57.070
3201.000 94.090 56.130
3202.000 96.934 57.700
3203.000 97.092 56.950
3204.000 97.020 57.550
3205.000 96.992 56.610
3206.000 96.824 56.580
3207.000 96.864 57.610
3208.000 96.914 56.530
3209.000 97.262 57.580
3210.000 97.160 57.350
3211.000 96.806 57.570
3212.000 96.536 58.080
3213.000 96.792 57.080
3214.000 96.314 56.920
3215.000 96.800 57.370
3216.000 96.746 56.380
3217.000 96.478 57.650
3218.000 96.826 57.430
3219.000 96.884 57.490
3220.000 96.774 56.730
3221.000 96.624 57.420
3222.000 96.114 56.530
3223.000 97.054 57.420
3224.000 95.792 55.120
3225.000 96.372 58.130
3226.000 97.140 57.540
3227.000 96.838 57.650
3228.000 97.038 58.170
3229.000 96.908 56.630
3230.000 97.046 57.510
3231.000 96.972 57.720
3232.000 97.232 57.990
3233.000 96.892 57.500
3234.000 96.472 57.050
3235.000 96.636 58.330
3236.000 97.232 58.130
3237.000 94.752 55.790
3238.000 97.150 57.970
3239.000 97.160 58.010
3240.000 96.624 58.130
3241.000 96.568 56.950
3242.000 97.086 57.410
3243.000 96.688 57.750
3244.000 95.940 57.250
3245.000 96.812 57.430
3246.000 96.174 57.310
3247.000 95.878 57.260
3248.000 97.032 58.080
3249.000 97.276 58.410
3250.000 96.116 56.530
3251.000 96.996 57.700
3252.000 93.966 55.050
3253.000 97.292 57.260
3254.000 96.860 57.650
3255.000 96.382 57.050
3256.000 96.824 57.040
3257.000 96.944 57.920
3258.000 96.850 58.000
3259.000 96.324 56.110
3260.000 96.986 57.750
3261.000 96.958 57.180
3262.000 93.028 54.800
3263.000 97.076 58.300
3264.000 96.492 57.520
3265.000 97.080 57.970
3266.000 96.372 56.650
3267.000 96.682 56.250
3268.000 97.118 57.900
3269.000 97.276 57.940
3270.000 96.872 57.240
3271.000 97.342 57.810
3272.000 97.036 57.680
3273.000 95.140 54.960
3274.000 97.256 58.320
3275.000 97.030 57.670
3276.000 96.790 56.680
3277.000 96.904 56.970
3278.000 97.164 57.480
3279.000 97.318 57.710
3280.000 97.220 57.180
3281.000 96.906 56.560
3282.000 96.002 55.400
3283.000 96.854 56.880
3284.000 96.884 57.230
3285.000 96.640 56.650
3286.000 96.660 57.210
3287.000 95.382 55.760
3288.000 97.138 57.730
3289.000 97.032 57.570
3290.000 97.234 57.670
3291.000 97.060 57.700
3292.000 96.988 56.710
3293.000 96.868 57.150
3294.000 95.668 55.610
3295.000 96.972 57.390
3296.000 97.326 57.660
3297.000 97.138 57.480
3298.000 97.260 57.440
3299.000 96.972 57.300
3300.000 96.930 57.270
3301.000 97.242 57.110
3302.000 97.400 57.700
3303.000 97.096 57.360
3304.000 95.610 55.820
3305.000 96.148 56.650
3306.000 97.072 56.650
3307.000 96.788 57.030
3308.000 94.978 56.690
3309.000 96.674 57.470
3310.000 96.122 56.500
3311.000 96.442 56.790
3312.000 96.544 57.210
3313.000 96.798 56.840
3314.000 96.114 57.090
3315.000 97.302 57.690
3316.000 96.400 56.900
3317.000 97.286 57.220
3318.000 96.234 56.300
3319.000 94.166 55.080
3320.000 97.092 57.540
3321.000 97.406 58.660
3322.000 95.284 55.890
3323.000 96.918 58.020
3324.000 96.782 57.400
3325.000 97.120 57.490
3326.000 96.822 57.490
3327.000 96.974 57.190
3328.000 97.088 57.560
3329.000 97.194 57.870
3330.000 97.356 57.670
3331.000 96.806 57.550
3332.000 95.654 56.000
3333.000 96.830 57.420
3334.000 97.344 57.610
3335.000 94.146 56.840
3336.000 96.166 56.700
3337.000 96.420 57.430
3338.000 97.442 57.770
3339.000 96.644 56.720
3340.000 97.006 57.730
3341.000 97.066 57.690
3342.000 97.194 57.410
3343.000 97.286 56.980
3344.000 97.272 57.980
3345.000 97.160 57.460
3346.000 93.774 56.490
3347.000 97.016 57.130
3348.000 96.560 56.570
3349.000 95.752 57.310
3350.000 96.798 56.630
3351.000 96.872 57.780
3352.000 95.134 56.620
3353.000 96.860 56.990
3354.000 97.328 57.680
3355.000 97.298 57.980
3356.000 97.118 57.750
3357.000 97.188 57.220
3358.000 96.858 57.350
3359.000 96.976 56.450
3360.000 96.520 56.860
3361.000 96.678 55.800
3362.000 96.666 56.450
3363.000 97.390 57.760
3364.000 96.556 57.410
3365.000 96.404 55.990
3366.000 97.332 57.710
3367.000 95.430 56.640
3368.000 96.442 57.660
3369.000 97.252 57.480
3370.000 97.148 57.730
3371.000 97.192 58.240
3372.000 97.230 57.530
3373.000 97.212 56.660
3374.000 97.100 57.690
3375.000 94.084 55.150
3376.000 95.196 56.570
3377.000 96.102 56.160
3378.000 97.076 57.470
3379.000 97.360 56.860
3380.000 96.816 57.090
3381.000 96.824 56.640
3382.000 97.024 57.060
3383.000 97.168 57.530
3384.000 97.232 56.990
3385.000 97.296 57.070
3386.000 95.976 56.040
3387.000 96.652 57.460
3388.000 97.074 57.020
3389.000 95.274 57.100
3390.000 97.218 57.720
3391.000 96.680 57.550
3392.000 97.392 57.970
3393.000 96.066 57.950
3394.000 97.360 57.460
3395.000 96.788 57.840
3396.000 97.422 58.130
3397.000 96.856 56.990
3398.000 97.186 57.330
3399.000 96.672 56.650
3400.000 96.848 57.300
3401.000 97.160 57.590
3402.000 95.288 57.110
3403.000 96.856 56.560
3404.000 96.940 57.230
3405.000 97.122 57.890
3406.000 96.918 57.380
3407.000 94.274 56.250
3408.000 96.934 57.240
3409.000 96.132 56.740
3410.000 96.694 57.170
3411.000 97.244 57.880
3412.000 97.320 57.420
3413.000 96.890 57.270
3414.000 97.108 58.140
3415.000 96.998 56.970
3416.000 97.424 58.240
3417.000 96.658 56.440
3418.000 97.512 56.600
3419.000 97.268 57.030
3420.000 97.366 57.090
3421.000 97.036 57.450
3422.000 97.216 58.060
3423.000 97.394 58.010
3424.000 97.156 57.790
3425.000 96.914 57.190
3426.000 95.862 55.950
3427.000 96.944 57.610
3428.000 97.100 57.030
3429.000 97.204 57.610
3430.000 96.838 56.700
3431.000 97.218 57.410
3432.000 97.186 56.930
3433.000 97.362 58.090
3434.000 97.104 57.750
3435.000 97.234 57.170
3436.000 97.332 57.650
3437.000 96.928 56.790
3438.000 97.080 57.290
3439.000 96.800 58.250
3440.000 97.444 56.780
3441.000 97.080 57.220
3442.000 97.218 57.350
3443.000 96.882 57.150
3444.000 97.144 57.300
3445.000 95.988 55.840
3446.000 97.106 58.140
3447.000 96.822 58.690
3448.000 97.146 57.490
3449.000 97.272 57.150
3450.000 96.540 55.560
3451.000 97.344 57.970
3452.000 96.614 56.450
3453.000 96.194 56.780
3454.000 97.426 57.480
3455.000 97.290 57.070
3456.000 96.768 57.450
3457.000 96.986 56.410
3458.000 89.028 52.650
3459.000 96.102 55.740
3460.000 96.766 57.550
3461.000 96.988 57.810
3462.000 96.096 56.890
3463.000 97.150 57.750
3464.000 94.282 55.380
3465.000 95.846 55.070
3466.000 97.160 56.980
3467.000 97.574 57.190
3468.000 96.528 56.940
3469.000 97.294 57.320
3470.000 96.956 57.620
3471.000 96.324 55.880
3472.000 96.484 57.120
3473.000 97.238 57.360
3474.000 97.016 56.320
3475.000 97.010 56.860
3476.000 97.178 57.250
3477.000 97.432 57.150
3478.000 96.928 57.190
3479.000 96.212 57.200
3480.000 96.654 56.640
3481.000 97.420 57.170
3482.000 97.028 57.560
3483.000 97.206 57.380
3484.000 97.398 57.460
3485.000 97.350 57.340
3486.000 97.300 57.630
3487.000 97.332 57.160
3488.000 97.206 57.510
3489.000 97.400 57.750
3490.000 94.086 54.710
3491.000 97.380 57.030
3492.000 95.702 57.250
3493.000 95.828 56.010
3494.000 97.098 57.250
3495.000 96.642 55.760
3496.000 96.914 57.030
3497.000 97.340 57.460
3498.000 96.974 57.950
3499.000 97.550 57.610
3500.000 97.366 57.400
3501.000 96.098 55.880
3502.000 96.846 57.840
3503.000 97.114 58.460
3504.000 95.734 56.880
3505.000 97.426 57.010
3506.000 97.434 57.500
3507.000 94.074 56.560
3508.000 97.070 56.880
3509.000 97.152 56.730
3510.000 97.196 57.300
3511.000 96.442 55.260
3512.000 97.558 57.490
3513.000 93.598 56.100
3514.000 95.400 55.670
3515.000 97.550 58.140
3516.000 97.512 57.800
3517.000 96.738 57.860
3518.000 95.984 55.970
3519.000 97.458 57.950
3520.000 97.172 58.110
3521.000 97.502 57.270
3522.000 97.308 57.170
3523.000 97.264 56.960
3524.000 97.464 57.830
3525.000 97.530 57.790
3526.000 96.954 56.800
3527.000 97.096 56.170
3528.000 96.702 56.120
3529.000 97.560 57.490
3530.000 96.170 57.050
3531.000 97.382 56.750
3532.000 96.666 56.370
3533.000 97.294 58.050
3534.000 96.542 56.620
3535.000 97.282 57.060
3536.000 97.264 56.580
3537.000 97.390 57.690
3538.000 96.684 56.750
3539.000 97.152 56.800
3540.000 97.096 57.090
3541.000 97.078 57.070
3542.000 97.508 57.740
3543.000 97.266 56.710
3544.000 97.190 56.000
3545.000 97.364 57.030
3546.000 97.276 58.060
3547.000 97.404 57.150
3548.000 97.544 57.770
3549.000 97.390 57.840
3550.000 97.478 57.270
3551.000 97.332 57.660
3552.000 97.396 57.930
3553.000 95.698 56.170
3554.000 97.596 56.830
3555.000 97.336 57.770
3556.000 96.510 56.800
3557.000 97.102 56.270
3558.000 96.852 57.150
3559.000 96.716 57.010
3560.000 97.238 57.090
3561.000 97.270 56.050
3562.000 97.292 57.190
3563.000 96.818 57.150
3564.000 97.366 56.730
3565.000 96.814 56.870
3566.000 96.498 56.250
3567.000 95.512 56.360
3568.000 97.090 56.960
3569.000 97.408 57.850
3570.000 96.882 57.040
3571.000 97.028 57.050
3572.000 97.166 57.390
3573.000 97.072 57.520
3574.000 97.564 57.860
3575.000 94.268 55.050
3576.000 97.476 57.900
3577.000 97.348 56.220
3578.000 97.330 57.300
3579.000 97.120 57.460
3580.000 96.380 55.090
3581.000 96.862 55.700
3582.000 97.506 56.580
3583.000 97.558 57.540
3584.000 97.302 57.560
3585.000 97.624 56.940
3586.000 97.576 57.360
3587.000 97.514 57.050
3588.000 97.754 57.510
3589.000 97.500 56.930
3590.000 97.032 57.120
3591.000 97.384 56.190
3592.000 97.496 56.570
3593.000 97.474 57.230
3594.000 97.016 56.250
3595.000 95.892 56.490
3596.000 96.850 56.160
3597.000 96.568 57.200
3598.000 97.526 56.750
3599.000 93.980 55.340
3600.000 97.158 56.540
3601.000 97.454 56.790
3602.000 97.162 57.410
3603.000 96.386 56.310
3604.000 97.572 57.270
3605.000 95.946 55.810
3606.000 97.106 56.770
3607.000 97.684 56.980
3608.000 97.292 57.410
3609.000 89.976 54.740
3610.000 97.662 57.490
3611.000 97.490 56.810
3612.000 97.152 56.560
3613.000 97.614 57.560
3614.000 97.224 58.260
3615.000 94.864 55.560
3616.000 97.192 57.240
3617.000 97.488 56.950
3618.000 97.112 57.250
3619.000 97.362 56.890
3620.000 97.308 57.700
3621.000 97.260 55.710
3622.000 97.010 57.090
3623.000 97.776 58.100
3624.000 97.652 57.210
3625.000 97.624 57.280
3626.000 97.676 57.570
3627.000 96.798 56.850
3628.000 95.668 54.950
3629.000 97.258 57.380
3630.000 97.574 57.220
3631.000 97.628 57.800
3632.000 96.860 56.160
3633.000 97.182 57.370
3634.000 96.934 57.030
3635.000 97.052 57.230
3636.000 96.392 56.540
3637.000 97.568 57.710
3638.000 97.096 57.460
3639.000 97.534 57.880
3640.000 97.394 57.250
3641.000 97.614 58.360
3642.000 97.318 56.830
3643.000 96.598 56.600
3644.000 97.084 56.650
3645.000 97.604 57.670
3646.000 97.500 57.000
3647.000 96.864 56.130
3648.000 95.210 56.890
3649.000 97.756 57.610
3650.000 96.610 55.960
3651.000 97.094 57.190
3652.000 97.242 55.920
3653.000 97.394 56.710
3654.000 97.758 57.070
3655.000 97.668 57.040
3656.000 96.702 56.610
3657.000 97.532 56.740
3658.000 97.532 56.640
3659.000 97.238 56.370
3660.000 97.476 56.680
3661.000 96.410 55.470
3662.000 97.640 56.750
3663.000 96.532 56.490
3664.000 97.224 56.450
3665.000 97.560 57.560
3666.000 97.158 57.100
3667.000 97.726 57.310
3668.000 97.546 57.120
3669.000 97.430 57.660
3670.000 97.522 57.530
3671.000 95.772 55.140
3672.000 96.972 56.390
3673.000 97.636 56.920
3674.000 97.674 57.230
3675.000 97.592 57.360
3676.000 96.438 55.010
3677.000 97.710 57.240
3678.000 96.516 55.980
3679.000 96.428 56.700
3680.000 97.452 57.730
3681.000 96.762 56.810
3682.000 97.586 57.650
3683.000 97.050 57.020
3684.000 97.480 57.260
3685.000 97.360 57.720
3686.000 97.532 57.940
3687.000 97.744 56.810
3688.000 97.660 56.920
3689.000 97.152 57.370
3690.000 97.656 57.200
3691.000 97.346 57.410
3692.000 89.908 54.440
3693.000 97.770 57.560
3694.000 97.598 57.650
3695.000 97.474 57.110
3696.000 97.622 56.410
3697.000 97.526 57.180
3698.000 97.060 57.240
3699.000 97.350 58.400
3700.000 97.612 57.460
3701.000 97.712 56.950
3702.000 97.210 57.870
3703.000 96.512 56.980
3704.000 97.316 57.900
3705.000 97.592 57.020
3706.000 97.124 56.390
3707.000 97.628 57.200
3708.000 95.732 56.100
3709.000 97.714 57.920
3710.000 97.626 57.790
3711.000 96.554 56.360
3712.000 97.420 57.070
3713.000 97.514 56.960
3714.000 97.312 57.430
3715.000 97.384 57.400
3716.000 97.426 58.070
3717.000 97.394 56.990
3718.000 97.310 57.420
3719.000 97.106 57.160
3720.000 96.824 55.360
3721.000 97.210 56.890
3722.000 97.216 57.510
3723.000 97.680 57.550
3724.000 93.672 54.020
3725.000 97.544 57.400
3726.000 97.104 57.020
3727.000 97.544 57.720
3728.000 95.492 56.270
3729.000 97.386 57.250
3730.000 97.476 56.660
3731.000 94.336 56.150
3732.000 97.216 56.570
3733.000 97.110 56.680
3734.000 96.830 57.840
3735.000 97.552 57.460
3736.000 96.614 55.670
3737.000 97.680 56.770
3738.000 97.658 57.680
3739.000 97.032 56.360
3740.000 97.590 57.650
3741.000 97.746 56.950
3742.000 92.768 55.450
3743.000 96.570 56.620
3744.000 96.634 56.800
3745.000 92.368 54.490
3746.000 97.274 56.320
3747.000 97.106 56.550
3748.000 97.254 56.570
3749.000 97.622 57.590
3750.000 97.432 56.610
3751.000 97.690 57.120
3752.000 97.296 57.290
3753.000 97.022 57.260
3754.000 97.636 57.110
3755.000 97.094 56.620
3756.000 96.364 56.870
3757.000 97.676 57.320
3758.000 97.638 57.580
3759.000 97.422 56.740
3760.000 94.574 53.930
3761.000 97.606 56.400
3762.000 97.408 57.110
3763.000 97.682 57.330
3764.000 97.386 56.300
3765.000 97.414 57.080
3766.000 97.752 58.150
3767.000 96.144 56.290
3768.000 97.536 56.880
3769.000 97.480 57.250
3770.000 97.586 56.520
3771.000 97.716 56.810
3772.000 97.386 57.470
3773.000 97.552 57.010
3774.000 96.632 56.400
3775.000 97.542 57.390
3776.000 97.444 56.400
3777.000 97.712 57.120
3778.000 97.664 56.920
3779.000 97.474 56.710
3780.000 97.048 56.860
3781.000 97.548 56.200
3782.000 97.570 57.120
3783.000 97.682 56.910
3784.000 97.608 57.550
3785.000 97.812 57.640
3786.000 97.310 56.940
3787.000 97.452 56.930
3788.000 97.070 56.650
3789.000 97.662 57.520
3790.000 95.832 56.180
3791.000 97.762 57.370
3792.000 97.578 56.800
3793.000 97.546 56.830
3794.000 97.358 56.540
3795.000 97.798 58.150
3796.000 97.562 56.880
3797.000 97.128 56.120
3798.000 96.602 56.270
3799.000 97.378 56.680
3800.000 97.272 56.660
3801.000 97.320 57.260
3802.000 97.334 56.940
3803.000 97.106 56.520
3804.000 97.588 56.750
3805.000 97.666 56.930
3806.000 97.392 57.360
3807.000 97.664 57.700
3808.000 97.658 57.260
3809.000 93.408 55.940
3810.000 97.502 57.150
3811.000 95.902 56.020
3812.000 97.858 57.210
3813.000 97.746 57.150
3814.000 97.822 57.030
3815.000 97.918 57.830
3816.000 96.618 56.430
3817.000 97.270 56.320
3818.000 96.064 56.670
3819.000 97.250 56.600
3820.000 97.786 57.590
3821.000 97.888 57.340
3822.000 96.194 55.920
3823.000 97.576 56.680
3824.000 97.790 56.490
3825.000 97.244 57.230
3826.000 97.572 56.990
3827.000 97.840 57.140
3828.000 97.532 57.330
3829.000 96.954 56.350
3830.000 97.642 56.940
3831.000 97.542 56.340
3832.000 97.592 56.620
3833.000 97.764 57.400
3834.000 97.800 57.290
3835.000 97.808 56.710
3836.000 97.148 56.950
3837.000 97.408 56.870
3838.000 97.794 57.200
3839.000 97.822 57.150
3840.000 97.402 56.450
3841.000 97.358 57.960
3842.000 97.692 56.670
3843.000 97.378 56.950
3844.000 97.250 56.040
3845.000 97.830 57.540
3846.000 96.626 56.680
3847.000 97.804 56.740
3848.000 97.578 56.720
3849.000 97.820 57.400
3850.000 96.812 56.510
3851.000 97.712 56.970
3852.000 97.602 58.090
3853.000 97.588 56.610
3854.000 97.556 56.820
3855.000 97.460 57.520
3856.000 97.450 57.340
3857.000 97.674 57.700
3858.000 96.188 56.470
3859.000 97.490 57.350
3860.000 96.530 56.610
3861.000 96.078 55.010
3862.000 97.578 57.360
3863.000 97.880 57.650
3864.000 97.164 56.500
3865.000 97.130 55.900
3866.000 96.990 56.780
3867.000 97.482 56.730
3868.000 97.732 57.660
3869.000 97.704 57.180
3870.000 97.324 56.940
3871.000 97.804 58.370
3872.000 97.790 57.540
3873.000 97.824 57.520
3874.000 96.626 55.930
3875.000 97.494 56.000
3876.000 95.800 55.380
3877.000 97.682 56.420
3878.000 97.796 57.610
3879.000 97.744 57.130
3880.000 97.350 56.700
3881.000 96.158 56.710
3882.000 97.926 57.140
3883.000 97.794 57.340
3884.000 97.694 57.000
3885.000 97.746 57.710
3886.000 97.546 57.560
3887.000 97.688 57.570
3888.000 97.496 56.400
3889.000 97.522 56.660
3890.000 97.628 58.150
3891.000 96.470 56.340
3892.000 95.020 56.050
3893.000 95.236 54.450
3894.000 97.608 57.730
3895.000 97.752 56.730
3896.000 97.672 55.710
3897.000 97.612 56.400
3898.000 97.160 57.420
3899.000 96.828 56.320
3900.000 97.652 57.690
3901.000 97.664 56.950
3902.000 97.768 57.090
3903.000 97.564 57.240
3904.000 94.570 54.030
3905.000 97.726 56.730
3906.000 97.640 57.810
3907.000 97.044 57.080
3908.000 96.264 55.520
3909.000 97.314 56.430
3910.000 97.742 57.650
3911.000 97.536 56.080
3912.000 97.344 56.780
3913.000 96.982 55.710
3914.000 97.582 56.540
3915.000 97.600 57.690
3916.000 97.696 57.850
3917.000 97.810 58.220
3918.000 97.906 56.600
3919.000 97.898 56.610
3920.000 96.336 56.380
3921.000 97.824 57.610
3922.000 97.770 57.150
3923.000 96.550 55.710
3924.000 97.854 57.930
3925.000 97.772 57.310
3926.000 97.802 57.480
3927.000 97.540 56.860
3928.000 96.532 56.360
3929.000 97.794 56.730
3930.000 95.586 54.740
3931.000 97.630 56.410
3932.000 97.486 57.400
3933.000 97.598 57.030
3934.000 96.694 55.170
3935.000 97.306 56.170
3936.000 97.676 57.330
3937.000 97.816 57.340
3938.000 97.422 56.410
3939.000 97.582 56.980
3940.000 97.838 57.450
3941.000 97.812 56.500
3942.000 96.566 56.050
3943.000 97.492 56.880
3944.000 97.586 57.290
3945.000 97.280 56.640
3946.000 97.534 56.710
3947.000 92.920 55.260
3948.000 97.308 57.390
3949.000 96.272 55.670
3950.000 97.214 57.410
3951.000 96.922 56.190
3952.000 97.278 55.640
3953.000 98.014 56.330
3954.000 96.454 56.370
3955.000 97.884 56.860
3956.000 97.778 57.780
3957.000 97.688 57.060
3958.000 97.560 57.120
3959.000 97.434 57.560
3960.000 97.882 57.560
3961.000 97.606 57.230
3962.000 97.608 56.850
3963.000 96.862 56.750
3964.000 96.824 55.210
3965.000 97.824 57.030
3966.000 97.236 56.200
3967.000 97.590 57.810
3968.000 97.538 57.690
3969.000 97.678 57.140
3970.000 97.880 57.580
3971.000 97.472 57.390
3972.000 95.764 56.540
3973.000 97.662 56.620
3974.000 96.644 57.010
3975.000 97.728 57.390
3976.000 97.878 57.030
3977.000 96.612 57.700
3978.000 97.044 56.250
3979.000 98.034 57.480
3980.000 97.618 57.890
3981.000 97.894 57.230
3982.000 97.928 56.750
3983.000 97.890 56.270
3984.000 97.374 56.920
3985.000 97.962 57.500
3986.000 97.144 56.210
3987.000 96.554 55.390
3988.000 97.838 57.070
3989.000 97.742 56.790
3990.000 97.722 56.040
3991.000 97.582 57.050
3992.000 95.672 56.300
3993.000 97.672 57.800
3994.000 97.732 56.890
3995.000 97.252 56.180
3996.000 97.580 56.970
3997.000 97.660 57.240
3998.000 97.944 57.240
3999.000 97.764 57.660


==> fig/data/resnet_scale_double_descent.txt <==
epoch train test
0.000 35.492 43.040
1.000 49.308 59.690
2.000 52.678 63.520
3.000 56.022 68.910
4.000 62.548 76.250
5.000 59.042 71.890
6.000 64.850 78.650
7.000 65.572 78.610
8.000 65.150 78.410
9.000 67.870 80.720
10.000 68.584 81.590
11.000 68.632 82.570
12.000 68.042 81.070
13.000 70.132 81.760
14.000 70.394 82.460
15.000 70.728 83.200
16.000 70.948 81.880
17.000 70.590 82.720
18.000 70.912 82.120
19.000 72.370 83.720
20.000 71.280 82.400
21.000 72.238 83.500
22.000 74.472 85.260
23.000 73.388 83.160
24.000 74.384 84.390
25.000 68.890 77.480
26.000 74.898 84.610
27.000 74.594 82.930
28.000 73.880 82.480
29.000 74.034 82.520
30.000 74.368 82.780
31.000 74.670 82.790
32.000 74.870 82.680
33.000 75.634 83.340
34.000 76.096 83.340
35.000 74.502 81.580
36.000 77.528 84.460
37.000 76.790 83.530
38.000 76.150 81.970
39.000 76.704 82.010
40.000 79.022 84.500
41.000 76.672 81.280
42.000 75.588 79.840
43.000 77.414 82.480
44.000 76.464 79.610
45.000 76.976 80.150
46.000 78.432 81.840
47.000 75.416 78.570
48.000 78.146 80.760
49.000 79.290 81.570
50.000 79.698 81.580
51.000 79.728 80.820
52.000 79.864 80.720
53.000 79.292 79.940
54.000 79.752 81.010
55.000 79.238 80.420
56.000 81.640 80.230
57.000 81.234 79.980
58.000 82.248 81.880
59.000 81.412 80.030
60.000 82.778 80.640
61.000 81.548 79.490
62.000 81.938 78.880
63.000 80.400 77.740
64.000 82.244 78.150
65.000 82.452 80.000
66.000 79.786 73.880
67.000 84.676 78.570
68.000 83.314 78.330
69.000 84.316 80.860
70.000 83.338 75.970
71.000 83.144 75.560
72.000 85.664 76.510
73.000 85.874 79.630
74.000 81.778 76.080
75.000 84.426 77.460
76.000 85.402 78.580
77.000 84.722 73.780
78.000 85.578 76.810
79.000 86.402 78.360
80.000 86.594 74.960
81.000 87.098 76.990
82.000 87.258 75.840
83.000 87.116 77.700
84.000 87.054 72.750
85.000 88.630 77.700
86.000 87.928 75.590
87.000 87.788 73.310
88.000 88.444 73.540
89.000 88.872 73.790
90.000 90.014 72.030
91.000 89.766 74.520
92.000 90.368 74.140
93.000 89.188 72.000
94.000 89.518 73.580
95.000 90.486 75.660
96.000 91.492 73.960
97.000 90.978 76.280
98.000 91.708 75.910
99.000 90.642 73.100
100.000 86.534 64.800
101.000 92.120 74.880
102.000 92.830 77.620
103.000 92.848 77.540
104.000 93.536 75.140
105.000 93.080 77.110
106.000 94.100 75.740
107.000 93.782 77.070
108.000 93.182 75.550
109.000 94.236 72.010
110.000 94.214 74.030
111.000 92.870 72.050
112.000 93.850 73.430
113.000 94.992 75.570
114.000 92.436 68.600
115.000 93.722 71.250
116.000 95.934 77.460
117.000 95.550 74.860
118.000 96.346 76.770
119.000 95.494 78.810
120.000 95.504 76.510
121.000 96.108 75.010
122.000 94.904 75.950
123.000 96.036 76.410
124.000 96.506 78.610
125.000 96.886 76.830
126.000 96.780 72.700
127.000 95.648 75.600
128.000 96.890 75.790
129.000 96.538 75.070
130.000 97.318 75.830
131.000 97.058 77.300
132.000 97.232 74.940
133.000 97.750 77.530
134.000 97.030 74.480
135.000 97.848 75.920
136.000 97.406 77.070
137.000 98.190 75.950
138.000 97.608 73.920
139.000 97.678 77.960
140.000 97.854 76.400
141.000 98.420 77.650
142.000 97.114 75.060
143.000 96.936 72.460
144.000 98.346 76.960
145.000 98.352 76.230
146.000 98.486 77.360
147.000 98.450 75.690
148.000 98.430 75.220
149.000 98.670 76.830
150.000 98.348 75.480
151.000 98.636 77.590
152.000 98.522 76.960
153.000 98.614 76.810
154.000 98.558 77.530
155.000 98.898 75.480
156.000 97.426 76.220
157.000 98.862 78.580
158.000 99.120 76.810
159.000 99.126 77.730
160.000 98.754 74.630
161.000 99.084 78.650
162.000 99.124 78.790
163.000 99.228 77.620
164.000 99.076 76.890
165.000 99.192 77.170
166.000 99.360 78.770
167.000 99.190 77.750
168.000 99.240 76.390
169.000 98.662 73.520
170.000 99.340 76.300
171.000 99.216 77.890
172.000 99.432 77.530
173.000 99.292 77.670
174.000 99.476 77.650
175.000 99.548 77.850
176.000 99.296 77.390
177.000 99.496 77.260
178.000 99.498 78.260
179.000 99.370 76.560
180.000 99.418 76.930
181.000 99.294 77.780
182.000 99.642 77.220
183.000 99.532 76.770
184.000 99.622 78.110
185.000 99.610 77.070
186.000 99.654 76.870
187.000 99.640 77.560
188.000 99.674 77.810
189.000 99.554 76.010
190.000 99.266 76.130
191.000 99.620 78.190
192.000 99.638 76.290
193.000 99.580 79.640
194.000 99.696 77.720
195.000 99.742 78.230
196.000 99.636 77.710
197.000 99.626 77.480
198.000 99.636 78.110
199.000 99.666 78.060
200.000 99.800 78.570
201.000 99.698 76.580
202.000 99.628 77.670
203.000 99.754 78.340
204.000 99.700 77.130
205.000 99.710 77.930
206.000 99.666 77.130
207.000 99.726 78.780
208.000 99.766 78.890
209.000 99.736 77.680
210.000 99.754 77.470
211.000 99.746 78.550
212.000 99.684 75.590
213.000 99.822 78.040
214.000 99.768 77.590
215.000 99.788 78.190
216.000 99.762 78.000
217.000 99.842 77.980
218.000 99.834 78.130
219.000 99.740 78.320
220.000 99.836 78.510
221.000 99.806 78.810
222.000 99.862 78.460
223.000 99.806 78.650
224.000 99.722 79.470
225.000 99.754 76.860
226.000 99.816 77.590
227.000 99.884 78.700
228.000 99.812 79.230
229.000 99.904 79.420
230.000 99.866 78.810
231.000 99.906 78.180
232.000 99.862 78.580
233.000 99.804 77.340
234.000 99.850 79.120
235.000 99.882 77.780
236.000 99.896 79.000
237.000 99.846 77.290
238.000 99.750 75.930
239.000 99.868 78.420
240.000 99.880 78.150
241.000 99.884 77.810
242.000 99.890 79.640
243.000 99.842 79.440
244.000 99.956 78.350
245.000 99.902 78.500
246.000 99.926 77.930
247.000 99.874 78.260
248.000 99.784 77.360
249.000 99.896 78.990
250.000 99.866 78.340
251.000 99.894 78.800
252.000 99.816 78.150
253.000 99.888 79.170
254.000 99.938 79.130
255.000 99.924 79.240
256.000 99.922 79.320
257.000 99.878 78.790
258.000 99.884 78.830
259.000 99.954 79.290
260.000 99.948 78.830
261.000 99.944 79.470
262.000 99.932 78.900
263.000 99.946 79.420
264.000 99.942 78.510
265.000 99.956 78.910
266.000 99.958 78.680
267.000 99.960 79.180
268.000 99.922 78.750
269.000 99.284 75.710
270.000 99.944 79.330
271.000 99.918 79.060
272.000 99.950 78.970
273.000 99.952 78.400
274.000 99.904 79.280
275.000 99.932 78.680
276.000 99.916 76.510
277.000 99.968 78.110
278.000 99.944 78.960
279.000 99.946 79.260
280.000 99.936 78.470
281.000 99.958 78.990
282.000 99.958 78.870
283.000 99.882 77.670
284.000 99.962 78.810
285.000 99.976 79.250
286.000 99.946 78.760
287.000 99.968 78.310
288.000 99.968 79.140
289.000 99.966 78.980
290.000 99.946 78.200
291.000 99.964 78.660
292.000 99.948 78.180
293.000 99.854 77.640
294.000 99.968 78.610
295.000 99.942 78.840
296.000 99.934 77.950
297.000 99.946 78.240
298.000 99.936 78.300
299.000 99.956 77.710
300.000 99.960 79.240
301.000 99.972 78.960
302.000 99.974 79.290
303.000 99.968 78.910
304.000 99.964 78.930
305.000 99.966 79.710
306.000 99.962 78.310
307.000 99.972 79.530
308.000 99.966 80.210
309.000 99.964 78.490
310.000 99.968 78.730
311.000 99.984 79.530
312.000 99.964 79.870
313.000 99.964 78.120
314.000 99.988 79.440
315.000 99.978 78.710
316.000 99.976 79.380
317.000 99.948 78.490
318.000 99.980 78.620
319.000 99.978 79.190
320.000 99.972 79.520
321.000 99.980 79.890
322.000 99.976 79.720
323.000 99.974 79.670
324.000 99.984 79.140
325.000 99.978 79.520
326.000 99.980 79.600
327.000 99.976 79.180
328.000 99.970 79.110
329.000 99.960 78.820
330.000 99.974 79.260
331.000 99.980 79.220
332.000 99.972 80.070
333.000 99.968 79.000
334.000 99.986 79.860
335.000 99.974 79.840
336.000 99.988 79.690
337.000 99.984 79.400
338.000 99.930 80.550
339.000 99.928 78.270
340.000 99.984 78.960
341.000 99.976 79.200
342.000 99.976 79.450
343.000 99.976 79.150
344.000 99.988 78.830
345.000 99.982 79.190
346.000 99.982 79.500
347.000 99.988 78.940
348.000 99.978 78.690
349.000 99.986 79.440
350.000 99.990 79.270
351.000 99.992 79.480
352.000 99.976 79.860
353.000 99.978 79.100
354.000 99.980 79.750
355.000 99.988 78.870
356.000 99.976 79.500
357.000 99.988 79.760
358.000 99.996 79.670
359.000 99.984 79.390
360.000 99.994 79.940
361.000 99.992 79.780
362.000 99.992 79.690
363.000 99.990 79.350
364.000 99.994 79.300
365.000 99.996 79.320
366.000 99.984 79.780
367.000 99.990 79.260
368.000 99.988 79.050
369.000 99.996 79.960
370.000 99.988 79.750
371.000 99.992 79.780
372.000 99.986 78.890
373.000 99.994 78.930
374.000 99.984 79.450
375.000 99.998 79.670
376.000 99.988 79.550
377.000 99.992 78.780
378.000 99.984 79.250
379.000 99.968 79.070
380.000 99.982 79.340
381.000 99.988 79.040
382.000 99.990 79.310
383.000 99.994 79.520
384.000 99.988 78.950
385.000 99.988 79.990
386.000 99.990 78.780
387.000 99.986 79.670
388.000 99.992 79.370
389.000 99.988 79.150
390.000 99.990 80.180
391.000 99.990 79.670
392.000 100.000 79.620
393.000 99.994 79.640
394.000 99.986 79.020
395.000 99.982 80.040
396.000 99.992 79.770
397.000 99.990 79.670
398.000 99.994 79.610
399.000 99.992 79.560
400.000 99.990 79.380
401.000 99.994 79.870
402.000 99.998 79.940
403.000 99.980 78.160
404.000 99.988 79.740
405.000 99.994 79.260
406.000 99.992 79.400
407.000 99.994 79.970
408.000 99.986 79.760
409.000 99.988 79.530
410.000 99.998 79.650
411.000 99.990 79.710
412.000 99.988 79.690
413.000 99.998 79.690
414.000 99.992 80.030
415.000 99.992 79.040
416.000 99.994 79.360
417.000 99.986 79.570
418.000 99.998 79.520
419.000 99.992 79.790
420.000 99.994 79.580
421.000 99.988 79.940
422.000 99.994 79.970
423.000 99.996 79.630
424.000 99.996 80.040
425.000 99.998 79.580
426.000 99.992 80.100
427.000 99.990 79.390
428.000 100.000 79.890
429.000 99.998 79.700
430.000 99.994 79.960
431.000 99.990 79.840
432.000 99.992 79.610
433.000 99.992 79.760
434.000 99.986 79.560
435.000 99.998 79.640
436.000 99.996 79.380
437.000 99.996 79.510
438.000 99.998 79.710
439.000 100.000 79.470
440.000 99.996 79.310
441.000 99.996 79.850
442.000 99.996 79.200
443.000 99.998 79.740
444.000 99.994 79.660
445.000 99.988 79.690
446.000 99.996 79.800
447.000 99.996 79.580
448.000 99.994 79.320
449.000 99.994 79.810
450.000 99.994 80.060
451.000 99.994 79.810
452.000 99.998 80.050
453.000 99.994 79.890
454.000 99.990 80.160
455.000 99.996 79.620
456.000 99.992 79.680
457.000 99.998 79.920
458.000 99.992 79.500
459.000 99.994 80.050
460.000 99.994 79.640
461.000 100.000 79.430
462.000 99.988 78.830
463.000 99.994 79.200
464.000 99.998 79.320
465.000 99.992 79.590
466.000 99.996 80.050
467.000 99.998 79.550
468.000 99.988 80.090
469.000 99.992 79.710
470.000 99.996 79.640
471.000 99.994 79.790
472.000 99.996 79.890
473.000 99.992 79.360
474.000 99.996 79.720
475.000 99.996 80.100
476.000 99.998 79.510
477.000 99.996 79.280
478.000 100.000 79.830
479.000 100.000 79.920
480.000 99.994 80.520
481.000 99.998 79.870
482.000 99.988 79.740
483.000 99.998 79.730
484.000 99.996 79.800
485.000 99.998 79.700
486.000 100.000 79.390
487.000 100.000 79.710
488.000 100.000 79.510
489.000 100.000 79.350
490.000 100.000 79.760
491.000 99.992 79.860
492.000 99.996 79.490
493.000 99.996 80.010
494.000 99.998 79.670
495.000 99.998 79.530
496.000 99.994 79.600
497.000 100.000 79.660
498.000 99.998 79.780
499.000 99.998 80.220
500.000 99.994 79.960
501.000 100.000 79.900
502.000 99.998 79.770
503.000 99.996 80.130
504.000 99.998 79.980
505.000 99.996 79.840
506.000 99.994 79.970
507.000 99.994 79.730
508.000 100.000 80.100
509.000 100.000 79.890
510.000 99.998 79.890
511.000 100.000 79.630
512.000 99.998 80.040
513.000 100.000 79.960
514.000 99.998 79.660
515.000 99.998 80.040
516.000 100.000 80.150
517.000 100.000 79.730
518.000 99.998 79.540
519.000 99.996 79.730
520.000 100.000 80.060
521.000 99.998 79.740
522.000 99.996 80.110
523.000 99.998 80.020
524.000 100.000 79.910
525.000 99.996 80.090
526.000 99.996 79.830
527.000 99.998 79.070
528.000 99.996 80.190
529.000 99.998 79.590
530.000 100.000 79.890
531.000 99.998 79.360
532.000 99.998 79.580
533.000 99.998 78.950
534.000 99.994 79.760
535.000 99.998 79.370
536.000 99.998 79.790
537.000 99.994 79.100
538.000 99.998 80.300
539.000 100.000 80.160
540.000 99.996 79.850
541.000 99.998 79.430
542.000 100.000 80.140
543.000 100.000 79.920
544.000 99.998 79.780
545.000 99.994 79.840
546.000 99.998 79.740
547.000 100.000 79.790
548.000 99.996 79.680
549.000 99.998 80.250
550.000 99.996 79.840
551.000 99.998 79.760
552.000 100.000 80.070
553.000 99.998 79.820
554.000 99.998 79.620
555.000 99.996 79.940
556.000 99.996 79.290
557.000 100.000 80.200
558.000 100.000 80.010
559.000 99.998 79.490
560.000 99.998 79.710
561.000 100.000 79.960
562.000 100.000 79.810
563.000 99.998 79.690
564.000 99.998 79.650
565.000 99.996 80.110
566.000 99.998 80.050
567.000 100.000 80.320
568.000 100.000 79.930
569.000 99.998 80.200
570.000 99.998 80.050
571.000 100.000 80.180
572.000 99.998 79.630
573.000 99.998 79.830
574.000 100.000 80.340
575.000 100.000 79.770
576.000 100.000 80.020
577.000 99.960 79.290
578.000 99.998 79.940
579.000 99.996 80.130
580.000 99.996 79.970
581.000 100.000 79.850
582.000 99.996 80.040
583.000 100.000 80.010
584.000 100.000 80.220
585.000 100.000 80.120
586.000 99.996 80.150
587.000 100.000 79.690
588.000 100.000 79.850
589.000 100.000 79.520
590.000 99.998 80.200
591.000 99.998 79.010
592.000 99.998 79.810
593.000 100.000 80.300
594.000 100.000 79.960
595.000 100.000 80.100
596.000 99.998 80.250
597.000 99.998 80.140
598.000 100.000 80.070
599.000 100.000 80.090
600.000 100.000 79.640
601.000 99.994 79.610
602.000 100.000 79.700
603.000 100.000 80.130
604.000 100.000 80.250
605.000 100.000 79.940
606.000 100.000 79.880
607.000 99.998 79.660
608.000 100.000 79.790
609.000 100.000 80.110
610.000 99.998 79.880
611.000 100.000 79.870
612.000 100.000 80.100
613.000 100.000 79.890
614.000 100.000 79.900
615.000 100.000 79.550
616.000 100.000 79.330
617.000 99.998 79.980
618.000 99.998 79.860
619.000 100.000 79.960
620.000 100.000 79.610
621.000 100.000 79.930
622.000 100.000 80.010
623.000 100.000 79.980
624.000 99.998 80.360
625.000 99.998 79.700
626.000 99.998 80.060
627.000 99.996 80.160
628.000 100.000 80.210
629.000 100.000 80.260
630.000 99.998 80.350
631.000 99.998 80.340
632.000 100.000 80.150
633.000 100.000 80.300
634.000 100.000 79.790
635.000 99.998 80.220
636.000 100.000 80.170
637.000 99.998 80.190
638.000 99.996 80.240
639.000 100.000 79.850
640.000 100.000 80.140
641.000 100.000 80.090
642.000 99.994 79.820
643.000 100.000 79.830
644.000 100.000 79.790
645.000 100.000 79.810
646.000 100.000 79.990
647.000 100.000 80.160
648.000 99.996 80.120
649.000 100.000 80.010
650.000 99.998 80.050
651.000 100.000 80.040
652.000 100.000 79.680
653.000 100.000 79.930
654.000 100.000 79.610
655.000 100.000 79.650
656.000 100.000 79.440
657.000 100.000 79.930
658.000 100.000 80.120
659.000 100.000 79.700
660.000 100.000 80.180
661.000 100.000 79.550
662.000 100.000 80.100
663.000 99.998 80.050
664.000 99.998 79.640
665.000 99.998 79.820
666.000 100.000 79.580
667.000 99.998 79.800
668.000 100.000 80.010
669.000 100.000 79.080
670.000 100.000 80.040
671.000 100.000 80.260
672.000 100.000 79.880
673.000 100.000 80.270
674.000 100.000 79.930
675.000 99.996 79.990
676.000 99.998 79.750
677.000 100.000 80.050
678.000 100.000 79.720
679.000 100.000 80.320
680.000 100.000 79.560
681.000 99.998 80.130
682.000 99.998 80.150
683.000 100.000 79.810
684.000 99.998 80.260
685.000 100.000 80.150
686.000 99.998 80.340
687.000 100.000 80.500
688.000 99.998 80.250
689.000 100.000 80.140
690.000 100.000 79.890
691.000 100.000 80.040
692.000 99.998 80.000
693.000 99.998 79.940
694.000 99.998 80.060
695.000 100.000 80.130
696.000 99.998 79.890
697.000 100.000 80.110
698.000 100.000 80.150
699.000 100.000 80.010
700.000 100.000 79.830
701.000 100.000 80.040
702.000 100.000 80.350
703.000 100.000 79.950
704.000 100.000 80.200
705.000 100.000 80.070
706.000 99.998 79.830
707.000 100.000 80.280
708.000 100.000 79.930
709.000 100.000 80.200
710.000 100.000 80.250
711.000 100.000 79.990
712.000 100.000 80.170
713.000 100.000 80.000
714.000 100.000 80.070
715.000 100.000 80.400
716.000 100.000 80.240
717.000 100.000 80.300
718.000 100.000 80.200
719.000 100.000 80.140
720.000 100.000 80.080
721.000 100.000 80.070
722.000 100.000 79.860
723.000 100.000 79.890
724.000 100.000 80.200
725.000 100.000 80.120
726.000 100.000 79.980
727.000 100.000 79.970
728.000 100.000 79.860
729.000 100.000 80.070
730.000 100.000 80.010
731.000 100.000 80.070
732.000 99.998 80.180
733.000 100.000 79.560
734.000 100.000 79.800
735.000 100.000 79.920
736.000 100.000 80.050
737.000 100.000 80.270
738.000 100.000 79.930
739.000 100.000 80.370
740.000 99.998 80.110
741.000 100.000 80.100
742.000 100.000 79.990
743.000 99.998 79.820
744.000 100.000 79.960
745.000 100.000 79.700
746.000 99.998 79.940
747.000 99.998 80.260
748.000 99.998 79.980
749.000 99.998 79.870
750.000 100.000 79.920
751.000 100.000 80.230
752.000 100.000 79.710
753.000 100.000 79.720
754.000 100.000 80.070
755.000 100.000 80.030
756.000 100.000 80.190
757.000 100.000 79.980
758.000 99.998 80.040
759.000 100.000 80.190
760.000 100.000 80.140
761.000 100.000 79.780
762.000 100.000 80.000
763.000 99.998 79.980
764.000 100.000 80.000
765.000 100.000 79.710
766.000 100.000 80.000
767.000 100.000 79.740
768.000 99.998 80.050
769.000 100.000 79.980
770.000 100.000 80.140
771.000 100.000 79.910
772.000 100.000 79.960
773.000 100.000 79.900
774.000 100.000 80.080
775.000 99.998 80.160
776.000 100.000 79.380
777.000 99.998 80.340
778.000 100.000 80.050
779.000 100.000 80.190
780.000 99.998 79.830
781.000 100.000 79.800
782.000 100.000 80.000
783.000 100.000 79.930
784.000 100.000 80.040
785.000 100.000 79.670
786.000 99.998 80.250
787.000 100.000 80.040
788.000 100.000 79.990
789.000 100.000 79.780
790.000 100.000 80.420
791.000 100.000 79.690
792.000 100.000 80.350
793.000 99.998 79.890
794.000 99.998 80.290
795.000 99.998 80.240
796.000 100.000 80.180
797.000 100.000 79.380
798.000 100.000 80.200
799.000 100.000 80.080
800.000 99.998 80.000
801.000 100.000 80.040
802.000 100.000 79.980
803.000 100.000 80.510
804.000 100.000 79.870
805.000 100.000 80.060
806.000 100.000 80.260
807.000 100.000 80.200
808.000 100.000 80.190
809.000 100.000 80.090
810.000 100.000 80.020
811.000 100.000 79.710
812.000 100.000 80.320
813.000 100.000 80.100
814.000 100.000 80.090
815.000 100.000 79.940
816.000 100.000 80.100
817.000 100.000 80.010
818.000 100.000 80.320
819.000 100.000 80.350
820.000 100.000 80.210
821.000 99.998 80.010
822.000 99.998 80.020
823.000 100.000 80.590
824.000 100.000 80.410
825.000 100.000 80.150
826.000 100.000 80.000
827.000 100.000 79.700
828.000 99.998 79.900
829.000 100.000 80.050
830.000 100.000 80.270
831.000 100.000 80.240
832.000 100.000 80.120
833.000 100.000 80.190
834.000 100.000 80.440
835.000 100.000 80.310
836.000 100.000 79.930
837.000 100.000 80.210
838.000 100.000 80.090
839.000 100.000 80.110
840.000 100.000 80.080
841.000 99.998 80.060
842.000 100.000 80.010
843.000 100.000 79.950
844.000 100.000 79.800
845.000 100.000 80.010
846.000 100.000 80.320
847.000 100.000 80.100
848.000 100.000 79.790
849.000 100.000 79.950
850.000 100.000 80.290
851.000 100.000 79.950
852.000 99.998 80.120
853.000 100.000 79.970
854.000 100.000 80.010
855.000 100.000 80.140
856.000 99.998 80.160
857.000 100.000 79.970
858.000 99.998 80.210
859.000 100.000 80.010
860.000 100.000 80.320
861.000 100.000 80.300
862.000 100.000 80.300
863.000 100.000 79.970
864.000 100.000 80.530
865.000 100.000 80.570
866.000 100.000 80.400
867.000 100.000 80.230
868.000 100.000 80.230
869.000 100.000 80.450
870.000 100.000 80.460
871.000 100.000 80.060
872.000 100.000 80.040
873.000 100.000 80.290
874.000 100.000 80.140
875.000 100.000 79.640
876.000 100.000 80.650
877.000 100.000 80.190
878.000 100.000 80.100
879.000 100.000 80.400
880.000 100.000 80.100
881.000 100.000 80.120
882.000 99.998 80.290
883.000 100.000 80.150
884.000 100.000 80.090
885.000 100.000 80.020
886.000 100.000 80.020
887.000 100.000 80.390
888.000 100.000 80.220
889.000 100.000 80.220
890.000 100.000 80.260
891.000 100.000 80.260
892.000 99.998 80.420
893.000 100.000 80.350
894.000 100.000 80.380
895.000 99.998 80.140
896.000 100.000 80.000
897.000 100.000 80.360
898.000 100.000 80.140
899.000 99.998 80.030
900.000 100.000 79.950
901.000 100.000 80.270
902.000 100.000 79.940
903.000 100.000 80.310
904.000 100.000 80.290
905.000 99.998 80.110
906.000 99.998 80.280
907.000 100.000 80.220
908.000 100.000 80.260
909.000 99.996 80.220
910.000 100.000 80.270
911.000 99.998 79.910
912.000 100.000 80.150
913.000 100.000 79.830
914.000 100.000 80.220
915.000 100.000 80.010
916.000 100.000 80.130
917.000 100.000 80.220
918.000 100.000 80.010
919.000 100.000 80.230
920.000 100.000 80.040
921.000 100.000 80.280
922.000 100.000 79.970
923.000 100.000 80.090
924.000 100.000 80.060
925.000 100.000 79.540
926.000 100.000 80.110
927.000 100.000 80.200
928.000 100.000 79.930
929.000 100.000 79.990
930.000 99.998 80.010
931.000 100.000 80.230
932.000 100.000 80.200
933.000 100.000 80.120
934.000 100.000 79.960
935.000 100.000 80.120
936.000 100.000 79.890
937.000 100.000 80.180
938.000 100.000 80.180
939.000 99.998 80.160
940.000 100.000 80.090
941.000 100.000 80.120
942.000 100.000 79.590
943.000 100.000 79.930
944.000 100.000 80.150
945.000 100.000 80.420
946.000 100.000 80.180
947.000 100.000 80.050
948.000 100.000 80.030
949.000 100.000 80.020
950.000 100.000 80.100
951.000 100.000 80.080
952.000 100.000 79.960
953.000 100.000 80.080
954.000 100.000 80.050
955.000 100.000 80.330
956.000 100.000 80.150
957.000 100.000 80.220
958.000 99.998 80.210
959.000 100.000 80.130
960.000 100.000 79.950
961.000 100.000 80.060
962.000 100.000 80.260
963.000 100.000 79.940
964.000 100.000 79.530
965.000 100.000 80.010
966.000 100.000 80.000
967.000 100.000 79.970
968.000 100.000 79.470
969.000 100.000 79.850
970.000 100.000 80.440
971.000 100.000 80.320
972.000 100.000 80.470
973.000 100.000 80.310
974.000 100.000 80.250
975.000 100.000 80.490
976.000 100.000 80.310
977.000 100.000 80.180
978.000 100.000 80.110
979.000 100.000 80.210
980.000 100.000 80.010
981.000 99.998 79.910
982.000 100.000 80.400
983.000 100.000 79.910
984.000 100.000 80.230
985.000 100.000 80.280
986.000 99.998 80.460
987.000 100.000 80.220
988.000 100.000 80.140
989.000 100.000 80.330
990.000 100.000 80.160
991.000 100.000 80.290
992.000 100.000 80.170
993.000 100.000 80.280
994.000 100.000 80.110
995.000 100.000 80.210
996.000 100.000 80.110
997.000 99.998 80.040
998.000 100.000 80.270
999.000 100.000 80.000
1000.000 100.000 80.170
1001.000 100.000 80.300
1002.000 100.000 80.120
1003.000 100.000 80.080
1004.000 100.000 80.320
1005.000 100.000 80.090
1006.000 100.000 80.180
1007.000 99.998 80.150
1008.000 100.000 80.030
1009.000 99.998 80.200
1010.000 100.000 80.220
1011.000 100.000 79.800
1012.000 100.000 80.390
1013.000 100.000 80.490
1014.000 100.000 80.190
1015.000 100.000 80.480
1016.000 100.000 80.280
1017.000 100.000 80.310
1018.000 100.000 80.210
1019.000 100.000 80.130
1020.000 100.000 80.250
1021.000 100.000 79.870
1022.000 100.000 80.280
1023.000 100.000 80.140
1024.000 100.000 80.340
1025.000 100.000 80.000
1026.000 100.000 80.350
1027.000 99.998 80.150
1028.000 100.000 80.120
1029.000 100.000 80.240
1030.000 100.000 80.190
1031.000 100.000 80.210
1032.000 100.000 79.930
1033.000 100.000 80.540
1034.000 100.000 79.940
1035.000 100.000 80.290
1036.000 99.998 80.190
1037.000 100.000 80.280
1038.000 99.998 80.270
1039.000 99.998 79.980
1040.000 100.000 79.900
1041.000 100.000 80.250
1042.000 100.000 79.790
1043.000 100.000 80.010
1044.000 100.000 80.340
1045.000 100.000 80.270
1046.000 100.000 80.310
1047.000 99.996 79.920
1048.000 100.000 80.220
1049.000 100.000 80.180
1050.000 100.000 80.140
1051.000 100.000 80.220
1052.000 100.000 80.240
1053.000 100.000 80.220
1054.000 100.000 80.360
1055.000 100.000 80.080
1056.000 100.000 80.190
1057.000 100.000 80.440
1058.000 100.000 80.120
1059.000 100.000 80.150
1060.000 100.000 79.940
1061.000 100.000 80.380
1062.000 100.000 80.290
1063.000 100.000 79.930
1064.000 100.000 79.950
1065.000 100.000 80.000
1066.000 100.000 79.660
1067.000 100.000 80.410
1068.000 100.000 80.390
1069.000 100.000 79.900
1070.000 100.000 79.900
1071.000 100.000 80.390
1072.000 100.000 80.250
1073.000 100.000 80.220
1074.000 100.000 80.300
1075.000 100.000 80.020
1076.000 100.000 80.390
1077.000 100.000 80.150
1078.000 100.000 80.240
1079.000 100.000 80.390
1080.000 100.000 79.920
1081.000 100.000 80.380
1082.000 100.000 80.130
1083.000 100.000 80.190
1084.000 100.000 80.330
1085.000 100.000 80.170
1086.000 100.000 80.120
1087.000 100.000 80.250
1088.000 100.000 80.210
1089.000 100.000 80.200
1090.000 100.000 79.470
1091.000 100.000 80.300
1092.000 99.998 80.040
1093.000 100.000 80.100
1094.000 100.000 80.000
1095.000 100.000 79.680
1096.000 100.000 80.000
1097.000 100.000 80.050
1098.000 100.000 79.870
1099.000 100.000 80.160
1100.000 100.000 80.040
1101.000 100.000 80.270
1102.000 100.000 79.880
1103.000 99.998 80.020
1104.000 100.000 80.210
1105.000 100.000 80.070
1106.000 100.000 80.360
1107.000 100.000 80.340
1108.000 100.000 80.170
1109.000 100.000 80.200
1110.000 100.000 80.240
1111.000 100.000 80.160
1112.000 100.000 80.440
1113.000 100.000 80.360
1114.000 100.000 80.360
1115.000 100.000 79.990
1116.000 100.000 80.250
1117.000 100.000 80.230
1118.000 100.000 80.290
1119.000 99.998 80.180
1120.000 100.000 80.310
1121.000 100.000 80.370
1122.000 100.000 80.070
1123.000 100.000 79.770
1124.000 100.000 80.440
1125.000 100.000 80.200
1126.000 100.000 80.130
1127.000 100.000 79.990
1128.000 100.000 80.120
1129.000 100.000 80.190
1130.000 100.000 80.210
1131.000 100.000 80.130
1132.000 100.000 80.180
1133.000 100.000 79.950
1134.000 100.000 80.140
1135.000 100.000 80.140
1136.000 100.000 80.480
1137.000 100.000 80.140
1138.000 100.000 80.470
1139.000 100.000 80.240
1140.000 100.000 80.420
1141.000 100.000 80.400
1142.000 100.000 80.180
1143.000 100.000 80.590
1144.000 100.000 79.930
1145.000 100.000 79.790
1146.000 100.000 79.970
1147.000 100.000 80.510
1148.000 100.000 80.220
1149.000 100.000 80.040
1150.000 100.000 80.160
1151.000 100.000 80.020
1152.000 100.000 80.100
1153.000 100.000 80.290
1154.000 100.000 80.120
1155.000 100.000 79.990
1156.000 100.000 80.090
1157.000 100.000 80.160
1158.000 100.000 80.160
1159.000 100.000 80.340
1160.000 100.000 80.230
1161.000 100.000 80.090
1162.000 100.000 79.830
1163.000 100.000 80.400
1164.000 100.000 80.240
1165.000 99.998 79.990
1166.000 100.000 80.000
1167.000 100.000 80.260
1168.000 100.000 80.460
1169.000 100.000 80.340
1170.000 100.000 80.300
1171.000 100.000 80.290
1172.000 99.996 80.190
1173.000 100.000 80.110
1174.000 100.000 80.310
1175.000 100.000 80.160
1176.000 100.000 80.230
1177.000 100.000 80.000
1178.000 100.000 80.460
1179.000 100.000 80.240
1180.000 100.000 80.320
1181.000 100.000 80.290
1182.000 100.000 80.120
1183.000 100.000 80.390
1184.000 100.000 80.270
1185.000 100.000 80.220
1186.000 100.000 80.060
1187.000 100.000 80.250
1188.000 100.000 80.160
1189.000 100.000 80.320
1190.000 100.000 80.180
1191.000 100.000 80.320
1192.000 100.000 80.000
1193.000 100.000 80.030
1194.000 100.000 80.340
1195.000 100.000 80.250
1196.000 100.000 80.380
1197.000 100.000 80.320
1198.000 100.000 80.420
1199.000 100.000 80.090
1200.000 100.000 80.200
1201.000 100.000 80.320
1202.000 100.000 80.130
1203.000 100.000 79.990
1204.000 100.000 80.060
1205.000 100.000 80.290
1206.000 99.998 80.230
1207.000 100.000 80.240
1208.000 99.996 79.940
1209.000 100.000 80.020
1210.000 100.000 80.390
1211.000 99.998 80.110
1212.000 99.998 80.280
1213.000 100.000 80.420
1214.000 100.000 80.650
1215.000 100.000 80.410
1216.000 100.000 80.300
1217.000 100.000 80.210
1218.000 100.000 80.150
1219.000 100.000 80.500
1220.000 100.000 80.460
1221.000 100.000 80.260
1222.000 100.000 80.020
1223.000 100.000 79.940
1224.000 100.000 80.070
1225.000 100.000 80.560
1226.000 100.000 80.360
1227.000 100.000 80.360
1228.000 100.000 80.310
1229.000 100.000 80.360
1230.000 100.000 80.240
1231.000 100.000 80.470
1232.000 100.000 80.260
1233.000 100.000 80.190
1234.000 100.000 80.150
1235.000 100.000 79.880
1236.000 100.000 80.110
1237.000 100.000 79.820
1238.000 100.000 80.100
1239.000 100.000 80.070
1240.000 100.000 80.360
1241.000 100.000 80.080
1242.000 100.000 80.550
1243.000 100.000 80.070
1244.000 100.000 79.780
1245.000 100.000 80.070
1246.000 100.000 80.190
1247.000 100.000 79.700
1248.000 100.000 80.190
1249.000 100.000 79.840
1250.000 100.000 79.890
1251.000 100.000 80.000
1252.000 100.000 80.290
1253.000 100.000 80.050
1254.000 100.000 80.330
1255.000 100.000 80.170
1256.000 100.000 79.650
1257.000 100.000 80.160
1258.000 100.000 80.250
1259.000 100.000 80.230
1260.000 100.000 80.020
1261.000 100.000 80.230
1262.000 100.000 80.360
1263.000 100.000 80.180
1264.000 100.000 80.140
1265.000 100.000 80.240
1266.000 100.000 80.080
1267.000 100.000 80.310
1268.000 100.000 80.160
1269.000 100.000 79.990
1270.000 100.000 80.480
1271.000 100.000 80.190
1272.000 100.000 80.090
1273.000 100.000 80.220
1274.000 100.000 80.280
1275.000 100.000 80.320
1276.000 100.000 80.270
1277.000 100.000 80.400
1278.000 100.000 80.470
1279.000 100.000 80.280
1280.000 100.000 80.270
1281.000 100.000 80.460
1282.000 100.000 80.160
1283.000 100.000 80.230
1284.000 100.000 80.200
1285.000 100.000 80.240
1286.000 100.000 80.470
1287.000 100.000 80.320
1288.000 100.000 80.450
1289.000 100.000 79.970
1290.000 100.000 80.090
1291.000 100.000 80.290
1292.000 100.000 80.220
1293.000 100.000 80.160
1294.000 100.000 80.060
1295.000 100.000 80.180
1296.000 100.000 80.470
1297.000 100.000 80.470
1298.000 100.000 80.300
1299.000 100.000 80.100
1300.000 100.000 80.110
1301.000 100.000 79.940
1302.000 100.000 80.080
1303.000 100.000 79.990
1304.000 100.000 80.270
1305.000 100.000 80.050
1306.000 100.000 80.170
1307.000 100.000 80.220
1308.000 100.000 80.330
1309.000 100.000 80.290
1310.000 100.000 79.920
1311.000 100.000 80.370
1312.000 100.000 80.610
1313.000 100.000 80.240
1314.000 100.000 80.190
1315.000 100.000 80.270
1316.000 99.998 80.150
1317.000 100.000 80.290
1318.000 100.000 80.240
1319.000 100.000 80.220
1320.000 100.000 79.880
1321.000 100.000 80.110
1322.000 100.000 80.170
1323.000 100.000 80.330
1324.000 99.998 79.980
1325.000 100.000 80.300
1326.000 100.000 80.400
1327.000 100.000 80.050
1328.000 100.000 79.900
1329.000 100.000 80.320
1330.000 100.000 80.240
1331.000 100.000 80.140
1332.000 100.000 80.230
1333.000 100.000 80.020
1334.000 100.000 80.120
1335.000 100.000 80.240
1336.000 100.000 80.490
1337.000 100.000 80.350
1338.000 100.000 80.100
1339.000 100.000 80.020
1340.000 100.000 80.020
1341.000 100.000 80.170
1342.000 100.000 79.910
1343.000 100.000 80.210
1344.000 100.000 80.120
1345.000 100.000 80.120
1346.000 100.000 79.950
1347.000 100.000 80.020
1348.000 100.000 80.090
1349.000 100.000 79.970
1350.000 100.000 80.160
1351.000 100.000 80.180
1352.000 100.000 80.150
1353.000 100.000 80.450
1354.000 100.000 80.090
1355.000 100.000 80.070
1356.000 100.000 80.240
1357.000 100.000 80.280
1358.000 100.000 80.340
1359.000 100.000 80.130
1360.000 100.000 80.110
1361.000 100.000 80.450
1362.000 100.000 80.010
1363.000 100.000 80.140
1364.000 100.000 80.100
1365.000 100.000 80.030
1366.000 100.000 80.100


==> fig/data/simple_different_lr_decay.txt <==
iter risk
0.000 10.250
1.000 9.912
2.000 9.610
3.000 9.341
4.000 9.103
5.000 8.892
6.000 8.706
7.000 8.542
8.000 8.398
9.000 8.273
10.000 8.165
11.000 8.071
12.000 7.991
13.000 7.923
14.000 7.865
15.000 7.817
16.000 7.914
17.000 7.851
18.000 7.794
19.000 7.742
20.000 7.696
21.000 7.655
22.000 7.618
23.000 7.585
24.000 7.556
25.000 7.531
26.000 7.508
27.000 7.489
28.000 7.473
29.000 7.459
30.000 7.447
31.000 7.437
32.000 7.354
33.000 7.335
34.000 7.317
35.000 7.301
36.000 7.287
37.000 7.274
38.000 7.263
39.000 7.253
40.000 7.244
41.000 7.237
42.000 7.230
43.000 7.224
44.000 7.220
45.000 7.216
46.000 7.213
47.000 7.211
48.000 7.083
49.000 7.076
50.000 7.069
51.000 7.063
52.000 7.058
53.000 7.053
54.000 7.049
55.000 7.045
56.000 7.042
57.000 7.040
58.000 7.037
59.000 7.036
60.000 7.034
61.000 7.033
62.000 7.032
63.000 7.032
64.000 6.898
65.000 6.895
66.000 6.892
67.000 6.890
68.000 6.887
69.000 6.885
70.000 6.884
71.000 6.882
72.000 6.881
73.000 6.880
74.000 6.879
75.000 6.878
76.000 6.878
77.000 6.877
78.000 6.877
79.000 6.877
80.000 6.750
81.000 6.749
82.000 6.747
83.000 6.746
84.000 6.745
85.000 6.744
86.000 6.743
87.000 6.742
88.000 6.742
89.000 6.741
90.000 6.741
91.000 6.741
92.000 6.740
93.000 6.740
94.000 6.740
95.000 6.740
96.000 6.624
97.000 6.623
98.000 6.622
99.000 6.621
100.000 6.621
101.000 6.620
102.000 6.620
103.000 6.620
104.000 6.619
105.000 6.619
106.000 6.619
107.000 6.619
108.000 6.618
109.000 6.618
110.000 6.618
111.000 6.618
112.000 6.513
113.000 6.513
114.000 6.512
115.000 6.512
116.000 6.512
117.000 6.511
118.000 6.511
119.000 6.511
120.000 6.511
121.000 6.511
122.000 6.511
123.000 6.510
124.000 6.510
125.000 6.510
126.000 6.510
127.000 6.510
128.000 6.416
129.000 6.416
130.000 6.416
131.000 6.415
132.000 6.415
133.000 6.415
134.000 6.415
135.000 6.415
136.000 6.415
137.000 6.415
138.000 6.415
139.000 6.415
140.000 6.415
141.000 6.415
142.000 6.415
143.000 6.416
144.000 6.331
145.000 6.331
146.000 6.331
147.000 6.331
148.000 6.332
149.000 6.332
150.000 6.332
151.000 6.332
152.000 6.332
153.000 6.332
154.000 6.333
155.000 6.333
156.000 6.333
157.000 6.333
158.000 6.333
159.000 6.333
160.000 6.258
161.000 6.258
162.000 6.259
163.000 6.259
164.000 6.259
165.000 6.260
166.000 6.260
167.000 6.260
168.000 6.261
169.000 6.261
170.000 6.261
171.000 6.262
172.000 6.262
173.000 6.263
174.000 6.263
175.000 6.263
176.000 6.196
177.000 6.196
178.000 6.197
179.000 6.197
180.000 6.198
181.000 6.198
182.000 6.199
183.000 6.200
184.000 6.200
185.000 6.201
186.000 6.201
187.000 6.202
188.000 6.202
189.000 6.203
190.000 6.204
191.000 6.204
192.000 6.144
193.000 6.144
194.000 6.145
195.000 6.146
196.000 6.147
197.000 6.148
198.000 6.148
199.000 6.149
200.000 6.150
201.000 6.151
202.000 6.152
203.000 6.152
204.000 6.153
205.000 6.154
206.000 6.155
207.000 6.156
208.000 6.101
209.000 6.102
210.000 6.103
211.000 6.104
212.000 6.105
213.000 6.106
214.000 6.107
215.000 6.108
216.000 6.109
217.000 6.110
218.000 6.111
219.000 6.113
220.000 6.114
221.000 6.115
222.000 6.116
223.000 6.117
224.000 6.068
225.000 6.069
226.000 6.070
227.000 6.071
228.000 6.073
229.000 6.074
230.000 6.075
231.000 6.077
232.000 6.078
233.000 6.079
234.000 6.080
235.000 6.082
236.000 6.083
237.000 6.084
238.000 6.085
239.000 6.087
240.000 6.043
241.000 6.044
242.000 6.046
243.000 6.047
244.000 6.049
245.000 6.050
246.000 6.051
247.000 6.053
248.000 6.054
249.000 6.056
250.000 6.057
251.000 6.059
252.000 6.060
253.000 6.062
254.000 6.063
255.000 6.065
256.000 6.025
257.000 6.027
258.000 6.029
259.000 6.030
260.000 6.032
261.000 6.034
262.000 6.035
263.000 6.037
264.000 6.039
265.000 6.040
266.000 6.042
267.000 6.044
268.000 6.046
269.000 6.047
270.000 6.049
271.000 6.051
272.000 6.015
273.000 6.017
274.000 6.019
275.000 6.020
276.000 6.022
277.000 6.024
278.000 6.026
279.000 6.028
280.000 6.030
281.000 6.032
282.000 6.034
283.000 6.036
284.000 6.037
285.000 6.039
286.000 6.041
287.000 6.043
288.000 6.011
289.000 6.013
290.000 6.015
291.000 6.017
292.000 6.019
293.000 6.021
294.000 6.023
295.000 6.025
296.000 6.027
297.000 6.029
298.000 6.031
299.000 6.034
300.000 6.036
301.000 6.038
302.000 6.040
303.000 6.042
304.000 6.013
305.000 6.015
306.000 6.017
307.000 6.019
308.000 6.022
309.000 6.024
310.000 6.026
311.000 6.028
312.000 6.030
313.000 6.033
314.000 6.035
315.000 6.037
316.000 6.039
317.000 6.042
318.000 6.044
319.000 6.046
320.000 6.020
321.000 6.022
322.000 6.024
323.000 6.027
324.000 6.029
325.000 6.032
326.000 6.034
327.000 6.036
328.000 6.039
329.000 6.041
330.000 6.044
331.000 6.046
332.000 6.048
333.000 6.051
334.000 6.053
335.000 6.055
336.000 6.031
337.000 6.034
338.000 6.037
339.000 6.039
340.000 6.042
341.000 6.044
342.000 6.047
343.000 6.049
344.000 6.052
345.000 6.054
346.000 6.057
347.000 6.059
348.000 6.062
349.000 6.064
350.000 6.067
351.000 6.069
352.000 6.047
353.000 6.050
354.000 6.053
355.000 6.055
356.000 6.058
357.000 6.061
358.000 6.063
359.000 6.066
360.000 6.069
361.000 6.071
362.000 6.074
363.000 6.076
364.000 6.079
365.000 6.082
366.000 6.084
367.000 6.087
368.000 6.067
369.000 6.070
370.000 6.073
371.000 6.075
372.000 6.078
373.000 6.081
374.000 6.084
375.000 6.086
376.000 6.089
377.000 6.092
378.000 6.095
379.000 6.097
380.000 6.100
381.000 6.103
382.000 6.106
383.000 6.108
384.000 6.090
385.000 6.093
386.000 6.096
387.000 6.099
388.000 6.102
389.000 6.104
390.000 6.107
391.000 6.110
392.000 6.113
393.000 6.116
394.000 6.119
395.000 6.121
396.000 6.124
397.000 6.127
398.000 6.130
399.000 6.133
400.000 6.116
401.000 6.119
402.000 6.122
403.000 6.125
404.000 6.128
405.000 6.131
406.000 6.134
407.000 6.137
408.000 6.139
409.000 6.142
410.000 6.145
411.000 6.148
412.000 6.151
413.000 6.154
414.000 6.157
415.000 6.160
416.000 6.145
417.000 6.148
418.000 6.151
419.000 6.154
420.000 6.157
421.000 6.160
422.000 6.163
423.000 6.165
424.000 6.168
425.000 6.171
426.000 6.174
427.000 6.177
428.000 6.180
429.000 6.183
430.000 6.186
431.000 6.189
432.000 6.176
433.000 6.179
434.000 6.182
435.000 6.185
436.000 6.188
437.000 6.191
438.000 6.194
439.000 6.197
440.000 6.200
441.000 6.203
442.000 6.205
443.000 6.208
444.000 6.211
445.000 6.214
446.000 6.217
447.000 6.220
448.000 6.208
449.000 6.211
450.000 6.214
451.000 6.217
452.000 6.220
453.000 6.223
454.000 6.226
455.000 6.229
456.000 6.232
457.000 6.235
458.000 6.238
459.000 6.241
460.000 6.244
461.000 6.247
462.000 6.250
463.000 6.253
464.000 6.242
465.000 6.245
466.000 6.248
467.000 6.251
468.000 6.255
469.000 6.258
470.000 6.261
471.000 6.264
472.000 6.267
473.000 6.270
474.000 6.273
475.000 6.276
476.000 6.279
477.000 6.282
478.000 6.285
479.000 6.288
480.000 6.278
481.000 6.281
482.000 6.284
483.000 6.287
484.000 6.290
485.000 6.293
486.000 6.296
487.000 6.299
488.000 6.302
489.000 6.305
490.000 6.308
491.000 6.311
492.000 6.315
493.000 6.318
494.000 6.321
495.000 6.324
496.000 6.314
497.000 6.317
498.000 6.321
499.000 6.324
500.000 6.327
501.000 6.330
502.000 6.333
503.000 6.336
504.000 6.339
505.000 6.342
506.000 6.345
507.000 6.348
508.000 6.351
509.000 6.354
510.000 6.357
511.000 6.360
512.000 6.224
513.000 6.225
514.000 6.226
515.000 6.228
516.000 6.229
517.000 6.230
518.000 6.231
519.000 6.233
520.000 6.234
521.000 6.235
522.000 6.236
523.000 6.238
524.000 6.239
525.000 6.240
526.000 6.242
527.000 6.243
528.000 6.234
529.000 6.235
530.000 6.236
531.000 6.238
532.000 6.239
533.000 6.240
534.000 6.242
535.000 6.243
536.000 6.244
537.000 6.246
538.000 6.247
539.000 6.248
540.000 6.250
541.000 6.251
542.000 6.252
543.000 6.254
544.000 6.245
545.000 6.246
546.000 6.248
547.000 6.249
548.000 6.251
549.000 6.252
550.000 6.253
551.000 6.255
552.000 6.256
553.000 6.258
554.000 6.259
555.000 6.261
556.000 6.262
557.000 6.263
558.000 6.265
559.000 6.266
560.000 6.258
561.000 6.260
562.000 6.261
563.000 6.263
564.000 6.264
565.000 6.266
566.000 6.267
567.000 6.268
568.000 6.270
569.000 6.271
570.000 6.273
571.000 6.274
572.000 6.276
573.000 6.277
574.000 6.279
575.000 6.280
576.000 6.273
577.000 6.274
578.000 6.276
579.000 6.277
580.000 6.279
581.000 6.280
582.000 6.282
583.000 6.284
584.000 6.285
585.000 6.287
586.000 6.288
587.000 6.290
588.000 6.291
589.000 6.293
590.000 6.294
591.000 6.296
592.000 6.289
593.000 6.291
594.000 6.292
595.000 6.294
596.000 6.295
597.000 6.297
598.000 6.298
599.000 6.300
600.000 6.301
601.000 6.303
602.000 6.305
603.000 6.306
604.000 6.308
605.000 6.309
606.000 6.311
607.000 6.312
608.000 6.306
609.000 6.308
610.000 6.309
611.000 6.311
612.000 6.313
613.000 6.314
614.000 6.316
615.000 6.317
616.000 6.319
617.000 6.321
618.000 6.322
619.000 6.324
620.000 6.325
621.000 6.327
622.000 6.329
623.000 6.330
624.000 6.325
625.000 6.326
626.000 6.328
627.000 6.330
628.000 6.331
629.000 6.333
630.000 6.334
631.000 6.336
632.000 6.338
633.000 6.339
634.000 6.341
635.000 6.343
636.000 6.344
637.000 6.346
638.000 6.348
639.000 6.349
640.000 6.344
641.000 6.346
642.000 6.347
643.000 6.349
644.000 6.351
645.000 6.352
646.000 6.354
647.000 6.356
648.000 6.357
649.000 6.359
650.000 6.361
651.000 6.362
652.000 6.364
653.000 6.366
654.000 6.367
655.000 6.369
656.000 6.364
657.000 6.366
658.000 6.368
659.000 6.369
660.000 6.371
661.000 6.373
662.000 6.375
663.000 6.376
664.000 6.378
665.000 6.380
666.000 6.381
667.000 6.383
668.000 6.385
669.000 6.386
670.000 6.388
671.000 6.390
672.000 6.385
673.000 6.387
674.000 6.389
675.000 6.391
676.000 6.392
677.000 6.394
678.000 6.396
679.000 6.397
680.000 6.399
681.000 6.401
682.000 6.403
683.000 6.404
684.000 6.406
685.000 6.408
686.000 6.410
687.000 6.411
688.000 6.407
689.000 6.409
690.000 6.411
691.000 6.412
692.000 6.414
693.000 6.416
694.000 6.418
695.000 6.419
696.000 6.421
697.000 6.423
698.000 6.425
699.000 6.426
700.000 6.428
701.000 6.430
702.000 6.432
703.000 6.433
704.000 6.430
705.000 6.431
706.000 6.433
707.000 6.435
708.000 6.437
709.000 6.438
710.000 6.440
711.000 6.442
712.000 6.444
713.000 6.446
714.000 6.447
715.000 6.449
716.000 6.451
717.000 6.453
718.000 6.454
719.000 6.456
720.000 6.453
721.000 6.454
722.000 6.456
723.000 6.458
724.000 6.460
725.000 6.462
726.000 6.463
727.000 6.465
728.000 6.467
729.000 6.469
730.000 6.470
731.000 6.472
732.000 6.474
733.000 6.476
734.000 6.477
735.000 6.479
736.000 6.476
737.000 6.478
738.000 6.480
739.000 6.482
740.000 6.483
741.000 6.485
742.000 6.487
743.000 6.489
744.000 6.490
745.000 6.492
746.000 6.494
747.000 6.496
748.000 6.497
749.000 6.499
750.000 6.501
751.000 6.503
752.000 6.500
753.000 6.502
754.000 6.504
755.000 6.505
756.000 6.507
757.000 6.509
758.000 6.511
759.000 6.513
760.000 6.514
761.000 6.516
762.000 6.518
763.000 6.520
764.000 6.521
765.000 6.523
766.000 6.525
767.000 6.527
768.000 6.524
769.000 6.526
770.000 6.528
771.000 6.530
772.000 6.531
773.000 6.533
774.000 6.535
775.000 6.537
776.000 6.539
777.000 6.540
778.000 6.542
779.000 6.544
780.000 6.546
781.000 6.547
782.000 6.549
783.000 6.551
784.000 6.549
785.000 6.550
786.000 6.552
787.000 6.554
788.000 6.556
789.000 6.558
790.000 6.559
791.000 6.561
792.000 6.563
793.000 6.565
794.000 6.567
795.000 6.568
796.000 6.570
797.000 6.572
798.000 6.574
799.000 6.575
800.000 6.573
801.000 6.575
802.000 6.577
803.000 6.579
804.000 6.581
805.000 6.582
806.000 6.584
807.000 6.586
808.000 6.588
809.000 6.589
810.000 6.591
811.000 6.593
812.000 6.595
813.000 6.597
814.000 6.598
815.000 6.600
816.000 6.598
817.000 6.600
818.000 6.602
819.000 6.604
820.000 6.605
821.000 6.607
822.000 6.609
823.000 6.611
824.000 6.612
825.000 6.614
826.000 6.616
827.000 6.618
828.000 6.620
829.000 6.621
830.000 6.623
831.000 6.625
832.000 6.623
833.000 6.625
834.000 6.627
835.000 6.628
836.000 6.630
837.000 6.632
838.000 6.634
839.000 6.636
840.000 6.637
841.000 6.639
842.000 6.641
843.000 6.643
844.000 6.644
845.000 6.646
846.000 6.648
847.000 6.650
848.000 6.648
849.000 6.650
850.000 6.652
851.000 6.653
852.000 6.655
853.000 6.657
854.000 6.659
855.000 6.661
856.000 6.662
857.000 6.664
858.000 6.666
859.000 6.668
860.000 6.669
861.000 6.671
862.000 6.673
863.000 6.675
864.000 6.673
865.000 6.675
866.000 6.677
867.000 6.679
868.000 6.680
869.000 6.682
870.000 6.684
871.000 6.686
872.000 6.687
873.000 6.689
874.000 6.691
875.000 6.693
876.000 6.694
877.000 6.696
878.000 6.698
879.000 6.699
880.000 6.698
881.000 6.700
882.000 6.702
883.000 6.704
884.000 6.705
885.000 6.707
886.000 6.709
887.000 6.710
888.000 6.712
889.000 6.714
890.000 6.716
891.000 6.717
892.000 6.719
893.000 6.721
894.000 6.723
895.000 6.724
896.000 6.723
897.000 6.725
898.000 6.727
899.000 6.728
900.000 6.730
901.000 6.732
902.000 6.734
903.000 6.735
904.000 6.737
905.000 6.739
906.000 6.741
907.000 6.742
908.000 6.744
909.000 6.746
910.000 6.747
911.000 6.749
912.000 6.748
913.000 6.750
914.000 6.752
915.000 6.753
916.000 6.755
917.000 6.757
918.000 6.758
919.000 6.760
920.000 6.762
921.000 6.764
922.000 6.765
923.000 6.767
924.000 6.769
925.000 6.770
926.000 6.772
927.000 6.774
928.000 6.773
929.000 6.775
930.000 6.776
931.000 6.778
932.000 6.780
933.000 6.781
934.000 6.783
935.000 6.785
936.000 6.787
937.000 6.788
938.000 6.790
939.000 6.792
940.000 6.793
941.000 6.795
942.000 6.797
943.000 6.798
944.000 6.798
945.000 6.799
946.000 6.801
947.000 6.803
948.000 6.804
949.000 6.806
950.000 6.808
951.000 6.809
952.000 6.811
953.000 6.813
954.000 6.814
955.000 6.816
956.000 6.818
957.000 6.819
958.000 6.821
959.000 6.823
960.000 6.822
961.000 6.824
962.000 6.825
963.000 6.827
964.000 6.829
965.000 6.830
966.000 6.832
967.000 6.834
968.000 6.835
969.000 6.837
970.000 6.839
971.000 6.840
972.000 6.842
973.000 6.844
974.000 6.845
975.000 6.847
976.000 6.846
977.000 6.848
978.000 6.850
979.000 6.851
980.000 6.853
981.000 6.855
982.000 6.856
983.000 6.858
984.000 6.859
985.000 6.861
986.000 6.863
987.000 6.864
988.000 6.866
989.000 6.868
990.000 6.869
991.000 6.871
992.000 6.870
993.000 6.872
994.000 6.874
995.000 6.875
996.000 6.877
997.000 6.879
998.000 6.880
999.000 6.882
1000.000 6.883
1001.000 6.885
1002.000 6.887
1003.000 6.888
1004.000 6.890
1005.000 6.891
1006.000 6.893
1007.000 6.895
1008.000 6.894
1009.000 6.896
1010.000 6.897
1011.000 6.899
1012.000 6.901
1013.000 6.902
1014.000 6.904
1015.000 6.905
1016.000 6.907
1017.000 6.909
1018.000 6.910
1019.000 6.912
1020.000 6.913
1021.000 6.915
1022.000 6.917
1023.000 6.918
1024.000 6.661
1025.000 6.662
1026.000 6.663
1027.000 6.665
1028.000 6.666
1029.000 6.667
1030.000 6.669
1031.000 6.670
1032.000 6.671
1033.000 6.673
1034.000 6.674
1035.000 6.675
1036.000 6.677
1037.000 6.678
1038.000 6.679
1039.000 6.681
1040.000 6.680
1041.000 6.681
1042.000 6.683
1043.000 6.684
1044.000 6.685
1045.000 6.687
1046.000 6.688
1047.000 6.689
1048.000 6.691
1049.000 6.692
1050.000 6.693
1051.000 6.695
1052.000 6.696
1053.000 6.697
1054.000 6.699
1055.000 6.700
1056.000 6.700
1057.000 6.701
1058.000 6.702
1059.000 6.704
1060.000 6.705
1061.000 6.706
1062.000 6.708
1063.000 6.709
1064.000 6.710
1065.000 6.712
1066.000 6.713
1067.000 6.714
1068.000 6.716
1069.000 6.717
1070.000 6.718
1071.000 6.720
1072.000 6.719
1073.000 6.721
1074.000 6.722
1075.000 6.723
1076.000 6.725
1077.000 6.726
1078.000 6.727
1079.000 6.728
1080.000 6.730
1081.000 6.731
1082.000 6.732
1083.000 6.734
1084.000 6.735
1085.000 6.736
1086.000 6.738
1087.000 6.739
1088.000 6.739
1089.000 6.740
1090.000 6.741
1091.000 6.743
1092.000 6.744
1093.000 6.745
1094.000 6.747
1095.000 6.748
1096.000 6.749
1097.000 6.751
1098.000 6.752
1099.000 6.753
1100.000 6.755
1101.000 6.756
1102.000 6.757
1103.000 6.759
1104.000 6.758
1105.000 6.760
1106.000 6.761
1107.000 6.762
1108.000 6.764
1109.000 6.765
1110.000 6.766
1111.000 6.768
1112.000 6.769
1113.000 6.770
1114.000 6.771
1115.000 6.773
1116.000 6.774
1117.000 6.775
1118.000 6.777
1119.000 6.778
1120.000 6.778
1121.000 6.779
1122.000 6.781
1123.000 6.782
1124.000 6.783
1125.000 6.784
1126.000 6.786
1127.000 6.787
1128.000 6.788
1129.000 6.790
1130.000 6.791
1131.000 6.792
1132.000 6.794
1133.000 6.795
1134.000 6.796
1135.000 6.797
1136.000 6.797
1137.000 6.799
1138.000 6.800
1139.000 6.801
1140.000 6.803
1141.000 6.804
1142.000 6.805
1143.000 6.806
1144.000 6.808
1145.000 6.809
1146.000 6.810
1147.000 6.812
1148.000 6.813
1149.000 6.814
1150.000 6.816
1151.000 6.817
1152.000 6.817
1153.000 6.818
1154.000 6.819
1155.000 6.821
1156.000 6.822
1157.000 6.823
1158.000 6.825
1159.000 6.826
1160.000 6.827
1161.000 6.828
1162.000 6.830
1163.000 6.831
1164.000 6.832
1165.000 6.834
1166.000 6.835
1167.000 6.836
1168.000 6.836
1169.000 6.837
1170.000 6.839
1171.000 6.840
1172.000 6.841
1173.000 6.843
1174.000 6.844
1175.000 6.845
1176.000 6.846
1177.000 6.848
1178.000 6.849
1179.000 6.850
1180.000 6.851
1181.000 6.853
1182.000 6.854
1183.000 6.855
1184.000 6.855
1185.000 6.857
1186.000 6.858
1187.000 6.859
1188.000 6.860
1189.000 6.862
1190.000 6.863
1191.000 6.864
1192.000 6.866
1193.000 6.867
1194.000 6.868
1195.000 6.869
1196.000 6.871
1197.000 6.872
1198.000 6.873
1199.000 6.874
1200.000 6.874
1201.000 6.876
1202.000 6.877
1203.000 6.878
1204.000 6.880
1205.000 6.881
1206.000 6.882
1207.000 6.883
1208.000 6.885
1209.000 6.886
1210.000 6.887
1211.000 6.888
1212.000 6.890
1213.000 6.891
1214.000 6.892
1215.000 6.893
1216.000 6.893
1217.000 6.895
1218.000 6.896
1219.000 6.897
1220.000 6.898
1221.000 6.900
1222.000 6.901
1223.000 6.902
1224.000 6.903
1225.000 6.905
1226.000 6.906
1227.000 6.907
1228.000 6.908
1229.000 6.910
1230.000 6.911
1231.000 6.912
1232.000 6.912
1233.000 6.914
1234.000 6.915
1235.000 6.916
1236.000 6.917
1237.000 6.919
1238.000 6.920
1239.000 6.921
1240.000 6.922
1241.000 6.923
1242.000 6.925
1243.000 6.926
1244.000 6.927
1245.000 6.928
1246.000 6.930
1247.000 6.931
1248.000 6.931
1249.000 6.932
1250.000 6.934
1251.000 6.935
1252.000 6.936
1253.000 6.937
1254.000 6.938
1255.000 6.940
1256.000 6.941
1257.000 6.942
1258.000 6.943
1259.000 6.945
1260.000 6.946
1261.000 6.947
1262.000 6.948
1263.000 6.949
1264.000 6.950
1265.000 6.951
1266.000 6.952
1267.000 6.953
1268.000 6.954
1269.000 6.956
1270.000 6.957
1271.000 6.958
1272.000 6.959
1273.000 6.961
1274.000 6.962
1275.000 6.963
1276.000 6.964
1277.000 6.965
1278.000 6.967
1279.000 6.968
1280.000 6.968
1281.000 6.969
1282.000 6.970
1283.000 6.972
1284.000 6.973
1285.000 6.974
1286.000 6.975
1287.000 6.976
1288.000 6.978
1289.000 6.979
1290.000 6.980
1291.000 6.981
1292.000 6.982
1293.000 6.984
1294.000 6.985
1295.000 6.986
1296.000 6.986
1297.000 6.987
1298.000 6.989
1299.000 6.990
1300.000 6.991
1301.000 6.992
1302.000 6.993
1303.000 6.995
1304.000 6.996
1305.000 6.997
1306.000 6.998
1307.000 6.999
1308.000 7.000
1309.000 7.002
1310.000 7.003
1311.000 7.004
1312.000 7.004
1313.000 7.005
1314.000 7.007
1315.000 7.008
1316.000 7.009
1317.000 7.010
1318.000 7.011
1319.000 7.013
1320.000 7.014
1321.000 7.015
1322.000 7.016
1323.000 7.017
1324.000 7.018
1325.000 7.020
1326.000 7.021
1327.000 7.022
1328.000 7.022
1329.000 7.023
1330.000 7.025
1331.000 7.026
1332.000 7.027
1333.000 7.028
1334.000 7.029
1335.000 7.030
1336.000 7.031
1337.000 7.033
1338.000 7.034
1339.000 7.035
1340.000 7.036
1341.000 7.037
1342.000 7.038
1343.000 7.040
1344.000 7.040
1345.000 7.041
1346.000 7.042
1347.000 7.043
1348.000 7.044
1349.000 7.046
1350.000 7.047
1351.000 7.048
1352.000 7.049
1353.000 7.050
1354.000 7.051
1355.000 7.052
1356.000 7.054
1357.000 7.055
1358.000 7.056
1359.000 7.057
1360.000 7.057
1361.000 7.058
1362.000 7.060
1363.000 7.061
1364.000 7.062
1365.000 7.063
1366.000 7.064
1367.000 7.065
1368.000 7.066
1369.000 7.068
1370.000 7.069
1371.000 7.070
1372.000 7.071
1373.000 7.072
1374.000 7.073
1375.000 7.074
1376.000 7.075
1377.000 7.076
1378.000 7.077
1379.000 7.078
1380.000 7.079
1381.000 7.080
1382.000 7.081
1383.000 7.082
1384.000 7.084
1385.000 7.085
1386.000 7.086
1387.000 7.087
1388.000 7.088
1389.000 7.089
1390.000 7.090
1391.000 7.091
1392.000 7.092
1393.000 7.093
1394.000 7.094
1395.000 7.095
1396.000 7.096
1397.000 7.097
1398.000 7.098
1399.000 7.099
1400.000 7.101
1401.000 7.102
1402.000 7.103
1403.000 7.104
1404.000 7.105
1405.000 7.106
1406.000 7.107
1407.000 7.108
1408.000 7.109
1409.000 7.110
1410.000 7.111
1411.000 7.112
1412.000 7.113
1413.000 7.114
1414.000 7.115
1415.000 7.116
1416.000 7.117
1417.000 7.118
1418.000 7.119
1419.000 7.121
1420.000 7.122
1421.000 7.123
1422.000 7.124
1423.000 7.125
1424.000 7.125
1425.000 7.126
1426.000 7.127
1427.000 7.128
1428.000 7.130
1429.000 7.131
1430.000 7.132
1431.000 7.133
1432.000 7.134
1433.000 7.135
1434.000 7.136
1435.000 7.137
1436.000 7.138
1437.000 7.139
1438.000 7.140
1439.000 7.141
1440.000 7.142
1441.000 7.143
1442.000 7.144
1443.000 7.145
1444.000 7.146
1445.000 7.147
1446.000 7.148
1447.000 7.149
1448.000 7.150
1449.000 7.151
1450.000 7.152
1451.000 7.153
1452.000 7.154
1453.000 7.155
1454.000 7.156
1455.000 7.157
1456.000 7.158
1457.000 7.159
1458.000 7.160
1459.000 7.161
1460.000 7.162
1461.000 7.163
1462.000 7.164
1463.000 7.165
1464.000 7.166
1465.000 7.167
1466.000 7.168
1467.000 7.169
1468.000 7.170
1469.000 7.171
1470.000 7.172
1471.000 7.173
1472.000 7.174
1473.000 7.175
1474.000 7.176
1475.000 7.177
1476.000 7.178
1477.000 7.179
1478.000 7.180
1479.000 7.181
1480.000 7.182
1481.000 7.183
1482.000 7.184
1483.000 7.185
1484.000 7.186
1485.000 7.187
1486.000 7.188
1487.000 7.189
1488.000 7.190
1489.000 7.191
1490.000 7.192
1491.000 7.193
1492.000 7.194
1493.000 7.195
1494.000 7.196
1495.000 7.197
1496.000 7.198
1497.000 7.199
1498.000 7.200
1499.000 7.201
1500.000 7.202
1501.000 7.203
1502.000 7.204
1503.000 7.205
1504.000 7.205
1505.000 7.206
1506.000 7.207
1507.000 7.208
1508.000 7.209
1509.000 7.210
1510.000 7.211
1511.000 7.212
1512.000 7.213
1513.000 7.214
1514.000 7.215
1515.000 7.216
1516.000 7.217
1517.000 7.218
1518.000 7.219
1519.000 7.220
1520.000 7.221
1521.000 7.222
1522.000 7.223
1523.000 7.224
1524.000 7.225
1525.000 7.226
1526.000 7.227
1527.000 7.228
1528.000 7.228
1529.000 7.229
1530.000 7.230
1531.000 7.231
1532.000 7.232
1533.000 7.233
1534.000 7.234
1535.000 7.235
1536.000 7.033
1537.000 7.034
1538.000 7.035
1539.000 7.036
1540.000 7.037
1541.000 7.038
1542.000 7.039
1543.000 7.040
1544.000 7.041
1545.000 7.042
1546.000 7.043
1547.000 7.044
1548.000 7.045
1549.000 7.046
1550.000 7.047
1551.000 7.048
1552.000 7.048
1553.000 7.049
1554.000 7.050
1555.000 7.051
1556.000 7.052
1557.000 7.053
1558.000 7.054
1559.000 7.055
1560.000 7.056
1561.000 7.057
1562.000 7.058
1563.000 7.059
1564.000 7.060
1565.000 7.061
1566.000 7.062
1567.000 7.062
1568.000 7.063
1569.000 7.064
1570.000 7.065
1571.000 7.066
1572.000 7.067
1573.000 7.068
1574.000 7.069
1575.000 7.070
1576.000 7.071
1577.000 7.072
1578.000 7.073
1579.000 7.073
1580.000 7.074
1581.000 7.075
1582.000 7.076
1583.000 7.077
1584.000 7.078
1585.000 7.079
1586.000 7.080
1587.000 7.081
1588.000 7.082
1589.000 7.082
1590.000 7.083
1591.000 7.084
1592.000 7.085
1593.000 7.086
1594.000 7.087
1595.000 7.088
1596.000 7.089
1597.000 7.090
1598.000 7.091
1599.000 7.092
1600.000 7.092
1601.000 7.093
1602.000 7.094
1603.000 7.095
1604.000 7.096
1605.000 7.097
1606.000 7.098
1607.000 7.099
1608.000 7.100
1609.000 7.101
1610.000 7.102
1611.000 7.103
1612.000 7.104
1613.000 7.105
1614.000 7.105
1615.000 7.106
1616.000 7.107
1617.000 7.108
1618.000 7.109
1619.000 7.110
1620.000 7.111
1621.000 7.112
1622.000 7.112
1623.000 7.113
1624.000 7.114
1625.000 7.115
1626.000 7.116
1627.000 7.117
1628.000 7.118
1629.000 7.119
1630.000 7.120
1631.000 7.121
1632.000 7.121
1633.000 7.122
1634.000 7.123
1635.000 7.124
1636.000 7.125
1637.000 7.126
1638.000 7.127
1639.000 7.128
1640.000 7.129
1641.000 7.129
1642.000 7.130
1643.000 7.131
1644.000 7.132
1645.000 7.133
1646.000 7.134
1647.000 7.135
1648.000 7.135
1649.000 7.136
1650.000 7.137
1651.000 7.138
1652.000 7.139
1653.000 7.140
1654.000 7.141
1655.000 7.142
1656.000 7.143
1657.000 7.144
1658.000 7.144
1659.000 7.145
1660.000 7.146
1661.000 7.147
1662.000 7.148
1663.000 7.149
1664.000 7.150
1665.000 7.150
1666.000 7.151
1667.000 7.152
1668.000 7.153
1669.000 7.154
1670.000 7.155
1671.000 7.156
1672.000 7.157
1673.000 7.158
1674.000 7.158
1675.000 7.159
1676.000 7.160
1677.000 7.161
1678.000 7.162
1679.000 7.163
1680.000 7.163
1681.000 7.164
1682.000 7.165
1683.000 7.166
1684.000 7.167
1685.000 7.168
1686.000 7.169
1687.000 7.170
1688.000 7.170
1689.000 7.171
1690.000 7.172
1691.000 7.173
1692.000 7.174
1693.000 7.175
1694.000 7.176
1695.000 7.177
1696.000 7.177
1697.000 7.178
1698.000 7.179
1699.000 7.180
1700.000 7.181
1701.000 7.181
1702.000 7.182
1703.000 7.183
1704.000 7.184
1705.000 7.185
1706.000 7.186
1707.000 7.187
1708.000 7.188
1709.000 7.188
1710.000 7.189
1711.000 7.190
1712.000 7.191
1713.000 7.192
1714.000 7.192
1715.000 7.193
1716.000 7.194
1717.000 7.195
1718.000 7.196
1719.000 7.197
1720.000 7.198
1721.000 7.198
1722.000 7.199
1723.000 7.200
1724.000 7.201
1725.000 7.202
1726.000 7.203
1727.000 7.204
1728.000 7.204
1729.000 7.205
1730.000 7.206
1731.000 7.207
1732.000 7.207
1733.000 7.208
1734.000 7.209
1735.000 7.210
1736.000 7.211
1737.000 7.212
1738.000 7.213
1739.000 7.213
1740.000 7.214
1741.000 7.215
1742.000 7.216
1743.000 7.217
1744.000 7.217
1745.000 7.218
1746.000 7.219
1747.000 7.220
1748.000 7.221
1749.000 7.222
1750.000 7.222
1751.000 7.223
1752.000 7.224
1753.000 7.225
1754.000 7.226
1755.000 7.227
1756.000 7.227
1757.000 7.228
1758.000 7.229
1759.000 7.230
1760.000 7.230
1761.000 7.231
1762.000 7.232
1763.000 7.233
1764.000 7.234
1765.000 7.235
1766.000 7.235
1767.000 7.236
1768.000 7.237
1769.000 7.238
1770.000 7.239
1771.000 7.239
1772.000 7.240
1773.000 7.241
1774.000 7.242
1775.000 7.243
1776.000 7.243
1777.000 7.244
1778.000 7.245
1779.000 7.246
1780.000 7.247
1781.000 7.247
1782.000 7.248
1783.000 7.249
1784.000 7.250
1785.000 7.251
1786.000 7.251
1787.000 7.252
1788.000 7.253
1789.000 7.254
1790.000 7.255
1791.000 7.256
1792.000 7.256
1793.000 7.257
1794.000 7.258
1795.000 7.258
1796.000 7.259
1797.000 7.260
1798.000 7.261
1799.000 7.262
1800.000 7.263
1801.000 7.263
1802.000 7.264
1803.000 7.265
1804.000 7.266
1805.000 7.267
1806.000 7.267
1807.000 7.268
1808.000 7.269
1809.000 7.269
1810.000 7.270
1811.000 7.271
1812.000 7.272
1813.000 7.273
1814.000 7.273
1815.000 7.274
1816.000 7.275
1817.000 7.276
1818.000 7.277
1819.000 7.277
1820.000 7.278
1821.000 7.279
1822.000 7.280
1823.000 7.281
1824.000 7.281
1825.000 7.282
1826.000 7.283
1827.000 7.283
1828.000 7.284
1829.000 7.285
1830.000 7.286
1831.000 7.287
1832.000 7.287
1833.000 7.288
1834.000 7.289
1835.000 7.290
1836.000 7.290
1837.000 7.291
1838.000 7.292
1839.000 7.293
1840.000 7.293
1841.000 7.294
1842.000 7.295
1843.000 7.296
1844.000 7.296
1845.000 7.297
1846.000 7.298
1847.000 7.299
1848.000 7.300
1849.000 7.300
1850.000 7.301
1851.000 7.302
1852.000 7.303
1853.000 7.303
1854.000 7.304
1855.000 7.305
1856.000 7.305
1857.000 7.306
1858.000 7.307
1859.000 7.308
1860.000 7.308
1861.000 7.309
1862.000 7.310
1863.000 7.311
1864.000 7.312
1865.000 7.312
1866.000 7.313
1867.000 7.314
1868.000 7.315
1869.000 7.315
1870.000 7.316
1871.000 7.317
1872.000 7.317
1873.000 7.318
1874.000 7.319
1875.000 7.320
1876.000 7.320
1877.000 7.321
1878.000 7.322
1879.000 7.323
1880.000 7.323
1881.000 7.324
1882.000 7.325
1883.000 7.326
1884.000 7.326
1885.000 7.327
1886.000 7.328
1887.000 7.329
1888.000 7.329
1889.000 7.330
1890.000 7.331
1891.000 7.331
1892.000 7.332
1893.000 7.333
1894.000 7.334
1895.000 7.334
1896.000 7.335
1897.000 7.336
1898.000 7.336
1899.000 7.337
1900.000 7.338
1901.000 7.339
1902.000 7.339
1903.000 7.340
1904.000 7.341
1905.000 7.341
1906.000 7.342
1907.000 7.343
1908.000 7.344
1909.000 7.344
1910.000 7.345
1911.000 7.346
1912.000 7.347
1913.000 7.347
1914.000 7.348
1915.000 7.349
1916.000 7.349
1917.000 7.350
1918.000 7.351
1919.000 7.352
1920.000 7.352
1921.000 7.353
1922.000 7.354
1923.000 7.354
1924.000 7.355
1925.000 7.356
1926.000 7.356
1927.000 7.357
1928.000 7.358
1929.000 7.359
1930.000 7.359
1931.000 7.360
1932.000 7.361
1933.000 7.361
1934.000 7.362
1935.000 7.363
1936.000 7.363
1937.000 7.364
1938.000 7.365
1939.000 7.366
1940.000 7.366
1941.000 7.367
1942.000 7.368
1943.000 7.368
1944.000 7.369
1945.000 7.370
1946.000 7.370
1947.000 7.371
1948.000 7.372
1949.000 7.373
1950.000 7.373
1951.000 7.374
1952.000 7.374
1953.000 7.375
1954.000 7.376
1955.000 7.377
1956.000 7.377
1957.000 7.378
1958.000 7.379
1959.000 7.379
1960.000 7.380
1961.000 7.381
1962.000 7.381
1963.000 7.382
1964.000 7.383
1965.000 7.384
1966.000 7.384
1967.000 7.385
1968.000 7.385
1969.000 7.386
1970.000 7.387
1971.000 7.388
1972.000 7.388
1973.000 7.389
1974.000 7.390
1975.000 7.390
1976.000 7.391
1977.000 7.392
1978.000 7.392
1979.000 7.393
1980.000 7.394
1981.000 7.394
1982.000 7.395
1983.000 7.396
1984.000 7.396
1985.000 7.397
1986.000 7.398
1987.000 7.398
1988.000 7.399
1989.000 7.400
1990.000 7.400
1991.000 7.401
1992.000 7.402
1993.000 7.402
1994.000 7.403
1995.000 7.404
1996.000 7.404
1997.000 7.405
1998.000 7.406
1999.000 7.406
2000.000 7.407
2001.000 7.408
2002.000 7.408
2003.000 7.409
2004.000 7.410
2005.000 7.410
2006.000 7.411
2007.000 7.412
2008.000 7.412
2009.000 7.413
2010.000 7.414
2011.000 7.414
2012.000 7.415
2013.000 7.416
2014.000 7.416
2015.000 7.417
2016.000 7.417
2017.000 7.418
2018.000 7.419
2019.000 7.419
2020.000 7.420
2021.000 7.421
2022.000 7.421
2023.000 7.422
2024.000 7.423
2025.000 7.423
2026.000 7.424
2027.000 7.425
2028.000 7.425
2029.000 7.426
2030.000 7.427
2031.000 7.427
2032.000 7.428
2033.000 7.428
2034.000 7.429
2035.000 7.430
2036.000 7.430
2037.000 7.431
2038.000 7.432
2039.000 7.432
2040.000 7.433
2041.000 7.433
2042.000 7.434
2043.000 7.435
2044.000 7.435
2045.000 7.436
2046.000 7.437
2047.000 7.437
2048.000 7.290
2049.000 7.290
2050.000 7.291
2051.000 7.292
2052.000 7.293
2053.000 7.293
2054.000 7.294
2055.000 7.295
2056.000 7.295
2057.000 7.296
2058.000 7.297
2059.000 7.297
2060.000 7.298
2061.000 7.299
2062.000 7.299
2063.000 7.300
2064.000 7.301
2065.000 7.301
2066.000 7.302
2067.000 7.303
2068.000 7.303
2069.000 7.304
2070.000 7.305
2071.000 7.305
2072.000 7.306
2073.000 7.307
2074.000 7.307
2075.000 7.308
2076.000 7.309
2077.000 7.309
2078.000 7.310
2079.000 7.311
2080.000 7.311
2081.000 7.312
2082.000 7.313
2083.000 7.313
2084.000 7.314
2085.000 7.315
2086.000 7.315
2087.000 7.316
2088.000 7.317
2089.000 7.317
2090.000 7.318
2091.000 7.319
2092.000 7.319
2093.000 7.320
2094.000 7.321
2095.000 7.321
2096.000 7.322
2097.000 7.323
2098.000 7.323
2099.000 7.324
2100.000 7.325
2101.000 7.325
2102.000 7.326
2103.000 7.327
2104.000 7.327
2105.000 7.328
2106.000 7.329
2107.000 7.329
2108.000 7.330
2109.000 7.330
2110.000 7.331
2111.000 7.332
2112.000 7.332
2113.000 7.333
2114.000 7.334
2115.000 7.334
2116.000 7.335
2117.000 7.336
2118.000 7.336
2119.000 7.337
2120.000 7.338
2121.000 7.338
2122.000 7.339
2123.000 7.340
2124.000 7.340
2125.000 7.341
2126.000 7.341
2127.000 7.342
2128.000 7.343
2129.000 7.343
2130.000 7.344
2131.000 7.345
2132.000 7.345
2133.000 7.346
2134.000 7.347
2135.000 7.347
2136.000 7.348
2137.000 7.348
2138.000 7.349
2139.000 7.350
2140.000 7.350
2141.000 7.351
2142.000 7.352
2143.000 7.352
2144.000 7.353
2145.000 7.353
2146.000 7.354
2147.000 7.355
2148.000 7.355
2149.000 7.356
2150.000 7.357
2151.000 7.357
2152.000 7.358
2153.000 7.359
2154.000 7.359
2155.000 7.360
2156.000 7.360
2157.000 7.361
2158.000 7.362
2159.000 7.362
2160.000 7.363
2161.000 7.363
2162.000 7.364
2163.000 7.365
2164.000 7.365
2165.000 7.366
2166.000 7.367
2167.000 7.367
2168.000 7.368
2169.000 7.369
2170.000 7.369
2171.000 7.370
2172.000 7.370
2173.000 7.371
2174.000 7.372
2175.000 7.372
2176.000 7.373
2177.000 7.373
2178.000 7.374
2179.000 7.375
2180.000 7.375
2181.000 7.376
2182.000 7.377
2183.000 7.377
2184.000 7.378
2185.000 7.378
2186.000 7.379
2187.000 7.380
2188.000 7.380
2189.000 7.381
2190.000 7.381
2191.000 7.382
2192.000 7.383
2193.000 7.383
2194.000 7.384
2195.000 7.384
2196.000 7.385
2197.000 7.386
2198.000 7.386
2199.000 7.387
2200.000 7.387
2201.000 7.388
2202.000 7.389
2203.000 7.389
2204.000 7.390
2205.000 7.391
2206.000 7.391
2207.000 7.392
2208.000 7.392
2209.000 7.393
2210.000 7.393
2211.000 7.394
2212.000 7.395
2213.000 7.395
2214.000 7.396
2215.000 7.396
2216.000 7.397
2217.000 7.398
2218.000 7.398
2219.000 7.399
2220.000 7.400
2221.000 7.400
2222.000 7.401
2223.000 7.401
2224.000 7.402
2225.000 7.402
2226.000 7.403
2227.000 7.404
2228.000 7.404
2229.000 7.405
2230.000 7.405
2231.000 7.406
2232.000 7.407
2233.000 7.407
2234.000 7.408
2235.000 7.408
2236.000 7.409
2237.000 7.410
2238.000 7.410
2239.000 7.411
2240.000 7.411
2241.000 7.412
2242.000 7.412
2243.000 7.413
2244.000 7.414
2245.000 7.414
2246.000 7.415
2247.000 7.415
2248.000 7.416
2249.000 7.417
2250.000 7.417
2251.000 7.418
2252.000 7.418
2253.000 7.419
2254.000 7.419
2255.000 7.420
2256.000 7.421
2257.000 7.421
2258.000 7.422
2259.000 7.422
2260.000 7.423
2261.000 7.423
2262.000 7.424
2263.000 7.425
2264.000 7.425
2265.000 7.426
2266.000 7.426
2267.000 7.427
2268.000 7.427
2269.000 7.428
2270.000 7.429
2271.000 7.429
2272.000 7.430
2273.000 7.430
2274.000 7.431
2275.000 7.431
2276.000 7.432
2277.000 7.433
2278.000 7.433
2279.000 7.434
2280.000 7.434
2281.000 7.435
2282.000 7.435
2283.000 7.436
2284.000 7.437
2285.000 7.437
2286.000 7.438
2287.000 7.438
2288.000 7.439
2289.000 7.439
2290.000 7.440
2291.000 7.440
2292.000 7.441
2293.000 7.442
2294.000 7.442
2295.000 7.443
2296.000 7.443
2297.000 7.444
2298.000 7.444
2299.000 7.445
2300.000 7.445
2301.000 7.446
2302.000 7.447
2303.000 7.447
2304.000 7.448
2305.000 7.448
2306.000 7.449
2307.000 7.449
2308.000 7.450
2309.000 7.450
2310.000 7.451
2311.000 7.452
2312.000 7.452
2313.000 7.453
2314.000 7.453
2315.000 7.454
2316.000 7.454
2317.000 7.455
2318.000 7.455
2319.000 7.456
2320.000 7.456
2321.000 7.457
2322.000 7.458
2323.000 7.458
2324.000 7.459
2325.000 7.459
2326.000 7.460
2327.000 7.460
2328.000 7.461
2329.000 7.461
2330.000 7.462
2331.000 7.462
2332.000 7.463
2333.000 7.464
2334.000 7.464
2335.000 7.465
2336.000 7.465
2337.000 7.466
2338.000 7.466
2339.000 7.467
2340.000 7.467
2341.000 7.468
2342.000 7.468
2343.000 7.469
2344.000 7.469
2345.000 7.470
2346.000 7.471
2347.000 7.471
2348.000 7.472
2349.000 7.472
2350.000 7.473
2351.000 7.473
2352.000 7.474
2353.000 7.474
2354.000 7.475
2355.000 7.475
2356.000 7.476
2357.000 7.476
2358.000 7.477
2359.000 7.477
2360.000 7.478
2361.000 7.478
2362.000 7.479
2363.000 7.480
2364.000 7.480
2365.000 7.481
2366.000 7.481
2367.000 7.482
2368.000 7.482
2369.000 7.483
2370.000 7.483
2371.000 7.484
2372.000 7.484
2373.000 7.485
2374.000 7.485
2375.000 7.486
2376.000 7.486
2377.000 7.487
2378.000 7.487
2379.000 7.488
2380.000 7.488
2381.000 7.489
2382.000 7.489
2383.000 7.490
2384.000 7.490
2385.000 7.491
2386.000 7.491
2387.000 7.492
2388.000 7.493
2389.000 7.493
2390.000 7.494
2391.000 7.494
2392.000 7.495
2393.000 7.495
2394.000 7.496
2395.000 7.496
2396.000 7.497
2397.000 7.497
2398.000 7.498
2399.000 7.498
2400.000 7.499
2401.000 7.499
2402.000 7.500
2403.000 7.500
2404.000 7.501
2405.000 7.501
2406.000 7.502
2407.000 7.502
2408.000 7.503
2409.000 7.503
2410.000 7.504
2411.000 7.504
2412.000 7.505
2413.000 7.505
2414.000 7.506
2415.000 7.506
2416.000 7.507
2417.000 7.507
2418.000 7.508
2419.000 7.508
2420.000 7.509
2421.000 7.509
2422.000 7.510
2423.000 7.510
2424.000 7.511
2425.000 7.511
2426.000 7.512
2427.000 7.512
2428.000 7.513
2429.000 7.513
2430.000 7.514
2431.000 7.514
2432.000 7.515
2433.000 7.515
2434.000 7.516
2435.000 7.516
2436.000 7.517
2437.000 7.517
2438.000 7.518
2439.000 7.518
2440.000 7.519
2441.000 7.519
2442.000 7.520
2443.000 7.520
2444.000 7.521
2445.000 7.521
2446.000 7.522
2447.000 7.522
2448.000 7.523
2449.000 7.523
2450.000 7.524
2451.000 7.524
2452.000 7.525
2453.000 7.525
2454.000 7.526
2455.000 7.526
2456.000 7.526
2457.000 7.527
2458.000 7.527
2459.000 7.528
2460.000 7.528
2461.000 7.529
2462.000 7.529
2463.000 7.530
2464.000 7.530
2465.000 7.531
2466.000 7.531
2467.000 7.532
2468.000 7.532
2469.000 7.533
2470.000 7.533
2471.000 7.534
2472.000 7.534
2473.000 7.535
2474.000 7.535
2475.000 7.536
2476.000 7.536
2477.000 7.537
2478.000 7.537
2479.000 7.538
2480.000 7.538
2481.000 7.538
2482.000 7.539
2483.000 7.539
2484.000 7.540
2485.000 7.540
2486.000 7.541
2487.000 7.541
2488.000 7.542
2489.000 7.542
2490.000 7.543
2491.000 7.543
2492.000 7.544
2493.000 7.544
2494.000 7.545
2495.000 7.545
2496.000 7.545
2497.000 7.546
2498.000 7.546
2499.000 7.547
2500.000 7.547
2501.000 7.548
2502.000 7.548
2503.000 7.549
2504.000 7.549
2505.000 7.550
2506.000 7.550
2507.000 7.551
2508.000 7.551
2509.000 7.552
2510.000 7.552
2511.000 7.552
2512.000 7.553
2513.000 7.553
2514.000 7.554
2515.000 7.554
2516.000 7.555
2517.000 7.555
2518.000 7.556
2519.000 7.556
2520.000 7.557
2521.000 7.557
2522.000 7.557
2523.000 7.558
2524.000 7.558
2525.000 7.559
2526.000 7.559
2527.000 7.560
2528.000 7.560
2529.000 7.561
2530.000 7.561
2531.000 7.562
2532.000 7.562
2533.000 7.562
2534.000 7.563
2535.000 7.563
2536.000 7.564
2537.000 7.564
2538.000 7.565
2539.000 7.565
2540.000 7.566
2541.000 7.566
2542.000 7.567
2543.000 7.567
2544.000 7.567
2545.000 7.568
2546.000 7.568
2547.000 7.569
2548.000 7.569
2549.000 7.570
2550.000 7.570
2551.000 7.571
2552.000 7.571
2553.000 7.571
2554.000 7.572
2555.000 7.572
2556.000 7.573
2557.000 7.573
2558.000 7.574
2559.000 7.574
2560.000 7.467
2561.000 7.467
2562.000 7.468
2563.000 7.468
2564.000 7.469
2565.000 7.469
2566.000 7.470
2567.000 7.470
2568.000 7.471
2569.000 7.471
2570.000 7.472
2571.000 7.472
2572.000 7.473
2573.000 7.473
2574.000 7.474
2575.000 7.474
2576.000 7.474
2577.000 7.475
2578.000 7.475
2579.000 7.476
2580.000 7.476
2581.000 7.477
2582.000 7.477
2583.000 7.478
2584.000 7.478
2585.000 7.479
2586.000 7.479
2587.000 7.480
2588.000 7.480
2589.000 7.481
2590.000 7.481
2591.000 7.482
2592.000 7.482
2593.000 7.483
2594.000 7.483
2595.000 7.484
2596.000 7.484
2597.000 7.485
2598.000 7.485
2599.000 7.485
2600.000 7.486
2601.000 7.486
2602.000 7.487
2603.000 7.487
2604.000 7.488
2605.000 7.488
2606.000 7.489
2607.000 7.489
2608.000 7.490
2609.000 7.490
2610.000 7.491
2611.000 7.491
2612.000 7.492
2613.000 7.492
2614.000 7.493
2615.000 7.493
2616.000 7.494
2617.000 7.494
2618.000 7.494
2619.000 7.495
2620.000 7.495
2621.000 7.496
2622.000 7.496
2623.000 7.497
2624.000 7.497
2625.000 7.498
2626.000 7.498
2627.000 7.499
2628.000 7.499
2629.000 7.500
2630.000 7.500
2631.000 7.500
2632.000 7.501
2633.000 7.501
2634.000 7.502
2635.000 7.502
2636.000 7.503
2637.000 7.503
2638.000 7.504
2639.000 7.504
2640.000 7.505
2641.000 7.505
2642.000 7.506
2643.000 7.506
2644.000 7.506
2645.000 7.507
2646.000 7.507
2647.000 7.508
2648.000 7.508
2649.000 7.509
2650.000 7.509
2651.000 7.510
2652.000 7.510
2653.000 7.511
2654.000 7.511
2655.000 7.512
2656.000 7.512
2657.000 7.512
2658.000 7.513
2659.000 7.513
2660.000 7.514
2661.000 7.514
2662.000 7.515
2663.000 7.515
2664.000 7.516
2665.000 7.516
2666.000 7.516
2667.000 7.517
2668.000 7.517
2669.000 7.518
2670.000 7.518
2671.000 7.519
2672.000 7.519
2673.000 7.520
2674.000 7.520
2675.000 7.520
2676.000 7.521
2677.000 7.521
2678.000 7.522
2679.000 7.522
2680.000 7.523
2681.000 7.523
2682.000 7.524
2683.000 7.524
2684.000 7.524
2685.000 7.525
2686.000 7.525
2687.000 7.526
2688.000 7.526
2689.000 7.527
2690.000 7.527
2691.000 7.528
2692.000 7.528
2693.000 7.528
2694.000 7.529
2695.000 7.529
2696.000 7.530
2697.000 7.530
2698.000 7.531
2699.000 7.531
2700.000 7.532
2701.000 7.532
2702.000 7.532
2703.000 7.533
2704.000 7.533
2705.000 7.534
2706.000 7.534
2707.000 7.535
2708.000 7.535
2709.000 7.535
2710.000 7.536
2711.000 7.536
2712.000 7.537
2713.000 7.537
2714.000 7.538
2715.000 7.538
2716.000 7.538
2717.000 7.539
2718.000 7.539
2719.000 7.540
2720.000 7.540
2721.000 7.541
2722.000 7.541
2723.000 7.541
2724.000 7.542
2725.000 7.542
2726.000 7.543
2727.000 7.543
2728.000 7.544
2729.000 7.544
2730.000 7.544
2731.000 7.545
2732.000 7.545
2733.000 7.546
2734.000 7.546
2735.000 7.547
2736.000 7.547
2737.000 7.547
2738.000 7.548
2739.000 7.548
2740.000 7.549
2741.000 7.549
2742.000 7.550
2743.000 7.550
2744.000 7.550
2745.000 7.551
2746.000 7.551
2747.000 7.552
2748.000 7.552
2749.000 7.553
2750.000 7.553
2751.000 7.553
2752.000 7.554
2753.000 7.554
2754.000 7.555
2755.000 7.555
2756.000 7.555
2757.000 7.556
2758.000 7.556
2759.000 7.557
2760.000 7.557
2761.000 7.558
2762.000 7.558
2763.000 7.558
2764.000 7.559
2765.000 7.559
2766.000 7.560
2767.000 7.560
2768.000 7.560
2769.000 7.561
2770.000 7.561
2771.000 7.562
2772.000 7.562
2773.000 7.562
2774.000 7.563
2775.000 7.563
2776.000 7.564
2777.000 7.564
2778.000 7.565
2779.000 7.565
2780.000 7.565
2781.000 7.566
2782.000 7.566
2783.000 7.567
2784.000 7.567
2785.000 7.567
2786.000 7.568
2787.000 7.568
2788.000 7.569
2789.000 7.569
2790.000 7.569
2791.000 7.570
2792.000 7.570
2793.000 7.571
2794.000 7.571
2795.000 7.571
2796.000 7.572
2797.000 7.572
2798.000 7.573
2799.000 7.573
2800.000 7.573
2801.000 7.574
2802.000 7.574
2803.000 7.575
2804.000 7.575
2805.000 7.575
2806.000 7.576
2807.000 7.576
2808.000 7.577
2809.000 7.577
2810.000 7.577
2811.000 7.578
2812.000 7.578
2813.000 7.579
2814.000 7.579
2815.000 7.579
2816.000 7.580
2817.000 7.580
2818.000 7.581
2819.000 7.581
2820.000 7.581
2821.000 7.582
2822.000 7.582
2823.000 7.583
2824.000 7.583
2825.000 7.583
2826.000 7.584
2827.000 7.584
2828.000 7.585
2829.000 7.585
2830.000 7.585
2831.000 7.586
2832.000 7.586
2833.000 7.587
2834.000 7.587
2835.000 7.587
2836.000 7.588
2837.000 7.588
2838.000 7.588
2839.000 7.589
2840.000 7.589
2841.000 7.590
2842.000 7.590
2843.000 7.590
2844.000 7.591
2845.000 7.591
2846.000 7.592
2847.000 7.592
2848.000 7.592
2849.000 7.593
2850.000 7.593
2851.000 7.594
2852.000 7.594
2853.000 7.594
2854.000 7.595
2855.000 7.595
2856.000 7.595
2857.000 7.596
2858.000 7.596
2859.000 7.597
2860.000 7.597
2861.000 7.597
2862.000 7.598
2863.000 7.598
2864.000 7.598
2865.000 7.599
2866.000 7.599
2867.000 7.600
2868.000 7.600
2869.000 7.600
2870.000 7.601
2871.000 7.601
2872.000 7.602
2873.000 7.602
2874.000 7.602
2875.000 7.603
2876.000 7.603
2877.000 7.603
2878.000 7.604
2879.000 7.604
2880.000 7.605
2881.000 7.605
2882.000 7.605
2883.000 7.606
2884.000 7.606
2885.000 7.606
2886.000 7.607
2887.000 7.607
2888.000 7.608
2889.000 7.608
2890.000 7.608
2891.000 7.609
2892.000 7.609
2893.000 7.609
2894.000 7.610
2895.000 7.610
2896.000 7.611
2897.000 7.611
2898.000 7.611
2899.000 7.612
2900.000 7.612
2901.000 7.612
2902.000 7.613
2903.000 7.613
2904.000 7.613
2905.000 7.614
2906.000 7.614
2907.000 7.615
2908.000 7.615
2909.000 7.615
2910.000 7.616
2911.000 7.616
2912.000 7.616
2913.000 7.617
2914.000 7.617
2915.000 7.617
2916.000 7.618
2917.000 7.618
2918.000 7.619
2919.000 7.619
2920.000 7.619
2921.000 7.620
2922.000 7.620
2923.000 7.620
2924.000 7.621
2925.000 7.621
2926.000 7.621
2927.000 7.622
2928.000 7.622
2929.000 7.623
2930.000 7.623
2931.000 7.623
2932.000 7.624
2933.000 7.624
2934.000 7.624
2935.000 7.625
2936.000 7.625
2937.000 7.625
2938.000 7.626
2939.000 7.626
2940.000 7.627
2941.000 7.627
2942.000 7.627
2943.000 7.628
2944.000 7.628
2945.000 7.628
2946.000 7.629
2947.000 7.629
2948.000 7.629
2949.000 7.630
2950.000 7.630
2951.000 7.630
2952.000 7.631
2953.000 7.631
2954.000 7.631
2955.000 7.632
2956.000 7.632
2957.000 7.633
2958.000 7.633
2959.000 7.633
2960.000 7.634
2961.000 7.634
2962.000 7.634
2963.000 7.635
2964.000 7.635
2965.000 7.635
2966.000 7.636
2967.000 7.636
2968.000 7.636
2969.000 7.637
2970.000 7.637
2971.000 7.637
2972.000 7.638
2973.000 7.638
2974.000 7.638
2975.000 7.639
2976.000 7.639
2977.000 7.639
2978.000 7.640
2979.000 7.640
2980.000 7.640
2981.000 7.641
2982.000 7.641
2983.000 7.642
2984.000 7.642
2985.000 7.642
2986.000 7.643
2987.000 7.643
2988.000 7.643
2989.000 7.644
2990.000 7.644
2991.000 7.644
2992.000 7.645
2993.000 7.645
2994.000 7.645
2995.000 7.646
2996.000 7.646
2997.000 7.646
2998.000 7.647
2999.000 7.647
3000.000 7.647
3001.000 7.648
3002.000 7.648
3003.000 7.648
3004.000 7.649
3005.000 7.649
3006.000 7.649
3007.000 7.650
3008.000 7.650
3009.000 7.650
3010.000 7.651
3011.000 7.651
3012.000 7.651
3013.000 7.652
3014.000 7.652
3015.000 7.652
3016.000 7.653
3017.000 7.653
3018.000 7.653
3019.000 7.654
3020.000 7.654
3021.000 7.654
3022.000 7.655
3023.000 7.655
3024.000 7.655
3025.000 7.656
3026.000 7.656
3027.000 7.656
3028.000 7.657
3029.000 7.657
3030.000 7.657
3031.000 7.658
3032.000 7.658
3033.000 7.658
3034.000 7.659
3035.000 7.659
3036.000 7.659
3037.000 7.660
3038.000 7.660
3039.000 7.660
3040.000 7.661
3041.000 7.661
3042.000 7.661
3043.000 7.662
3044.000 7.662
3045.000 7.662
3046.000 7.663
3047.000 7.663
3048.000 7.663
3049.000 7.664
3050.000 7.664
3051.000 7.664
3052.000 7.664
3053.000 7.665
3054.000 7.665
3055.000 7.665
3056.000 7.666
3057.000 7.666
3058.000 7.666
3059.000 7.667
3060.000 7.667
3061.000 7.667
3062.000 7.668
3063.000 7.668
3064.000 7.668
3065.000 7.669
3066.000 7.669
3067.000 7.669
3068.000 7.670
3069.000 7.670
3070.000 7.670
3071.000 7.671
3072.000 7.591
3073.000 7.592
3074.000 7.592
3075.000 7.592
3076.000 7.593
3077.000 7.593
3078.000 7.593
3079.000 7.594
3080.000 7.594
3081.000 7.594
3082.000 7.595
3083.000 7.595
3084.000 7.596
3085.000 7.596
3086.000 7.596
3087.000 7.597
3088.000 7.597
3089.000 7.597
3090.000 7.598
3091.000 7.598
3092.000 7.598
3093.000 7.599
3094.000 7.599
3095.000 7.599
3096.000 7.600
3097.000 7.600
3098.000 7.600
3099.000 7.601
3100.000 7.601
3101.000 7.602
3102.000 7.602
3103.000 7.602
3104.000 7.603
3105.000 7.603
3106.000 7.603
3107.000 7.604
3108.000 7.604
3109.000 7.604
3110.000 7.605
3111.000 7.605
3112.000 7.605
3113.000 7.606
3114.000 7.606
3115.000 7.606
3116.000 7.607
3117.000 7.607
3118.000 7.607
3119.000 7.608
3120.000 7.608
3121.000 7.608
3122.000 7.609
3123.000 7.609
3124.000 7.610
3125.000 7.610
3126.000 7.610
3127.000 7.611
3128.000 7.611
3129.000 7.611
3130.000 7.612
3131.000 7.612
3132.000 7.612
3133.000 7.613
3134.000 7.613
3135.000 7.613
3136.000 7.614
3137.000 7.614
3138.000 7.614
3139.000 7.615
3140.000 7.615
3141.000 7.615
3142.000 7.616
3143.000 7.616
3144.000 7.616
3145.000 7.617
3146.000 7.617
3147.000 7.617
3148.000 7.618
3149.000 7.618
3150.000 7.618
3151.000 7.619
3152.000 7.619
3153.000 7.619
3154.000 7.620
3155.000 7.620
3156.000 7.620
3157.000 7.621
3158.000 7.621
3159.000 7.621
3160.000 7.622
3161.000 7.622
3162.000 7.622
3163.000 7.623
3164.000 7.623
3165.000 7.623
3166.000 7.624
3167.000 7.624
3168.000 7.624
3169.000 7.625
3170.000 7.625
3171.000 7.625
3172.000 7.626
3173.000 7.626
3174.000 7.626
3175.000 7.627
3176.000 7.627
3177.000 7.627
3178.000 7.628
3179.000 7.628
3180.000 7.628
3181.000 7.629
3182.000 7.629
3183.000 7.629
3184.000 7.630
3185.000 7.630
3186.000 7.630
3187.000 7.631
3188.000 7.631
3189.000 7.631
3190.000 7.632
3191.000 7.632
3192.000 7.632
3193.000 7.633
3194.000 7.633
3195.000 7.633
3196.000 7.634
3197.000 7.634
3198.000 7.634
3199.000 7.635
3200.000 7.635
3201.000 7.635
3202.000 7.635
3203.000 7.636
3204.000 7.636
3205.000 7.636
3206.000 7.637
3207.000 7.637
3208.000 7.637
3209.000 7.638
3210.000 7.638
3211.000 7.638
3212.000 7.639
3213.000 7.639
3214.000 7.639
3215.000 7.640
3216.000 7.640
3217.000 7.640
3218.000 7.641
3219.000 7.641
3220.000 7.641
3221.000 7.642
3222.000 7.642
3223.000 7.642
3224.000 7.642
3225.000 7.643
3226.000 7.643
3227.000 7.643
3228.000 7.644
3229.000 7.644
3230.000 7.644
3231.000 7.645
3232.000 7.645
3233.000 7.645
3234.000 7.646
3235.000 7.646
3236.000 7.646
3237.000 7.647
3238.000 7.647
3239.000 7.647
3240.000 7.648
3241.000 7.648
3242.000 7.648
3243.000 7.648
3244.000 7.649
3245.000 7.649
3246.000 7.649
3247.000 7.650
3248.000 7.650
3249.000 7.650
3250.000 7.651
3251.000 7.651
3252.000 7.651
3253.000 7.652
3254.000 7.652
3255.000 7.652
3256.000 7.652
3257.000 7.653
3258.000 7.653
3259.000 7.653
3260.000 7.654
3261.000 7.654
3262.000 7.654
3263.000 7.655
3264.000 7.655
3265.000 7.655
3266.000 7.656
3267.000 7.656
3268.000 7.656
3269.000 7.656
3270.000 7.657
3271.000 7.657
3272.000 7.657
3273.000 7.658
3274.000 7.658
3275.000 7.658
3276.000 7.659
3277.000 7.659
3278.000 7.659
3279.000 7.660
3280.000 7.660
3281.000 7.660
3282.000 7.660
3283.000 7.661
3284.000 7.661
3285.000 7.661
3286.000 7.662
3287.000 7.662
3288.000 7.662
3289.000 7.663
3290.000 7.663
3291.000 7.663
3292.000 7.663
3293.000 7.664
3294.000 7.664
3295.000 7.664
3296.000 7.665
3297.000 7.665
3298.000 7.665
3299.000 7.666
3300.000 7.666
3301.000 7.666
3302.000 7.666
3303.000 7.667
3304.000 7.667
3305.000 7.667
3306.000 7.668
3307.000 7.668
3308.000 7.668
3309.000 7.668
3310.000 7.669
3311.000 7.669
3312.000 7.669
3313.000 7.670
3314.000 7.670
3315.000 7.670
3316.000 7.671
3317.000 7.671
3318.000 7.671
3319.000 7.671
3320.000 7.672
3321.000 7.672
3322.000 7.672
3323.000 7.673
3324.000 7.673
3325.000 7.673
3326.000 7.673
3327.000 7.674
3328.000 7.674
3329.000 7.674
3330.000 7.675
3331.000 7.675
3332.000 7.675
3333.000 7.675
3334.000 7.676
3335.000 7.676
3336.000 7.676
3337.000 7.677
3338.000 7.677
3339.000 7.677
3340.000 7.678
3341.000 7.678
3342.000 7.678
3343.000 7.678
3344.000 7.679
3345.000 7.679
3346.000 7.679
3347.000 7.680
3348.000 7.680
3349.000 7.680
3350.000 7.680
3351.000 7.681
3352.000 7.681
3353.000 7.681
3354.000 7.682
3355.000 7.682
3356.000 7.682
3357.000 7.682
3358.000 7.683
3359.000 7.683
3360.000 7.683
3361.000 7.683
3362.000 7.684
3363.000 7.684
3364.000 7.684
3365.000 7.685
3366.000 7.685
3367.000 7.685
3368.000 7.685
3369.000 7.686
3370.000 7.686
3371.000 7.686
3372.000 7.687
3373.000 7.687
3374.000 7.687
3375.000 7.687
3376.000 7.688
3377.000 7.688
3378.000 7.688
3379.000 7.689
3380.000 7.689
3381.000 7.689
3382.000 7.689
3383.000 7.690
3384.000 7.690
3385.000 7.690
3386.000 7.690
3387.000 7.691
3388.000 7.691
3389.000 7.691
3390.000 7.692
3391.000 7.692
3392.000 7.692
3393.000 7.692
3394.000 7.693
3395.000 7.693
3396.000 7.693
3397.000 7.694
3398.000 7.694
3399.000 7.694
3400.000 7.694
3401.000 7.695
3402.000 7.695
3403.000 7.695
3404.000 7.695
3405.000 7.696
3406.000 7.696
3407.000 7.696
3408.000 7.697
3409.000 7.697
3410.000 7.697
3411.000 7.697
3412.000 7.698
3413.000 7.698
3414.000 7.698
3415.000 7.698
3416.000 7.699
3417.000 7.699
3418.000 7.699
3419.000 7.700
3420.000 7.700
3421.000 7.700
3422.000 7.700
3423.000 7.701
3424.000 7.701
3425.000 7.701
3426.000 7.701
3427.000 7.702
3428.000 7.702
3429.000 7.702
3430.000 7.702
3431.000 7.703
3432.000 7.703
3433.000 7.703
3434.000 7.704
3435.000 7.704
3436.000 7.704
3437.000 7.704
3438.000 7.705
3439.000 7.705
3440.000 7.705
3441.000 7.705
3442.000 7.706
3443.000 7.706
3444.000 7.706
3445.000 7.706
3446.000 7.707
3447.000 7.707
3448.000 7.707
3449.000 7.707
3450.000 7.708
3451.000 7.708
3452.000 7.708
3453.000 7.709
3454.000 7.709
3455.000 7.709
3456.000 7.709
3457.000 7.710
3458.000 7.710
3459.000 7.710
3460.000 7.710
3461.000 7.711
3462.000 7.711
3463.000 7.711
3464.000 7.711
3465.000 7.712
3466.000 7.712
3467.000 7.712
3468.000 7.712
3469.000 7.713
3470.000 7.713
3471.000 7.713
3472.000 7.713
3473.000 7.714
3474.000 7.714
3475.000 7.714
3476.000 7.714
3477.000 7.715
3478.000 7.715
3479.000 7.715
3480.000 7.716
3481.000 7.716
3482.000 7.716
3483.000 7.716
3484.000 7.717
3485.000 7.717
3486.000 7.717
3487.000 7.717
3488.000 7.718
3489.000 7.718
3490.000 7.718
3491.000 7.718
3492.000 7.719
3493.000 7.719
3494.000 7.719
3495.000 7.719
3496.000 7.720
3497.000 7.720
3498.000 7.720
3499.000 7.720
3500.000 7.721
3501.000 7.721
3502.000 7.721
3503.000 7.721
3504.000 7.722
3505.000 7.722
3506.000 7.722
3507.000 7.722
3508.000 7.723
3509.000 7.723
3510.000 7.723
3511.000 7.723
3512.000 7.724
3513.000 7.724
3514.000 7.724
3515.000 7.724
3516.000 7.725
3517.000 7.725
3518.000 7.725
3519.000 7.725
3520.000 7.726
3521.000 7.726
3522.000 7.726
3523.000 7.726
3524.000 7.727
3525.000 7.727
3526.000 7.727
3527.000 7.727
3528.000 7.728
3529.000 7.728
3530.000 7.728
3531.000 7.728
3532.000 7.729
3533.000 7.729
3534.000 7.729
3535.000 7.729
3536.000 7.729
3537.000 7.730
3538.000 7.730
3539.000 7.730
3540.000 7.730
3541.000 7.731
3542.000 7.731
3543.000 7.731
3544.000 7.731
3545.000 7.732
3546.000 7.732
3547.000 7.732
3548.000 7.732
3549.000 7.733
3550.000 7.733
3551.000 7.733
3552.000 7.733
3553.000 7.734
3554.000 7.734
3555.000 7.734
3556.000 7.734
3557.000 7.735
3558.000 7.735
3559.000 7.735
3560.000 7.735
3561.000 7.736
3562.000 7.736
3563.000 7.736
3564.000 7.736
3565.000 7.736
3566.000 7.737
3567.000 7.737
3568.000 7.737
3569.000 7.737
3570.000 7.738
3571.000 7.738
3572.000 7.738
3573.000 7.738
3574.000 7.739
3575.000 7.739
3576.000 7.739
3577.000 7.739
3578.000 7.740
3579.000 7.740
3580.000 7.740
3581.000 7.740
3582.000 7.741
3583.000 7.741
3584.000 7.681
3585.000 7.682
3586.000 7.682
3587.000 7.682
3588.000 7.682
3589.000 7.683
3590.000 7.683
3591.000 7.683
3592.000 7.683
3593.000 7.684
3594.000 7.684
3595.000 7.684
3596.000 7.684
3597.000 7.685
3598.000 7.685
3599.000 7.685
3600.000 7.685
3601.000 7.686
3602.000 7.686
3603.000 7.686
3604.000 7.687
3605.000 7.687
3606.000 7.687
3607.000 7.687
3608.000 7.688
3609.000 7.688
3610.000 7.688
3611.000 7.688
3612.000 7.689
3613.000 7.689
3614.000 7.689
3615.000 7.689
3616.000 7.690
3617.000 7.690
3618.000 7.690
3619.000 7.690
3620.000 7.691
3621.000 7.691
3622.000 7.691
3623.000 7.691
3624.000 7.692
3625.000 7.692
3626.000 7.692
3627.000 7.693
3628.000 7.693
3629.000 7.693
3630.000 7.693
3631.000 7.694
3632.000 7.694
3633.000 7.694
3634.000 7.694
3635.000 7.695
3636.000 7.695
3637.000 7.695
3638.000 7.695
3639.000 7.696
3640.000 7.696
3641.000 7.696
3642.000 7.696
3643.000 7.697
3644.000 7.697
3645.000 7.697
3646.000 7.697
3647.000 7.698
3648.000 7.698
3649.000 7.698
3650.000 7.698
3651.000 7.699
3652.000 7.699
3653.000 7.699
3654.000 7.699
3655.000 7.700
3656.000 7.700
3657.000 7.700
3658.000 7.700
3659.000 7.701
3660.000 7.701
3661.000 7.701
3662.000 7.701
3663.000 7.702
3664.000 7.702
3665.000 7.702
3666.000 7.702
3667.000 7.703
3668.000 7.703
3669.000 7.703
3670.000 7.703
3671.000 7.704
3672.000 7.704
3673.000 7.704
3674.000 7.704
3675.000 7.705
3676.000 7.705
3677.000 7.705
3678.000 7.705
3679.000 7.706
3680.000 7.706
3681.000 7.706
3682.000 7.706
3683.000 7.707
3684.000 7.707
3685.000 7.707
3686.000 7.707
3687.000 7.708
3688.000 7.708
3689.000 7.708
3690.000 7.708
3691.000 7.709
3692.000 7.709
3693.000 7.709
3694.000 7.709
3695.000 7.710
3696.000 7.710
3697.000 7.710
3698.000 7.710
3699.000 7.711
3700.000 7.711
3701.000 7.711
3702.000 7.711
3703.000 7.712
3704.000 7.712
3705.000 7.712
3706.000 7.712
3707.000 7.712
3708.000 7.713
3709.000 7.713
3710.000 7.713
3711.000 7.713
3712.000 7.714
3713.000 7.714
3714.000 7.714
3715.000 7.714
3716.000 7.715
3717.000 7.715
3718.000 7.715
3719.000 7.715
3720.000 7.716
3721.000 7.716
3722.000 7.716
3723.000 7.716
3724.000 7.717
3725.000 7.717
3726.000 7.717
3727.000 7.717
3728.000 7.718
3729.000 7.718
3730.000 7.718
3731.000 7.718
3732.000 7.718
3733.000 7.719
3734.000 7.719
3735.000 7.719
3736.000 7.719
3737.000 7.720
3738.000 7.720
3739.000 7.720
3740.000 7.720
3741.000 7.721
3742.000 7.721
3743.000 7.721
3744.000 7.721
3745.000 7.722
3746.000 7.722
3747.000 7.722
3748.000 7.722
3749.000 7.722
3750.000 7.723
3751.000 7.723
3752.000 7.723
3753.000 7.723
3754.000 7.724
3755.000 7.724
3756.000 7.724
3757.000 7.724
3758.000 7.725
3759.000 7.725
3760.000 7.725
3761.000 7.725
3762.000 7.725
3763.000 7.726
3764.000 7.726
3765.000 7.726
3766.000 7.726
3767.000 7.727
3768.000 7.727
3769.000 7.727
3770.000 7.727
3771.000 7.728
3772.000 7.728
3773.000 7.728
3774.000 7.728
3775.000 7.728
3776.000 7.729
3777.000 7.729
3778.000 7.729
3779.000 7.729
3780.000 7.730
3781.000 7.730
3782.000 7.730
3783.000 7.730
3784.000 7.731
3785.000 7.731
3786.000 7.731
3787.000 7.731
3788.000 7.731
3789.000 7.732
3790.000 7.732
3791.000 7.732
3792.000 7.732
3793.000 7.733
3794.000 7.733
3795.000 7.733
3796.000 7.733
3797.000 7.733
3798.000 7.734
3799.000 7.734
3800.000 7.734
3801.000 7.734
3802.000 7.735
3803.000 7.735
3804.000 7.735
3805.000 7.735
3806.000 7.735
3807.000 7.736
3808.000 7.736
3809.000 7.736
3810.000 7.736
3811.000 7.737
3812.000 7.737
3813.000 7.737
3814.000 7.737
3815.000 7.737
3816.000 7.738
3817.000 7.738
3818.000 7.738
3819.000 7.738
3820.000 7.739
3821.000 7.739
3822.000 7.739
3823.000 7.739
3824.000 7.739
3825.000 7.740
3826.000 7.740
3827.000 7.740
3828.000 7.740
3829.000 7.741
3830.000 7.741
3831.000 7.741
3832.000 7.741
3833.000 7.741
3834.000 7.742
3835.000 7.742
3836.000 7.742
3837.000 7.742
3838.000 7.743
3839.000 7.743
3840.000 7.743
3841.000 7.743
3842.000 7.743
3843.000 7.744
3844.000 7.744
3845.000 7.744
3846.000 7.744
3847.000 7.744
3848.000 7.745
3849.000 7.745
3850.000 7.745
3851.000 7.745
3852.000 7.746
3853.000 7.746
3854.000 7.746
3855.000 7.746
3856.000 7.746
3857.000 7.747
3858.000 7.747
3859.000 7.747
3860.000 7.747
3861.000 7.747
3862.000 7.748
3863.000 7.748
3864.000 7.748
3865.000 7.748
3866.000 7.749
3867.000 7.749
3868.000 7.749
3869.000 7.749
3870.000 7.749
3871.000 7.750
3872.000 7.750
3873.000 7.750
3874.000 7.750
3875.000 7.750
3876.000 7.751
3877.000 7.751
3878.000 7.751
3879.000 7.751
3880.000 7.752
3881.000 7.752
3882.000 7.752
3883.000 7.752
3884.000 7.752
3885.000 7.753
3886.000 7.753
3887.000 7.753
3888.000 7.753
3889.000 7.753
3890.000 7.754
3891.000 7.754
3892.000 7.754
3893.000 7.754
3894.000 7.754
3895.000 7.755
3896.000 7.755
3897.000 7.755
3898.000 7.755
3899.000 7.755
3900.000 7.756
3901.000 7.756
3902.000 7.756
3903.000 7.756
3904.000 7.757
3905.000 7.757
3906.000 7.757
3907.000 7.757
3908.000 7.757
3909.000 7.758
3910.000 7.758
3911.000 7.758
3912.000 7.758
3913.000 7.758
3914.000 7.759
3915.000 7.759
3916.000 7.759
3917.000 7.759
3918.000 7.759
3919.000 7.760
3920.000 7.760
3921.000 7.760
3922.000 7.760
3923.000 7.760
3924.000 7.761
3925.000 7.761
3926.000 7.761
3927.000 7.761
3928.000 7.761
3929.000 7.762
3930.000 7.762
3931.000 7.762
3932.000 7.762
3933.000 7.762
3934.000 7.763
3935.000 7.763
3936.000 7.763
3937.000 7.763
3938.000 7.763
3939.000 7.764
3940.000 7.764
3941.000 7.764
3942.000 7.764
3943.000 7.764
3944.000 7.765
3945.000 7.765
3946.000 7.765
3947.000 7.765
3948.000 7.765
3949.000 7.766
3950.000 7.766
3951.000 7.766
3952.000 7.766
3953.000 7.766
3954.000 7.767
3955.000 7.767
3956.000 7.767
3957.000 7.767
3958.000 7.767
3959.000 7.768
3960.000 7.768
3961.000 7.768
3962.000 7.768
3963.000 7.768
3964.000 7.769
3965.000 7.769
3966.000 7.769
3967.000 7.769
3968.000 7.769
3969.000 7.770
3970.000 7.770
3971.000 7.770
3972.000 7.770
3973.000 7.770
3974.000 7.771
3975.000 7.771
3976.000 7.771
3977.000 7.771
3978.000 7.771
3979.000 7.772
3980.000 7.772
3981.000 7.772
3982.000 7.772
3983.000 7.772
3984.000 7.772
3985.000 7.773
3986.000 7.773
3987.000 7.773
3988.000 7.773
3989.000 7.773
3990.000 7.774
3991.000 7.774
3992.000 7.774
3993.000 7.774
3994.000 7.774
3995.000 7.775
3996.000 7.775
3997.000 7.775
3998.000 7.775
3999.000 7.775
4000.000 7.776
4001.000 7.776
4002.000 7.776
4003.000 7.776
4004.000 7.776
4005.000 7.777
4006.000 7.777
4007.000 7.777
4008.000 7.777
4009.000 7.777
4010.000 7.777
4011.000 7.778
4012.000 7.778
4013.000 7.778
4014.000 7.778
4015.000 7.778
4016.000 7.779
4017.000 7.779
4018.000 7.779
4019.000 7.779
4020.000 7.779
4021.000 7.780
4022.000 7.780
4023.000 7.780
4024.000 7.780
4025.000 7.780
4026.000 7.780
4027.000 7.781
4028.000 7.781
4029.000 7.781
4030.000 7.781
4031.000 7.781
4032.000 7.782
4033.000 7.782
4034.000 7.782
4035.000 7.782
4036.000 7.782
4037.000 7.783
4038.000 7.783
4039.000 7.783
4040.000 7.783
4041.000 7.783
4042.000 7.783
4043.000 7.784
4044.000 7.784
4045.000 7.784
4046.000 7.784
4047.000 7.784
4048.000 7.785
4049.000 7.785
4050.000 7.785
4051.000 7.785
4052.000 7.785
4053.000 7.785
4054.000 7.786
4055.000 7.786
4056.000 7.786
4057.000 7.786
4058.000 7.786
4059.000 7.787
4060.000 7.787
4061.000 7.787
4062.000 7.787
4063.000 7.787
4064.000 7.787
4065.000 7.788
4066.000 7.788
4067.000 7.788
4068.000 7.788
4069.000 7.788
4070.000 7.789
4071.000 7.789
4072.000 7.789
4073.000 7.789
4074.000 7.789
4075.000 7.789
4076.000 7.790
4077.000 7.790
4078.000 7.790
4079.000 7.790
4080.000 7.790
4081.000 7.791
4082.000 7.791
4083.000 7.791
4084.000 7.791
4085.000 7.791
4086.000 7.791
4087.000 7.792
4088.000 7.792
4089.000 7.792
4090.000 7.792
4091.000 7.792
4092.000 7.792
4093.000 7.793
4094.000 7.793
4095.000 7.793
4096.000 7.748
4097.000 7.748
4098.000 7.748
4099.000 7.748
4100.000 7.749
4101.000 7.749
4102.000 7.749
4103.000 7.749
4104.000 7.749
4105.000 7.750
4106.000 7.750
4107.000 7.750
4108.000 7.750
4109.000 7.750
4110.000 7.751
4111.000 7.751
4112.000 7.751
4113.000 7.751
4114.000 7.751
4115.000 7.752
4116.000 7.752
4117.000 7.752
4118.000 7.752
4119.000 7.752
4120.000 7.753
4121.000 7.753
4122.000 7.753
4123.000 7.753
4124.000 7.753
4125.000 7.753
4126.000 7.754
4127.000 7.754
4128.000 7.754
4129.000 7.754
4130.000 7.754
4131.000 7.755
4132.000 7.755
4133.000 7.755
4134.000 7.755
4135.000 7.755
4136.000 7.756
4137.000 7.756
4138.000 7.756
4139.000 7.756
4140.000 7.756
4141.000 7.757
4142.000 7.757
4143.000 7.757
4144.000 7.757
4145.000 7.757
4146.000 7.758
4147.000 7.758
4148.000 7.758
4149.000 7.758
4150.000 7.758
4151.000 7.759
4152.000 7.759
4153.000 7.759
4154.000 7.759
4155.000 7.759
4156.000 7.760
4157.000 7.760
4158.000 7.760
4159.000 7.760
4160.000 7.760
4161.000 7.760
4162.000 7.761
4163.000 7.761
4164.000 7.761
4165.000 7.761
4166.000 7.761
4167.000 7.762
4168.000 7.762
4169.000 7.762
4170.000 7.762
4171.000 7.762
4172.000 7.763
4173.000 7.763
4174.000 7.763
4175.000 7.763
4176.000 7.763
4177.000 7.764
4178.000 7.764
4179.000 7.764
4180.000 7.764
4181.000 7.764
4182.000 7.764
4183.000 7.765
4184.000 7.765
4185.000 7.765
4186.000 7.765
4187.000 7.765
4188.000 7.766
4189.000 7.766
4190.000 7.766
4191.000 7.766
4192.000 7.766
4193.000 7.767
4194.000 7.767
4195.000 7.767
4196.000 7.767
4197.000 7.767
4198.000 7.767
4199.000 7.768
4200.000 7.768
4201.000 7.768
4202.000 7.768
4203.000 7.768
4204.000 7.769
4205.000 7.769
4206.000 7.769
4207.000 7.769
4208.000 7.769
4209.000 7.770
4210.000 7.770
4211.000 7.770
4212.000 7.770
4213.000 7.770
4214.000 7.770
4215.000 7.771
4216.000 7.771
4217.000 7.771
4218.000 7.771
4219.000 7.771
4220.000 7.772
4221.000 7.772
4222.000 7.772
4223.000 7.772
4224.000 7.772
4225.000 7.772
4226.000 7.773
4227.000 7.773
4228.000 7.773
4229.000 7.773
4230.000 7.773
4231.000 7.774
4232.000 7.774
4233.000 7.774
4234.000 7.774
4235.000 7.774
4236.000 7.774
4237.000 7.775
4238.000 7.775
4239.000 7.775
4240.000 7.775
4241.000 7.775
4242.000 7.776
4243.000 7.776
4244.000 7.776
4245.000 7.776
4246.000 7.776
4247.000 7.776
4248.000 7.777
4249.000 7.777
4250.000 7.777
4251.000 7.777
4252.000 7.777
4253.000 7.777
4254.000 7.778
4255.000 7.778
4256.000 7.778
4257.000 7.778
4258.000 7.778
4259.000 7.779
4260.000 7.779
4261.000 7.779
4262.000 7.779
4263.000 7.779
4264.000 7.779
4265.000 7.780
4266.000 7.780
4267.000 7.780
4268.000 7.780
4269.000 7.780
4270.000 7.781
4271.000 7.781
4272.000 7.781
4273.000 7.781
4274.000 7.781
4275.000 7.781
4276.000 7.782
4277.000 7.782
4278.000 7.782
4279.000 7.782
4280.000 7.782
4281.000 7.782
4282.000 7.783
4283.000 7.783
4284.000 7.783
4285.000 7.783
4286.000 7.783
4287.000 7.783
4288.000 7.784
4289.000 7.784
4290.000 7.784
4291.000 7.784
4292.000 7.784
4293.000 7.785
4294.000 7.785
4295.000 7.785
4296.000 7.785
4297.000 7.785
4298.000 7.785
4299.000 7.786
4300.000 7.786
4301.000 7.786
4302.000 7.786
4303.000 7.786
4304.000 7.786
4305.000 7.787
4306.000 7.787
4307.000 7.787
4308.000 7.787
4309.000 7.787
4310.000 7.787
4311.000 7.788
4312.000 7.788
4313.000 7.788
4314.000 7.788
4315.000 7.788
4316.000 7.788
4317.000 7.789
4318.000 7.789
4319.000 7.789
4320.000 7.789
4321.000 7.789
4322.000 7.789
4323.000 7.790
4324.000 7.790
4325.000 7.790
4326.000 7.790
4327.000 7.790
4328.000 7.791
4329.000 7.791
4330.000 7.791
4331.000 7.791
4332.000 7.791
4333.000 7.791
4334.000 7.792
4335.000 7.792
4336.000 7.792
4337.000 7.792
4338.000 7.792
4339.000 7.792
4340.000 7.793
4341.000 7.793
4342.000 7.793
4343.000 7.793
4344.000 7.793
4345.000 7.793
4346.000 7.794
4347.000 7.794
4348.000 7.794
4349.000 7.794
4350.000 7.794
4351.000 7.794
4352.000 7.795
4353.000 7.795
4354.000 7.795
4355.000 7.795
4356.000 7.795
4357.000 7.795
4358.000 7.795
4359.000 7.796
4360.000 7.796
4361.000 7.796
4362.000 7.796
4363.000 7.796
4364.000 7.796
4365.000 7.797
4366.000 7.797
4367.000 7.797
4368.000 7.797
4369.000 7.797
4370.000 7.797
4371.000 7.798
4372.000 7.798
4373.000 7.798
4374.000 7.798
4375.000 7.798
4376.000 7.798
4377.000 7.799
4378.000 7.799
4379.000 7.799
4380.000 7.799
4381.000 7.799
4382.000 7.799
4383.000 7.800
4384.000 7.800
4385.000 7.800
4386.000 7.800
4387.000 7.800
4388.000 7.800
4389.000 7.801
4390.000 7.801
4391.000 7.801
4392.000 7.801
4393.000 7.801
4394.000 7.801
4395.000 7.802
4396.000 7.802
4397.000 7.802
4398.000 7.802
4399.000 7.802
4400.000 7.802
4401.000 7.802
4402.000 7.803
4403.000 7.803
4404.000 7.803
4405.000 7.803
4406.000 7.803
4407.000 7.803
4408.000 7.804
4409.000 7.804
4410.000 7.804
4411.000 7.804
4412.000 7.804
4413.000 7.804
4414.000 7.805
4415.000 7.805
4416.000 7.805
4417.000 7.805
4418.000 7.805
4419.000 7.805
4420.000 7.805
4421.000 7.806
4422.000 7.806
4423.000 7.806
4424.000 7.806
4425.000 7.806
4426.000 7.806
4427.000 7.807
4428.000 7.807
4429.000 7.807
4430.000 7.807
4431.000 7.807
4432.000 7.807
4433.000 7.807
4434.000 7.808
4435.000 7.808
4436.000 7.808
4437.000 7.808
4438.000 7.808
4439.000 7.808
4440.000 7.809
4441.000 7.809
4442.000 7.809
4443.000 7.809
4444.000 7.809
4445.000 7.809
4446.000 7.810
4447.000 7.810
4448.000 7.810
4449.000 7.810
4450.000 7.810
4451.000 7.810
4452.000 7.810
4453.000 7.811
4454.000 7.811
4455.000 7.811
4456.000 7.811
4457.000 7.811
4458.000 7.811
4459.000 7.811
4460.000 7.812
4461.000 7.812
4462.000 7.812
4463.000 7.812
4464.000 7.812
4465.000 7.812
4466.000 7.813
4467.000 7.813
4468.000 7.813
4469.000 7.813
4470.000 7.813
4471.000 7.813
4472.000 7.813
4473.000 7.814
4474.000 7.814
4475.000 7.814
4476.000 7.814
4477.000 7.814
4478.000 7.814
4479.000 7.815
4480.000 7.815
4481.000 7.815
4482.000 7.815
4483.000 7.815
4484.000 7.815
4485.000 7.815
4486.000 7.816
4487.000 7.816
4488.000 7.816
4489.000 7.816
4490.000 7.816
4491.000 7.816
4492.000 7.816
4493.000 7.817
4494.000 7.817
4495.000 7.817
4496.000 7.817
4497.000 7.817
4498.000 7.817
4499.000 7.817
4500.000 7.818
4501.000 7.818
4502.000 7.818
4503.000 7.818
4504.000 7.818
4505.000 7.818
4506.000 7.819
4507.000 7.819
4508.000 7.819
4509.000 7.819
4510.000 7.819
4511.000 7.819
4512.000 7.819
4513.000 7.820
4514.000 7.820
4515.000 7.820
4516.000 7.820
4517.000 7.820
4518.000 7.820
4519.000 7.820
4520.000 7.821
4521.000 7.821
4522.000 7.821
4523.000 7.821
4524.000 7.821
4525.000 7.821
4526.000 7.821
4527.000 7.822
4528.000 7.822
4529.000 7.822
4530.000 7.822
4531.000 7.822
4532.000 7.822
4533.000 7.822
4534.000 7.823
4535.000 7.823
4536.000 7.823
4537.000 7.823
4538.000 7.823
4539.000 7.823
4540.000 7.823
4541.000 7.824
4542.000 7.824
4543.000 7.824
4544.000 7.824
4545.000 7.824
4546.000 7.824
4547.000 7.824
4548.000 7.825
4549.000 7.825
4550.000 7.825
4551.000 7.825
4552.000 7.825
4553.000 7.825
4554.000 7.825
4555.000 7.826
4556.000 7.826
4557.000 7.826
4558.000 7.826
4559.000 7.826
4560.000 7.826
4561.000 7.826
4562.000 7.827
4563.000 7.827
4564.000 7.827
4565.000 7.827
4566.000 7.827
4567.000 7.827
4568.000 7.827
4569.000 7.828
4570.000 7.828
4571.000 7.828
4572.000 7.828
4573.000 7.828
4574.000 7.828
4575.000 7.828
4576.000 7.829
4577.000 7.829
4578.000 7.829
4579.000 7.829
4580.000 7.829
4581.000 7.829
4582.000 7.829
4583.000 7.829
4584.000 7.830
4585.000 7.830
4586.000 7.830
4587.000 7.830
4588.000 7.830
4589.000 7.830
4590.000 7.830
4591.000 7.831
4592.000 7.831
4593.000 7.831
4594.000 7.831
4595.000 7.831
4596.000 7.831
4597.000 7.831
4598.000 7.832
4599.000 7.832
4600.000 7.832
4601.000 7.832
4602.000 7.832
4603.000 7.832
4604.000 7.832
4605.000 7.832
4606.000 7.833
4607.000 7.833
4608.000 7.798
4609.000 7.798
4610.000 7.798
4611.000 7.798
4612.000 7.798
4613.000 7.799
4614.000 7.799
4615.000 7.799
4616.000 7.799
4617.000 7.799
4618.000 7.799
4619.000 7.799
4620.000 7.800
4621.000 7.800
4622.000 7.800
4623.000 7.800
4624.000 7.800
4625.000 7.800
4626.000 7.801
4627.000 7.801
4628.000 7.801
4629.000 7.801
4630.000 7.801
4631.000 7.801
4632.000 7.801
4633.000 7.802
4634.000 7.802
4635.000 7.802
4636.000 7.802
4637.000 7.802
4638.000 7.802
4639.000 7.802
4640.000 7.803
4641.000 7.803
4642.000 7.803
4643.000 7.803
4644.000 7.803
4645.000 7.803
4646.000 7.804
4647.000 7.804
4648.000 7.804
4649.000 7.804
4650.000 7.804
4651.000 7.804
4652.000 7.804
4653.000 7.805
4654.000 7.805
4655.000 7.805
4656.000 7.805
4657.000 7.805
4658.000 7.805
4659.000 7.805
4660.000 7.806
4661.000 7.806
4662.000 7.806
4663.000 7.806
4664.000 7.806
4665.000 7.806
4666.000 7.807
4667.000 7.807
4668.000 7.807
4669.000 7.807
4670.000 7.807
4671.000 7.807
4672.000 7.807
4673.000 7.808
4674.000 7.808
4675.000 7.808
4676.000 7.808
4677.000 7.808
4678.000 7.808
4679.000 7.808
4680.000 7.809
4681.000 7.809
4682.000 7.809
4683.000 7.809
4684.000 7.809
4685.000 7.809
4686.000 7.809
4687.000 7.810
4688.000 7.810
4689.000 7.810
4690.000 7.810
4691.000 7.810
4692.000 7.810
4693.000 7.810
4694.000 7.811
4695.000 7.811
4696.000 7.811
4697.000 7.811
4698.000 7.811
4699.000 7.811
4700.000 7.811
4701.000 7.812
4702.000 7.812
4703.000 7.812
4704.000 7.812
4705.000 7.812
4706.000 7.812
4707.000 7.812
4708.000 7.813
4709.000 7.813
4710.000 7.813
4711.000 7.813
4712.000 7.813
4713.000 7.813
4714.000 7.814
4715.000 7.814
4716.000 7.814
4717.000 7.814
4718.000 7.814
4719.000 7.814
4720.000 7.814
4721.000 7.814
4722.000 7.815
4723.000 7.815
4724.000 7.815
4725.000 7.815
4726.000 7.815
4727.000 7.815
4728.000 7.815
4729.000 7.816
4730.000 7.816
4731.000 7.816
4732.000 7.816
4733.000 7.816
4734.000 7.816
4735.000 7.816
4736.000 7.817
4737.000 7.817
4738.000 7.817
4739.000 7.817
4740.000 7.817
4741.000 7.817
4742.000 7.817
4743.000 7.818
4744.000 7.818
4745.000 7.818
4746.000 7.818
4747.000 7.818
4748.000 7.818
4749.000 7.818
4750.000 7.819
4751.000 7.819
4752.000 7.819
4753.000 7.819
4754.000 7.819
4755.000 7.819
4756.000 7.819
4757.000 7.820
4758.000 7.820
4759.000 7.820
4760.000 7.820
4761.000 7.820
4762.000 7.820
4763.000 7.820
4764.000 7.821
4765.000 7.821
4766.000 7.821
4767.000 7.821
4768.000 7.821
4769.000 7.821
4770.000 7.821
4771.000 7.821
4772.000 7.822
4773.000 7.822
4774.000 7.822
4775.000 7.822
4776.000 7.822
4777.000 7.822
4778.000 7.822
4779.000 7.823
4780.000 7.823
4781.000 7.823
4782.000 7.823
4783.000 7.823
4784.000 7.823
4785.000 7.823
4786.000 7.824
4787.000 7.824
4788.000 7.824
4789.000 7.824
4790.000 7.824
4791.000 7.824
4792.000 7.824
4793.000 7.824
4794.000 7.825
4795.000 7.825
4796.000 7.825
4797.000 7.825
4798.000 7.825
4799.000 7.825
4800.000 7.825
4801.000 7.826
4802.000 7.826
4803.000 7.826
4804.000 7.826
4805.000 7.826
4806.000 7.826
4807.000 7.826
4808.000 7.826
4809.000 7.827
4810.000 7.827
4811.000 7.827
4812.000 7.827
4813.000 7.827
4814.000 7.827
4815.000 7.827
4816.000 7.828
4817.000 7.828
4818.000 7.828
4819.000 7.828
4820.000 7.828
4821.000 7.828
4822.000 7.828
4823.000 7.828
4824.000 7.829
4825.000 7.829
4826.000 7.829
4827.000 7.829
4828.000 7.829
4829.000 7.829
4830.000 7.829
4831.000 7.830
4832.000 7.830
4833.000 7.830
4834.000 7.830
4835.000 7.830
4836.000 7.830
4837.000 7.830
4838.000 7.830
4839.000 7.831
4840.000 7.831
4841.000 7.831
4842.000 7.831
4843.000 7.831
4844.000 7.831
4845.000 7.831
4846.000 7.831
4847.000 7.832
4848.000 7.832
4849.000 7.832
4850.000 7.832
4851.000 7.832
4852.000 7.832
4853.000 7.832
4854.000 7.832
4855.000 7.833
4856.000 7.833
4857.000 7.833
4858.000 7.833
4859.000 7.833
4860.000 7.833
4861.000 7.833
4862.000 7.834
4863.000 7.834
4864.000 7.834
4865.000 7.834
4866.000 7.834
4867.000 7.834
4868.000 7.834
4869.000 7.834
4870.000 7.835
4871.000 7.835
4872.000 7.835
4873.000 7.835
4874.000 7.835
4875.000 7.835
4876.000 7.835
4877.000 7.835
4878.000 7.836
4879.000 7.836
4880.000 7.836
4881.000 7.836
4882.000 7.836
4883.000 7.836
4884.000 7.836
4885.000 7.836
4886.000 7.837
4887.000 7.837
4888.000 7.837
4889.000 7.837
4890.000 7.837
4891.000 7.837
4892.000 7.837
4893.000 7.837
4894.000 7.838
4895.000 7.838
4896.000 7.838
4897.000 7.838
4898.000 7.838
4899.000 7.838
4900.000 7.838
4901.000 7.838
4902.000 7.839
4903.000 7.839
4904.000 7.839
4905.000 7.839
4906.000 7.839
4907.000 7.839
4908.000 7.839
4909.000 7.839
4910.000 7.840
4911.000 7.840
4912.000 7.840
4913.000 7.840
4914.000 7.840
4915.000 7.840
4916.000 7.840
4917.000 7.840
4918.000 7.841
4919.000 7.841
4920.000 7.841
4921.000 7.841
4922.000 7.841
4923.000 7.841
4924.000 7.841
4925.000 7.841
4926.000 7.842
4927.000 7.842
4928.000 7.842
4929.000 7.842
4930.000 7.842
4931.000 7.842
4932.000 7.842
4933.000 7.842
4934.000 7.842
4935.000 7.843
4936.000 7.843
4937.000 7.843
4938.000 7.843
4939.000 7.843
4940.000 7.843
4941.000 7.843
4942.000 7.843
4943.000 7.844
4944.000 7.844
4945.000 7.844
4946.000 7.844
4947.000 7.844
4948.000 7.844
4949.000 7.844
4950.000 7.844
4951.000 7.845
4952.000 7.845
4953.000 7.845
4954.000 7.845
4955.000 7.845
4956.000 7.845
4957.000 7.845
4958.000 7.845
4959.000 7.846
4960.000 7.846
4961.000 7.846
4962.000 7.846
4963.000 7.846
4964.000 7.846
4965.000 7.846
4966.000 7.846
4967.000 7.846
4968.000 7.847
4969.000 7.847
4970.000 7.847
4971.000 7.847
4972.000 7.847
4973.000 7.847
4974.000 7.847
4975.000 7.847
4976.000 7.848
4977.000 7.848
4978.000 7.848
4979.000 7.848
4980.000 7.848
4981.000 7.848
4982.000 7.848
4983.000 7.848
4984.000 7.848
4985.000 7.849
4986.000 7.849
4987.000 7.849
4988.000 7.849
4989.000 7.849
4990.000 7.849
4991.000 7.849
4992.000 7.849
4993.000 7.849
4994.000 7.850
4995.000 7.850
4996.000 7.850
4997.000 7.850
4998.000 7.850
4999.000 7.850
5000.000 7.850
5001.000 7.850
5002.000 7.851
5003.000 7.851
5004.000 7.851
5005.000 7.851
5006.000 7.851
5007.000 7.851
5008.000 7.851
5009.000 7.851
5010.000 7.851
5011.000 7.852
5012.000 7.852
5013.000 7.852
5014.000 7.852
5015.000 7.852
5016.000 7.852
5017.000 7.852
5018.000 7.852
5019.000 7.852
5020.000 7.853
5021.000 7.853
5022.000 7.853
5023.000 7.853
5024.000 7.853
5025.000 7.853
5026.000 7.853
5027.000 7.853
5028.000 7.854
5029.000 7.854
5030.000 7.854
5031.000 7.854
5032.000 7.854
5033.000 7.854
5034.000 7.854
5035.000 7.854
5036.000 7.854
5037.000 7.855
5038.000 7.855
5039.000 7.855
5040.000 7.855
5041.000 7.855
5042.000 7.855
5043.000 7.855
5044.000 7.855
5045.000 7.855
5046.000 7.856
5047.000 7.856
5048.000 7.856
5049.000 7.856
5050.000 7.856
5051.000 7.856
5052.000 7.856
5053.000 7.856
5054.000 7.856
5055.000 7.857
5056.000 7.857
5057.000 7.857
5058.000 7.857
5059.000 7.857
5060.000 7.857
5061.000 7.857
5062.000 7.857
5063.000 7.857
5064.000 7.858
5065.000 7.858
5066.000 7.858
5067.000 7.858
5068.000 7.858
5069.000 7.858
5070.000 7.858
5071.000 7.858
5072.000 7.858
5073.000 7.859
5074.000 7.859
5075.000 7.859
5076.000 7.859
5077.000 7.859
5078.000 7.859
5079.000 7.859
5080.000 7.859
5081.000 7.859
5082.000 7.859
5083.000 7.860
5084.000 7.860
5085.000 7.860
5086.000 7.860
5087.000 7.860
5088.000 7.860
5089.000 7.860
5090.000 7.860
5091.000 7.860
5092.000 7.861
5093.000 7.861
5094.000 7.861
5095.000 7.861
5096.000 7.861
5097.000 7.861
5098.000 7.861
5099.000 7.861
5100.000 7.861
5101.000 7.862
5102.000 7.862
5103.000 7.862
5104.000 7.862
5105.000 7.862
5106.000 7.862
5107.000 7.862
5108.000 7.862
5109.000 7.862
5110.000 7.862
5111.000 7.863
5112.000 7.863
5113.000 7.863
5114.000 7.863
5115.000 7.863
5116.000 7.863
5117.000 7.863
5118.000 7.863
5119.000 7.863
5120.000 7.836
5121.000 7.836
5122.000 7.836
5123.000 7.836
5124.000 7.837
5125.000 7.837
5126.000 7.837
5127.000 7.837
5128.000 7.837
5129.000 7.837
5130.000 7.837
5131.000 7.837
5132.000 7.837
5133.000 7.838
5134.000 7.838
5135.000 7.838
5136.000 7.838
5137.000 7.838
5138.000 7.838
5139.000 7.838
5140.000 7.838
5141.000 7.839
5142.000 7.839
5143.000 7.839
5144.000 7.839
5145.000 7.839
5146.000 7.839
5147.000 7.839
5148.000 7.839
5149.000 7.839
5150.000 7.840
5151.000 7.840
5152.000 7.840
5153.000 7.840
5154.000 7.840
5155.000 7.840
5156.000 7.840
5157.000 7.840
5158.000 7.841
5159.000 7.841
5160.000 7.841
5161.000 7.841
5162.000 7.841
5163.000 7.841
5164.000 7.841
5165.000 7.841
5166.000 7.841
5167.000 7.842
5168.000 7.842
5169.000 7.842
5170.000 7.842
5171.000 7.842
5172.000 7.842
5173.000 7.842
5174.000 7.842
5175.000 7.843
5176.000 7.843
5177.000 7.843
5178.000 7.843
5179.000 7.843
5180.000 7.843
5181.000 7.843
5182.000 7.843
5183.000 7.843
5184.000 7.844
5185.000 7.844
5186.000 7.844
5187.000 7.844
5188.000 7.844
5189.000 7.844
5190.000 7.844
5191.000 7.844
5192.000 7.844
5193.000 7.845
5194.000 7.845
5195.000 7.845
5196.000 7.845
5197.000 7.845
5198.000 7.845
5199.000 7.845
5200.000 7.845
5201.000 7.846
5202.000 7.846
5203.000 7.846
5204.000 7.846
5205.000 7.846
5206.000 7.846
5207.000 7.846
5208.000 7.846
5209.000 7.846
5210.000 7.847
5211.000 7.847
5212.000 7.847
5213.000 7.847
5214.000 7.847
5215.000 7.847
5216.000 7.847
5217.000 7.847
5218.000 7.847
5219.000 7.848
5220.000 7.848
5221.000 7.848
5222.000 7.848
5223.000 7.848
5224.000 7.848
5225.000 7.848
5226.000 7.848
5227.000 7.848
5228.000 7.849
5229.000 7.849
5230.000 7.849
5231.000 7.849
5232.000 7.849
5233.000 7.849
5234.000 7.849
5235.000 7.849
5236.000 7.849
5237.000 7.850
5238.000 7.850
5239.000 7.850
5240.000 7.850
5241.000 7.850
5242.000 7.850
5243.000 7.850
5244.000 7.850
5245.000 7.850
5246.000 7.851
5247.000 7.851
5248.000 7.851
5249.000 7.851
5250.000 7.851
5251.000 7.851
5252.000 7.851
5253.000 7.851
5254.000 7.851
5255.000 7.852
5256.000 7.852
5257.000 7.852
5258.000 7.852
5259.000 7.852
5260.000 7.852
5261.000 7.852
5262.000 7.852
5263.000 7.852
5264.000 7.853
5265.000 7.853
5266.000 7.853
5267.000 7.853
5268.000 7.853
5269.000 7.853
5270.000 7.853
5271.000 7.853
5272.000 7.853
5273.000 7.853
5274.000 7.854
5275.000 7.854
5276.000 7.854
5277.000 7.854
5278.000 7.854
5279.000 7.854
5280.000 7.854
5281.000 7.854
5282.000 7.854
5283.000 7.855
5284.000 7.855
5285.000 7.855
5286.000 7.855
5287.000 7.855
5288.000 7.855
5289.000 7.855
5290.000 7.855
5291.000 7.855
5292.000 7.856
5293.000 7.856
5294.000 7.856
5295.000 7.856
5296.000 7.856
5297.000 7.856
5298.000 7.856
5299.000 7.856
5300.000 7.856
5301.000 7.856
5302.000 7.857
5303.000 7.857
5304.000 7.857
5305.000 7.857
5306.000 7.857
5307.000 7.857
5308.000 7.857
5309.000 7.857
5310.000 7.857
5311.000 7.858
5312.000 7.858
5313.000 7.858
5314.000 7.858
5315.000 7.858
5316.000 7.858
5317.000 7.858
5318.000 7.858
5319.000 7.858
5320.000 7.858
5321.000 7.859
5322.000 7.859
5323.000 7.859
5324.000 7.859
5325.000 7.859
5326.000 7.859
5327.000 7.859
5328.000 7.859
5329.000 7.859
5330.000 7.859
5331.000 7.860
5332.000 7.860
5333.000 7.860
5334.000 7.860
5335.000 7.860
5336.000 7.860
5337.000 7.860
5338.000 7.860
5339.000 7.860
5340.000 7.861
5341.000 7.861
5342.000 7.861
5343.000 7.861
5344.000 7.861
5345.000 7.861
5346.000 7.861
5347.000 7.861
5348.000 7.861
5349.000 7.861
5350.000 7.862
5351.000 7.862
5352.000 7.862
5353.000 7.862
5354.000 7.862
5355.000 7.862
5356.000 7.862
5357.000 7.862
5358.000 7.862
5359.000 7.862
5360.000 7.863
5361.000 7.863
5362.000 7.863
5363.000 7.863
5364.000 7.863
5365.000 7.863
5366.000 7.863
5367.000 7.863
5368.000 7.863
5369.000 7.863
5370.000 7.864
5371.000 7.864
5372.000 7.864
5373.000 7.864
5374.000 7.864
5375.000 7.864
5376.000 7.864
5377.000 7.864
5378.000 7.864
5379.000 7.864
5380.000 7.865
5381.000 7.865
5382.000 7.865
5383.000 7.865
5384.000 7.865
5385.000 7.865
5386.000 7.865
5387.000 7.865
5388.000 7.865
5389.000 7.865
5390.000 7.866
5391.000 7.866
5392.000 7.866
5393.000 7.866
5394.000 7.866
5395.000 7.866
5396.000 7.866
5397.000 7.866
5398.000 7.866
5399.000 7.866
5400.000 7.867
5401.000 7.867
5402.000 7.867
5403.000 7.867
5404.000 7.867
5405.000 7.867
5406.000 7.867
5407.000 7.867
5408.000 7.867
5409.000 7.867
5410.000 7.868
5411.000 7.868
5412.000 7.868
5413.000 7.868
5414.000 7.868
5415.000 7.868
5416.000 7.868
5417.000 7.868
5418.000 7.868
5419.000 7.868
5420.000 7.869
5421.000 7.869
5422.000 7.869
5423.000 7.869
5424.000 7.869
5425.000 7.869
5426.000 7.869
5427.000 7.869
5428.000 7.869
5429.000 7.869
5430.000 7.869
5431.000 7.870
5432.000 7.870
5433.000 7.870
5434.000 7.870
5435.000 7.870
5436.000 7.870
5437.000 7.870
5438.000 7.870
5439.000 7.870
5440.000 7.870
5441.000 7.871
5442.000 7.871
5443.000 7.871
5444.000 7.871
5445.000 7.871
5446.000 7.871
5447.000 7.871
5448.000 7.871
5449.000 7.871
5450.000 7.871
5451.000 7.871
5452.000 7.872
5453.000 7.872
5454.000 7.872
5455.000 7.872
5456.000 7.872
5457.000 7.872
5458.000 7.872
5459.000 7.872
5460.000 7.872
5461.000 7.872
5462.000 7.873
5463.000 7.873
5464.000 7.873
5465.000 7.873
5466.000 7.873
5467.000 7.873
5468.000 7.873
5469.000 7.873
5470.000 7.873
5471.000 7.873
5472.000 7.873
5473.000 7.874
5474.000 7.874
5475.000 7.874
5476.000 7.874
5477.000 7.874
5478.000 7.874
5479.000 7.874
5480.000 7.874
5481.000 7.874
5482.000 7.874
5483.000 7.874
5484.000 7.875
5485.000 7.875
5486.000 7.875
5487.000 7.875
5488.000 7.875
5489.000 7.875
5490.000 7.875
5491.000 7.875
5492.000 7.875
5493.000 7.875
5494.000 7.876
5495.000 7.876
5496.000 7.876
5497.000 7.876
5498.000 7.876
5499.000 7.876
5500.000 7.876
5501.000 7.876
5502.000 7.876
5503.000 7.876
5504.000 7.876
5505.000 7.877
5506.000 7.877
5507.000 7.877
5508.000 7.877
5509.000 7.877
5510.000 7.877
5511.000 7.877
5512.000 7.877
5513.000 7.877
5514.000 7.877
5515.000 7.877
5516.000 7.878
5517.000 7.878
5518.000 7.878
5519.000 7.878
5520.000 7.878
5521.000 7.878
5522.000 7.878
5523.000 7.878
5524.000 7.878
5525.000 7.878
5526.000 7.878
5527.000 7.879
5528.000 7.879
5529.000 7.879
5530.000 7.879
5531.000 7.879
5532.000 7.879
5533.000 7.879
5534.000 7.879
5535.000 7.879
5536.000 7.879
5537.000 7.879
5538.000 7.879
5539.000 7.880
5540.000 7.880
5541.000 7.880
5542.000 7.880
5543.000 7.880
5544.000 7.880
5545.000 7.880
5546.000 7.880
5547.000 7.880
5548.000 7.880
5549.000 7.880
5550.000 7.881
5551.000 7.881
5552.000 7.881
5553.000 7.881
5554.000 7.881
5555.000 7.881
5556.000 7.881
5557.000 7.881
5558.000 7.881
5559.000 7.881
5560.000 7.881
5561.000 7.882
5562.000 7.882
5563.000 7.882
5564.000 7.882
5565.000 7.882
5566.000 7.882
5567.000 7.882
5568.000 7.882
5569.000 7.882
5570.000 7.882
5571.000 7.882
5572.000 7.882
5573.000 7.883
5574.000 7.883
5575.000 7.883
5576.000 7.883
5577.000 7.883
5578.000 7.883
5579.000 7.883
5580.000 7.883
5581.000 7.883
5582.000 7.883
5583.000 7.883
5584.000 7.884
5585.000 7.884
5586.000 7.884
5587.000 7.884
5588.000 7.884
5589.000 7.884
5590.000 7.884
5591.000 7.884
5592.000 7.884
5593.000 7.884
5594.000 7.884
5595.000 7.884
5596.000 7.885
5597.000 7.885
5598.000 7.885
5599.000 7.885
5600.000 7.885
5601.000 7.885
5602.000 7.885
5603.000 7.885
5604.000 7.885
5605.000 7.885
5606.000 7.885
5607.000 7.885
5608.000 7.886
5609.000 7.886
5610.000 7.886
5611.000 7.886
5612.000 7.886
5613.000 7.886
5614.000 7.886
5615.000 7.886
5616.000 7.886
5617.000 7.886
5618.000 7.886
5619.000 7.886
5620.000 7.887
5621.000 7.887
5622.000 7.887
5623.000 7.887
5624.000 7.887
5625.000 7.887
5626.000 7.887
5627.000 7.887
5628.000 7.887
5629.000 7.887
5630.000 7.887
5631.000 7.887
5632.000 7.866
5633.000 7.866
5634.000 7.866
5635.000 7.866
5636.000 7.866
5637.000 7.866
5638.000 7.866
5639.000 7.866
5640.000 7.867
5641.000 7.867
5642.000 7.867
5643.000 7.867
5644.000 7.867
5645.000 7.867
5646.000 7.867
5647.000 7.867
5648.000 7.867
5649.000 7.867
5650.000 7.867
5651.000 7.868
5652.000 7.868
5653.000 7.868
5654.000 7.868
5655.000 7.868
5656.000 7.868
5657.000 7.868
5658.000 7.868
5659.000 7.868
5660.000 7.868
5661.000 7.869
5662.000 7.869
5663.000 7.869
5664.000 7.869
5665.000 7.869
5666.000 7.869
5667.000 7.869
5668.000 7.869
5669.000 7.869
5670.000 7.869
5671.000 7.869
5672.000 7.870
5673.000 7.870
5674.000 7.870
5675.000 7.870
5676.000 7.870
5677.000 7.870
5678.000 7.870
5679.000 7.870
5680.000 7.870
5681.000 7.870
5682.000 7.870
5683.000 7.871
5684.000 7.871
5685.000 7.871
5686.000 7.871
5687.000 7.871
5688.000 7.871
5689.000 7.871
5690.000 7.871
5691.000 7.871
5692.000 7.871
5693.000 7.871
5694.000 7.872
5695.000 7.872
5696.000 7.872
5697.000 7.872
5698.000 7.872
5699.000 7.872
5700.000 7.872
5701.000 7.872
5702.000 7.872
5703.000 7.872
5704.000 7.872
5705.000 7.873
5706.000 7.873
5707.000 7.873
5708.000 7.873
5709.000 7.873
5710.000 7.873
5711.000 7.873
5712.000 7.873
5713.000 7.873
5714.000 7.873
5715.000 7.873
5716.000 7.874
5717.000 7.874
5718.000 7.874
5719.000 7.874
5720.000 7.874
5721.000 7.874
5722.000 7.874
5723.000 7.874
5724.000 7.874
5725.000 7.874
5726.000 7.874
5727.000 7.875
5728.000 7.875
5729.000 7.875
5730.000 7.875
5731.000 7.875
5732.000 7.875
5733.000 7.875
5734.000 7.875
5735.000 7.875
5736.000 7.875
5737.000 7.875
5738.000 7.875
5739.000 7.876
5740.000 7.876
5741.000 7.876
5742.000 7.876
5743.000 7.876
5744.000 7.876
5745.000 7.876
5746.000 7.876
5747.000 7.876
5748.000 7.876
5749.000 7.876
5750.000 7.877
5751.000 7.877
5752.000 7.877
5753.000 7.877
5754.000 7.877
5755.000 7.877
5756.000 7.877
5757.000 7.877
5758.000 7.877
5759.000 7.877
5760.000 7.877
5761.000 7.877
5762.000 7.878
5763.000 7.878
5764.000 7.878
5765.000 7.878
5766.000 7.878
5767.000 7.878
5768.000 7.878
5769.000 7.878
5770.000 7.878
5771.000 7.878
5772.000 7.878
5773.000 7.879
5774.000 7.879
5775.000 7.879
5776.000 7.879
5777.000 7.879
5778.000 7.879
5779.000 7.879
5780.000 7.879
5781.000 7.879
5782.000 7.879
5783.000 7.879
5784.000 7.879
5785.000 7.880
5786.000 7.880
5787.000 7.880
5788.000 7.880
5789.000 7.880
5790.000 7.880
5791.000 7.880
5792.000 7.880
5793.000 7.880
5794.000 7.880
5795.000 7.880
5796.000 7.880
5797.000 7.881
5798.000 7.881
5799.000 7.881
5800.000 7.881
5801.000 7.881
5802.000 7.881
5803.000 7.881
5804.000 7.881
5805.000 7.881
5806.000 7.881
5807.000 7.881
5808.000 7.881
5809.000 7.882
5810.000 7.882
5811.000 7.882
5812.000 7.882
5813.000 7.882
5814.000 7.882
5815.000 7.882
5816.000 7.882
5817.000 7.882
5818.000 7.882
5819.000 7.882
5820.000 7.883
5821.000 7.883
5822.000 7.883
5823.000 7.883
5824.000 7.883
5825.000 7.883
5826.000 7.883
5827.000 7.883
5828.000 7.883
5829.000 7.883
5830.000 7.883
5831.000 7.883
5832.000 7.883
5833.000 7.884
5834.000 7.884
5835.000 7.884
5836.000 7.884
5837.000 7.884
5838.000 7.884
5839.000 7.884
5840.000 7.884
5841.000 7.884
5842.000 7.884
5843.000 7.884
5844.000 7.884
5845.000 7.885
5846.000 7.885
5847.000 7.885
5848.000 7.885
5849.000 7.885
5850.000 7.885
5851.000 7.885
5852.000 7.885
5853.000 7.885
5854.000 7.885
5855.000 7.885
5856.000 7.885
5857.000 7.886
5858.000 7.886
5859.000 7.886
5860.000 7.886
5861.000 7.886
5862.000 7.886
5863.000 7.886
5864.000 7.886
5865.000 7.886
5866.000 7.886
5867.000 7.886
5868.000 7.886
5869.000 7.887
5870.000 7.887
5871.000 7.887
5872.000 7.887
5873.000 7.887
5874.000 7.887
5875.000 7.887
5876.000 7.887
5877.000 7.887
5878.000 7.887
5879.000 7.887
5880.000 7.887
5881.000 7.887
5882.000 7.888
5883.000 7.888
5884.000 7.888
5885.000 7.888
5886.000 7.888
5887.000 7.888
5888.000 7.888
5889.000 7.888
5890.000 7.888
5891.000 7.888
5892.000 7.888
5893.000 7.888
5894.000 7.889
5895.000 7.889
5896.000 7.889
5897.000 7.889
5898.000 7.889
5899.000 7.889
5900.000 7.889
5901.000 7.889
5902.000 7.889
5903.000 7.889
5904.000 7.889
5905.000 7.889
5906.000 7.889
5907.000 7.890
5908.000 7.890
5909.000 7.890
5910.000 7.890
5911.000 7.890
5912.000 7.890
5913.000 7.890
5914.000 7.890
5915.000 7.890
5916.000 7.890
5917.000 7.890
5918.000 7.890
5919.000 7.890
5920.000 7.891
5921.000 7.891
5922.000 7.891
5923.000 7.891
5924.000 7.891
5925.000 7.891
5926.000 7.891
5927.000 7.891
5928.000 7.891
5929.000 7.891
5930.000 7.891
5931.000 7.891
5932.000 7.891
5933.000 7.892
5934.000 7.892
5935.000 7.892
5936.000 7.892
5937.000 7.892
5938.000 7.892
5939.000 7.892
5940.000 7.892
5941.000 7.892
5942.000 7.892
5943.000 7.892
5944.000 7.892
5945.000 7.892
5946.000 7.893
5947.000 7.893
5948.000 7.893
5949.000 7.893
5950.000 7.893
5951.000 7.893
5952.000 7.893
5953.000 7.893
5954.000 7.893
5955.000 7.893
5956.000 7.893
5957.000 7.893
5958.000 7.893
5959.000 7.894
5960.000 7.894
5961.000 7.894
5962.000 7.894
5963.000 7.894
5964.000 7.894
5965.000 7.894
5966.000 7.894
5967.000 7.894
5968.000 7.894
5969.000 7.894
5970.000 7.894
5971.000 7.894
5972.000 7.895
5973.000 7.895
5974.000 7.895
5975.000 7.895
5976.000 7.895
5977.000 7.895
5978.000 7.895
5979.000 7.895
5980.000 7.895
5981.000 7.895
5982.000 7.895
5983.000 7.895
5984.000 7.895
5985.000 7.895
5986.000 7.896
5987.000 7.896
5988.000 7.896
5989.000 7.896
5990.000 7.896
5991.000 7.896
5992.000 7.896
5993.000 7.896
5994.000 7.896
5995.000 7.896
5996.000 7.896
5997.000 7.896
5998.000 7.896
5999.000 7.897
6000.000 7.897
6001.000 7.897
6002.000 7.897
6003.000 7.897
6004.000 7.897
6005.000 7.897
6006.000 7.897
6007.000 7.897
6008.000 7.897
6009.000 7.897
6010.000 7.897
6011.000 7.897
6012.000 7.897
6013.000 7.898
6014.000 7.898
6015.000 7.898
6016.000 7.898
6017.000 7.898
6018.000 7.898
6019.000 7.898
6020.000 7.898
6021.000 7.898
6022.000 7.898
6023.000 7.898
6024.000 7.898
6025.000 7.898
6026.000 7.898
6027.000 7.899
6028.000 7.899
6029.000 7.899
6030.000 7.899
6031.000 7.899
6032.000 7.899
6033.000 7.899
6034.000 7.899
6035.000 7.899
6036.000 7.899
6037.000 7.899
6038.000 7.899
6039.000 7.899
6040.000 7.899
6041.000 7.900
6042.000 7.900
6043.000 7.900
6044.000 7.900
6045.000 7.900
6046.000 7.900
6047.000 7.900
6048.000 7.900
6049.000 7.900
6050.000 7.900
6051.000 7.900
6052.000 7.900
6053.000 7.900
6054.000 7.900
6055.000 7.901
6056.000 7.901
6057.000 7.901
6058.000 7.901
6059.000 7.901
6060.000 7.901
6061.000 7.901
6062.000 7.901
6063.000 7.901
6064.000 7.901
6065.000 7.901
6066.000 7.901
6067.000 7.901
6068.000 7.901
6069.000 7.902
6070.000 7.902
6071.000 7.902
6072.000 7.902
6073.000 7.902
6074.000 7.902
6075.000 7.902
6076.000 7.902
6077.000 7.902
6078.000 7.902
6079.000 7.902
6080.000 7.902
6081.000 7.902
6082.000 7.902
6083.000 7.902
6084.000 7.903
6085.000 7.903
6086.000 7.903
6087.000 7.903
6088.000 7.903
6089.000 7.903
6090.000 7.903
6091.000 7.903
6092.000 7.903
6093.000 7.903
6094.000 7.903
6095.000 7.903
6096.000 7.903
6097.000 7.903
6098.000 7.904
6099.000 7.904
6100.000 7.904
6101.000 7.904
6102.000 7.904
6103.000 7.904
6104.000 7.904
6105.000 7.904
6106.000 7.904
6107.000 7.904
6108.000 7.904
6109.000 7.904
6110.000 7.904
6111.000 7.904
6112.000 7.904
6113.000 7.905
6114.000 7.905
6115.000 7.905
6116.000 7.905
6117.000 7.905
6118.000 7.905
6119.000 7.905
6120.000 7.905
6121.000 7.905
6122.000 7.905
6123.000 7.905
6124.000 7.905
6125.000 7.905
6126.000 7.905
6127.000 7.905
6128.000 7.906
6129.000 7.906
6130.000 7.906
6131.000 7.906
6132.000 7.906
6133.000 7.906
6134.000 7.906
6135.000 7.906
6136.000 7.906
6137.000 7.906
6138.000 7.906
6139.000 7.906
6140.000 7.906
6141.000 7.906
6142.000 7.906
6143.000 7.907
6144.000 7.889
6145.000 7.889
6146.000 7.889
6147.000 7.889
6148.000 7.890
6149.000 7.890
6150.000 7.890
6151.000 7.890
6152.000 7.890
6153.000 7.890
6154.000 7.890
6155.000 7.890
6156.000 7.890
6157.000 7.890
6158.000 7.890
6159.000 7.890
6160.000 7.890
6161.000 7.890
6162.000 7.891
6163.000 7.891
6164.000 7.891
6165.000 7.891
6166.000 7.891
6167.000 7.891
6168.000 7.891
6169.000 7.891
6170.000 7.891
6171.000 7.891
6172.000 7.891
6173.000 7.891
6174.000 7.891
6175.000 7.892
6176.000 7.892
6177.000 7.892
6178.000 7.892
6179.000 7.892
6180.000 7.892
6181.000 7.892
6182.000 7.892
6183.000 7.892
6184.000 7.892
6185.000 7.892
6186.000 7.892
6187.000 7.892
6188.000 7.892
6189.000 7.893
6190.000 7.893
6191.000 7.893
6192.000 7.893
6193.000 7.893
6194.000 7.893
6195.000 7.893
6196.000 7.893
6197.000 7.893
6198.000 7.893
6199.000 7.893
6200.000 7.893
6201.000 7.893
6202.000 7.894
6203.000 7.894
6204.000 7.894
6205.000 7.894
6206.000 7.894
6207.000 7.894
6208.000 7.894
6209.000 7.894
6210.000 7.894
6211.000 7.894
6212.000 7.894
6213.000 7.894
6214.000 7.894
6215.000 7.894
6216.000 7.895
6217.000 7.895
6218.000 7.895
6219.000 7.895
6220.000 7.895
6221.000 7.895
6222.000 7.895
6223.000 7.895
6224.000 7.895
6225.000 7.895
6226.000 7.895
6227.000 7.895
6228.000 7.895
6229.000 7.895
6230.000 7.896
6231.000 7.896
6232.000 7.896
6233.000 7.896
6234.000 7.896
6235.000 7.896
6236.000 7.896
6237.000 7.896
6238.000 7.896
6239.000 7.896
6240.000 7.896
6241.000 7.896
6242.000 7.896
6243.000 7.896
6244.000 7.897
6245.000 7.897
6246.000 7.897
6247.000 7.897
6248.000 7.897
6249.000 7.897
6250.000 7.897
6251.000 7.897
6252.000 7.897
6253.000 7.897
6254.000 7.897
6255.000 7.897
6256.000 7.897
6257.000 7.897
6258.000 7.897
6259.000 7.898
6260.000 7.898
6261.000 7.898
6262.000 7.898
6263.000 7.898
6264.000 7.898
6265.000 7.898
6266.000 7.898
6267.000 7.898
6268.000 7.898
6269.000 7.898
6270.000 7.898
6271.000 7.898
6272.000 7.898
6273.000 7.899
6274.000 7.899
6275.000 7.899
6276.000 7.899
6277.000 7.899
6278.000 7.899
6279.000 7.899
6280.000 7.899
6281.000 7.899
6282.000 7.899
6283.000 7.899
6284.000 7.899
6285.000 7.899
6286.000 7.899
6287.000 7.899
6288.000 7.900
6289.000 7.900
6290.000 7.900
6291.000 7.900
6292.000 7.900
6293.000 7.900
6294.000 7.900
6295.000 7.900
6296.000 7.900
6297.000 7.900
6298.000 7.900
6299.000 7.900
6300.000 7.900
6301.000 7.900
6302.000 7.901
6303.000 7.901
6304.000 7.901
6305.000 7.901
6306.000 7.901
6307.000 7.901
6308.000 7.901
6309.000 7.901
6310.000 7.901
6311.000 7.901
6312.000 7.901
6313.000 7.901
6314.000 7.901
6315.000 7.901
6316.000 7.901
6317.000 7.902
6318.000 7.902
6319.000 7.902
6320.000 7.902
6321.000 7.902
6322.000 7.902
6323.000 7.902
6324.000 7.902
6325.000 7.902
6326.000 7.902
6327.000 7.902
6328.000 7.902
6329.000 7.902
6330.000 7.902
6331.000 7.902
6332.000 7.903
6333.000 7.903
6334.000 7.903
6335.000 7.903
6336.000 7.903
6337.000 7.903
6338.000 7.903
6339.000 7.903
6340.000 7.903
6341.000 7.903
6342.000 7.903
6343.000 7.903
6344.000 7.903
6345.000 7.903
6346.000 7.903
6347.000 7.904
6348.000 7.904
6349.000 7.904
6350.000 7.904
6351.000 7.904
6352.000 7.904
6353.000 7.904
6354.000 7.904
6355.000 7.904
6356.000 7.904
6357.000 7.904
6358.000 7.904
6359.000 7.904
6360.000 7.904
6361.000 7.904
6362.000 7.905
6363.000 7.905
6364.000 7.905
6365.000 7.905
6366.000 7.905
6367.000 7.905
6368.000 7.905
6369.000 7.905
6370.000 7.905
6371.000 7.905
6372.000 7.905
6373.000 7.905
6374.000 7.905
6375.000 7.905
6376.000 7.905
6377.000 7.905
6378.000 7.906
6379.000 7.906
6380.000 7.906
6381.000 7.906
6382.000 7.906
6383.000 7.906
6384.000 7.906
6385.000 7.906
6386.000 7.906
6387.000 7.906
6388.000 7.906
6389.000 7.906
6390.000 7.906
6391.000 7.906
6392.000 7.906
6393.000 7.907
6394.000 7.907
6395.000 7.907
6396.000 7.907
6397.000 7.907
6398.000 7.907
6399.000 7.907
6400.000 7.907
6401.000 7.907
6402.000 7.907
6403.000 7.907
6404.000 7.907
6405.000 7.907
6406.000 7.907
6407.000 7.907
6408.000 7.907
6409.000 7.908
6410.000 7.908
6411.000 7.908
6412.000 7.908
6413.000 7.908
6414.000 7.908
6415.000 7.908
6416.000 7.908
6417.000 7.908
6418.000 7.908
6419.000 7.908
6420.000 7.908
6421.000 7.908
6422.000 7.908
6423.000 7.908
6424.000 7.908
6425.000 7.909
6426.000 7.909
6427.000 7.909
6428.000 7.909
6429.000 7.909
6430.000 7.909
6431.000 7.909
6432.000 7.909
6433.000 7.909
6434.000 7.909
6435.000 7.909
6436.000 7.909
6437.000 7.909
6438.000 7.909
6439.000 7.909
6440.000 7.909
6441.000 7.910
6442.000 7.910
6443.000 7.910
6444.000 7.910
6445.000 7.910
6446.000 7.910
6447.000 7.910
6448.000 7.910
6449.000 7.910
6450.000 7.910
6451.000 7.910
6452.000 7.910
6453.000 7.910
6454.000 7.910
6455.000 7.910
6456.000 7.910
6457.000 7.911
6458.000 7.911
6459.000 7.911
6460.000 7.911
6461.000 7.911
6462.000 7.911
6463.000 7.911
6464.000 7.911
6465.000 7.911
6466.000 7.911
6467.000 7.911
6468.000 7.911
6469.000 7.911
6470.000 7.911
6471.000 7.911
6472.000 7.911
6473.000 7.911
6474.000 7.912
6475.000 7.912
6476.000 7.912
6477.000 7.912
6478.000 7.912
6479.000 7.912
6480.000 7.912
6481.000 7.912
6482.000 7.912
6483.000 7.912
6484.000 7.912
6485.000 7.912
6486.000 7.912
6487.000 7.912
6488.000 7.912
6489.000 7.912
6490.000 7.913
6491.000 7.913
6492.000 7.913
6493.000 7.913
6494.000 7.913
6495.000 7.913
6496.000 7.913
6497.000 7.913
6498.000 7.913
6499.000 7.913
6500.000 7.913
6501.000 7.913
6502.000 7.913
6503.000 7.913
6504.000 7.913
6505.000 7.913
6506.000 7.913
6507.000 7.914
6508.000 7.914
6509.000 7.914
6510.000 7.914
6511.000 7.914
6512.000 7.914
6513.000 7.914
6514.000 7.914
6515.000 7.914
6516.000 7.914
6517.000 7.914
6518.000 7.914
6519.000 7.914
6520.000 7.914
6521.000 7.914
6522.000 7.914
6523.000 7.914
6524.000 7.915
6525.000 7.915
6526.000 7.915
6527.000 7.915
6528.000 7.915
6529.000 7.915
6530.000 7.915
6531.000 7.915
6532.000 7.915
6533.000 7.915
6534.000 7.915
6535.000 7.915
6536.000 7.915
6537.000 7.915
6538.000 7.915
6539.000 7.915
6540.000 7.915
6541.000 7.916
6542.000 7.916
6543.000 7.916
6544.000 7.916
6545.000 7.916
6546.000 7.916
6547.000 7.916
6548.000 7.916
6549.000 7.916
6550.000 7.916
6551.000 7.916
6552.000 7.916
6553.000 7.916
6554.000 7.916
6555.000 7.916
6556.000 7.916
6557.000 7.916
6558.000 7.916
6559.000 7.917
6560.000 7.917
6561.000 7.917
6562.000 7.917
6563.000 7.917
6564.000 7.917
6565.000 7.917
6566.000 7.917
6567.000 7.917
6568.000 7.917
6569.000 7.917
6570.000 7.917
6571.000 7.917
6572.000 7.917
6573.000 7.917
6574.000 7.917
6575.000 7.917
6576.000 7.918
6577.000 7.918
6578.000 7.918
6579.000 7.918
6580.000 7.918
6581.000 7.918
6582.000 7.918
6583.000 7.918
6584.000 7.918
6585.000 7.918
6586.000 7.918
6587.000 7.918
6588.000 7.918
6589.000 7.918
6590.000 7.918
6591.000 7.918
6592.000 7.918
6593.000 7.918
6594.000 7.919
6595.000 7.919
6596.000 7.919
6597.000 7.919
6598.000 7.919
6599.000 7.919
6600.000 7.919
6601.000 7.919
6602.000 7.919
6603.000 7.919
6604.000 7.919
6605.000 7.919
6606.000 7.919
6607.000 7.919
6608.000 7.919
6609.000 7.919
6610.000 7.919
6611.000 7.919
6612.000 7.920
6613.000 7.920
6614.000 7.920
6615.000 7.920
6616.000 7.920
6617.000 7.920
6618.000 7.920
6619.000 7.920
6620.000 7.920
6621.000 7.920
6622.000 7.920
6623.000 7.920
6624.000 7.920
6625.000 7.920
6626.000 7.920
6627.000 7.920
6628.000 7.920
6629.000 7.920
6630.000 7.920
6631.000 7.921
6632.000 7.921
6633.000 7.921
6634.000 7.921
6635.000 7.921
6636.000 7.921
6637.000 7.921
6638.000 7.921
6639.000 7.921
6640.000 7.921
6641.000 7.921
6642.000 7.921
6643.000 7.921
6644.000 7.921
6645.000 7.921
6646.000 7.921
6647.000 7.921
6648.000 7.921
6649.000 7.922
6650.000 7.922
6651.000 7.922
6652.000 7.922
6653.000 7.922
6654.000 7.922
6655.000 7.922
6656.000 7.908
6657.000 7.908
6658.000 7.908
6659.000 7.908
6660.000 7.908
6661.000 7.908
6662.000 7.908
6663.000 7.908
6664.000 7.908
6665.000 7.908
6666.000 7.908
6667.000 7.909
6668.000 7.909
6669.000 7.909
6670.000 7.909
6671.000 7.909
6672.000 7.909
6673.000 7.909
6674.000 7.909
6675.000 7.909
6676.000 7.909
6677.000 7.909
6678.000 7.909
6679.000 7.909
6680.000 7.909
6681.000 7.909
6682.000 7.909
6683.000 7.909
6684.000 7.910
6685.000 7.910
6686.000 7.910
6687.000 7.910
6688.000 7.910
6689.000 7.910
6690.000 7.910
6691.000 7.910
6692.000 7.910
6693.000 7.910
6694.000 7.910
6695.000 7.910
6696.000 7.910
6697.000 7.910
6698.000 7.910
6699.000 7.910
6700.000 7.910
6701.000 7.911
6702.000 7.911
6703.000 7.911
6704.000 7.911
6705.000 7.911
6706.000 7.911
6707.000 7.911
6708.000 7.911
6709.000 7.911
6710.000 7.911
6711.000 7.911
6712.000 7.911
6713.000 7.911
6714.000 7.911
6715.000 7.911
6716.000 7.911
6717.000 7.911
6718.000 7.912
6719.000 7.912
6720.000 7.912
6721.000 7.912
6722.000 7.912
6723.000 7.912
6724.000 7.912
6725.000 7.912
6726.000 7.912
6727.000 7.912
6728.000 7.912
6729.000 7.912
6730.000 7.912
6731.000 7.912
6732.000 7.912
6733.000 7.912
6734.000 7.912
6735.000 7.913
6736.000 7.913
6737.000 7.913
6738.000 7.913
6739.000 7.913
6740.000 7.913
6741.000 7.913
6742.000 7.913
6743.000 7.913
6744.000 7.913
6745.000 7.913
6746.000 7.913
6747.000 7.913
6748.000 7.913
6749.000 7.913
6750.000 7.913
6751.000 7.913
6752.000 7.913
6753.000 7.914
6754.000 7.914
6755.000 7.914
6756.000 7.914
6757.000 7.914
6758.000 7.914
6759.000 7.914
6760.000 7.914
6761.000 7.914
6762.000 7.914
6763.000 7.914
6764.000 7.914
6765.000 7.914
6766.000 7.914
6767.000 7.914
6768.000 7.914
6769.000 7.914
6770.000 7.915
6771.000 7.915
6772.000 7.915
6773.000 7.915
6774.000 7.915
6775.000 7.915
6776.000 7.915
6777.000 7.915
6778.000 7.915
6779.000 7.915
6780.000 7.915
6781.000 7.915
6782.000 7.915
6783.000 7.915
6784.000 7.915
6785.000 7.915
6786.000 7.915
6787.000 7.915
6788.000 7.916
6789.000 7.916
6790.000 7.916
6791.000 7.916
6792.000 7.916
6793.000 7.916
6794.000 7.916
6795.000 7.916
6796.000 7.916
6797.000 7.916
6798.000 7.916
6799.000 7.916
6800.000 7.916
6801.000 7.916
6802.000 7.916
6803.000 7.916
6804.000 7.916
6805.000 7.916
6806.000 7.917
6807.000 7.917
6808.000 7.917
6809.000 7.917
6810.000 7.917
6811.000 7.917
6812.000 7.917
6813.000 7.917
6814.000 7.917
6815.000 7.917
6816.000 7.917
6817.000 7.917
6818.000 7.917
6819.000 7.917
6820.000 7.917
6821.000 7.917
6822.000 7.917
6823.000 7.917
6824.000 7.917
6825.000 7.918
6826.000 7.918
6827.000 7.918
6828.000 7.918
6829.000 7.918
6830.000 7.918
6831.000 7.918
6832.000 7.918
6833.000 7.918
6834.000 7.918
6835.000 7.918
6836.000 7.918
6837.000 7.918
6838.000 7.918
6839.000 7.918
6840.000 7.918
6841.000 7.918
6842.000 7.918
6843.000 7.919
6844.000 7.919
6845.000 7.919
6846.000 7.919
6847.000 7.919
6848.000 7.919
6849.000 7.919
6850.000 7.919
6851.000 7.919
6852.000 7.919
6853.000 7.919
6854.000 7.919
6855.000 7.919
6856.000 7.919
6857.000 7.919
6858.000 7.919
6859.000 7.919
6860.000 7.919
6861.000 7.919
6862.000 7.920
6863.000 7.920
6864.000 7.920
6865.000 7.920
6866.000 7.920
6867.000 7.920
6868.000 7.920
6869.000 7.920
6870.000 7.920
6871.000 7.920
6872.000 7.920
6873.000 7.920
6874.000 7.920
6875.000 7.920
6876.000 7.920
6877.000 7.920
6878.000 7.920
6879.000 7.920
6880.000 7.920
6881.000 7.921
6882.000 7.921
6883.000 7.921
6884.000 7.921
6885.000 7.921
6886.000 7.921
6887.000 7.921
6888.000 7.921
6889.000 7.921
6890.000 7.921
6891.000 7.921
6892.000 7.921
6893.000 7.921
6894.000 7.921
6895.000 7.921
6896.000 7.921
6897.000 7.921
6898.000 7.921
6899.000 7.921
6900.000 7.922
6901.000 7.922
6902.000 7.922
6903.000 7.922
6904.000 7.922
6905.000 7.922
6906.000 7.922
6907.000 7.922
6908.000 7.922
6909.000 7.922
6910.000 7.922
6911.000 7.922
6912.000 7.922
6913.000 7.922
6914.000 7.922
6915.000 7.922
6916.000 7.922
6917.000 7.922
6918.000 7.922
6919.000 7.923
6920.000 7.923
6921.000 7.923
6922.000 7.923
6923.000 7.923
6924.000 7.923
6925.000 7.923
6926.000 7.923
6927.000 7.923
6928.000 7.923
6929.000 7.923
6930.000 7.923
6931.000 7.923
6932.000 7.923
6933.000 7.923
6934.000 7.923
6935.000 7.923
6936.000 7.923
6937.000 7.923
6938.000 7.923
6939.000 7.924
6940.000 7.924
6941.000 7.924
6942.000 7.924
6943.000 7.924
6944.000 7.924
6945.000 7.924
6946.000 7.924
6947.000 7.924
6948.000 7.924
6949.000 7.924
6950.000 7.924
6951.000 7.924
6952.000 7.924
6953.000 7.924
6954.000 7.924
6955.000 7.924
6956.000 7.924
6957.000 7.924
6958.000 7.924
6959.000 7.925
6960.000 7.925
6961.000 7.925
6962.000 7.925
6963.000 7.925
6964.000 7.925
6965.000 7.925
6966.000 7.925
6967.000 7.925
6968.000 7.925
6969.000 7.925
6970.000 7.925
6971.000 7.925
6972.000 7.925
6973.000 7.925
6974.000 7.925
6975.000 7.925
6976.000 7.925
6977.000 7.925
6978.000 7.925
6979.000 7.926
6980.000 7.926
6981.000 7.926
6982.000 7.926
6983.000 7.926
6984.000 7.926
6985.000 7.926
6986.000 7.926
6987.000 7.926
6988.000 7.926
6989.000 7.926
6990.000 7.926
6991.000 7.926
6992.000 7.926
6993.000 7.926
6994.000 7.926
6995.000 7.926
6996.000 7.926
6997.000 7.926
6998.000 7.926
6999.000 7.926
7000.000 7.927
7001.000 7.927
7002.000 7.927
7003.000 7.927
7004.000 7.927
7005.000 7.927
7006.000 7.927
7007.000 7.927
7008.000 7.927
7009.000 7.927
7010.000 7.927
7011.000 7.927
7012.000 7.927
7013.000 7.927
7014.000 7.927
7015.000 7.927
7016.000 7.927
7017.000 7.927
7018.000 7.927
7019.000 7.927
7020.000 7.928
7021.000 7.928
7022.000 7.928
7023.000 7.928
7024.000 7.928
7025.000 7.928
7026.000 7.928
7027.000 7.928
7028.000 7.928
7029.000 7.928
7030.000 7.928
7031.000 7.928
7032.000 7.928
7033.000 7.928
7034.000 7.928
7035.000 7.928
7036.000 7.928
7037.000 7.928
7038.000 7.928
7039.000 7.928
7040.000 7.928
7041.000 7.929
7042.000 7.929
7043.000 7.929
7044.000 7.929
7045.000 7.929
7046.000 7.929
7047.000 7.929
7048.000 7.929
7049.000 7.929
7050.000 7.929
7051.000 7.929
7052.000 7.929
7053.000 7.929
7054.000 7.929
7055.000 7.929
7056.000 7.929
7057.000 7.929
7058.000 7.929
7059.000 7.929
7060.000 7.929
7061.000 7.929
7062.000 7.929
7063.000 7.930
7064.000 7.930
7065.000 7.930
7066.000 7.930
7067.000 7.930
7068.000 7.930
7069.000 7.930
7070.000 7.930
7071.000 7.930
7072.000 7.930
7073.000 7.930
7074.000 7.930
7075.000 7.930
7076.000 7.930
7077.000 7.930
7078.000 7.930
7079.000 7.930
7080.000 7.930
7081.000 7.930
7082.000 7.930
7083.000 7.930
7084.000 7.931
7085.000 7.931
7086.000 7.931
7087.000 7.931
7088.000 7.931
7089.000 7.931
7090.000 7.931
7091.000 7.931
7092.000 7.931
7093.000 7.931
7094.000 7.931
7095.000 7.931
7096.000 7.931
7097.000 7.931
7098.000 7.931
7099.000 7.931
7100.000 7.931
7101.000 7.931
7102.000 7.931
7103.000 7.931
7104.000 7.931
7105.000 7.931
7106.000 7.932
7107.000 7.932
7108.000 7.932
7109.000 7.932
7110.000 7.932
7111.000 7.932
7112.000 7.932
7113.000 7.932
7114.000 7.932
7115.000 7.932
7116.000 7.932
7117.000 7.932
7118.000 7.932
7119.000 7.932
7120.000 7.932
7121.000 7.932
7122.000 7.932
7123.000 7.932
7124.000 7.932
7125.000 7.932
7126.000 7.932
7127.000 7.932
7128.000 7.932
7129.000 7.933
7130.000 7.933
7131.000 7.933
7132.000 7.933
7133.000 7.933
7134.000 7.933
7135.000 7.933
7136.000 7.933
7137.000 7.933
7138.000 7.933
7139.000 7.933
7140.000 7.933
7141.000 7.933
7142.000 7.933
7143.000 7.933
7144.000 7.933
7145.000 7.933
7146.000 7.933
7147.000 7.933
7148.000 7.933
7149.000 7.933
7150.000 7.933
7151.000 7.934
7152.000 7.934
7153.000 7.934
7154.000 7.934
7155.000 7.934
7156.000 7.934
7157.000 7.934
7158.000 7.934
7159.000 7.934
7160.000 7.934
7161.000 7.934
7162.000 7.934
7163.000 7.934
7164.000 7.934
7165.000 7.934
7166.000 7.934
7167.000 7.934
7168.000 7.923
7169.000 7.923
7170.000 7.923
7171.000 7.923
7172.000 7.923
7173.000 7.923
7174.000 7.923
7175.000 7.923
7176.000 7.923
7177.000 7.923
7178.000 7.923
7179.000 7.923
7180.000 7.923
7181.000 7.923
7182.000 7.923
7183.000 7.924
7184.000 7.924
7185.000 7.924
7186.000 7.924
7187.000 7.924
7188.000 7.924
7189.000 7.924
7190.000 7.924
7191.000 7.924
7192.000 7.924
7193.000 7.924
7194.000 7.924
7195.000 7.924
7196.000 7.924
7197.000 7.924
7198.000 7.924
7199.000 7.924
7200.000 7.924
7201.000 7.924
7202.000 7.924
7203.000 7.925
7204.000 7.925
7205.000 7.925
7206.000 7.925
7207.000 7.925
7208.000 7.925
7209.000 7.925
7210.000 7.925
7211.000 7.925
7212.000 7.925
7213.000 7.925
7214.000 7.925
7215.000 7.925
7216.000 7.925
7217.000 7.925
7218.000 7.925
7219.000 7.925
7220.000 7.925
7221.000 7.925
7222.000 7.925
7223.000 7.925
7224.000 7.926
7225.000 7.926
7226.000 7.926
7227.000 7.926
7228.000 7.926
7229.000 7.926
7230.000 7.926
7231.000 7.926
7232.000 7.926
7233.000 7.926
7234.000 7.926
7235.000 7.926
7236.000 7.926
7237.000 7.926
7238.000 7.926
7239.000 7.926
7240.000 7.926
7241.000 7.926
7242.000 7.926
7243.000 7.926
7244.000 7.926
7245.000 7.927
7246.000 7.927
7247.000 7.927
7248.000 7.927
7249.000 7.927
7250.000 7.927
7251.000 7.927
7252.000 7.927
7253.000 7.927
7254.000 7.927
7255.000 7.927
7256.000 7.927
7257.000 7.927
7258.000 7.927
7259.000 7.927
7260.000 7.927
7261.000 7.927
7262.000 7.927
7263.000 7.927
7264.000 7.927
7265.000 7.927
7266.000 7.927
7267.000 7.928
7268.000 7.928
7269.000 7.928
7270.000 7.928
7271.000 7.928
7272.000 7.928
7273.000 7.928
7274.000 7.928
7275.000 7.928
7276.000 7.928
7277.000 7.928
7278.000 7.928
7279.000 7.928
7280.000 7.928
7281.000 7.928
7282.000 7.928
7283.000 7.928
7284.000 7.928
7285.000 7.928
7286.000 7.928
7287.000 7.928
7288.000 7.928
7289.000 7.929
7290.000 7.929
7291.000 7.929
7292.000 7.929
7293.000 7.929
7294.000 7.929
7295.000 7.929
7296.000 7.929
7297.000 7.929
7298.000 7.929
7299.000 7.929
7300.000 7.929
7301.000 7.929
7302.000 7.929
7303.000 7.929
7304.000 7.929
7305.000 7.929
7306.000 7.929
7307.000 7.929
7308.000 7.929
7309.000 7.929
7310.000 7.929
7311.000 7.930
7312.000 7.930
7313.000 7.930
7314.000 7.930
7315.000 7.930
7316.000 7.930
7317.000 7.930
7318.000 7.930
7319.000 7.930
7320.000 7.930
7321.000 7.930
7322.000 7.930
7323.000 7.930
7324.000 7.930
7325.000 7.930
7326.000 7.930
7327.000 7.930
7328.000 7.930
7329.000 7.930
7330.000 7.930
7331.000 7.930
7332.000 7.930
7333.000 7.931
7334.000 7.931
7335.000 7.931
7336.000 7.931
7337.000 7.931
7338.000 7.931
7339.000 7.931
7340.000 7.931
7341.000 7.931
7342.000 7.931
7343.000 7.931
7344.000 7.931
7345.000 7.931
7346.000 7.931
7347.000 7.931
7348.000 7.931
7349.000 7.931
7350.000 7.931
7351.000 7.931
7352.000 7.931
7353.000 7.931
7354.000 7.931
7355.000 7.931
7356.000 7.932
7357.000 7.932
7358.000 7.932
7359.000 7.932
7360.000 7.932
7361.000 7.932
7362.000 7.932
7363.000 7.932
7364.000 7.932
7365.000 7.932
7366.000 7.932
7367.000 7.932
7368.000 7.932
7369.000 7.932
7370.000 7.932
7371.000 7.932
7372.000 7.932
7373.000 7.932
7374.000 7.932
7375.000 7.932
7376.000 7.932
7377.000 7.932
7378.000 7.932
7379.000 7.933
7380.000 7.933
7381.000 7.933
7382.000 7.933
7383.000 7.933
7384.000 7.933
7385.000 7.933
7386.000 7.933
7387.000 7.933
7388.000 7.933
7389.000 7.933
7390.000 7.933
7391.000 7.933
7392.000 7.933
7393.000 7.933
7394.000 7.933
7395.000 7.933
7396.000 7.933
7397.000 7.933
7398.000 7.933
7399.000 7.933
7400.000 7.933
7401.000 7.933
7402.000 7.934
7403.000 7.934
7404.000 7.934
7405.000 7.934
7406.000 7.934
7407.000 7.934
7408.000 7.934
7409.000 7.934
7410.000 7.934
7411.000 7.934
7412.000 7.934
7413.000 7.934
7414.000 7.934
7415.000 7.934
7416.000 7.934
7417.000 7.934
7418.000 7.934
7419.000 7.934
7420.000 7.934
7421.000 7.934
7422.000 7.934
7423.000 7.934
7424.000 7.934
7425.000 7.934
7426.000 7.935
7427.000 7.935
7428.000 7.935
7429.000 7.935
7430.000 7.935
7431.000 7.935
7432.000 7.935
7433.000 7.935
7434.000 7.935
7435.000 7.935
7436.000 7.935
7437.000 7.935
7438.000 7.935
7439.000 7.935
7440.000 7.935
7441.000 7.935
7442.000 7.935
7443.000 7.935
7444.000 7.935
7445.000 7.935
7446.000 7.935
7447.000 7.935
7448.000 7.935
7449.000 7.935
7450.000 7.936
7451.000 7.936
7452.000 7.936
7453.000 7.936
7454.000 7.936
7455.000 7.936
7456.000 7.936
7457.000 7.936
7458.000 7.936
7459.000 7.936
7460.000 7.936
7461.000 7.936
7462.000 7.936
7463.000 7.936
7464.000 7.936
7465.000 7.936
7466.000 7.936
7467.000 7.936
7468.000 7.936
7469.000 7.936
7470.000 7.936
7471.000 7.936
7472.000 7.936
7473.000 7.936
7474.000 7.937
7475.000 7.937
7476.000 7.937
7477.000 7.937
7478.000 7.937
7479.000 7.937
7480.000 7.937
7481.000 7.937
7482.000 7.937
7483.000 7.937
7484.000 7.937
7485.000 7.937
7486.000 7.937
7487.000 7.937
7488.000 7.937
7489.000 7.937
7490.000 7.937
7491.000 7.937
7492.000 7.937
7493.000 7.937
7494.000 7.937
7495.000 7.937
7496.000 7.937
7497.000 7.937
7498.000 7.937
7499.000 7.938
7500.000 7.938
7501.000 7.938
7502.000 7.938
7503.000 7.938
7504.000 7.938
7505.000 7.938
7506.000 7.938
7507.000 7.938
7508.000 7.938
7509.000 7.938
7510.000 7.938
7511.000 7.938
7512.000 7.938
7513.000 7.938
7514.000 7.938
7515.000 7.938
7516.000 7.938
7517.000 7.938
7518.000 7.938
7519.000 7.938
7520.000 7.938
7521.000 7.938
7522.000 7.938
7523.000 7.938
7524.000 7.939
7525.000 7.939
7526.000 7.939
7527.000 7.939
7528.000 7.939
7529.000 7.939
7530.000 7.939
7531.000 7.939
7532.000 7.939
7533.000 7.939
7534.000 7.939
7535.000 7.939
7536.000 7.939
7537.000 7.939
7538.000 7.939
7539.000 7.939
7540.000 7.939
7541.000 7.939
7542.000 7.939
7543.000 7.939
7544.000 7.939
7545.000 7.939
7546.000 7.939
7547.000 7.939
7548.000 7.939
7549.000 7.939
7550.000 7.940
7551.000 7.940
7552.000 7.940
7553.000 7.940
7554.000 7.940
7555.000 7.940
7556.000 7.940
7557.000 7.940
7558.000 7.940
7559.000 7.940
7560.000 7.940
7561.000 7.940
7562.000 7.940
7563.000 7.940
7564.000 7.940
7565.000 7.940
7566.000 7.940
7567.000 7.940
7568.000 7.940
7569.000 7.940
7570.000 7.940
7571.000 7.940
7572.000 7.940
7573.000 7.940
7574.000 7.940
7575.000 7.940
7576.000 7.941
7577.000 7.941
7578.000 7.941
7579.000 7.941
7580.000 7.941
7581.000 7.941
7582.000 7.941
7583.000 7.941
7584.000 7.941
7585.000 7.941
7586.000 7.941
7587.000 7.941
7588.000 7.941
7589.000 7.941
7590.000 7.941
7591.000 7.941
7592.000 7.941
7593.000 7.941
7594.000 7.941
7595.000 7.941
7596.000 7.941
7597.000 7.941
7598.000 7.941
7599.000 7.941
7600.000 7.941
7601.000 7.941
7602.000 7.941
7603.000 7.942
7604.000 7.942
7605.000 7.942
7606.000 7.942
7607.000 7.942
7608.000 7.942
7609.000 7.942
7610.000 7.942
7611.000 7.942
7612.000 7.942
7613.000 7.942
7614.000 7.942
7615.000 7.942
7616.000 7.942
7617.000 7.942
7618.000 7.942
7619.000 7.942
7620.000 7.942
7621.000 7.942
7622.000 7.942
7623.000 7.942
7624.000 7.942
7625.000 7.942
7626.000 7.942
7627.000 7.942
7628.000 7.942
7629.000 7.942
7630.000 7.943
7631.000 7.943
7632.000 7.943
7633.000 7.943
7634.000 7.943
7635.000 7.943
7636.000 7.943
7637.000 7.943
7638.000 7.943
7639.000 7.943
7640.000 7.943
7641.000 7.943
7642.000 7.943
7643.000 7.943
7644.000 7.943
7645.000 7.943
7646.000 7.943
7647.000 7.943
7648.000 7.943
7649.000 7.943
7650.000 7.943
7651.000 7.943
7652.000 7.943
7653.000 7.943
7654.000 7.943
7655.000 7.943
7656.000 7.943
7657.000 7.944
7658.000 7.944
7659.000 7.944
7660.000 7.944
7661.000 7.944
7662.000 7.944
7663.000 7.944
7664.000 7.944
7665.000 7.944
7666.000 7.944
7667.000 7.944
7668.000 7.944
7669.000 7.944
7670.000 7.944
7671.000 7.944
7672.000 7.944
7673.000 7.944
7674.000 7.944
7675.000 7.944
7676.000 7.944
7677.000 7.944
7678.000 7.944
7679.000 7.944
7680.000 7.935
7681.000 7.935
7682.000 7.935
7683.000 7.935
7684.000 7.935
7685.000 7.935
7686.000 7.935
7687.000 7.935
7688.000 7.935
7689.000 7.935
7690.000 7.935
7691.000 7.935
7692.000 7.935
7693.000 7.935
7694.000 7.936
7695.000 7.936
7696.000 7.936
7697.000 7.936
7698.000 7.936
7699.000 7.936
7700.000 7.936
7701.000 7.936
7702.000 7.936
7703.000 7.936
7704.000 7.936
7705.000 7.936
7706.000 7.936
7707.000 7.936
7708.000 7.936
7709.000 7.936
7710.000 7.936
7711.000 7.936
7712.000 7.936
7713.000 7.936
7714.000 7.936
7715.000 7.936
7716.000 7.936
7717.000 7.936
7718.000 7.936
7719.000 7.936
7720.000 7.937
7721.000 7.937
7722.000 7.937
7723.000 7.937
7724.000 7.937
7725.000 7.937
7726.000 7.937
7727.000 7.937
7728.000 7.937
7729.000 7.937
7730.000 7.937
7731.000 7.937
7732.000 7.937
7733.000 7.937
7734.000 7.937
7735.000 7.937
7736.000 7.937
7737.000 7.937
7738.000 7.937
7739.000 7.937
7740.000 7.937
7741.000 7.937
7742.000 7.937
7743.000 7.937
7744.000 7.937
7745.000 7.938
7746.000 7.938
7747.000 7.938
7748.000 7.938
7749.000 7.938
7750.000 7.938
7751.000 7.938
7752.000 7.938
7753.000 7.938
7754.000 7.938
7755.000 7.938
7756.000 7.938
7757.000 7.938
7758.000 7.938
7759.000 7.938
7760.000 7.938
7761.000 7.938
7762.000 7.938
7763.000 7.938
7764.000 7.938
7765.000 7.938
7766.000 7.938
7767.000 7.938
7768.000 7.938
7769.000 7.938
7770.000 7.938
7771.000 7.939
7772.000 7.939
7773.000 7.939
7774.000 7.939
7775.000 7.939
7776.000 7.939
7777.000 7.939
7778.000 7.939
7779.000 7.939
7780.000 7.939
7781.000 7.939
7782.000 7.939
7783.000 7.939
7784.000 7.939
7785.000 7.939
7786.000 7.939
7787.000 7.939
7788.000 7.939
7789.000 7.939
7790.000 7.939
7791.000 7.939
7792.000 7.939
7793.000 7.939
7794.000 7.939
7795.000 7.939
7796.000 7.939
7797.000 7.939
7798.000 7.940
7799.000 7.940
7800.000 7.940
7801.000 7.940
7802.000 7.940
7803.000 7.940
7804.000 7.940
7805.000 7.940
7806.000 7.940
7807.000 7.940
7808.000 7.940
7809.000 7.940
7810.000 7.940
7811.000 7.940
7812.000 7.940
7813.000 7.940
7814.000 7.940
7815.000 7.940
7816.000 7.940
7817.000 7.940
7818.000 7.940
7819.000 7.940
7820.000 7.940
7821.000 7.940
7822.000 7.940
7823.000 7.940
7824.000 7.940
7825.000 7.941
7826.000 7.941
7827.000 7.941
7828.000 7.941
7829.000 7.941
7830.000 7.941
7831.000 7.941
7832.000 7.941
7833.000 7.941
7834.000 7.941
7835.000 7.941
7836.000 7.941
7837.000 7.941
7838.000 7.941
7839.000 7.941
7840.000 7.941
7841.000 7.941
7842.000 7.941
7843.000 7.941
7844.000 7.941
7845.000 7.941
7846.000 7.941
7847.000 7.941
7848.000 7.941
7849.000 7.941
7850.000 7.941
7851.000 7.941
7852.000 7.942
7853.000 7.942
7854.000 7.942
7855.000 7.942
7856.000 7.942
7857.000 7.942
7858.000 7.942
7859.000 7.942
7860.000 7.942
7861.000 7.942
7862.000 7.942
7863.000 7.942
7864.000 7.942
7865.000 7.942
7866.000 7.942
7867.000 7.942
7868.000 7.942
7869.000 7.942
7870.000 7.942
7871.000 7.942
7872.000 7.942
7873.000 7.942
7874.000 7.942
7875.000 7.942
7876.000 7.942
7877.000 7.942
7878.000 7.942
7879.000 7.942
7880.000 7.943
7881.000 7.943
7882.000 7.943
7883.000 7.943
7884.000 7.943
7885.000 7.943
7886.000 7.943
7887.000 7.943
7888.000 7.943
7889.000 7.943
7890.000 7.943
7891.000 7.943
7892.000 7.943
7893.000 7.943
7894.000 7.943
7895.000 7.943
7896.000 7.943
7897.000 7.943
7898.000 7.943
7899.000 7.943
7900.000 7.943
7901.000 7.943
7902.000 7.943
7903.000 7.943
7904.000 7.943
7905.000 7.943
7906.000 7.943
7907.000 7.943
7908.000 7.944
7909.000 7.944
7910.000 7.944
7911.000 7.944
7912.000 7.944
7913.000 7.944
7914.000 7.944
7915.000 7.944
7916.000 7.944
7917.000 7.944
7918.000 7.944
7919.000 7.944
7920.000 7.944
7921.000 7.944
7922.000 7.944
7923.000 7.944
7924.000 7.944
7925.000 7.944
7926.000 7.944
7927.000 7.944
7928.000 7.944
7929.000 7.944
7930.000 7.944
7931.000 7.944
7932.000 7.944
7933.000 7.944
7934.000 7.944
7935.000 7.944
7936.000 7.944
7937.000 7.945
7938.000 7.945
7939.000 7.945
7940.000 7.945
7941.000 7.945
7942.000 7.945
7943.000 7.945
7944.000 7.945
7945.000 7.945
7946.000 7.945
7947.000 7.945
7948.000 7.945
7949.000 7.945
7950.000 7.945
7951.000 7.945
7952.000 7.945
7953.000 7.945
7954.000 7.945
7955.000 7.945
7956.000 7.945
7957.000 7.945
7958.000 7.945
7959.000 7.945
7960.000 7.945
7961.000 7.945
7962.000 7.945
7963.000 7.945
7964.000 7.945
7965.000 7.945
7966.000 7.946
7967.000 7.946
7968.000 7.946
7969.000 7.946
7970.000 7.946
7971.000 7.946
7972.000 7.946
7973.000 7.946
7974.000 7.946
7975.000 7.946
7976.000 7.946
7977.000 7.946
7978.000 7.946
7979.000 7.946
7980.000 7.946
7981.000 7.946
7982.000 7.946
7983.000 7.946
7984.000 7.946
7985.000 7.946
7986.000 7.946
7987.000 7.946
7988.000 7.946
7989.000 7.946
7990.000 7.946
7991.000 7.946
7992.000 7.946
7993.000 7.946
7994.000 7.946
7995.000 7.946
7996.000 7.947
7997.000 7.947
7998.000 7.947
7999.000 7.947
8000.000 7.947
8001.000 7.947
8002.000 7.947
8003.000 7.947
8004.000 7.947
8005.000 7.947
8006.000 7.947
8007.000 7.947
8008.000 7.947
8009.000 7.947
8010.000 7.947
8011.000 7.947
8012.000 7.947
8013.000 7.947
8014.000 7.947
8015.000 7.947
8016.000 7.947
8017.000 7.947
8018.000 7.947
8019.000 7.947
8020.000 7.947
8021.000 7.947
8022.000 7.947
8023.000 7.947
8024.000 7.947
8025.000 7.947
8026.000 7.947
8027.000 7.948
8028.000 7.948
8029.000 7.948
8030.000 7.948
8031.000 7.948
8032.000 7.948
8033.000 7.948
8034.000 7.948
8035.000 7.948
8036.000 7.948
8037.000 7.948
8038.000 7.948
8039.000 7.948
8040.000 7.948
8041.000 7.948
8042.000 7.948
8043.000 7.948
8044.000 7.948
8045.000 7.948
8046.000 7.948
8047.000 7.948
8048.000 7.948
8049.000 7.948
8050.000 7.948
8051.000 7.948
8052.000 7.948
8053.000 7.948
8054.000 7.948
8055.000 7.948
8056.000 7.948
8057.000 7.948
8058.000 7.949
8059.000 7.949
8060.000 7.949
8061.000 7.949
8062.000 7.949
8063.000 7.949
8064.000 7.949
8065.000 7.949
8066.000 7.949
8067.000 7.949
8068.000 7.949
8069.000 7.949
8070.000 7.949
8071.000 7.949
8072.000 7.949
8073.000 7.949
8074.000 7.949
8075.000 7.949
8076.000 7.949
8077.000 7.949
8078.000 7.949
8079.000 7.949
8080.000 7.949
8081.000 7.949
8082.000 7.949
8083.000 7.949
8084.000 7.949
8085.000 7.949
8086.000 7.949
8087.000 7.949
8088.000 7.949
8089.000 7.950
8090.000 7.950
8091.000 7.950
8092.000 7.950
8093.000 7.950
8094.000 7.950
8095.000 7.950
8096.000 7.950
8097.000 7.950
8098.000 7.950
8099.000 7.950
8100.000 7.950
8101.000 7.950
8102.000 7.950
8103.000 7.950
8104.000 7.950
8105.000 7.950
8106.000 7.950
8107.000 7.950
8108.000 7.950
8109.000 7.950
8110.000 7.950
8111.000 7.950
8112.000 7.950
8113.000 7.950
8114.000 7.950
8115.000 7.950
8116.000 7.950
8117.000 7.950
8118.000 7.950
8119.000 7.950
8120.000 7.950
8121.000 7.950
8122.000 7.951
8123.000 7.951
8124.000 7.951
8125.000 7.951
8126.000 7.951
8127.000 7.951
8128.000 7.951
8129.000 7.951
8130.000 7.951
8131.000 7.951
8132.000 7.951
8133.000 7.951
8134.000 7.951
8135.000 7.951
8136.000 7.951
8137.000 7.951
8138.000 7.951
8139.000 7.951
8140.000 7.951
8141.000 7.951
8142.000 7.951
8143.000 7.951
8144.000 7.951
8145.000 7.951
8146.000 7.951
8147.000 7.951
8148.000 7.951
8149.000 7.951
8150.000 7.951
8151.000 7.951
8152.000 7.951
8153.000 7.951
8154.000 7.951
8155.000 7.952
8156.000 7.952
8157.000 7.952
8158.000 7.952
8159.000 7.952
8160.000 7.952
8161.000 7.952
8162.000 7.952
8163.000 7.952
8164.000 7.952
8165.000 7.952
8166.000 7.952
8167.000 7.952
8168.000 7.952
8169.000 7.952
8170.000 7.952
8171.000 7.952
8172.000 7.952
8173.000 7.952
8174.000 7.952
8175.000 7.952
8176.000 7.952
8177.000 7.952
8178.000 7.952
8179.000 7.952
8180.000 7.952
8181.000 7.952
8182.000 7.952
8183.000 7.952
8184.000 7.952
8185.000 7.952
8186.000 7.952
8187.000 7.952
8188.000 7.953
8189.000 7.953
8190.000 7.953
8191.000 7.953
8192.000 7.945
8193.000 7.945
8194.000 7.945
8195.000 7.945
8196.000 7.945
8197.000 7.945
8198.000 7.945
8199.000 7.945
8200.000 7.945
8201.000 7.945
8202.000 7.945
8203.000 7.945
8204.000 7.945
8205.000 7.945
8206.000 7.945
8207.000 7.945
8208.000 7.945
8209.000 7.945
8210.000 7.945
8211.000 7.945
8212.000 7.946
8213.000 7.946
8214.000 7.946
8215.000 7.946
8216.000 7.946
8217.000 7.946
8218.000 7.946
8219.000 7.946
8220.000 7.946
8221.000 7.946
8222.000 7.946
8223.000 7.946
8224.000 7.946
8225.000 7.946
8226.000 7.946
8227.000 7.946
8228.000 7.946
8229.000 7.946
8230.000 7.946
8231.000 7.946
8232.000 7.946
8233.000 7.946
8234.000 7.946
8235.000 7.946
8236.000 7.946
8237.000 7.946
8238.000 7.946
8239.000 7.946
8240.000 7.946
8241.000 7.946
8242.000 7.947
8243.000 7.947
8244.000 7.947
8245.000 7.947
8246.000 7.947
8247.000 7.947
8248.000 7.947
8249.000 7.947
8250.000 7.947
8251.000 7.947
8252.000 7.947
8253.000 7.947
8254.000 7.947
8255.000 7.947
8256.000 7.947
8257.000 7.947
8258.000 7.947
8259.000 7.947
8260.000 7.947
8261.000 7.947
8262.000 7.947
8263.000 7.947
8264.000 7.947
8265.000 7.947
8266.000 7.947
8267.000 7.947
8268.000 7.947
8269.000 7.947
8270.000 7.947
8271.000 7.947
8272.000 7.947
8273.000 7.947
8274.000 7.948
8275.000 7.948
8276.000 7.948
8277.000 7.948
8278.000 7.948
8279.000 7.948
8280.000 7.948
8281.000 7.948
8282.000 7.948
8283.000 7.948
8284.000 7.948
8285.000 7.948
8286.000 7.948
8287.000 7.948
8288.000 7.948
8289.000 7.948
8290.000 7.948
8291.000 7.948
8292.000 7.948
8293.000 7.948
8294.000 7.948
8295.000 7.948
8296.000 7.948
8297.000 7.948
8298.000 7.948
8299.000 7.948
8300.000 7.948
8301.000 7.948
8302.000 7.948
8303.000 7.948
8304.000 7.948
8305.000 7.948
8306.000 7.949
8307.000 7.949
8308.000 7.949
8309.000 7.949
8310.000 7.949
8311.000 7.949
8312.000 7.949
8313.000 7.949
8314.000 7.949
8315.000 7.949
8316.000 7.949
8317.000 7.949
8318.000 7.949
8319.000 7.949
8320.000 7.949
8321.000 7.949
8322.000 7.949
8323.000 7.949
8324.000 7.949
8325.000 7.949
8326.000 7.949
8327.000 7.949
8328.000 7.949
8329.000 7.949
8330.000 7.949
8331.000 7.949
8332.000 7.949
8333.000 7.949
8334.000 7.949
8335.000 7.949
8336.000 7.949
8337.000 7.949
8338.000 7.950
8339.000 7.950
8340.000 7.950
8341.000 7.950
8342.000 7.950
8343.000 7.950
8344.000 7.950
8345.000 7.950
8346.000 7.950
8347.000 7.950
8348.000 7.950
8349.000 7.950
8350.000 7.950
8351.000 7.950
8352.000 7.950
8353.000 7.950
8354.000 7.950
8355.000 7.950
8356.000 7.950
8357.000 7.950
8358.000 7.950
8359.000 7.950
8360.000 7.950
8361.000 7.950
8362.000 7.950
8363.000 7.950
8364.000 7.950
8365.000 7.950
8366.000 7.950
8367.000 7.950
8368.000 7.950
8369.000 7.950
8370.000 7.950
8371.000 7.950
8372.000 7.951
8373.000 7.951
8374.000 7.951
8375.000 7.951
8376.000 7.951
8377.000 7.951
8378.000 7.951
8379.000 7.951
8380.000 7.951
8381.000 7.951
8382.000 7.951
8383.000 7.951
8384.000 7.951
8385.000 7.951
8386.000 7.951
8387.000 7.951
8388.000 7.951
8389.000 7.951
8390.000 7.951
8391.000 7.951
8392.000 7.951
8393.000 7.951
8394.000 7.951
8395.000 7.951
8396.000 7.951
8397.000 7.951
8398.000 7.951
8399.000 7.951
8400.000 7.951
8401.000 7.951
8402.000 7.951
8403.000 7.951
8404.000 7.951
8405.000 7.951
8406.000 7.952
8407.000 7.952
8408.000 7.952
8409.000 7.952
8410.000 7.952
8411.000 7.952
8412.000 7.952
8413.000 7.952
8414.000 7.952
8415.000 7.952
8416.000 7.952
8417.000 7.952
8418.000 7.952
8419.000 7.952
8420.000 7.952
8421.000 7.952
8422.000 7.952
8423.000 7.952
8424.000 7.952
8425.000 7.952
8426.000 7.952
8427.000 7.952
8428.000 7.952
8429.000 7.952
8430.000 7.952
8431.000 7.952
8432.000 7.952
8433.000 7.952
8434.000 7.952
8435.000 7.952
8436.000 7.952
8437.000 7.952
8438.000 7.952
8439.000 7.952
8440.000 7.953
8441.000 7.953
8442.000 7.953
8443.000 7.953
8444.000 7.953
8445.000 7.953
8446.000 7.953
8447.000 7.953
8448.000 7.953
8449.000 7.953
8450.000 7.953
8451.000 7.953
8452.000 7.953
8453.000 7.953
8454.000 7.953
8455.000 7.953
8456.000 7.953
8457.000 7.953
8458.000 7.953
8459.000 7.953
8460.000 7.953
8461.000 7.953
8462.000 7.953
8463.000 7.953
8464.000 7.953
8465.000 7.953
8466.000 7.953
8467.000 7.953
8468.000 7.953
8469.000 7.953
8470.000 7.953
8471.000 7.953
8472.000 7.953
8473.000 7.953
8474.000 7.953
8475.000 7.954
8476.000 7.954
8477.000 7.954
8478.000 7.954
8479.000 7.954
8480.000 7.954
8481.000 7.954
8482.000 7.954
8483.000 7.954
8484.000 7.954
8485.000 7.954
8486.000 7.954
8487.000 7.954
8488.000 7.954
8489.000 7.954
8490.000 7.954
8491.000 7.954
8492.000 7.954
8493.000 7.954
8494.000 7.954
8495.000 7.954
8496.000 7.954
8497.000 7.954
8498.000 7.954
8499.000 7.954
8500.000 7.954
8501.000 7.954
8502.000 7.954
8503.000 7.954
8504.000 7.954
8505.000 7.954
8506.000 7.954
8507.000 7.954
8508.000 7.954
8509.000 7.954
8510.000 7.954
8511.000 7.954
8512.000 7.955
8513.000 7.955
8514.000 7.955
8515.000 7.955
8516.000 7.955
8517.000 7.955
8518.000 7.955
8519.000 7.955
8520.000 7.955
8521.000 7.955
8522.000 7.955
8523.000 7.955
8524.000 7.955
8525.000 7.955
8526.000 7.955
8527.000 7.955
8528.000 7.955
8529.000 7.955
8530.000 7.955
8531.000 7.955
8532.000 7.955
8533.000 7.955
8534.000 7.955
8535.000 7.955
8536.000 7.955
8537.000 7.955
8538.000 7.955
8539.000 7.955
8540.000 7.955
8541.000 7.955
8542.000 7.955
8543.000 7.955
8544.000 7.955
8545.000 7.955
8546.000 7.955
8547.000 7.955
8548.000 7.955
8549.000 7.956
8550.000 7.956
8551.000 7.956
8552.000 7.956
8553.000 7.956
8554.000 7.956
8555.000 7.956
8556.000 7.956
8557.000 7.956
8558.000 7.956
8559.000 7.956
8560.000 7.956
8561.000 7.956
8562.000 7.956
8563.000 7.956
8564.000 7.956
8565.000 7.956
8566.000 7.956
8567.000 7.956
8568.000 7.956
8569.000 7.956
8570.000 7.956
8571.000 7.956
8572.000 7.956
8573.000 7.956
8574.000 7.956
8575.000 7.956
8576.000 7.956
8577.000 7.956
8578.000 7.956
8579.000 7.956
8580.000 7.956
8581.000 7.956
8582.000 7.956
8583.000 7.956
8584.000 7.956
8585.000 7.956
8586.000 7.957
8587.000 7.957
8588.000 7.957
8589.000 7.957
8590.000 7.957
8591.000 7.957
8592.000 7.957
8593.000 7.957
8594.000 7.957
8595.000 7.957
8596.000 7.957
8597.000 7.957
8598.000 7.957
8599.000 7.957
8600.000 7.957
8601.000 7.957
8602.000 7.957
8603.000 7.957
8604.000 7.957
8605.000 7.957
8606.000 7.957
8607.000 7.957
8608.000 7.957
8609.000 7.957
8610.000 7.957
8611.000 7.957
8612.000 7.957
8613.000 7.957
8614.000 7.957
8615.000 7.957
8616.000 7.957
8617.000 7.957
8618.000 7.957
8619.000 7.957
8620.000 7.957
8621.000 7.957
8622.000 7.957
8623.000 7.957
8624.000 7.957
8625.000 7.958
8626.000 7.958
8627.000 7.958
8628.000 7.958
8629.000 7.958
8630.000 7.958
8631.000 7.958
8632.000 7.958
8633.000 7.958
8634.000 7.958
8635.000 7.958
8636.000 7.958
8637.000 7.958
8638.000 7.958
8639.000 7.958
8640.000 7.958
8641.000 7.958
8642.000 7.958
8643.000 7.958
8644.000 7.958
8645.000 7.958
8646.000 7.958
8647.000 7.958
8648.000 7.958
8649.000 7.958
8650.000 7.958
8651.000 7.958
8652.000 7.958
8653.000 7.958
8654.000 7.958
8655.000 7.958
8656.000 7.958
8657.000 7.958
8658.000 7.958
8659.000 7.958
8660.000 7.958
8661.000 7.958
8662.000 7.958
8663.000 7.958
8664.000 7.959
8665.000 7.959
8666.000 7.959
8667.000 7.959
8668.000 7.959
8669.000 7.959
8670.000 7.959
8671.000 7.959
8672.000 7.959
8673.000 7.959
8674.000 7.959
8675.000 7.959
8676.000 7.959
8677.000 7.959
8678.000 7.959
8679.000 7.959
8680.000 7.959
8681.000 7.959
8682.000 7.959
8683.000 7.959
8684.000 7.959
8685.000 7.959
8686.000 7.959
8687.000 7.959
8688.000 7.959
8689.000 7.959
8690.000 7.959
8691.000 7.959
8692.000 7.959
8693.000 7.959
8694.000 7.959
8695.000 7.959
8696.000 7.959
8697.000 7.959
8698.000 7.959
8699.000 7.959
8700.000 7.959
8701.000 7.959
8702.000 7.959
8703.000 7.959
8704.000 7.953
8705.000 7.953
8706.000 7.953
8707.000 7.953
8708.000 7.953
8709.000 7.953
8710.000 7.953
8711.000 7.953
8712.000 7.953
8713.000 7.953
8714.000 7.953
8715.000 7.953
8716.000 7.953
8717.000 7.953
8718.000 7.953
8719.000 7.953
8720.000 7.953
8721.000 7.954
8722.000 7.954
8723.000 7.954
8724.000 7.954
8725.000 7.954
8726.000 7.954
8727.000 7.954
8728.000 7.954
8729.000 7.954
8730.000 7.954
8731.000 7.954
8732.000 7.954
8733.000 7.954
8734.000 7.954
8735.000 7.954
8736.000 7.954
8737.000 7.954
8738.000 7.954
8739.000 7.954
8740.000 7.954
8741.000 7.954
8742.000 7.954
8743.000 7.954
8744.000 7.954
8745.000 7.954
8746.000 7.954
8747.000 7.954
8748.000 7.954
8749.000 7.954
8750.000 7.954
8751.000 7.954
8752.000 7.954
8753.000 7.954
8754.000 7.954
8755.000 7.954
8756.000 7.954
8757.000 7.954
8758.000 7.955
8759.000 7.955
8760.000 7.955
8761.000 7.955
8762.000 7.955
8763.000 7.955
8764.000 7.955
8765.000 7.955
8766.000 7.955
8767.000 7.955
8768.000 7.955
8769.000 7.955
8770.000 7.955
8771.000 7.955
8772.000 7.955
8773.000 7.955
8774.000 7.955
8775.000 7.955
8776.000 7.955
8777.000 7.955
8778.000 7.955
8779.000 7.955
8780.000 7.955
8781.000 7.955
8782.000 7.955
8783.000 7.955
8784.000 7.955
8785.000 7.955
8786.000 7.955
8787.000 7.955
8788.000 7.955
8789.000 7.955
8790.000 7.955
8791.000 7.955
8792.000 7.955
8793.000 7.955
8794.000 7.955
8795.000 7.955
8796.000 7.956
8797.000 7.956
8798.000 7.956
8799.000 7.956
8800.000 7.956
8801.000 7.956
8802.000 7.956
8803.000 7.956
8804.000 7.956
8805.000 7.956
8806.000 7.956
8807.000 7.956
8808.000 7.956
8809.000 7.956
8810.000 7.956
8811.000 7.956
8812.000 7.956
8813.000 7.956
8814.000 7.956
8815.000 7.956
8816.000 7.956
8817.000 7.956
8818.000 7.956
8819.000 7.956
8820.000 7.956
8821.000 7.956
8822.000 7.956
8823.000 7.956
8824.000 7.956
8825.000 7.956
8826.000 7.956
8827.000 7.956
8828.000 7.956
8829.000 7.956
8830.000 7.956
8831.000 7.956
8832.000 7.956
8833.000 7.956
8834.000 7.956
8835.000 7.957
8836.000 7.957
8837.000 7.957
8838.000 7.957
8839.000 7.957
8840.000 7.957
8841.000 7.957
8842.000 7.957
8843.000 7.957
8844.000 7.957
8845.000 7.957
8846.000 7.957
8847.000 7.957
8848.000 7.957
8849.000 7.957
8850.000 7.957
8851.000 7.957
8852.000 7.957
8853.000 7.957
8854.000 7.957
8855.000 7.957
8856.000 7.957
8857.000 7.957
8858.000 7.957
8859.000 7.957
8860.000 7.957
8861.000 7.957
8862.000 7.957
8863.000 7.957
8864.000 7.957
8865.000 7.957
8866.000 7.957
8867.000 7.957
8868.000 7.957
8869.000 7.957
8870.000 7.957
8871.000 7.957
8872.000 7.957
8873.000 7.957
8874.000 7.957
8875.000 7.958
8876.000 7.958
8877.000 7.958
8878.000 7.958
8879.000 7.958
8880.000 7.958
8881.000 7.958
8882.000 7.958
8883.000 7.958
8884.000 7.958
8885.000 7.958
8886.000 7.958
8887.000 7.958
8888.000 7.958
8889.000 7.958
8890.000 7.958
8891.000 7.958
8892.000 7.958
8893.000 7.958
8894.000 7.958
8895.000 7.958
8896.000 7.958
8897.000 7.958
8898.000 7.958
8899.000 7.958
8900.000 7.958
8901.000 7.958
8902.000 7.958
8903.000 7.958
8904.000 7.958
8905.000 7.958
8906.000 7.958
8907.000 7.958
8908.000 7.958
8909.000 7.958
8910.000 7.958
8911.000 7.958
8912.000 7.958
8913.000 7.958
8914.000 7.958
8915.000 7.958
8916.000 7.959
8917.000 7.959
8918.000 7.959
8919.000 7.959
8920.000 7.959
8921.000 7.959
8922.000 7.959
8923.000 7.959
8924.000 7.959
8925.000 7.959
8926.000 7.959
8927.000 7.959
8928.000 7.959
8929.000 7.959
8930.000 7.959
8931.000 7.959
8932.000 7.959
8933.000 7.959
8934.000 7.959
8935.000 7.959
8936.000 7.959
8937.000 7.959
8938.000 7.959
8939.000 7.959
8940.000 7.959
8941.000 7.959
8942.000 7.959
8943.000 7.959
8944.000 7.959
8945.000 7.959
8946.000 7.959
8947.000 7.959
8948.000 7.959
8949.000 7.959
8950.000 7.959
8951.000 7.959
8952.000 7.959
8953.000 7.959
8954.000 7.959
8955.000 7.959
8956.000 7.959
8957.000 7.960
8958.000 7.960
8959.000 7.960
8960.000 7.960
8961.000 7.960
8962.000 7.960
8963.000 7.960
8964.000 7.960
8965.000 7.960
8966.000 7.960
8967.000 7.960
8968.000 7.960
8969.000 7.960
8970.000 7.960
8971.000 7.960
8972.000 7.960
8973.000 7.960
8974.000 7.960
8975.000 7.960
8976.000 7.960
8977.000 7.960
8978.000 7.960
8979.000 7.960
8980.000 7.960
8981.000 7.960
8982.000 7.960
8983.000 7.960
8984.000 7.960
8985.000 7.960
8986.000 7.960
8987.000 7.960
8988.000 7.960
8989.000 7.960
8990.000 7.960
8991.000 7.960
8992.000 7.960
8993.000 7.960
8994.000 7.960
8995.000 7.960
8996.000 7.960
8997.000 7.960
8998.000 7.960
8999.000 7.960
9000.000 7.961
9001.000 7.961
9002.000 7.961
9003.000 7.961
9004.000 7.961
9005.000 7.961
9006.000 7.961
9007.000 7.961
9008.000 7.961
9009.000 7.961
9010.000 7.961
9011.000 7.961
9012.000 7.961
9013.000 7.961
9014.000 7.961
9015.000 7.961
9016.000 7.961
9017.000 7.961
9018.000 7.961
9019.000 7.961
9020.000 7.961
9021.000 7.961
9022.000 7.961
9023.000 7.961
9024.000 7.961
9025.000 7.961
9026.000 7.961
9027.000 7.961
9028.000 7.961
9029.000 7.961
9030.000 7.961
9031.000 7.961
9032.000 7.961
9033.000 7.961
9034.000 7.961
9035.000 7.961
9036.000 7.961
9037.000 7.961
9038.000 7.961
9039.000 7.961
9040.000 7.961
9041.000 7.961
9042.000 7.961
9043.000 7.961
9044.000 7.962
9045.000 7.962
9046.000 7.962
9047.000 7.962
9048.000 7.962
9049.000 7.962
9050.000 7.962
9051.000 7.962
9052.000 7.962
9053.000 7.962
9054.000 7.962
9055.000 7.962
9056.000 7.962
9057.000 7.962
9058.000 7.962
9059.000 7.962
9060.000 7.962
9061.000 7.962
9062.000 7.962
9063.000 7.962
9064.000 7.962
9065.000 7.962
9066.000 7.962
9067.000 7.962
9068.000 7.962
9069.000 7.962
9070.000 7.962
9071.000 7.962
9072.000 7.962
9073.000 7.962
9074.000 7.962
9075.000 7.962
9076.000 7.962
9077.000 7.962
9078.000 7.962
9079.000 7.962
9080.000 7.962
9081.000 7.962
9082.000 7.962
9083.000 7.962
9084.000 7.962
9085.000 7.962
9086.000 7.962
9087.000 7.962
9088.000 7.962
9089.000 7.963
9090.000 7.963
9091.000 7.963
9092.000 7.963
9093.000 7.963
9094.000 7.963
9095.000 7.963
9096.000 7.963
9097.000 7.963
9098.000 7.963
9099.000 7.963
9100.000 7.963
9101.000 7.963
9102.000 7.963
9103.000 7.963
9104.000 7.963
9105.000 7.963
9106.000 7.963
9107.000 7.963
9108.000 7.963
9109.000 7.963
9110.000 7.963
9111.000 7.963
9112.000 7.963
9113.000 7.963
9114.000 7.963
9115.000 7.963
9116.000 7.963
9117.000 7.963
9118.000 7.963
9119.000 7.963
9120.000 7.963
9121.000 7.963
9122.000 7.963
9123.000 7.963
9124.000 7.963
9125.000 7.963
9126.000 7.963
9127.000 7.963
9128.000 7.963
9129.000 7.963
9130.000 7.963
9131.000 7.963
9132.000 7.963
9133.000 7.963
9134.000 7.963
9135.000 7.964
9136.000 7.964
9137.000 7.964
9138.000 7.964
9139.000 7.964
9140.000 7.964
9141.000 7.964
9142.000 7.964
9143.000 7.964
9144.000 7.964
9145.000 7.964
9146.000 7.964
9147.000 7.964
9148.000 7.964
9149.000 7.964
9150.000 7.964
9151.000 7.964
9152.000 7.964
9153.000 7.964
9154.000 7.964
9155.000 7.964
9156.000 7.964
9157.000 7.964
9158.000 7.964
9159.000 7.964
9160.000 7.964
9161.000 7.964
9162.000 7.964
9163.000 7.964
9164.000 7.964
9165.000 7.964
9166.000 7.964
9167.000 7.964
9168.000 7.964
9169.000 7.964
9170.000 7.964
9171.000 7.964
9172.000 7.964
9173.000 7.964
9174.000 7.964
9175.000 7.964
9176.000 7.964
9177.000 7.964
9178.000 7.964
9179.000 7.964
9180.000 7.964
9181.000 7.964
9182.000 7.965
9183.000 7.965
9184.000 7.965
9185.000 7.965
9186.000 7.965
9187.000 7.965
9188.000 7.965
9189.000 7.965
9190.000 7.965
9191.000 7.965
9192.000 7.965
9193.000 7.965
9194.000 7.965
9195.000 7.965
9196.000 7.965
9197.000 7.965
9198.000 7.965
9199.000 7.965
9200.000 7.965
9201.000 7.965
9202.000 7.965
9203.000 7.965
9204.000 7.965
9205.000 7.965
9206.000 7.965
9207.000 7.965
9208.000 7.965
9209.000 7.965
9210.000 7.965
9211.000 7.965
9212.000 7.965
9213.000 7.965
9214.000 7.965
9215.000 7.965
9216.000 7.960
9217.000 7.960
9218.000 7.960
9219.000 7.960
9220.000 7.960
9221.000 7.960
9222.000 7.960
9223.000 7.960
9224.000 7.960
9225.000 7.960
9226.000 7.960
9227.000 7.960
9228.000 7.960
9229.000 7.960
9230.000 7.960
9231.000 7.960
9232.000 7.960
9233.000 7.960
9234.000 7.960
9235.000 7.960
9236.000 7.960
9237.000 7.960
9238.000 7.960
9239.000 7.960
9240.000 7.960
9241.000 7.960
9242.000 7.960
9243.000 7.960
9244.000 7.960
9245.000 7.960
9246.000 7.960
9247.000 7.961
9248.000 7.961
9249.000 7.961
9250.000 7.961
9251.000 7.961
9252.000 7.961
9253.000 7.961
9254.000 7.961
9255.000 7.961
9256.000 7.961
9257.000 7.961
9258.000 7.961
9259.000 7.961
9260.000 7.961
9261.000 7.961
9262.000 7.961
9263.000 7.961
9264.000 7.961
9265.000 7.961
9266.000 7.961
9267.000 7.961
9268.000 7.961
9269.000 7.961
9270.000 7.961
9271.000 7.961
9272.000 7.961
9273.000 7.961
9274.000 7.961
9275.000 7.961
9276.000 7.961
9277.000 7.961
9278.000 7.961
9279.000 7.961
9280.000 7.961
9281.000 7.961
9282.000 7.961
9283.000 7.961
9284.000 7.961
9285.000 7.961
9286.000 7.961
9287.000 7.961
9288.000 7.961
9289.000 7.961
9290.000 7.961
9291.000 7.961
9292.000 7.962
9293.000 7.962
9294.000 7.962
9295.000 7.962
9296.000 7.962
9297.000 7.962
9298.000 7.962
9299.000 7.962
9300.000 7.962
9301.000 7.962
9302.000 7.962
9303.000 7.962
9304.000 7.962
9305.000 7.962
9306.000 7.962
9307.000 7.962
9308.000 7.962
9309.000 7.962
9310.000 7.962
9311.000 7.962
9312.000 7.962
9313.000 7.962
9314.000 7.962
9315.000 7.962
9316.000 7.962
9317.000 7.962
9318.000 7.962
9319.000 7.962
9320.000 7.962
9321.000 7.962
9322.000 7.962
9323.000 7.962
9324.000 7.962
9325.000 7.962
9326.000 7.962
9327.000 7.962
9328.000 7.962
9329.000 7.962
9330.000 7.962
9331.000 7.962
9332.000 7.962
9333.000 7.962
9334.000 7.962
9335.000 7.962
9336.000 7.962
9337.000 7.962
9338.000 7.963
9339.000 7.963
9340.000 7.963
9341.000 7.963
9342.000 7.963
9343.000 7.963
9344.000 7.963
9345.000 7.963
9346.000 7.963
9347.000 7.963
9348.000 7.963
9349.000 7.963
9350.000 7.963
9351.000 7.963
9352.000 7.963
9353.000 7.963
9354.000 7.963
9355.000 7.963
9356.000 7.963
9357.000 7.963
9358.000 7.963
9359.000 7.963
9360.000 7.963
9361.000 7.963
9362.000 7.963
9363.000 7.963
9364.000 7.963
9365.000 7.963
9366.000 7.963
9367.000 7.963
9368.000 7.963
9369.000 7.963
9370.000 7.963
9371.000 7.963
9372.000 7.963
9373.000 7.963
9374.000 7.963
9375.000 7.963
9376.000 7.963
9377.000 7.963
9378.000 7.963
9379.000 7.963
9380.000 7.963
9381.000 7.963
9382.000 7.963
9383.000 7.963
9384.000 7.963
9385.000 7.964
9386.000 7.964
9387.000 7.964
9388.000 7.964
9389.000 7.964
9390.000 7.964
9391.000 7.964
9392.000 7.964
9393.000 7.964
9394.000 7.964
9395.000 7.964
9396.000 7.964
9397.000 7.964
9398.000 7.964
9399.000 7.964
9400.000 7.964
9401.000 7.964
9402.000 7.964
9403.000 7.964
9404.000 7.964
9405.000 7.964
9406.000 7.964
9407.000 7.964
9408.000 7.964
9409.000 7.964
9410.000 7.964
9411.000 7.964
9412.000 7.964
9413.000 7.964
9414.000 7.964
9415.000 7.964
9416.000 7.964
9417.000 7.964
9418.000 7.964
9419.000 7.964
9420.000 7.964
9421.000 7.964
9422.000 7.964
9423.000 7.964
9424.000 7.964
9425.000 7.964
9426.000 7.964
9427.000 7.964
9428.000 7.964
9429.000 7.964
9430.000 7.964
9431.000 7.964
9432.000 7.964
9433.000 7.964
9434.000 7.965
9435.000 7.965
9436.000 7.965
9437.000 7.965
9438.000 7.965
9439.000 7.965
9440.000 7.965
9441.000 7.965
9442.000 7.965
9443.000 7.965
9444.000 7.965
9445.000 7.965
9446.000 7.965
9447.000 7.965
9448.000 7.965
9449.000 7.965
9450.000 7.965
9451.000 7.965
9452.000 7.965
9453.000 7.965
9454.000 7.965
9455.000 7.965
9456.000 7.965
9457.000 7.965
9458.000 7.965
9459.000 7.965
9460.000 7.965
9461.000 7.965
9462.000 7.965
9463.000 7.965
9464.000 7.965
9465.000 7.965
9466.000 7.965
9467.000 7.965
9468.000 7.965
9469.000 7.965
9470.000 7.965
9471.000 7.965
9472.000 7.965
9473.000 7.965
9474.000 7.965
9475.000 7.965
9476.000 7.965
9477.000 7.965
9478.000 7.965
9479.000 7.965
9480.000 7.965
9481.000 7.965
9482.000 7.965
9483.000 7.965
9484.000 7.966
9485.000 7.966
9486.000 7.966
9487.000 7.966
9488.000 7.966
9489.000 7.966
9490.000 7.966
9491.000 7.966
9492.000 7.966
9493.000 7.966
9494.000 7.966
9495.000 7.966
9496.000 7.966
9497.000 7.966
9498.000 7.966
9499.000 7.966
9500.000 7.966
9501.000 7.966
9502.000 7.966
9503.000 7.966
9504.000 7.966
9505.000 7.966
9506.000 7.966
9507.000 7.966
9508.000 7.966
9509.000 7.966
9510.000 7.966
9511.000 7.966
9512.000 7.966
9513.000 7.966
9514.000 7.966
9515.000 7.966
9516.000 7.966
9517.000 7.966
9518.000 7.966
9519.000 7.966
9520.000 7.966
9521.000 7.966
9522.000 7.966
9523.000 7.966
9524.000 7.966
9525.000 7.966
9526.000 7.966
9527.000 7.966
9528.000 7.966
9529.000 7.966
9530.000 7.966
9531.000 7.966
9532.000 7.966
9533.000 7.966
9534.000 7.966
9535.000 7.966
9536.000 7.967
9537.000 7.967
9538.000 7.967
9539.000 7.967
9540.000 7.967
9541.000 7.967
9542.000 7.967
9543.000 7.967
9544.000 7.967
9545.000 7.967
9546.000 7.967
9547.000 7.967
9548.000 7.967
9549.000 7.967
9550.000 7.967
9551.000 7.967
9552.000 7.967
9553.000 7.967
9554.000 7.967
9555.000 7.967
9556.000 7.967
9557.000 7.967
9558.000 7.967
9559.000 7.967
9560.000 7.967
9561.000 7.967
9562.000 7.967
9563.000 7.967
9564.000 7.967
9565.000 7.967
9566.000 7.967
9567.000 7.967
9568.000 7.967
9569.000 7.967
9570.000 7.967
9571.000 7.967
9572.000 7.967
9573.000 7.967
9574.000 7.967
9575.000 7.967
9576.000 7.967
9577.000 7.967
9578.000 7.967
9579.000 7.967
9580.000 7.967
9581.000 7.967
9582.000 7.967
9583.000 7.967
9584.000 7.967
9585.000 7.967
9586.000 7.967
9587.000 7.967
9588.000 7.967
9589.000 7.968
9590.000 7.968
9591.000 7.968
9592.000 7.968
9593.000 7.968
9594.000 7.968
9595.000 7.968
9596.000 7.968
9597.000 7.968
9598.000 7.968
9599.000 7.968
9600.000 7.968
9601.000 7.968
9602.000 7.968
9603.000 7.968
9604.000 7.968
9605.000 7.968
9606.000 7.968
9607.000 7.968
9608.000 7.968
9609.000 7.968
9610.000 7.968
9611.000 7.968
9612.000 7.968
9613.000 7.968
9614.000 7.968
9615.000 7.968
9616.000 7.968
9617.000 7.968
9618.000 7.968
9619.000 7.968
9620.000 7.968
9621.000 7.968
9622.000 7.968
9623.000 7.968
9624.000 7.968
9625.000 7.968
9626.000 7.968
9627.000 7.968
9628.000 7.968
9629.000 7.968
9630.000 7.968
9631.000 7.968
9632.000 7.968
9633.000 7.968
9634.000 7.968
9635.000 7.968
9636.000 7.968
9637.000 7.968
9638.000 7.968
9639.000 7.968
9640.000 7.968
9641.000 7.968
9642.000 7.968
9643.000 7.969
9644.000 7.969
9645.000 7.969
9646.000 7.969
9647.000 7.969
9648.000 7.969
9649.000 7.969
9650.000 7.969
9651.000 7.969
9652.000 7.969
9653.000 7.969
9654.000 7.969
9655.000 7.969
9656.000 7.969
9657.000 7.969
9658.000 7.969
9659.000 7.969
9660.000 7.969
9661.000 7.969
9662.000 7.969
9663.000 7.969
9664.000 7.969
9665.000 7.969
9666.000 7.969
9667.000 7.969
9668.000 7.969
9669.000 7.969
9670.000 7.969
9671.000 7.969
9672.000 7.969
9673.000 7.969
9674.000 7.969
9675.000 7.969
9676.000 7.969
9677.000 7.969
9678.000 7.969
9679.000 7.969
9680.000 7.969
9681.000 7.969
9682.000 7.969
9683.000 7.969
9684.000 7.969
9685.000 7.969
9686.000 7.969
9687.000 7.969
9688.000 7.969
9689.000 7.969
9690.000 7.969
9691.000 7.969
9692.000 7.969
9693.000 7.969
9694.000 7.969
9695.000 7.969
9696.000 7.969
9697.000 7.969
9698.000 7.969
9699.000 7.969
9700.000 7.970
9701.000 7.970
9702.000 7.970
9703.000 7.970
9704.000 7.970
9705.000 7.970
9706.000 7.970
9707.000 7.970
9708.000 7.970
9709.000 7.970
9710.000 7.970
9711.000 7.970
9712.000 7.970
9713.000 7.970
9714.000 7.970
9715.000 7.970
9716.000 7.970
9717.000 7.970
9718.000 7.970
9719.000 7.970
9720.000 7.970
9721.000 7.970
9722.000 7.970
9723.000 7.970
9724.000 7.970
9725.000 7.970
9726.000 7.970
9727.000 7.970
9728.000 7.965
9729.000 7.965
9730.000 7.966
9731.000 7.966
9732.000 7.966
9733.000 7.966
9734.000 7.966
9735.000 7.966
9736.000 7.966
9737.000 7.966
9738.000 7.966
9739.000 7.966
9740.000 7.966
9741.000 7.966
9742.000 7.966
9743.000 7.966
9744.000 7.966
9745.000 7.966
9746.000 7.966
9747.000 7.966
9748.000 7.966
9749.000 7.966
9750.000 7.966
9751.000 7.966
9752.000 7.966
9753.000 7.966
9754.000 7.966
9755.000 7.966
9756.000 7.966
9757.000 7.966
9758.000 7.966
9759.000 7.966
9760.000 7.966
9761.000 7.966
9762.000 7.966
9763.000 7.966
9764.000 7.966
9765.000 7.966
9766.000 7.966
9767.000 7.966
9768.000 7.966
9769.000 7.966
9770.000 7.966
9771.000 7.966
9772.000 7.966
9773.000 7.966
9774.000 7.966
9775.000 7.966
9776.000 7.966
9777.000 7.966
9778.000 7.966
9779.000 7.966
9780.000 7.966
9781.000 7.966
9782.000 7.966
9783.000 7.967
9784.000 7.967
9785.000 7.967
9786.000 7.967
9787.000 7.967
9788.000 7.967
9789.000 7.967
9790.000 7.967
9791.000 7.967
9792.000 7.967
9793.000 7.967
9794.000 7.967
9795.000 7.967
9796.000 7.967
9797.000 7.967
9798.000 7.967
9799.000 7.967
9800.000 7.967
9801.000 7.967
9802.000 7.967
9803.000 7.967
9804.000 7.967
9805.000 7.967
9806.000 7.967
9807.000 7.967
9808.000 7.967
9809.000 7.967
9810.000 7.967
9811.000 7.967
9812.000 7.967
9813.000 7.967
9814.000 7.967
9815.000 7.967
9816.000 7.967
9817.000 7.967
9818.000 7.967
9819.000 7.967
9820.000 7.967
9821.000 7.967
9822.000 7.967
9823.000 7.967
9824.000 7.967
9825.000 7.967
9826.000 7.967
9827.000 7.967
9828.000 7.967
9829.000 7.967
9830.000 7.967
9831.000 7.967
9832.000 7.967
9833.000 7.967
9834.000 7.967
9835.000 7.967
9836.000 7.967
9837.000 7.967
9838.000 7.968
9839.000 7.968
9840.000 7.968
9841.000 7.968
9842.000 7.968
9843.000 7.968
9844.000 7.968
9845.000 7.968
9846.000 7.968
9847.000 7.968
9848.000 7.968
9849.000 7.968
9850.000 7.968
9851.000 7.968
9852.000 7.968
9853.000 7.968
9854.000 7.968
9855.000 7.968
9856.000 7.968
9857.000 7.968
9858.000 7.968
9859.000 7.968
9860.000 7.968
9861.000 7.968
9862.000 7.968
9863.000 7.968
9864.000 7.968
9865.000 7.968
9866.000 7.968
9867.000 7.968
9868.000 7.968
9869.000 7.968
9870.000 7.968
9871.000 7.968
9872.000 7.968
9873.000 7.968
9874.000 7.968
9875.000 7.968
9876.000 7.968
9877.000 7.968
9878.000 7.968
9879.000 7.968
9880.000 7.968
9881.000 7.968
9882.000 7.968
9883.000 7.968
9884.000 7.968
9885.000 7.968
9886.000 7.968
9887.000 7.968
9888.000 7.968
9889.000 7.968
9890.000 7.968
9891.000 7.968
9892.000 7.968
9893.000 7.968
9894.000 7.969
9895.000 7.969
9896.000 7.969
9897.000 7.969
9898.000 7.969
9899.000 7.969
9900.000 7.969
9901.000 7.969
9902.000 7.969
9903.000 7.969
9904.000 7.969
9905.000 7.969
9906.000 7.969
9907.000 7.969
9908.000 7.969
9909.000 7.969
9910.000 7.969
9911.000 7.969
9912.000 7.969
9913.000 7.969
9914.000 7.969
9915.000 7.969
9916.000 7.969
9917.000 7.969
9918.000 7.969
9919.000 7.969
9920.000 7.969
9921.000 7.969
9922.000 7.969
9923.000 7.969
9924.000 7.969
9925.000 7.969
9926.000 7.969
9927.000 7.969
9928.000 7.969
9929.000 7.969
9930.000 7.969
9931.000 7.969
9932.000 7.969
9933.000 7.969
9934.000 7.969
9935.000 7.969
9936.000 7.969
9937.000 7.969
9938.000 7.969
9939.000 7.969
9940.000 7.969
9941.000 7.969
9942.000 7.969
9943.000 7.969
9944.000 7.969
9945.000 7.969
9946.000 7.969
9947.000 7.969
9948.000 7.969
9949.000 7.969
9950.000 7.969
9951.000 7.969
9952.000 7.970
9953.000 7.970
9954.000 7.970
9955.000 7.970
9956.000 7.970
9957.000 7.970
9958.000 7.970
9959.000 7.970
9960.000 7.970
9961.000 7.970
9962.000 7.970
9963.000 7.970
9964.000 7.970
9965.000 7.970
9966.000 7.970
9967.000 7.970
9968.000 7.970
9969.000 7.970
9970.000 7.970
9971.000 7.970
9972.000 7.970
9973.000 7.970
9974.000 7.970
9975.000 7.970
9976.000 7.970
9977.000 7.970
9978.000 7.970
9979.000 7.970
9980.000 7.970
9981.000 7.970
9982.000 7.970
9983.000 7.970
9984.000 7.970
9985.000 7.970
9986.000 7.970
9987.000 7.970
9988.000 7.970
9989.000 7.970
9990.000 7.970
9991.000 7.970
9992.000 7.970
9993.000 7.970
9994.000 7.970
9995.000 7.970
9996.000 7.970
9997.000 7.970
9998.000 7.970
9999.000 7.970


==> fig/data/simple_double_descent.txt <==
iter risk
0.000 10.250
1.000 9.912
2.000 9.610
3.000 9.341
4.000 9.103
5.000 8.892
6.000 8.706
7.000 8.542
8.000 8.398
9.000 8.273
10.000 8.165
11.000 8.071
12.000 7.991
13.000 7.923
14.000 7.865
15.000 7.817
16.000 7.778
17.000 7.747
18.000 7.723
19.000 7.704
20.000 7.691
21.000 7.683
22.000 7.678
23.000 7.678
24.000 7.680
25.000 7.685
26.000 7.693
27.000 7.702
28.000 7.713
29.000 7.726
30.000 7.739
31.000 7.754
32.000 7.769
33.000 7.784
34.000 7.800
35.000 7.816
36.000 7.832
37.000 7.848
38.000 7.864
39.000 7.879
40.000 7.895
41.000 7.909
42.000 7.924
43.000 7.937
44.000 7.951
45.000 7.963
46.000 7.975
47.000 7.987
48.000 7.998
49.000 8.008
50.000 8.017
51.000 8.026
52.000 8.034
53.000 8.042
54.000 8.048
55.000 8.054
56.000 8.060
57.000 8.065
58.000 8.069
59.000 8.072
60.000 8.075
61.000 8.077
62.000 8.079
63.000 8.080
64.000 8.081
65.000 8.081
66.000 8.080
67.000 8.079
68.000 8.077
69.000 8.075
70.000 8.073
71.000 8.070
72.000 8.066
73.000 8.063
74.000 8.058
75.000 8.054
76.000 8.049
77.000 8.043
78.000 8.038
79.000 8.032
80.000 8.025
81.000 8.019
82.000 8.012
83.000 8.005
84.000 7.997
85.000 7.990
86.000 7.982
87.000 7.974
88.000 7.965
89.000 7.957
90.000 7.948
91.000 7.939
92.000 7.930
93.000 7.921
94.000 7.911
95.000 7.902
96.000 7.892
97.000 7.882
98.000 7.872
99.000 7.862
100.000 7.852
101.000 7.842
102.000 7.831
103.000 7.821
104.000 7.810
105.000 7.800
106.000 7.789
107.000 7.779
108.000 7.768
109.000 7.757
110.000 7.746
111.000 7.736
112.000 7.725
113.000 7.714
114.000 7.703
115.000 7.692
116.000 7.681
117.000 7.670
118.000 7.659
119.000 7.648
120.000 7.638
121.000 7.627
122.000 7.616
123.000 7.605
124.000 7.594
125.000 7.583
126.000 7.572
127.000 7.562
128.000 7.551
129.000 7.540
130.000 7.529
131.000 7.519
132.000 7.508
133.000 7.497
134.000 7.487
135.000 7.476
136.000 7.466
137.000 7.455
138.000 7.445
139.000 7.435
140.000 7.424
141.000 7.414
142.000 7.404
143.000 7.394
144.000 7.383
145.000 7.373
146.000 7.363
147.000 7.353
148.000 7.344
149.000 7.334
150.000 7.324
151.000 7.314
152.000 7.305
153.000 7.295
154.000 7.285
155.000 7.276
156.000 7.267
157.000 7.257
158.000 7.248
159.000 7.239
160.000 7.229
161.000 7.220
162.000 7.211
163.000 7.202
164.000 7.193
165.000 7.185
166.000 7.176
167.000 7.167
168.000 7.158
169.000 7.150
170.000 7.141
171.000 7.133
172.000 7.124
173.000 7.116
174.000 7.108
175.000 7.099
176.000 7.091
177.000 7.083
178.000 7.075
179.000 7.067
180.000 7.059
181.000 7.052
182.000 7.044
183.000 7.036
184.000 7.028
185.000 7.021
186.000 7.013
187.000 7.006
188.000 6.998
189.000 6.991
190.000 6.984
191.000 6.977
192.000 6.969
193.000 6.962
194.000 6.955
195.000 6.948
196.000 6.942
197.000 6.935
198.000 6.928
199.000 6.921
200.000 6.915
201.000 6.908
202.000 6.901
203.000 6.895
204.000 6.889
205.000 6.882
206.000 6.876
207.000 6.870
208.000 6.863
209.000 6.857
210.000 6.851
211.000 6.845
212.000 6.839
213.000 6.833
214.000 6.828
215.000 6.822
216.000 6.816
217.000 6.810
218.000 6.805
219.000 6.799
220.000 6.794
221.000 6.788
222.000 6.783
223.000 6.778
224.000 6.772
225.000 6.767
226.000 6.762
227.000 6.757
228.000 6.752
229.000 6.747
230.000 6.742
231.000 6.737
232.000 6.732
233.000 6.727
234.000 6.722
235.000 6.718
236.000 6.713
237.000 6.708
238.000 6.704
239.000 6.699
240.000 6.695
241.000 6.691
242.000 6.686
243.000 6.682
244.000 6.678
245.000 6.673
246.000 6.669
247.000 6.665
248.000 6.661
249.000 6.657
250.000 6.653
251.000 6.649
252.000 6.645
253.000 6.641
254.000 6.638
255.000 6.634
256.000 6.630
257.000 6.626
258.000 6.623
259.000 6.619
260.000 6.616
261.000 6.612
262.000 6.609
263.000 6.605
264.000 6.602
265.000 6.599
266.000 6.595
267.000 6.592
268.000 6.589
269.000 6.586
270.000 6.583
271.000 6.580
272.000 6.577
273.000 6.574
274.000 6.571
275.000 6.568
276.000 6.565
277.000 6.562
278.000 6.559
279.000 6.557
280.000 6.554
281.000 6.551
282.000 6.549
283.000 6.546
284.000 6.543
285.000 6.541
286.000 6.538
287.000 6.536
288.000 6.534
289.000 6.531
290.000 6.529
291.000 6.527
292.000 6.524
293.000 6.522
294.000 6.520
295.000 6.518
296.000 6.516
297.000 6.513
298.000 6.511
299.000 6.509
300.000 6.507
301.000 6.505
302.000 6.503
303.000 6.502
304.000 6.500
305.000 6.498
306.000 6.496
307.000 6.494
308.000 6.493
309.000 6.491
310.000 6.489
311.000 6.488
312.000 6.486
313.000 6.484
314.000 6.483
315.000 6.481
316.000 6.480
317.000 6.478
318.000 6.477
319.000 6.476
320.000 6.474
321.000 6.473
322.000 6.472
323.000 6.470
324.000 6.469
325.000 6.468
326.000 6.467
327.000 6.466
328.000 6.464
329.000 6.463
330.000 6.462
331.000 6.461
332.000 6.460
333.000 6.459
334.000 6.458
335.000 6.457
336.000 6.456
337.000 6.455
338.000 6.454
339.000 6.454
340.000 6.453
341.000 6.452
342.000 6.451
343.000 6.451
344.000 6.450
345.000 6.449
346.000 6.448
347.000 6.448
348.000 6.447
349.000 6.447
350.000 6.446
351.000 6.445
352.000 6.445
353.000 6.444
354.000 6.444
355.000 6.444
356.000 6.443
357.000 6.443
358.000 6.442
359.000 6.442
360.000 6.442
361.000 6.441
362.000 6.441
363.000 6.441
364.000 6.440
365.000 6.440
366.000 6.440
367.000 6.440
368.000 6.440
369.000 6.439
370.000 6.439
371.000 6.439
372.000 6.439
373.000 6.439
374.000 6.439
375.000 6.439
376.000 6.439
377.000 6.439
378.000 6.439
379.000 6.439
380.000 6.439
381.000 6.439
382.000 6.439
383.000 6.440
384.000 6.440
385.000 6.440
386.000 6.440
387.000 6.440
388.000 6.440
389.000 6.441
390.000 6.441
391.000 6.441
392.000 6.441
393.000 6.442
394.000 6.442
395.000 6.442
396.000 6.443
397.000 6.443
398.000 6.444
399.000 6.444
400.000 6.444
401.000 6.445
402.000 6.445
403.000 6.446
404.000 6.446
405.000 6.447
406.000 6.447
407.000 6.448
408.000 6.448
409.000 6.449
410.000 6.449
411.000 6.450
412.000 6.451
413.000 6.451
414.000 6.452
415.000 6.453
416.000 6.453
417.000 6.454
418.000 6.455
419.000 6.455
420.000 6.456
421.000 6.457
422.000 6.458
423.000 6.458
424.000 6.459
425.000 6.460
426.000 6.461
427.000 6.462
428.000 6.462
429.000 6.463
430.000 6.464
431.000 6.465
432.000 6.466
433.000 6.467
434.000 6.468
435.000 6.469
436.000 6.469
437.000 6.470
438.000 6.471
439.000 6.472
440.000 6.473
441.000 6.474
442.000 6.475
443.000 6.476
444.000 6.477
445.000 6.478
446.000 6.479
447.000 6.480
448.000 6.482
449.000 6.483
450.000 6.484
451.000 6.485
452.000 6.486
453.000 6.487
454.000 6.488
455.000 6.489
456.000 6.491
457.000 6.492
458.000 6.493
459.000 6.494
460.000 6.495
461.000 6.496
462.000 6.498
463.000 6.499
464.000 6.500
465.000 6.501
466.000 6.503
467.000 6.504
468.000 6.505
469.000 6.506
470.000 6.508
471.000 6.509
472.000 6.510
473.000 6.512
474.000 6.513
475.000 6.514
476.000 6.516
477.000 6.517
478.000 6.518
479.000 6.520
480.000 6.521
481.000 6.523
482.000 6.524
483.000 6.525
484.000 6.527
485.000 6.528
486.000 6.530
487.000 6.531
488.000 6.532
489.000 6.534
490.000 6.535
491.000 6.537
492.000 6.538
493.000 6.540
494.000 6.541
495.000 6.543
496.000 6.544
497.000 6.546
498.000 6.547
499.000 6.549
500.000 6.550
501.000 6.552
502.000 6.553
503.000 6.555
504.000 6.556
505.000 6.558
506.000 6.560
507.000 6.561
508.000 6.563
509.000 6.564
510.000 6.566
511.000 6.567
512.000 6.569
513.000 6.571
514.000 6.572
515.000 6.574
516.000 6.576
517.000 6.577
518.000 6.579
519.000 6.580
520.000 6.582
521.000 6.584
522.000 6.585
523.000 6.587
524.000 6.589
525.000 6.590
526.000 6.592
527.000 6.594
528.000 6.595
529.000 6.597
530.000 6.599
531.000 6.601
532.000 6.602
533.000 6.604
534.000 6.606
535.000 6.607
536.000 6.609
537.000 6.611
538.000 6.613
539.000 6.614
540.000 6.616
541.000 6.618
542.000 6.620
543.000 6.621
544.000 6.623
545.000 6.625
546.000 6.627
547.000 6.628
548.000 6.630
549.000 6.632
550.000 6.634
551.000 6.636
552.000 6.637
553.000 6.639
554.000 6.641
555.000 6.643
556.000 6.645
557.000 6.646
558.000 6.648
559.000 6.650
560.000 6.652
561.000 6.654
562.000 6.655
563.000 6.657
564.000 6.659
565.000 6.661
566.000 6.663
567.000 6.665
568.000 6.666
569.000 6.668
570.000 6.670
571.000 6.672
572.000 6.674
573.000 6.676
574.000 6.678
575.000 6.679
576.000 6.681
577.000 6.683
578.000 6.685
579.000 6.687
580.000 6.689
581.000 6.691
582.000 6.693
583.000 6.694
584.000 6.696
585.000 6.698
586.000 6.700
587.000 6.702
588.000 6.704
589.000 6.706
590.000 6.708
591.000 6.710
592.000 6.711
593.000 6.713
594.000 6.715
595.000 6.717
596.000 6.719
597.000 6.721
598.000 6.723
599.000 6.725
600.000 6.727
601.000 6.729
602.000 6.731
603.000 6.732
604.000 6.734
605.000 6.736
606.000 6.738
607.000 6.740
608.000 6.742
609.000 6.744
610.000 6.746
611.000 6.748
612.000 6.750
613.000 6.752
614.000 6.754
615.000 6.756
616.000 6.758
617.000 6.759
618.000 6.761
619.000 6.763
620.000 6.765
621.000 6.767
622.000 6.769
623.000 6.771
624.000 6.773
625.000 6.775
626.000 6.777
627.000 6.779
628.000 6.781
629.000 6.783
630.000 6.785
631.000 6.787
632.000 6.789
633.000 6.791
634.000 6.792
635.000 6.794
636.000 6.796
637.000 6.798
638.000 6.800
639.000 6.802
640.000 6.804
641.000 6.806
642.000 6.808
643.000 6.810
644.000 6.812
645.000 6.814
646.000 6.816
647.000 6.818
648.000 6.820
649.000 6.822
650.000 6.824
651.000 6.826
652.000 6.828
653.000 6.830
654.000 6.832
655.000 6.833
656.000 6.835
657.000 6.837
658.000 6.839
659.000 6.841
660.000 6.843
661.000 6.845
662.000 6.847
663.000 6.849
664.000 6.851
665.000 6.853
666.000 6.855
667.000 6.857
668.000 6.859
669.000 6.861
670.000 6.863
671.000 6.865
672.000 6.867
673.000 6.869
674.000 6.871
675.000 6.873
676.000 6.874
677.000 6.876
678.000 6.878
679.000 6.880
680.000 6.882
681.000 6.884
682.000 6.886
683.000 6.888
684.000 6.890
685.000 6.892
686.000 6.894
687.000 6.896
688.000 6.898
689.000 6.900
690.000 6.902
691.000 6.904
692.000 6.906
693.000 6.907
694.000 6.909
695.000 6.911
696.000 6.913
697.000 6.915
698.000 6.917
699.000 6.919
700.000 6.921
701.000 6.923
702.000 6.925
703.000 6.927
704.000 6.929
705.000 6.931
706.000 6.933
707.000 6.935
708.000 6.936
709.000 6.938
710.000 6.940
711.000 6.942
712.000 6.944
713.000 6.946
714.000 6.948
715.000 6.950
716.000 6.952
717.000 6.954
718.000 6.956
719.000 6.957
720.000 6.959
721.000 6.961
722.000 6.963
723.000 6.965
724.000 6.967
725.000 6.969
726.000 6.971
727.000 6.973
728.000 6.975
729.000 6.977
730.000 6.978
731.000 6.980
732.000 6.982
733.000 6.984
734.000 6.986
735.000 6.988
736.000 6.990
737.000 6.992
738.000 6.993
739.000 6.995
740.000 6.997
741.000 6.999
742.000 7.001
743.000 7.003
744.000 7.005
745.000 7.007
746.000 7.009
747.000 7.010
748.000 7.012
749.000 7.014
750.000 7.016
751.000 7.018
752.000 7.020
753.000 7.022
754.000 7.023
755.000 7.025
756.000 7.027
757.000 7.029
758.000 7.031
759.000 7.033
760.000 7.035
761.000 7.036
762.000 7.038
763.000 7.040
764.000 7.042
765.000 7.044
766.000 7.046
767.000 7.047
768.000 7.049
769.000 7.051
770.000 7.053
771.000 7.055
772.000 7.057
773.000 7.058
774.000 7.060
775.000 7.062
776.000 7.064
777.000 7.066
778.000 7.067
779.000 7.069
780.000 7.071
781.000 7.073
782.000 7.075
783.000 7.076
784.000 7.078
785.000 7.080
786.000 7.082
787.000 7.084
788.000 7.085
789.000 7.087
790.000 7.089
791.000 7.091
792.000 7.093
793.000 7.094
794.000 7.096
795.000 7.098
796.000 7.100
797.000 7.102
798.000 7.103
799.000 7.105
800.000 7.107
801.000 7.109
802.000 7.110
803.000 7.112
804.000 7.114
805.000 7.116
806.000 7.117
807.000 7.119
808.000 7.121
809.000 7.123
810.000 7.124
811.000 7.126
812.000 7.128
813.000 7.130
814.000 7.131
815.000 7.133
816.000 7.135
817.000 7.137
818.000 7.138
819.000 7.140
820.000 7.142
821.000 7.143
822.000 7.145
823.000 7.147
824.000 7.149
825.000 7.150
826.000 7.152
827.000 7.154
828.000 7.155
829.000 7.157
830.000 7.159
831.000 7.161
832.000 7.162
833.000 7.164
834.000 7.166
835.000 7.167
836.000 7.169
837.000 7.171
838.000 7.172
839.000 7.174
840.000 7.176
841.000 7.177
842.000 7.179
843.000 7.181
844.000 7.183
845.000 7.184
846.000 7.186
847.000 7.188
848.000 7.189
849.000 7.191
850.000 7.193
851.000 7.194
852.000 7.196
853.000 7.197
854.000 7.199
855.000 7.201
856.000 7.202
857.000 7.204
858.000 7.206
859.000 7.207
860.000 7.209
861.000 7.211
862.000 7.212
863.000 7.214
864.000 7.215
865.000 7.217
866.000 7.219
867.000 7.220
868.000 7.222
869.000 7.224
870.000 7.225
871.000 7.227
872.000 7.228
873.000 7.230
874.000 7.232
875.000 7.233
876.000 7.235
877.000 7.236
878.000 7.238
879.000 7.240
880.000 7.241
881.000 7.243
882.000 7.244
883.000 7.246
884.000 7.247
885.000 7.249
886.000 7.251
887.000 7.252
888.000 7.254
889.000 7.255
890.000 7.257
891.000 7.258
892.000 7.260
893.000 7.262
894.000 7.263
895.000 7.265
896.000 7.266
897.000 7.268
898.000 7.269
899.000 7.271
900.000 7.272
901.000 7.274
902.000 7.275
903.000 7.277
904.000 7.279
905.000 7.280
906.000 7.282
907.000 7.283
908.000 7.285
909.000 7.286
910.000 7.288
911.000 7.289
912.000 7.291
913.000 7.292
914.000 7.294
915.000 7.295
916.000 7.297
917.000 7.298
918.000 7.300
919.000 7.301
920.000 7.303
921.000 7.304
922.000 7.306
923.000 7.307
924.000 7.309
925.000 7.310
926.000 7.312
927.000 7.313
928.000 7.315
929.000 7.316
930.000 7.317
931.000 7.319
932.000 7.320
933.000 7.322
934.000 7.323
935.000 7.325
936.000 7.326
937.000 7.328
938.000 7.329
939.000 7.331
940.000 7.332
941.000 7.333
942.000 7.335
943.000 7.336
944.000 7.338
945.000 7.339
946.000 7.341
947.000 7.342
948.000 7.343
949.000 7.345
950.000 7.346
951.000 7.348
952.000 7.349
953.000 7.350
954.000 7.352
955.000 7.353
956.000 7.355
957.000 7.356
958.000 7.357
959.000 7.359
960.000 7.360
961.000 7.362
962.000 7.363
963.000 7.364
964.000 7.366
965.000 7.367
966.000 7.369
967.000 7.370
968.000 7.371
969.000 7.373
970.000 7.374
971.000 7.375
972.000 7.377
973.000 7.378
974.000 7.380
975.000 7.381
976.000 7.382
977.000 7.384
978.000 7.385
979.000 7.386
980.000 7.388
981.000 7.389
982.000 7.390
983.000 7.392
984.000 7.393
985.000 7.394
986.000 7.396
987.000 7.397
988.000 7.398
989.000 7.400
990.000 7.401
991.000 7.402
992.000 7.404
993.000 7.405
994.000 7.406
995.000 7.408
996.000 7.409
997.000 7.410
998.000 7.411
999.000 7.413
1000.000 7.414
1001.000 7.415
1002.000 7.417
1003.000 7.418
1004.000 7.419
1005.000 7.420
1006.000 7.422
1007.000 7.423
1008.000 7.424
1009.000 7.426
1010.000 7.427
1011.000 7.428
1012.000 7.429
1013.000 7.431
1014.000 7.432
1015.000 7.433
1016.000 7.434
1017.000 7.436
1018.000 7.437
1019.000 7.438
1020.000 7.439
1021.000 7.441
1022.000 7.442
1023.000 7.443
1024.000 7.444
1025.000 7.446
1026.000 7.447
1027.000 7.448
1028.000 7.449
1029.000 7.451
1030.000 7.452
1031.000 7.453
1032.000 7.454
1033.000 7.455
1034.000 7.457
1035.000 7.458
1036.000 7.459
1037.000 7.460
1038.000 7.462
1039.000 7.463
1040.000 7.464
1041.000 7.465
1042.000 7.466
1043.000 7.468
1044.000 7.469
1045.000 7.470
1046.000 7.471
1047.000 7.472
1048.000 7.473
1049.000 7.475
1050.000 7.476
1051.000 7.477
1052.000 7.478
1053.000 7.479
1054.000 7.481
1055.000 7.482
1056.000 7.483
1057.000 7.484
1058.000 7.485
1059.000 7.486
1060.000 7.487
1061.000 7.489
1062.000 7.490
1063.000 7.491
1064.000 7.492
1065.000 7.493
1066.000 7.494
1067.000 7.496
1068.000 7.497
1069.000 7.498
1070.000 7.499
1071.000 7.500
1072.000 7.501
1073.000 7.502
1074.000 7.503
1075.000 7.505
1076.000 7.506
1077.000 7.507
1078.000 7.508
1079.000 7.509
1080.000 7.510
1081.000 7.511
1082.000 7.512
1083.000 7.513
1084.000 7.515
1085.000 7.516
1086.000 7.517
1087.000 7.518
1088.000 7.519
1089.000 7.520
1090.000 7.521
1091.000 7.522
1092.000 7.523
1093.000 7.524
1094.000 7.525
1095.000 7.527
1096.000 7.528
1097.000 7.529
1098.000 7.530
1099.000 7.531
1100.000 7.532
1101.000 7.533
1102.000 7.534
1103.000 7.535
1104.000 7.536
1105.000 7.537
1106.000 7.538
1107.000 7.539
1108.000 7.540
1109.000 7.541
1110.000 7.543
1111.000 7.544
1112.000 7.545
1113.000 7.546
1114.000 7.547
1115.000 7.548
1116.000 7.549
1117.000 7.550
1118.000 7.551
1119.000 7.552
1120.000 7.553
1121.000 7.554
1122.000 7.555
1123.000 7.556
1124.000 7.557
1125.000 7.558
1126.000 7.559
1127.000 7.560
1128.000 7.561
1129.000 7.562
1130.000 7.563
1131.000 7.564
1132.000 7.565
1133.000 7.566
1134.000 7.567
1135.000 7.568
1136.000 7.569
1137.000 7.570
1138.000 7.571
1139.000 7.572
1140.000 7.573
1141.000 7.574
1142.000 7.575
1143.000 7.576
1144.000 7.577
1145.000 7.578
1146.000 7.579
1147.000 7.580
1148.000 7.581
1149.000 7.582
1150.000 7.583
1151.000 7.584
1152.000 7.585
1153.000 7.586
1154.000 7.587
1155.000 7.587
1156.000 7.588
1157.000 7.589
1158.000 7.590
1159.000 7.591
1160.000 7.592
1161.000 7.593
1162.000 7.594
1163.000 7.595
1164.000 7.596
1165.000 7.597
1166.000 7.598
1167.000 7.599
1168.000 7.600
1169.000 7.601
1170.000 7.602
1171.000 7.602
1172.000 7.603
1173.000 7.604
1174.000 7.605
1175.000 7.606
1176.000 7.607
1177.000 7.608
1178.000 7.609
1179.000 7.610
1180.000 7.611
1181.000 7.612
1182.000 7.613
1183.000 7.613
1184.000 7.614
1185.000 7.615
1186.000 7.616
1187.000 7.617
1188.000 7.618
1189.000 7.619
1190.000 7.620
1191.000 7.621
1192.000 7.621
1193.000 7.622
1194.000 7.623
1195.000 7.624
1196.000 7.625
1197.000 7.626
1198.000 7.627
1199.000 7.628
1200.000 7.628
1201.000 7.629
1202.000 7.630
1203.000 7.631
1204.000 7.632
1205.000 7.633
1206.000 7.634
1207.000 7.634
1208.000 7.635
1209.000 7.636
1210.000 7.637
1211.000 7.638
1212.000 7.639
1213.000 7.640
1214.000 7.640
1215.000 7.641
1216.000 7.642
1217.000 7.643
1218.000 7.644
1219.000 7.645
1220.000 7.645
1221.000 7.646
1222.000 7.647
1223.000 7.648
1224.000 7.649
1225.000 7.650
1226.000 7.650
1227.000 7.651
1228.000 7.652
1229.000 7.653
1230.000 7.654
1231.000 7.654
1232.000 7.655
1233.000 7.656
1234.000 7.657
1235.000 7.658
1236.000 7.658
1237.000 7.659
1238.000 7.660
1239.000 7.661
1240.000 7.662
1241.000 7.662
1242.000 7.663
1243.000 7.664
1244.000 7.665
1245.000 7.666
1246.000 7.666
1247.000 7.667
1248.000 7.668
1249.000 7.669
1250.000 7.670
1251.000 7.670
1252.000 7.671
1253.000 7.672
1254.000 7.673
1255.000 7.673
1256.000 7.674
1257.000 7.675
1258.000 7.676
1259.000 7.676
1260.000 7.677
1261.000 7.678
1262.000 7.679
1263.000 7.679
1264.000 7.680
1265.000 7.681
1266.000 7.682
1267.000 7.682
1268.000 7.683
1269.000 7.684
1270.000 7.685
1271.000 7.685
1272.000 7.686
1273.000 7.687
1274.000 7.688
1275.000 7.688
1276.000 7.689
1277.000 7.690
1278.000 7.691
1279.000 7.691
1280.000 7.692
1281.000 7.693
1282.000 7.694
1283.000 7.694
1284.000 7.695
1285.000 7.696
1286.000 7.696
1287.000 7.697
1288.000 7.698
1289.000 7.699
1290.000 7.699
1291.000 7.700
1292.000 7.701
1293.000 7.701
1294.000 7.702
1295.000 7.703
1296.000 7.704
1297.000 7.704
1298.000 7.705
1299.000 7.706
1300.000 7.706
1301.000 7.707
1302.000 7.708
1303.000 7.708
1304.000 7.709
1305.000 7.710
1306.000 7.711
1307.000 7.711
1308.000 7.712
1309.000 7.713
1310.000 7.713
1311.000 7.714
1312.000 7.715
1313.000 7.715
1314.000 7.716
1315.000 7.717
1316.000 7.717
1317.000 7.718
1318.000 7.719
1319.000 7.719
1320.000 7.720
1321.000 7.721
1322.000 7.721
1323.000 7.722
1324.000 7.723
1325.000 7.723
1326.000 7.724
1327.000 7.725
1328.000 7.725
1329.000 7.726
1330.000 7.727
1331.000 7.727
1332.000 7.728
1333.000 7.729
1334.000 7.729
1335.000 7.730
1336.000 7.730
1337.000 7.731
1338.000 7.732
1339.000 7.732
1340.000 7.733
1341.000 7.734
1342.000 7.734
1343.000 7.735
1344.000 7.736
1345.000 7.736
1346.000 7.737
1347.000 7.737
1348.000 7.738
1349.000 7.739
1350.000 7.739
1351.000 7.740
1352.000 7.741
1353.000 7.741
1354.000 7.742
1355.000 7.742
1356.000 7.743
1357.000 7.744
1358.000 7.744
1359.000 7.745
1360.000 7.745
1361.000 7.746
1362.000 7.747
1363.000 7.747
1364.000 7.748
1365.000 7.748
1366.000 7.749
1367.000 7.750
1368.000 7.750
1369.000 7.751
1370.000 7.751
1371.000 7.752
1372.000 7.753
1373.000 7.753
1374.000 7.754
1375.000 7.754
1376.000 7.755
1377.000 7.756
1378.000 7.756
1379.000 7.757
1380.000 7.757
1381.000 7.758
1382.000 7.759
1383.000 7.759
1384.000 7.760
1385.000 7.760
1386.000 7.761
1387.000 7.761
1388.000 7.762
1389.000 7.763
1390.000 7.763
1391.000 7.764
1392.000 7.764
1393.000 7.765
1394.000 7.765
1395.000 7.766
1396.000 7.767
1397.000 7.767
1398.000 7.768
1399.000 7.768
1400.000 7.769
1401.000 7.769
1402.000 7.770
1403.000 7.770
1404.000 7.771
1405.000 7.772
1406.000 7.772
1407.000 7.773
1408.000 7.773
1409.000 7.774
1410.000 7.774
1411.000 7.775
1412.000 7.775
1413.000 7.776
1414.000 7.776
1415.000 7.777
1416.000 7.777
1417.000 7.778
1418.000 7.779
1419.000 7.779
1420.000 7.780
1421.000 7.780
1422.000 7.781
1423.000 7.781
1424.000 7.782
1425.000 7.782
1426.000 7.783
1427.000 7.783
1428.000 7.784
1429.000 7.784
1430.000 7.785
1431.000 7.785
1432.000 7.786
1433.000 7.786
1434.000 7.787
1435.000 7.787
1436.000 7.788
1437.000 7.788
1438.000 7.789
1439.000 7.789
1440.000 7.790
1441.000 7.790
1442.000 7.791
1443.000 7.791
1444.000 7.792
1445.000 7.792
1446.000 7.793
1447.000 7.793
1448.000 7.794
1449.000 7.794
1450.000 7.795
1451.000 7.795
1452.000 7.796
1453.000 7.796
1454.000 7.797
1455.000 7.797
1456.000 7.798
1457.000 7.798
1458.000 7.799
1459.000 7.799
1460.000 7.800
1461.000 7.800
1462.000 7.801
1463.000 7.801
1464.000 7.802
1465.000 7.802
1466.000 7.803
1467.000 7.803
1468.000 7.804
1469.000 7.804
1470.000 7.805
1471.000 7.805
1472.000 7.806
1473.000 7.806
1474.000 7.807
1475.000 7.807
1476.000 7.807
1477.000 7.808
1478.000 7.808
1479.000 7.809
1480.000 7.809
1481.000 7.810
1482.000 7.810
1483.000 7.811
1484.000 7.811
1485.000 7.812
1486.000 7.812
1487.000 7.813
1488.000 7.813
1489.000 7.813
1490.000 7.814
1491.000 7.814
1492.000 7.815
1493.000 7.815
1494.000 7.816
1495.000 7.816
1496.000 7.817
1497.000 7.817
1498.000 7.817
1499.000 7.818
1500.000 7.818
1501.000 7.819
1502.000 7.819
1503.000 7.820
1504.000 7.820
1505.000 7.821
1506.000 7.821
1507.000 7.821
1508.000 7.822
1509.000 7.822
1510.000 7.823
1511.000 7.823
1512.000 7.824
1513.000 7.824
1514.000 7.824
1515.000 7.825
1516.000 7.825
1517.000 7.826
1518.000 7.826
1519.000 7.827
1520.000 7.827
1521.000 7.827
1522.000 7.828
1523.000 7.828
1524.000 7.829
1525.000 7.829
1526.000 7.829
1527.000 7.830
1528.000 7.830
1529.000 7.831
1530.000 7.831
1531.000 7.832
1532.000 7.832
1533.000 7.832
1534.000 7.833
1535.000 7.833
1536.000 7.834
1537.000 7.834
1538.000 7.834
1539.000 7.835
1540.000 7.835
1541.000 7.836
1542.000 7.836
1543.000 7.836
1544.000 7.837
1545.000 7.837
1546.000 7.838
1547.000 7.838
1548.000 7.838
1549.000 7.839
1550.000 7.839
1551.000 7.840
1552.000 7.840
1553.000 7.840
1554.000 7.841
1555.000 7.841
1556.000 7.841
1557.000 7.842
1558.000 7.842
1559.000 7.843
1560.000 7.843
1561.000 7.843
1562.000 7.844
1563.000 7.844
1564.000 7.845
1565.000 7.845
1566.000 7.845
1567.000 7.846
1568.000 7.846
1569.000 7.846
1570.000 7.847
1571.000 7.847
1572.000 7.848
1573.000 7.848
1574.000 7.848
1575.000 7.849
1576.000 7.849
1577.000 7.849
1578.000 7.850
1579.000 7.850
1580.000 7.850
1581.000 7.851
1582.000 7.851
1583.000 7.852
1584.000 7.852
1585.000 7.852
1586.000 7.853
1587.000 7.853
1588.000 7.853
1589.000 7.854
1590.000 7.854
1591.000 7.854
1592.000 7.855
1593.000 7.855
1594.000 7.856
1595.000 7.856
1596.000 7.856
1597.000 7.857
1598.000 7.857
1599.000 7.857
1600.000 7.858
1601.000 7.858
1602.000 7.858
1603.000 7.859
1604.000 7.859
1605.000 7.859
1606.000 7.860
1607.000 7.860
1608.000 7.860
1609.000 7.861
1610.000 7.861
1611.000 7.861
1612.000 7.862
1613.000 7.862
1614.000 7.862
1615.000 7.863
1616.000 7.863
1617.000 7.863
1618.000 7.864
1619.000 7.864
1620.000 7.864
1621.000 7.865
1622.000 7.865
1623.000 7.865
1624.000 7.866
1625.000 7.866
1626.000 7.866
1627.000 7.867
1628.000 7.867
1629.000 7.867
1630.000 7.868
1631.000 7.868
1632.000 7.868
1633.000 7.869
1634.000 7.869
1635.000 7.869
1636.000 7.870
1637.000 7.870
1638.000 7.870
1639.000 7.871
1640.000 7.871
1641.000 7.871
1642.000 7.872
1643.000 7.872
1644.000 7.872
1645.000 7.872
1646.000 7.873
1647.000 7.873
1648.000 7.873
1649.000 7.874
1650.000 7.874
1651.000 7.874
1652.000 7.875
1653.000 7.875
1654.000 7.875
1655.000 7.876
1656.000 7.876
1657.000 7.876
1658.000 7.876
1659.000 7.877
1660.000 7.877
1661.000 7.877
1662.000 7.878
1663.000 7.878
1664.000 7.878
1665.000 7.879
1666.000 7.879
1667.000 7.879
1668.000 7.879
1669.000 7.880
1670.000 7.880
1671.000 7.880
1672.000 7.881
1673.000 7.881
1674.000 7.881
1675.000 7.882
1676.000 7.882
1677.000 7.882
1678.000 7.882
1679.000 7.883
1680.000 7.883
1681.000 7.883
1682.000 7.884
1683.000 7.884
1684.000 7.884
1685.000 7.884
1686.000 7.885
1687.000 7.885
1688.000 7.885
1689.000 7.886
1690.000 7.886
1691.000 7.886
1692.000 7.886
1693.000 7.887
1694.000 7.887
1695.000 7.887
1696.000 7.887
1697.000 7.888
1698.000 7.888
1699.000 7.888
1700.000 7.889
1701.000 7.889
1702.000 7.889
1703.000 7.889
1704.000 7.890
1705.000 7.890
1706.000 7.890
1707.000 7.890
1708.000 7.891
1709.000 7.891
1710.000 7.891
1711.000 7.892
1712.000 7.892
1713.000 7.892
1714.000 7.892
1715.000 7.893
1716.000 7.893
1717.000 7.893
1718.000 7.893
1719.000 7.894
1720.000 7.894
1721.000 7.894
1722.000 7.894
1723.000 7.895
1724.000 7.895
1725.000 7.895
1726.000 7.895
1727.000 7.896
1728.000 7.896
1729.000 7.896
1730.000 7.896
1731.000 7.897
1732.000 7.897
1733.000 7.897
1734.000 7.897
1735.000 7.898
1736.000 7.898
1737.000 7.898
1738.000 7.898
1739.000 7.899
1740.000 7.899
1741.000 7.899
1742.000 7.899
1743.000 7.900
1744.000 7.900
1745.000 7.900
1746.000 7.900
1747.000 7.901
1748.000 7.901
1749.000 7.901
1750.000 7.901
1751.000 7.902
1752.000 7.902
1753.000 7.902
1754.000 7.902
1755.000 7.903
1756.000 7.903
1757.000 7.903
1758.000 7.903
1759.000 7.904
1760.000 7.904
1761.000 7.904
1762.000 7.904
1763.000 7.905
1764.000 7.905
1765.000 7.905
1766.000 7.905
1767.000 7.905
1768.000 7.906
1769.000 7.906
1770.000 7.906
1771.000 7.906
1772.000 7.907
1773.000 7.907
1774.000 7.907
1775.000 7.907
1776.000 7.908
1777.000 7.908
1778.000 7.908
1779.000 7.908
1780.000 7.908
1781.000 7.909
1782.000 7.909
1783.000 7.909
1784.000 7.909
1785.000 7.910
1786.000 7.910
1787.000 7.910
1788.000 7.910
1789.000 7.910
1790.000 7.911
1791.000 7.911
1792.000 7.911
1793.000 7.911
1794.000 7.912
1795.000 7.912
1796.000 7.912
1797.000 7.912
1798.000 7.912
1799.000 7.913
1800.000 7.913
1801.000 7.913
1802.000 7.913
1803.000 7.914
1804.000 7.914
1805.000 7.914
1806.000 7.914
1807.000 7.914
1808.000 7.915
1809.000 7.915
1810.000 7.915
1811.000 7.915
1812.000 7.915
1813.000 7.916
1814.000 7.916
1815.000 7.916
1816.000 7.916
1817.000 7.916
1818.000 7.917
1819.000 7.917
1820.000 7.917
1821.000 7.917
1822.000 7.917
1823.000 7.918
1824.000 7.918
1825.000 7.918
1826.000 7.918
1827.000 7.918
1828.000 7.919
1829.000 7.919
1830.000 7.919
1831.000 7.919
1832.000 7.919
1833.000 7.920
1834.000 7.920
1835.000 7.920
1836.000 7.920
1837.000 7.920
1838.000 7.921
1839.000 7.921
1840.000 7.921
1841.000 7.921
1842.000 7.921
1843.000 7.922
1844.000 7.922
1845.000 7.922
1846.000 7.922
1847.000 7.922
1848.000 7.923
1849.000 7.923
1850.000 7.923
1851.000 7.923
1852.000 7.923
1853.000 7.924
1854.000 7.924
1855.000 7.924
1856.000 7.924
1857.000 7.924
1858.000 7.925
1859.000 7.925
1860.000 7.925
1861.000 7.925
1862.000 7.925
1863.000 7.925
1864.000 7.926
1865.000 7.926
1866.000 7.926
1867.000 7.926
1868.000 7.926
1869.000 7.927
1870.000 7.927
1871.000 7.927
1872.000 7.927
1873.000 7.927
1874.000 7.927
1875.000 7.928
1876.000 7.928
1877.000 7.928
1878.000 7.928
1879.000 7.928
1880.000 7.929
1881.000 7.929
1882.000 7.929
1883.000 7.929
1884.000 7.929
1885.000 7.929
1886.000 7.930
1887.000 7.930
1888.000 7.930
1889.000 7.930
1890.000 7.930
1891.000 7.930
1892.000 7.931
1893.000 7.931
1894.000 7.931
1895.000 7.931
1896.000 7.931
1897.000 7.931
1898.000 7.932
1899.000 7.932
1900.000 7.932
1901.000 7.932
1902.000 7.932
1903.000 7.932
1904.000 7.933
1905.000 7.933
1906.000 7.933
1907.000 7.933
1908.000 7.933
1909.000 7.933
1910.000 7.934
1911.000 7.934
1912.000 7.934
1913.000 7.934
1914.000 7.934
1915.000 7.934
1916.000 7.935
1917.000 7.935
1918.000 7.935
1919.000 7.935
1920.000 7.935
1921.000 7.935
1922.000 7.936
1923.000 7.936
1924.000 7.936
1925.000 7.936
1926.000 7.936
1927.000 7.936
1928.000 7.937
1929.000 7.937
1930.000 7.937
1931.000 7.937
1932.000 7.937
1933.000 7.937
1934.000 7.937
1935.000 7.938
1936.000 7.938
1937.000 7.938
1938.000 7.938
1939.000 7.938
1940.000 7.938
1941.000 7.939
1942.000 7.939
1943.000 7.939
1944.000 7.939
1945.000 7.939
1946.000 7.939
1947.000 7.939
1948.000 7.940
1949.000 7.940
1950.000 7.940
1951.000 7.940
1952.000 7.940
1953.000 7.940
1954.000 7.940
1955.000 7.941
1956.000 7.941
1957.000 7.941
1958.000 7.941
1959.000 7.941
1960.000 7.941
1961.000 7.941
1962.000 7.942
1963.000 7.942
1964.000 7.942
1965.000 7.942
1966.000 7.942
1967.000 7.942
1968.000 7.943
1969.000 7.943
1970.000 7.943
1971.000 7.943
1972.000 7.943
1973.000 7.943
1974.000 7.943
1975.000 7.943
1976.000 7.944
1977.000 7.944
1978.000 7.944
1979.000 7.944
1980.000 7.944
1981.000 7.944
1982.000 7.944
1983.000 7.945
1984.000 7.945
1985.000 7.945
1986.000 7.945
1987.000 7.945
1988.000 7.945
1989.000 7.945
1990.000 7.946
1991.000 7.946
1992.000 7.946
1993.000 7.946
1994.000 7.946
1995.000 7.946
1996.000 7.946
1997.000 7.946
1998.000 7.947
1999.000 7.947
2000.000 7.947
2001.000 7.947
2002.000 7.947
2003.000 7.947
2004.000 7.947
2005.000 7.948
2006.000 7.948
2007.000 7.948
2008.000 7.948
2009.000 7.948
2010.000 7.948
2011.000 7.948
2012.000 7.948
2013.000 7.949
2014.000 7.949
2015.000 7.949
2016.000 7.949
2017.000 7.949
2018.000 7.949
2019.000 7.949
2020.000 7.949
2021.000 7.950
2022.000 7.950
2023.000 7.950
2024.000 7.950
2025.000 7.950
2026.000 7.950
2027.000 7.950
2028.000 7.950
2029.000 7.951
2030.000 7.951
2031.000 7.951
2032.000 7.951
2033.000 7.951
2034.000 7.951
2035.000 7.951
2036.000 7.951
2037.000 7.952
2038.000 7.952
2039.000 7.952
2040.000 7.952
2041.000 7.952
2042.000 7.952
2043.000 7.952
2044.000 7.952
2045.000 7.953
2046.000 7.953
2047.000 7.953
2048.000 7.953
2049.000 7.953
2050.000 7.953
2051.000 7.953
2052.000 7.953
2053.000 7.953
2054.000 7.954
2055.000 7.954
2056.000 7.954
2057.000 7.954
2058.000 7.954
2059.000 7.954
2060.000 7.954
2061.000 7.954
2062.000 7.954
2063.000 7.955
2064.000 7.955
2065.000 7.955
2066.000 7.955
2067.000 7.955
2068.000 7.955
2069.000 7.955
2070.000 7.955
2071.000 7.955
2072.000 7.956
2073.000 7.956
2074.000 7.956
2075.000 7.956
2076.000 7.956
2077.000 7.956
2078.000 7.956
2079.000 7.956
2080.000 7.956
2081.000 7.957
2082.000 7.957
2083.000 7.957
2084.000 7.957
2085.000 7.957
2086.000 7.957
2087.000 7.957
2088.000 7.957
2089.000 7.957
2090.000 7.958
2091.000 7.958
2092.000 7.958
2093.000 7.958
2094.000 7.958
2095.000 7.958
2096.000 7.958
2097.000 7.958
2098.000 7.958
2099.000 7.958
2100.000 7.959
2101.000 7.959
2102.000 7.959
2103.000 7.959
2104.000 7.959
2105.000 7.959
2106.000 7.959
2107.000 7.959
2108.000 7.959
2109.000 7.959
2110.000 7.960
2111.000 7.960
2112.000 7.960
2113.000 7.960
2114.000 7.960
2115.000 7.960
2116.000 7.960
2117.000 7.960
2118.000 7.960
2119.000 7.960
2120.000 7.961
2121.000 7.961
2122.000 7.961
2123.000 7.961
2124.000 7.961
2125.000 7.961
2126.000 7.961
2127.000 7.961
2128.000 7.961
2129.000 7.961
2130.000 7.962
2131.000 7.962
2132.000 7.962
2133.000 7.962
2134.000 7.962
2135.000 7.962
2136.000 7.962
2137.000 7.962
2138.000 7.962
2139.000 7.962
2140.000 7.962
2141.000 7.963
2142.000 7.963
2143.000 7.963
2144.000 7.963
2145.000 7.963
2146.000 7.963
2147.000 7.963
2148.000 7.963
2149.000 7.963
2150.000 7.963
2151.000 7.964
2152.000 7.964
2153.000 7.964
2154.000 7.964
2155.000 7.964
2156.000 7.964
2157.000 7.964
2158.000 7.964
2159.000 7.964
2160.000 7.964
2161.000 7.964
2162.000 7.964
2163.000 7.965
2164.000 7.965
2165.000 7.965
2166.000 7.965
2167.000 7.965
2168.000 7.965
2169.000 7.965
2170.000 7.965
2171.000 7.965
2172.000 7.965
2173.000 7.965
2174.000 7.966
2175.000 7.966
2176.000 7.966
2177.000 7.966
2178.000 7.966
2179.000 7.966
2180.000 7.966
2181.000 7.966
2182.000 7.966
2183.000 7.966
2184.000 7.966
2185.000 7.966
2186.000 7.967
2187.000 7.967
2188.000 7.967
2189.000 7.967
2190.000 7.967
2191.000 7.967
2192.000 7.967
2193.000 7.967
2194.000 7.967
2195.000 7.967
2196.000 7.967
2197.000 7.967
2198.000 7.968
2199.000 7.968
2200.000 7.968
2201.000 7.968
2202.000 7.968
2203.000 7.968
2204.000 7.968
2205.000 7.968
2206.000 7.968
2207.000 7.968
2208.000 7.968
2209.000 7.968
2210.000 7.968
2211.000 7.969
2212.000 7.969
2213.000 7.969
2214.000 7.969
2215.000 7.969
2216.000 7.969
2217.000 7.969
2218.000 7.969
2219.000 7.969
2220.000 7.969
2221.000 7.969
2222.000 7.969
2223.000 7.969
2224.000 7.970
2225.000 7.970
2226.000 7.970
2227.000 7.970
2228.000 7.970
2229.000 7.970
2230.000 7.970
2231.000 7.970
2232.000 7.970
2233.000 7.970
2234.000 7.970
2235.000 7.970
2236.000 7.970
2237.000 7.971
2238.000 7.971
2239.000 7.971
2240.000 7.971
2241.000 7.971
2242.000 7.971
2243.000 7.971
2244.000 7.971
2245.000 7.971
2246.000 7.971
2247.000 7.971
2248.000 7.971
2249.000 7.971
2250.000 7.971
2251.000 7.972
2252.000 7.972
2253.000 7.972
2254.000 7.972
2255.000 7.972
2256.000 7.972
2257.000 7.972
2258.000 7.972
2259.000 7.972
2260.000 7.972
2261.000 7.972
2262.000 7.972
2263.000 7.972
2264.000 7.972
2265.000 7.973
2266.000 7.973
2267.000 7.973
2268.000 7.973
2269.000 7.973
2270.000 7.973
2271.000 7.973
2272.000 7.973
2273.000 7.973
2274.000 7.973
2275.000 7.973
2276.000 7.973
2277.000 7.973
2278.000 7.973
2279.000 7.973
2280.000 7.974
2281.000 7.974
2282.000 7.974
2283.000 7.974
2284.000 7.974
2285.000 7.974
2286.000 7.974
2287.000 7.974
2288.000 7.974
2289.000 7.974
2290.000 7.974
2291.000 7.974
2292.000 7.974
2293.000 7.974
2294.000 7.974
2295.000 7.975
2296.000 7.975
2297.000 7.975
2298.000 7.975
2299.000 7.975
2300.000 7.975
2301.000 7.975
2302.000 7.975
2303.000 7.975
2304.000 7.975
2305.000 7.975
2306.000 7.975
2307.000 7.975
2308.000 7.975
2309.000 7.975
2310.000 7.975
2311.000 7.976
2312.000 7.976
2313.000 7.976
2314.000 7.976
2315.000 7.976
2316.000 7.976
2317.000 7.976
2318.000 7.976
2319.000 7.976
2320.000 7.976
2321.000 7.976
2322.000 7.976
2323.000 7.976
2324.000 7.976
2325.000 7.976
2326.000 7.976
2327.000 7.976
2328.000 7.977
2329.000 7.977
2330.000 7.977
2331.000 7.977
2332.000 7.977
2333.000 7.977
2334.000 7.977
2335.000 7.977
2336.000 7.977
2337.000 7.977
2338.000 7.977
2339.000 7.977
2340.000 7.977
2341.000 7.977
2342.000 7.977
2343.000 7.977
2344.000 7.977
2345.000 7.977
2346.000 7.978
2347.000 7.978
2348.000 7.978
2349.000 7.978
2350.000 7.978
2351.000 7.978
2352.000 7.978
2353.000 7.978
2354.000 7.978
2355.000 7.978
2356.000 7.978
2357.000 7.978
2358.000 7.978
2359.000 7.978
2360.000 7.978
2361.000 7.978
2362.000 7.978
2363.000 7.978
2364.000 7.979
2365.000 7.979
2366.000 7.979
2367.000 7.979
2368.000 7.979
2369.000 7.979
2370.000 7.979
2371.000 7.979
2372.000 7.979
2373.000 7.979
2374.000 7.979
2375.000 7.979
2376.000 7.979
2377.000 7.979
2378.000 7.979
2379.000 7.979
2380.000 7.979
2381.000 7.979
2382.000 7.979
2383.000 7.980
2384.000 7.980
2385.000 7.980
2386.000 7.980
2387.000 7.980
2388.000 7.980
2389.000 7.980
2390.000 7.980
2391.000 7.980
2392.000 7.980
2393.000 7.980
2394.000 7.980
2395.000 7.980
2396.000 7.980
2397.000 7.980
2398.000 7.980
2399.000 7.980
2400.000 7.980
2401.000 7.980
2402.000 7.980
2403.000 7.981
2404.000 7.981
2405.000 7.981
2406.000 7.981
2407.000 7.981
2408.000 7.981
2409.000 7.981
2410.000 7.981
2411.000 7.981
2412.000 7.981
2413.000 7.981
2414.000 7.981
2415.000 7.981
2416.000 7.981
2417.000 7.981
2418.000 7.981
2419.000 7.981
2420.000 7.981
2421.000 7.981
2422.000 7.981
2423.000 7.981
2424.000 7.982
2425.000 7.982
2426.000 7.982
2427.000 7.982
2428.000 7.982
2429.000 7.982
2430.000 7.982
2431.000 7.982
2432.000 7.982
2433.000 7.982
2434.000 7.982
2435.000 7.982
2436.000 7.982
2437.000 7.982
2438.000 7.982
2439.000 7.982
2440.000 7.982
2441.000 7.982
2442.000 7.982
2443.000 7.982
2444.000 7.982
2445.000 7.982
2446.000 7.983
2447.000 7.983
2448.000 7.983
2449.000 7.983
2450.000 7.983
2451.000 7.983
2452.000 7.983
2453.000 7.983
2454.000 7.983
2455.000 7.983
2456.000 7.983
2457.000 7.983
2458.000 7.983
2459.000 7.983
2460.000 7.983
2461.000 7.983
2462.000 7.983
2463.000 7.983
2464.000 7.983
2465.000 7.983
2466.000 7.983
2467.000 7.983
2468.000 7.983
2469.000 7.983
2470.000 7.984
2471.000 7.984
2472.000 7.984
2473.000 7.984
2474.000 7.984
2475.000 7.984
2476.000 7.984
2477.000 7.984
2478.000 7.984
2479.000 7.984
2480.000 7.984
2481.000 7.984
2482.000 7.984
2483.000 7.984
2484.000 7.984
2485.000 7.984
2486.000 7.984
2487.000 7.984
2488.000 7.984
2489.000 7.984
2490.000 7.984
2491.000 7.984
2492.000 7.984
2493.000 7.984
2494.000 7.984
2495.000 7.985
2496.000 7.985
2497.000 7.985
2498.000 7.985
2499.000 7.985
2500.000 7.985
2501.000 7.985
2502.000 7.985
2503.000 7.985
2504.000 7.985
2505.000 7.985
2506.000 7.985
2507.000 7.985
2508.000 7.985
2509.000 7.985
2510.000 7.985
2511.000 7.985
2512.000 7.985
2513.000 7.985
2514.000 7.985
2515.000 7.985
2516.000 7.985
2517.000 7.985
2518.000 7.985
2519.000 7.985
2520.000 7.985
2521.000 7.985
2522.000 7.986
2523.000 7.986
2524.000 7.986
2525.000 7.986
2526.000 7.986
2527.000 7.986
2528.000 7.986
2529.000 7.986
2530.000 7.986
2531.000 7.986
2532.000 7.986
2533.000 7.986
2534.000 7.986
2535.000 7.986
2536.000 7.986
2537.000 7.986
2538.000 7.986
2539.000 7.986
2540.000 7.986
2541.000 7.986
2542.000 7.986
2543.000 7.986
2544.000 7.986
2545.000 7.986
2546.000 7.986
2547.000 7.986
2548.000 7.986
2549.000 7.986
2550.000 7.987
2551.000 7.987
2552.000 7.987
2553.000 7.987
2554.000 7.987
2555.000 7.987
2556.000 7.987
2557.000 7.987
2558.000 7.987
2559.000 7.987
2560.000 7.987
2561.000 7.987
2562.000 7.987
2563.000 7.987
2564.000 7.987
2565.000 7.987
2566.000 7.987
2567.000 7.987
2568.000 7.987
2569.000 7.987
2570.000 7.987
2571.000 7.987
2572.000 7.987
2573.000 7.987
2574.000 7.987
2575.000 7.987
2576.000 7.987
2577.000 7.987
2578.000 7.987
2579.000 7.987
2580.000 7.987
2581.000 7.988
2582.000 7.988
2583.000 7.988
2584.000 7.988
2585.000 7.988
2586.000 7.988
2587.000 7.988
2588.000 7.988
2589.000 7.988
2590.000 7.988
2591.000 7.988
2592.000 7.988
2593.000 7.988
2594.000 7.988
2595.000 7.988
2596.000 7.988
2597.000 7.988
2598.000 7.988
2599.000 7.988
2600.000 7.988
2601.000 7.988
2602.000 7.988
2603.000 7.988
2604.000 7.988
2605.000 7.988
2606.000 7.988
2607.000 7.988
2608.000 7.988
2609.000 7.988
2610.000 7.988
2611.000 7.988
2612.000 7.988
2613.000 7.988
2614.000 7.989
2615.000 7.989
2616.000 7.989
2617.000 7.989
2618.000 7.989
2619.000 7.989
2620.000 7.989
2621.000 7.989
2622.000 7.989
2623.000 7.989
2624.000 7.989
2625.000 7.989
2626.000 7.989
2627.000 7.989
2628.000 7.989
2629.000 7.989
2630.000 7.989
2631.000 7.989
2632.000 7.989
2633.000 7.989
2634.000 7.989
2635.000 7.989
2636.000 7.989
2637.000 7.989
2638.000 7.989
2639.000 7.989
2640.000 7.989
2641.000 7.989
2642.000 7.989
2643.000 7.989
2644.000 7.989
2645.000 7.989
2646.000 7.989
2647.000 7.989
2648.000 7.989
2649.000 7.989
2650.000 7.989
2651.000 7.990
2652.000 7.990
2653.000 7.990
2654.000 7.990
2655.000 7.990
2656.000 7.990
2657.000 7.990
2658.000 7.990
2659.000 7.990
2660.000 7.990
2661.000 7.990
2662.000 7.990
2663.000 7.990
2664.000 7.990
2665.000 7.990
2666.000 7.990
2667.000 7.990
2668.000 7.990
2669.000 7.990
2670.000 7.990
2671.000 7.990
2672.000 7.990
2673.000 7.990
2674.000 7.990
2675.000 7.990
2676.000 7.990
2677.000 7.990
2678.000 7.990
2679.000 7.990
2680.000 7.990
2681.000 7.990
2682.000 7.990
2683.000 7.990
2684.000 7.990
2685.000 7.990
2686.000 7.990
2687.000 7.990
2688.000 7.990
2689.000 7.990
2690.000 7.990
2691.000 7.991
2692.000 7.991
2693.000 7.991
2694.000 7.991
2695.000 7.991
2696.000 7.991
2697.000 7.991
2698.000 7.991
2699.000 7.991
2700.000 7.991
2701.000 7.991
2702.000 7.991
2703.000 7.991
2704.000 7.991
2705.000 7.991
2706.000 7.991
2707.000 7.991
2708.000 7.991
2709.000 7.991
2710.000 7.991
2711.000 7.991
2712.000 7.991
2713.000 7.991
2714.000 7.991
2715.000 7.991
2716.000 7.991
2717.000 7.991
2718.000 7.991
2719.000 7.991
2720.000 7.991
2721.000 7.991
2722.000 7.991
2723.000 7.991
2724.000 7.991
2725.000 7.991
2726.000 7.991
2727.000 7.991
2728.000 7.991
2729.000 7.991
2730.000 7.991
2731.000 7.991
2732.000 7.991
2733.000 7.991
2734.000 7.991
2735.000 7.992
2736.000 7.992
2737.000 7.992
2738.000 7.992
2739.000 7.992
2740.000 7.992
2741.000 7.992
2742.000 7.992
2743.000 7.992
2744.000 7.992
2745.000 7.992
2746.000 7.992
2747.000 7.992
2748.000 7.992
2749.000 7.992
2750.000 7.992
2751.000 7.992
2752.000 7.992
2753.000 7.992
2754.000 7.992
2755.000 7.992
2756.000 7.992
2757.000 7.992
2758.000 7.992
2759.000 7.992
2760.000 7.992
2761.000 7.992
2762.000 7.992
2763.000 7.992
2764.000 7.992
2765.000 7.992
2766.000 7.992
2767.000 7.992
2768.000 7.992
2769.000 7.992
2770.000 7.992
2771.000 7.992
2772.000 7.992
2773.000 7.992
2774.000 7.992
2775.000 7.992
2776.000 7.992
2777.000 7.992
2778.000 7.992
2779.000 7.992
2780.000 7.992
2781.000 7.992
2782.000 7.992
2783.000 7.992
2784.000 7.992
2785.000 7.993
2786.000 7.993
2787.000 7.993
2788.000 7.993
2789.000 7.993
2790.000 7.993
2791.000 7.993
2792.000 7.993
2793.000 7.993
2794.000 7.993
2795.000 7.993
2796.000 7.993
2797.000 7.993
2798.000 7.993
2799.000 7.993
2800.000 7.993
2801.000 7.993
2802.000 7.993
2803.000 7.993
2804.000 7.993
2805.000 7.993
2806.000 7.993
2807.000 7.993
2808.000 7.993
2809.000 7.993
2810.000 7.993
2811.000 7.993
2812.000 7.993
2813.000 7.993
2814.000 7.993
2815.000 7.993
2816.000 7.993
2817.000 7.993
2818.000 7.993
2819.000 7.993
2820.000 7.993
2821.000 7.993
2822.000 7.993
2823.000 7.993
2824.000 7.993
2825.000 7.993
2826.000 7.993
2827.000 7.993
2828.000 7.993
2829.000 7.993
2830.000 7.993
2831.000 7.993
2832.000 7.993
2833.000 7.993
2834.000 7.993
2835.000 7.993
2836.000 7.993
2837.000 7.993
2838.000 7.993
2839.000 7.993
2840.000 7.993
2841.000 7.993
2842.000 7.993
2843.000 7.994
2844.000 7.994
2845.000 7.994
2846.000 7.994
2847.000 7.994
2848.000 7.994
2849.000 7.994
2850.000 7.994
2851.000 7.994
2852.000 7.994
2853.000 7.994
2854.000 7.994
2855.000 7.994
2856.000 7.994
2857.000 7.994
2858.000 7.994
2859.000 7.994
2860.000 7.994
2861.000 7.994
2862.000 7.994
2863.000 7.994
2864.000 7.994
2865.000 7.994
2866.000 7.994
2867.000 7.994
2868.000 7.994
2869.000 7.994
2870.000 7.994
2871.000 7.994
2872.000 7.994
2873.000 7.994
2874.000 7.994
2875.000 7.994
2876.000 7.994
2877.000 7.994
2878.000 7.994
2879.000 7.994
2880.000 7.994
2881.000 7.994
2882.000 7.994
2883.000 7.994
2884.000 7.994
2885.000 7.994
2886.000 7.994
2887.000 7.994
2888.000 7.994
2889.000 7.994
2890.000 7.994
2891.000 7.994
2892.000 7.994
2893.000 7.994
2894.000 7.994
2895.000 7.994
2896.000 7.994
2897.000 7.994
2898.000 7.994
2899.000 7.994
2900.000 7.994
2901.000 7.994
2902.000 7.994
2903.000 7.994
2904.000 7.994
2905.000 7.994
2906.000 7.994
2907.000 7.994
2908.000 7.994
2909.000 7.995
2910.000 7.995
2911.000 7.995
2912.000 7.995
2913.000 7.995
2914.000 7.995
2915.000 7.995
2916.000 7.995
2917.000 7.995
2918.000 7.995
2919.000 7.995
2920.000 7.995
2921.000 7.995
2922.000 7.995
2923.000 7.995
2924.000 7.995
2925.000 7.995
2926.000 7.995
2927.000 7.995
2928.000 7.995
2929.000 7.995
2930.000 7.995
2931.000 7.995
2932.000 7.995
2933.000 7.995
2934.000 7.995
2935.000 7.995
2936.000 7.995
2937.000 7.995
2938.000 7.995
2939.000 7.995
2940.000 7.995
2941.000 7.995
2942.000 7.995
2943.000 7.995
2944.000 7.995
2945.000 7.995
2946.000 7.995
2947.000 7.995
2948.000 7.995
2949.000 7.995
2950.000 7.995
2951.000 7.995
2952.000 7.995
2953.000 7.995
2954.000 7.995
2955.000 7.995
2956.000 7.995
2957.000 7.995
2958.000 7.995
2959.000 7.995
2960.000 7.995
2961.000 7.995
2962.000 7.995
2963.000 7.995
2964.000 7.995
2965.000 7.995
2966.000 7.995
2967.000 7.995
2968.000 7.995
2969.000 7.995
2970.000 7.995
2971.000 7.995
2972.000 7.995
2973.000 7.995
2974.000 7.995
2975.000 7.995
2976.000 7.995
2977.000 7.995
2978.000 7.995
2979.000 7.995
2980.000 7.995
2981.000 7.995
2982.000 7.995
2983.000 7.995
2984.000 7.995
2985.000 7.995
2986.000 7.995
2987.000 7.995
2988.000 7.995
2989.000 7.995
2990.000 7.996
2991.000 7.996
2992.000 7.996
2993.000 7.996
2994.000 7.996
2995.000 7.996
2996.000 7.996
2997.000 7.996
2998.000 7.996
2999.000 7.996
3000.000 7.996
3001.000 7.996
3002.000 7.996
3003.000 7.996
3004.000 7.996
3005.000 7.996
3006.000 7.996
3007.000 7.996
3008.000 7.996
3009.000 7.996
3010.000 7.996
3011.000 7.996
3012.000 7.996
3013.000 7.996
3014.000 7.996
3015.000 7.996
3016.000 7.996
3017.000 7.996
3018.000 7.996
3019.000 7.996
3020.000 7.996
3021.000 7.996
3022.000 7.996
3023.000 7.996
3024.000 7.996
3025.000 7.996
3026.000 7.996
3027.000 7.996
3028.000 7.996
3029.000 7.996
3030.000 7.996
3031.000 7.996
3032.000 7.996
3033.000 7.996
3034.000 7.996
3035.000 7.996
3036.000 7.996
3037.000 7.996
3038.000 7.996
3039.000 7.996
3040.000 7.996
3041.000 7.996
3042.000 7.996
3043.000 7.996
3044.000 7.996
3045.000 7.996
3046.000 7.996
3047.000 7.996
3048.000 7.996
3049.000 7.996
3050.000 7.996
3051.000 7.996
3052.000 7.996
3053.000 7.996
3054.000 7.996
3055.000 7.996
3056.000 7.996
3057.000 7.996
3058.000 7.996
3059.000 7.996
3060.000 7.996
3061.000 7.996
3062.000 7.996
3063.000 7.996
3064.000 7.996
3065.000 7.996
3066.000 7.996
3067.000 7.996
3068.000 7.996
3069.000 7.996
3070.000 7.996
3071.000 7.996
3072.000 7.996
3073.000 7.996
3074.000 7.996
3075.000 7.996
3076.000 7.996
3077.000 7.996
3078.000 7.996
3079.000 7.996
3080.000 7.996
3081.000 7.996
3082.000 7.996
3083.000 7.996
3084.000 7.996
3085.000 7.996
3086.000 7.996
3087.000 7.996
3088.000 7.996
3089.000 7.996
3090.000 7.997
3091.000 7.997
3092.000 7.997
3093.000 7.997
3094.000 7.997
3095.000 7.997
3096.000 7.997
3097.000 7.997
3098.000 7.997
3099.000 7.997
3100.000 7.997
3101.000 7.997
3102.000 7.997
3103.000 7.997
3104.000 7.997
3105.000 7.997
3106.000 7.997
3107.000 7.997
3108.000 7.997
3109.000 7.997
3110.000 7.997
3111.000 7.997
3112.000 7.997
3113.000 7.997
3114.000 7.997
3115.000 7.997
3116.000 7.997
3117.000 7.997
3118.000 7.997
3119.000 7.997
3120.000 7.997
3121.000 7.997
3122.000 7.997
3123.000 7.997
3124.000 7.997
3125.000 7.997
3126.000 7.997
3127.000 7.997
3128.000 7.997
3129.000 7.997
3130.000 7.997
3131.000 7.997
3132.000 7.997
3133.000 7.997
3134.000 7.997
3135.000 7.997
3136.000 7.997
3137.000 7.997
3138.000 7.997
3139.000 7.997
3140.000 7.997
3141.000 7.997
3142.000 7.997
3143.000 7.997
3144.000 7.997
3145.000 7.997
3146.000 7.997
3147.000 7.997
3148.000 7.997
3149.000 7.997
3150.000 7.997
3151.000 7.997
3152.000 7.997
3153.000 7.997
3154.000 7.997
3155.000 7.997
3156.000 7.997
3157.000 7.997
3158.000 7.997
3159.000 7.997
3160.000 7.997
3161.000 7.997
3162.000 7.997
3163.000 7.997
3164.000 7.997
3165.000 7.997
3166.000 7.997
3167.000 7.997
3168.000 7.997
3169.000 7.997
3170.000 7.997
3171.000 7.997
3172.000 7.997
3173.000 7.997
3174.000 7.997
3175.000 7.997
3176.000 7.997
3177.000 7.997
3178.000 7.997
3179.000 7.997
3180.000 7.997
3181.000 7.997
3182.000 7.997
3183.000 7.997
3184.000 7.997
3185.000 7.997
3186.000 7.997
3187.000 7.997
3188.000 7.997
3189.000 7.997
3190.000 7.997
3191.000 7.997
3192.000 7.997
3193.000 7.997
3194.000 7.997
3195.000 7.997
3196.000 7.997
3197.000 7.997
3198.000 7.997
3199.000 7.997
3200.000 7.997
3201.000 7.997
3202.000 7.997
3203.000 7.997
3204.000 7.997
3205.000 7.997
3206.000 7.997
3207.000 7.997
3208.000 7.997
3209.000 7.997
3210.000 7.997
3211.000 7.997
3212.000 7.997
3213.000 7.997
3214.000 7.997
3215.000 7.997
3216.000 7.997
3217.000 7.997
3218.000 7.997
3219.000 7.997
3220.000 7.997
3221.000 7.997
3222.000 7.997
3223.000 7.997
3224.000 7.997
3225.000 7.998
3226.000 7.998
3227.000 7.998
3228.000 7.998
3229.000 7.998
3230.000 7.998
3231.000 7.998
3232.000 7.998
3233.000 7.998
3234.000 7.998
3235.000 7.998
3236.000 7.998
3237.000 7.998
3238.000 7.998
3239.000 7.998
3240.000 7.998
3241.000 7.998
3242.000 7.998
3243.000 7.998
3244.000 7.998
3245.000 7.998
3246.000 7.998
3247.000 7.998
3248.000 7.998
3249.000 7.998
3250.000 7.998
3251.000 7.998
3252.000 7.998
3253.000 7.998
3254.000 7.998
3255.000 7.998
3256.000 7.998
3257.000 7.998
3258.000 7.998
3259.000 7.998
3260.000 7.998
3261.000 7.998
3262.000 7.998
3263.000 7.998
3264.000 7.998
3265.000 7.998
3266.000 7.998
3267.000 7.998
3268.000 7.998
3269.000 7.998
3270.000 7.998
3271.000 7.998
3272.000 7.998
3273.000 7.998
3274.000 7.998
3275.000 7.998
3276.000 7.998
3277.000 7.998
3278.000 7.998
3279.000 7.998
3280.000 7.998
3281.000 7.998
3282.000 7.998
3283.000 7.998
3284.000 7.998
3285.000 7.998
3286.000 7.998
3287.000 7.998
3288.000 7.998
3289.000 7.998
3290.000 7.998
3291.000 7.998
3292.000 7.998
3293.000 7.998
3294.000 7.998
3295.000 7.998
3296.000 7.998
3297.000 7.998
3298.000 7.998
3299.000 7.998
3300.000 7.998
3301.000 7.998
3302.000 7.998
3303.000 7.998
3304.000 7.998
3305.000 7.998
3306.000 7.998
3307.000 7.998
3308.000 7.998
3309.000 7.998
3310.000 7.998
3311.000 7.998
3312.000 7.998
3313.000 7.998
3314.000 7.998
3315.000 7.998
3316.000 7.998
3317.000 7.998
3318.000 7.998
3319.000 7.998
3320.000 7.998
3321.000 7.998
3322.000 7.998
3323.000 7.998
3324.000 7.998
3325.000 7.998
3326.000 7.998
3327.000 7.998
3328.000 7.998
3329.000 7.998
3330.000 7.998
3331.000 7.998
3332.000 7.998
3333.000 7.998
3334.000 7.998
3335.000 7.998
3336.000 7.998
3337.000 7.998
3338.000 7.998
3339.000 7.998
3340.000 7.998
3341.000 7.998
3342.000 7.998
3343.000 7.998
3344.000 7.998
3345.000 7.998
3346.000 7.998
3347.000 7.998
3348.000 7.998
3349.000 7.998
3350.000 7.998
3351.000 7.998
3352.000 7.998
3353.000 7.998
3354.000 7.998
3355.000 7.998
3356.000 7.998
3357.000 7.998
3358.000 7.998
3359.000 7.998
3360.000 7.998
3361.000 7.998
3362.000 7.998
3363.000 7.998
3364.000 7.998
3365.000 7.998
3366.000 7.998
3367.000 7.998
3368.000 7.998
3369.000 7.998
3370.000 7.998
3371.000 7.998
3372.000 7.998
3373.000 7.998
3374.000 7.998
3375.000 7.998
3376.000 7.998
3377.000 7.998
3378.000 7.998
3379.000 7.998
3380.000 7.998
3381.000 7.998
3382.000 7.998
3383.000 7.998
3384.000 7.998
3385.000 7.998
3386.000 7.998
3387.000 7.998
3388.000 7.998
3389.000 7.998
3390.000 7.998
3391.000 7.998
3392.000 7.998
3393.000 7.998
3394.000 7.998
3395.000 7.998
3396.000 7.998
3397.000 7.998
3398.000 7.998
3399.000 7.998
3400.000 7.998
3401.000 7.998
3402.000 7.998
3403.000 7.998
3404.000 7.998
3405.000 7.998
3406.000 7.998
3407.000 7.998
3408.000 7.998
3409.000 7.998
3410.000 7.998
3411.000 7.998
3412.000 7.998
3413.000 7.998
3414.000 7.998
3415.000 7.998
3416.000 7.998
3417.000 7.998
3418.000 7.998
3419.000 7.998
3420.000 7.998
3421.000 7.998
3422.000 7.998
3423.000 7.998
3424.000 7.998
3425.000 7.998
3426.000 7.998
3427.000 7.998
3428.000 7.998
3429.000 7.999
3430.000 7.999
3431.000 7.999
3432.000 7.999
3433.000 7.999
3434.000 7.999
3435.000 7.999
3436.000 7.999
3437.000 7.999
3438.000 7.999
3439.000 7.999
3440.000 7.999
3441.000 7.999
3442.000 7.999
3443.000 7.999
3444.000 7.999
3445.000 7.999
3446.000 7.999
3447.000 7.999
3448.000 7.999
3449.000 7.999
3450.000 7.999
3451.000 7.999
3452.000 7.999
3453.000 7.999
3454.000 7.999
3455.000 7.999
3456.000 7.999
3457.000 7.999
3458.000 7.999
3459.000 7.999
3460.000 7.999
3461.000 7.999
3462.000 7.999
3463.000 7.999
3464.000 7.999
3465.000 7.999
3466.000 7.999
3467.000 7.999
3468.000 7.999
3469.000 7.999
3470.000 7.999
3471.000 7.999
3472.000 7.999
3473.000 7.999
3474.000 7.999
3475.000 7.999
3476.000 7.999
3477.000 7.999
3478.000 7.999
3479.000 7.999
3480.000 7.999
3481.000 7.999
3482.000 7.999
3483.000 7.999
3484.000 7.999
3485.000 7.999
3486.000 7.999
3487.000 7.999
3488.000 7.999
3489.000 7.999
3490.000 7.999
3491.000 7.999
3492.000 7.999
3493.000 7.999
3494.000 7.999
3495.000 7.999
3496.000 7.999
3497.000 7.999
3498.000 7.999
3499.000 7.999
3500.000 7.999
3501.000 7.999
3502.000 7.999
3503.000 7.999
3504.000 7.999
3505.000 7.999
3506.000 7.999
3507.000 7.999
3508.000 7.999
3509.000 7.999
3510.000 7.999
3511.000 7.999
3512.000 7.999
3513.000 7.999
3514.000 7.999
3515.000 7.999
3516.000 7.999
3517.000 7.999
3518.000 7.999
3519.000 7.999
3520.000 7.999
3521.000 7.999
3522.000 7.999
3523.000 7.999
3524.000 7.999
3525.000 7.999
3526.000 7.999
3527.000 7.999
3528.000 7.999
3529.000 7.999
3530.000 7.999
3531.000 7.999
3532.000 7.999
3533.000 7.999
3534.000 7.999
3535.000 7.999
3536.000 7.999
3537.000 7.999
3538.000 7.999
3539.000 7.999
3540.000 7.999
3541.000 7.999
3542.000 7.999
3543.000 7.999
3544.000 7.999
3545.000 7.999
3546.000 7.999
3547.000 7.999
3548.000 7.999
3549.000 7.999
3550.000 7.999
3551.000 7.999
3552.000 7.999
3553.000 7.999
3554.000 7.999
3555.000 7.999
3556.000 7.999
3557.000 7.999
3558.000 7.999
3559.000 7.999
3560.000 7.999
3561.000 7.999
3562.000 7.999
3563.000 7.999
3564.000 7.999
3565.000 7.999
3566.000 7.999
3567.000 7.999
3568.000 7.999
3569.000 7.999
3570.000 7.999
3571.000 7.999
3572.000 7.999
3573.000 7.999
3574.000 7.999
3575.000 7.999
3576.000 7.999
3577.000 7.999
3578.000 7.999
3579.000 7.999
3580.000 7.999
3581.000 7.999
3582.000 7.999
3583.000 7.999
3584.000 7.999
3585.000 7.999
3586.000 7.999
3587.000 7.999
3588.000 7.999
3589.000 7.999
3590.000 7.999
3591.000 7.999
3592.000 7.999
3593.000 7.999
3594.000 7.999
3595.000 7.999
3596.000 7.999
3597.000 7.999
3598.000 7.999
3599.000 7.999
3600.000 7.999
3601.000 7.999
3602.000 7.999
3603.000 7.999
3604.000 7.999
3605.000 7.999
3606.000 7.999
3607.000 7.999
3608.000 7.999
3609.000 7.999
3610.000 7.999
3611.000 7.999
3612.000 7.999
3613.000 7.999
3614.000 7.999
3615.000 7.999
3616.000 7.999
3617.000 7.999
3618.000 7.999
3619.000 7.999
3620.000 7.999
3621.000 7.999
3622.000 7.999
3623.000 7.999
3624.000 7.999
3625.000 7.999
3626.000 7.999
3627.000 7.999
3628.000 7.999
3629.000 7.999
3630.000 7.999
3631.000 7.999
3632.000 7.999
3633.000 7.999
3634.000 7.999
3635.000 7.999
3636.000 7.999
3637.000 7.999
3638.000 7.999
3639.000 7.999
3640.000 7.999
3641.000 7.999
3642.000 7.999
3643.000 7.999
3644.000 7.999
3645.000 7.999
3646.000 7.999
3647.000 7.999
3648.000 7.999
3649.000 7.999
3650.000 7.999
3651.000 7.999
3652.000 7.999
3653.000 7.999
3654.000 7.999
3655.000 7.999
3656.000 7.999
3657.000 7.999
3658.000 7.999
3659.000 7.999
3660.000 7.999
3661.000 7.999
3662.000 7.999
3663.000 7.999
3664.000 7.999
3665.000 7.999
3666.000 7.999
3667.000 7.999
3668.000 7.999
3669.000 7.999
3670.000 7.999
3671.000 7.999
3672.000 7.999
3673.000 7.999
3674.000 7.999
3675.000 7.999
3676.000 7.999
3677.000 7.999
3678.000 7.999
3679.000 7.999
3680.000 7.999
3681.000 7.999
3682.000 7.999
3683.000 7.999
3684.000 7.999
3685.000 7.999
3686.000 7.999
3687.000 7.999
3688.000 7.999
3689.000 7.999
3690.000 7.999
3691.000 7.999
3692.000 7.999
3693.000 7.999
3694.000 7.999
3695.000 7.999
3696.000 7.999
3697.000 7.999
3698.000 7.999
3699.000 7.999
3700.000 7.999
3701.000 7.999
3702.000 7.999
3703.000 7.999
3704.000 7.999
3705.000 7.999
3706.000 7.999
3707.000 7.999
3708.000 7.999
3709.000 7.999
3710.000 7.999
3711.000 7.999
3712.000 7.999
3713.000 7.999
3714.000 7.999
3715.000 7.999
3716.000 7.999
3717.000 7.999
3718.000 7.999
3719.000 7.999
3720.000 7.999
3721.000 7.999
3722.000 7.999
3723.000 7.999
3724.000 7.999
3725.000 7.999
3726.000 7.999
3727.000 7.999
3728.000 7.999
3729.000 7.999
3730.000 7.999
3731.000 7.999
3732.000 7.999
3733.000 7.999
3734.000 7.999
3735.000 7.999
3736.000 7.999
3737.000 7.999
3738.000 7.999
3739.000 7.999
3740.000 7.999
3741.000 7.999
3742.000 7.999
3743.000 7.999
3744.000 7.999
3745.000 7.999
3746.000 7.999
3747.000 7.999
3748.000 7.999
3749.000 7.999
3750.000 7.999
3751.000 7.999
3752.000 7.999
3753.000 7.999
3754.000 7.999
3755.000 7.999
3756.000 7.999
3757.000 7.999
3758.000 7.999
3759.000 7.999
3760.000 7.999
3761.000 7.999
3762.000 7.999
3763.000 7.999
3764.000 7.999
3765.000 7.999
3766.000 7.999
3767.000 7.999
3768.000 7.999
3769.000 7.999
3770.000 7.999
3771.000 7.999
3772.000 7.999
3773.000 7.999
3774.000 7.999
3775.000 7.999
3776.000 7.999
3777.000 7.999
3778.000 7.999
3779.000 7.999
3780.000 7.999
3781.000 7.999
3782.000 7.999
3783.000 7.999
3784.000 7.999
3785.000 7.999
3786.000 7.999
3787.000 7.999
3788.000 7.999
3789.000 7.999
3790.000 7.999
3791.000 7.999
3792.000 7.999
3793.000 7.999
3794.000 7.999
3795.000 7.999
3796.000 7.999
3797.000 7.999
3798.000 7.999
3799.000 7.999
3800.000 7.999
3801.000 7.999
3802.000 7.999
3803.000 7.999
3804.000 7.999
3805.000 7.999
3806.000 7.999
3807.000 7.999
3808.000 7.999
3809.000 7.999
3810.000 7.999
3811.000 7.999
3812.000 7.999
3813.000 7.999
3814.000 7.999
3815.000 7.999
3816.000 7.999
3817.000 7.999
3818.000 7.999
3819.000 7.999
3820.000 7.999
3821.000 7.999
3822.000 7.999
3823.000 7.999
3824.000 7.999
3825.000 7.999
3826.000 7.999
3827.000 7.999
3828.000 7.999
3829.000 7.999
3830.000 7.999
3831.000 7.999
3832.000 7.999
3833.000 7.999
3834.000 7.999
3835.000 7.999
3836.000 7.999
3837.000 7.999
3838.000 7.999
3839.000 7.999
3840.000 7.999
3841.000 7.999
3842.000 7.999
3843.000 7.999
3844.000 7.999
3845.000 7.999
3846.000 7.999
3847.000 7.999
3848.000 7.999
3849.000 7.999
3850.000 7.999
3851.000 7.999
3852.000 7.999
3853.000 7.999
3854.000 7.999
3855.000 7.999
3856.000 7.999
3857.000 7.999
3858.000 7.999
3859.000 7.999
3860.000 7.999
3861.000 7.999
3862.000 7.999
3863.000 7.999
3864.000 7.999
3865.000 7.999
3866.000 7.999
3867.000 7.999
3868.000 8.000
3869.000 8.000
3870.000 8.000
3871.000 8.000
3872.000 8.000
3873.000 8.000
3874.000 8.000
3875.000 8.000
3876.000 8.000
3877.000 8.000
3878.000 8.000
3879.000 8.000
3880.000 8.000
3881.000 8.000
3882.000 8.000
3883.000 8.000
3884.000 8.000
3885.000 8.000
3886.000 8.000
3887.000 8.000
3888.000 8.000
3889.000 8.000
3890.000 8.000
3891.000 8.000
3892.000 8.000
3893.000 8.000
3894.000 8.000
3895.000 8.000
3896.000 8.000
3897.000 8.000
3898.000 8.000
3899.000 8.000
3900.000 8.000
3901.000 8.000
3902.000 8.000
3903.000 8.000
3904.000 8.000
3905.000 8.000
3906.000 8.000
3907.000 8.000
3908.000 8.000
3909.000 8.000
3910.000 8.000
3911.000 8.000
3912.000 8.000
3913.000 8.000
3914.000 8.000
3915.000 8.000
3916.000 8.000
3917.000 8.000
3918.000 8.000
3919.000 8.000
3920.000 8.000
3921.000 8.000
3922.000 8.000
3923.000 8.000
3924.000 8.000
3925.000 8.000
3926.000 8.000
3927.000 8.000
3928.000 8.000
3929.000 8.000
3930.000 8.000
3931.000 8.000
3932.000 8.000
3933.000 8.000
3934.000 8.000
3935.000 8.000
3936.000 8.000
3937.000 8.000
3938.000 8.000
3939.000 8.000
3940.000 8.000
3941.000 8.000
3942.000 8.000
3943.000 8.000
3944.000 8.000
3945.000 8.000
3946.000 8.000
3947.000 8.000
3948.000 8.000
3949.000 8.000
3950.000 8.000
3951.000 8.000
3952.000 8.000
3953.000 8.000
3954.000 8.000
3955.000 8.000
3956.000 8.000
3957.000 8.000
3958.000 8.000
3959.000 8.000
3960.000 8.000
3961.000 8.000
3962.000 8.000
3963.000 8.000
3964.000 8.000
3965.000 8.000
3966.000 8.000
3967.000 8.000
3968.000 8.000
3969.000 8.000
3970.000 8.000
3971.000 8.000
3972.000 8.000
3973.000 8.000
3974.000 8.000
3975.000 8.000
3976.000 8.000
3977.000 8.000
3978.000 8.000
3979.000 8.000
3980.000 8.000
3981.000 8.000
3982.000 8.000
3983.000 8.000
3984.000 8.000
3985.000 8.000
3986.000 8.000
3987.000 8.000
3988.000 8.000
3989.000 8.000
3990.000 8.000
3991.000 8.000
3992.000 8.000
3993.000 8.000
3994.000 8.000
3995.000 8.000
3996.000 8.000
3997.000 8.000
3998.000 8.000
3999.000 8.000
4000.000 8.000
4001.000 8.000
4002.000 8.000
4003.000 8.000
4004.000 8.000
4005.000 8.000
4006.000 8.000
4007.000 8.000
4008.000 8.000
4009.000 8.000
4010.000 8.000
4011.000 8.000
4012.000 8.000
4013.000 8.000
4014.000 8.000
4015.000 8.000
4016.000 8.000
4017.000 8.000
4018.000 8.000
4019.000 8.000
4020.000 8.000
4021.000 8.000
4022.000 8.000
4023.000 8.000
4024.000 8.000
4025.000 8.000
4026.000 8.000
4027.000 8.000
4028.000 8.000
4029.000 8.000
4030.000 8.000
4031.000 8.000
4032.000 8.000
4033.000 8.000
4034.000 8.000
4035.000 8.000
4036.000 8.000
4037.000 8.000
4038.000 8.000
4039.000 8.000
4040.000 8.000
4041.000 8.000
4042.000 8.000
4043.000 8.000
4044.000 8.000
4045.000 8.000
4046.000 8.000
4047.000 8.000
4048.000 8.000
4049.000 8.000
4050.000 8.000
4051.000 8.000
4052.000 8.000
4053.000 8.000
4054.000 8.000
4055.000 8.000
4056.000 8.000
4057.000 8.000
4058.000 8.000
4059.000 8.000
4060.000 8.000
4061.000 8.000
4062.000 8.000
4063.000 8.000
4064.000 8.000
4065.000 8.000
4066.000 8.000
4067.000 8.000
4068.000 8.000
4069.000 8.000
4070.000 8.000
4071.000 8.000
4072.000 8.000
4073.000 8.000
4074.000 8.000
4075.000 8.000
4076.000 8.000
4077.000 8.000
4078.000 8.000
4079.000 8.000
4080.000 8.000
4081.000 8.000
4082.000 8.000
4083.000 8.000
4084.000 8.000
4085.000 8.000
4086.000 8.000
4087.000 8.000
4088.000 8.000
4089.000 8.000
4090.000 8.000
4091.000 8.000
4092.000 8.000
4093.000 8.000
4094.000 8.000
4095.000 8.000
4096.000 8.000
4097.000 8.000
4098.000 8.000
4099.000 8.000
4100.000 8.000
4101.000 8.000
4102.000 8.000
4103.000 8.000
4104.000 8.000
4105.000 8.000
4106.000 8.000
4107.000 8.000
4108.000 8.000
4109.000 8.000
4110.000 8.000
4111.000 8.000
4112.000 8.000
4113.000 8.000
4114.000 8.000
4115.000 8.000
4116.000 8.000
4117.000 8.000
4118.000 8.000
4119.000 8.000
4120.000 8.000
4121.000 8.000
4122.000 8.000
4123.000 8.000
4124.000 8.000
4125.000 8.000
4126.000 8.000
4127.000 8.000
4128.000 8.000
4129.000 8.000
4130.000 8.000
4131.000 8.000
4132.000 8.000
4133.000 8.000
4134.000 8.000
4135.000 8.000
4136.000 8.000
4137.000 8.000
4138.000 8.000
4139.000 8.000
4140.000 8.000
4141.000 8.000
4142.000 8.000
4143.000 8.000
4144.000 8.000
4145.000 8.000
4146.000 8.000
4147.000 8.000
4148.000 8.000
4149.000 8.000
4150.000 8.000
4151.000 8.000
4152.000 8.000
4153.000 8.000
4154.000 8.000
4155.000 8.000
4156.000 8.000
4157.000 8.000
4158.000 8.000
4159.000 8.000
4160.000 8.000
4161.000 8.000
4162.000 8.000
4163.000 8.000
4164.000 8.000
4165.000 8.000
4166.000 8.000
4167.000 8.000
4168.000 8.000
4169.000 8.000
4170.000 8.000
4171.000 8.000
4172.000 8.000
4173.000 8.000
4174.000 8.000
4175.000 8.000
4176.000 8.000
4177.000 8.000
4178.000 8.000
4179.000 8.000
4180.000 8.000
4181.000 8.000
4182.000 8.000
4183.000 8.000
4184.000 8.000
4185.000 8.000
4186.000 8.000
4187.000 8.000
4188.000 8.000
4189.000 8.000
4190.000 8.000
4191.000 8.000
4192.000 8.000
4193.000 8.000
4194.000 8.000
4195.000 8.000
4196.000 8.000
4197.000 8.000
4198.000 8.000
4199.000 8.000
4200.000 8.000
4201.000 8.000
4202.000 8.000
4203.000 8.000
4204.000 8.000
4205.000 8.000
4206.000 8.000
4207.000 8.000
4208.000 8.000
4209.000 8.000
4210.000 8.000
4211.000 8.000
4212.000 8.000
4213.000 8.000
4214.000 8.000
4215.000 8.000
4216.000 8.000
4217.000 8.000
4218.000 8.000
4219.000 8.000
4220.000 8.000
4221.000 8.000
4222.000 8.000
4223.000 8.000
4224.000 8.000
4225.000 8.000
4226.000 8.000
4227.000 8.000
4228.000 8.000
4229.000 8.000
4230.000 8.000
4231.000 8.000
4232.000 8.000
4233.000 8.000
4234.000 8.000
4235.000 8.000
4236.000 8.000
4237.000 8.000
4238.000 8.000
4239.000 8.000
4240.000 8.000
4241.000 8.000
4242.000 8.000
4243.000 8.000
4244.000 8.000
4245.000 8.000
4246.000 8.000
4247.000 8.000
4248.000 8.000
4249.000 8.000
4250.000 8.000
4251.000 8.000
4252.000 8.000
4253.000 8.000
4254.000 8.000
4255.000 8.000
4256.000 8.000
4257.000 8.000
4258.000 8.000
4259.000 8.000
4260.000 8.000
4261.000 8.000
4262.000 8.000
4263.000 8.000
4264.000 8.000
4265.000 8.000
4266.000 8.000
4267.000 8.000
4268.000 8.000
4269.000 8.000
4270.000 8.000
4271.000 8.000
4272.000 8.000
4273.000 8.000
4274.000 8.000
4275.000 8.000
4276.000 8.000
4277.000 8.000
4278.000 8.000
4279.000 8.000
4280.000 8.000
4281.000 8.000
4282.000 8.000
4283.000 8.000
4284.000 8.000
4285.000 8.000
4286.000 8.000
4287.000 8.000
4288.000 8.000
4289.000 8.000
4290.000 8.000
4291.000 8.000
4292.000 8.000
4293.000 8.000
4294.000 8.000
4295.000 8.000
4296.000 8.000
4297.000 8.000
4298.000 8.000
4299.000 8.000
4300.000 8.000
4301.000 8.000
4302.000 8.000
4303.000 8.000
4304.000 8.000
4305.000 8.000
4306.000 8.000
4307.000 8.000
4308.000 8.000
4309.000 8.000
4310.000 8.000
4311.000 8.000
4312.000 8.000
4313.000 8.000
4314.000 8.000
4315.000 8.000
4316.000 8.000
4317.000 8.000
4318.000 8.000
4319.000 8.000
4320.000 8.000
4321.000 8.000
4322.000 8.000
4323.000 8.000
4324.000 8.000
4325.000 8.000
4326.000 8.000
4327.000 8.000
4328.000 8.000
4329.000 8.000
4330.000 8.000
4331.000 8.000
4332.000 8.000
4333.000 8.000
4334.000 8.000
4335.000 8.000
4336.000 8.000
4337.000 8.000
4338.000 8.000
4339.000 8.000
4340.000 8.000
4341.000 8.000
4342.000 8.000
4343.000 8.000
4344.000 8.000
4345.000 8.000
4346.000 8.000
4347.000 8.000
4348.000 8.000
4349.000 8.000
4350.000 8.000
4351.000 8.000
4352.000 8.000
4353.000 8.000
4354.000 8.000
4355.000 8.000
4356.000 8.000
4357.000 8.000
4358.000 8.000
4359.000 8.000
4360.000 8.000
4361.000 8.000
4362.000 8.000
4363.000 8.000
4364.000 8.000
4365.000 8.000
4366.000 8.000
4367.000 8.000
4368.000 8.000
4369.000 8.000
4370.000 8.000
4371.000 8.000
4372.000 8.000
4373.000 8.000
4374.000 8.000
4375.000 8.000
4376.000 8.000
4377.000 8.000
4378.000 8.000
4379.000 8.000
4380.000 8.000
4381.000 8.000
4382.000 8.000
4383.000 8.000
4384.000 8.000
4385.000 8.000
4386.000 8.000
4387.000 8.000
4388.000 8.000
4389.000 8.000
4390.000 8.000
4391.000 8.000
4392.000 8.000
4393.000 8.000
4394.000 8.000
4395.000 8.000
4396.000 8.000
4397.000 8.000
4398.000 8.000
4399.000 8.000
4400.000 8.000
4401.000 8.000
4402.000 8.000
4403.000 8.000
4404.000 8.000
4405.000 8.000
4406.000 8.000
4407.000 8.000
4408.000 8.000
4409.000 8.000
4410.000 8.000
4411.000 8.000
4412.000 8.000
4413.000 8.000
4414.000 8.000
4415.000 8.000
4416.000 8.000
4417.000 8.000
4418.000 8.000
4419.000 8.000
4420.000 8.000
4421.000 8.000
4422.000 8.000
4423.000 8.000
4424.000 8.000
4425.000 8.000
4426.000 8.000
4427.000 8.000
4428.000 8.000
4429.000 8.000
4430.000 8.000
4431.000 8.000
4432.000 8.000
4433.000 8.000
4434.000 8.000
4435.000 8.000
4436.000 8.000
4437.000 8.000
4438.000 8.000
4439.000 8.000
4440.000 8.000
4441.000 8.000
4442.000 8.000
4443.000 8.000
4444.000 8.000
4445.000 8.000
4446.000 8.000
4447.000 8.000
4448.000 8.000
4449.000 8.000
4450.000 8.000
4451.000 8.000
4452.000 8.000
4453.000 8.000
4454.000 8.000
4455.000 8.000
4456.000 8.000
4457.000 8.000
4458.000 8.000
4459.000 8.000
4460.000 8.000
4461.000 8.000
4462.000 8.000
4463.000 8.000
4464.000 8.000
4465.000 8.000
4466.000 8.000
4467.000 8.000
4468.000 8.000
4469.000 8.000
4470.000 8.000
4471.000 8.000
4472.000 8.000
4473.000 8.000
4474.000 8.000
4475.000 8.000
4476.000 8.000
4477.000 8.000
4478.000 8.000
4479.000 8.000
4480.000 8.000
4481.000 8.000
4482.000 8.000
4483.000 8.000
4484.000 8.000
4485.000 8.000
4486.000 8.000
4487.000 8.000
4488.000 8.000
4489.000 8.000
4490.000 8.000
4491.000 8.000
4492.000 8.000
4493.000 8.000
4494.000 8.000
4495.000 8.000
4496.000 8.000
4497.000 8.000
4498.000 8.000
4499.000 8.000
4500.000 8.000
4501.000 8.000
4502.000 8.000
4503.000 8.000
4504.000 8.000
4505.000 8.000
4506.000 8.000
4507.000 8.000
4508.000 8.000
4509.000 8.000
4510.000 8.000
4511.000 8.000
4512.000 8.000
4513.000 8.000
4514.000 8.000
4515.000 8.000
4516.000 8.000
4517.000 8.000
4518.000 8.000
4519.000 8.000
4520.000 8.000
4521.000 8.000
4522.000 8.000
4523.000 8.000
4524.000 8.000
4525.000 8.000
4526.000 8.000
4527.000 8.000
4528.000 8.000
4529.000 8.000
4530.000 8.000
4531.000 8.000
4532.000 8.000
4533.000 8.000
4534.000 8.000
4535.000 8.000
4536.000 8.000
4537.000 8.000
4538.000 8.000
4539.000 8.000
4540.000 8.000
4541.000 8.000
4542.000 8.000
4543.000 8.000
4544.000 8.000
4545.000 8.000
4546.000 8.000
4547.000 8.000
4548.000 8.000
4549.000 8.000
4550.000 8.000
4551.000 8.000
4552.000 8.000
4553.000 8.000
4554.000 8.000
4555.000 8.000
4556.000 8.000
4557.000 8.000
4558.000 8.000
4559.000 8.000
4560.000 8.000
4561.000 8.000
4562.000 8.000
4563.000 8.000
4564.000 8.000
4565.000 8.000
4566.000 8.000
4567.000 8.000
4568.000 8.000
4569.000 8.000
4570.000 8.000
4571.000 8.000
4572.000 8.000
4573.000 8.000
4574.000 8.000
4575.000 8.000
4576.000 8.000
4577.000 8.000
4578.000 8.000
4579.000 8.000
4580.000 8.000
4581.000 8.000
4582.000 8.000
4583.000 8.000
4584.000 8.000
4585.000 8.000
4586.000 8.000
4587.000 8.000
4588.000 8.000
4589.000 8.000
4590.000 8.000
4591.000 8.000
4592.000 8.000
4593.000 8.000
4594.000 8.000
4595.000 8.000
4596.000 8.000
4597.000 8.000
4598.000 8.000
4599.000 8.000
4600.000 8.000
4601.000 8.000
4602.000 8.000
4603.000 8.000
4604.000 8.000
4605.000 8.000
4606.000 8.000
4607.000 8.000
4608.000 8.000
4609.000 8.000
4610.000 8.000
4611.000 8.000
4612.000 8.000
4613.000 8.000
4614.000 8.000
4615.000 8.000
4616.000 8.000
4617.000 8.000
4618.000 8.000
4619.000 8.000
4620.000 8.000
4621.000 8.000
4622.000 8.000
4623.000 8.000
4624.000 8.000
4625.000 8.000
4626.000 8.000
4627.000 8.000
4628.000 8.000
4629.000 8.000
4630.000 8.000
4631.000 8.000
4632.000 8.000
4633.000 8.000
4634.000 8.000
4635.000 8.000
4636.000 8.000
4637.000 8.000
4638.000 8.000
4639.000 8.000
4640.000 8.000
4641.000 8.000
4642.000 8.000
4643.000 8.000
4644.000 8.000
4645.000 8.000
4646.000 8.000
4647.000 8.000
4648.000 8.000
4649.000 8.000
4650.000 8.000
4651.000 8.000
4652.000 8.000
4653.000 8.000
4654.000 8.000
4655.000 8.000
4656.000 8.000
4657.000 8.000
4658.000 8.000
4659.000 8.000
4660.000 8.000
4661.000 8.000
4662.000 8.000
4663.000 8.000
4664.000 8.000
4665.000 8.000
4666.000 8.000
4667.000 8.000
4668.000 8.000
4669.000 8.000
4670.000 8.000
4671.000 8.000
4672.000 8.000
4673.000 8.000
4674.000 8.000
4675.000 8.000
4676.000 8.000
4677.000 8.000
4678.000 8.000
4679.000 8.000
4680.000 8.000
4681.000 8.000
4682.000 8.000
4683.000 8.000
4684.000 8.000
4685.000 8.000
4686.000 8.000
4687.000 8.000
4688.000 8.000
4689.000 8.000
4690.000 8.000
4691.000 8.000
4692.000 8.000
4693.000 8.000
4694.000 8.000
4695.000 8.000
4696.000 8.000
4697.000 8.000
4698.000 8.000
4699.000 8.000
4700.000 8.000
4701.000 8.000
4702.000 8.000
4703.000 8.000
4704.000 8.000
4705.000 8.000
4706.000 8.000
4707.000 8.000
4708.000 8.000
4709.000 8.000
4710.000 8.000
4711.000 8.000
4712.000 8.000
4713.000 8.000
4714.000 8.000
4715.000 8.000
4716.000 8.000
4717.000 8.000
4718.000 8.000
4719.000 8.000
4720.000 8.000
4721.000 8.000
4722.000 8.000
4723.000 8.000
4724.000 8.000
4725.000 8.000
4726.000 8.000
4727.000 8.000
4728.000 8.000
4729.000 8.000
4730.000 8.000
4731.000 8.000
4732.000 8.000
4733.000 8.000
4734.000 8.000
4735.000 8.000
4736.000 8.000
4737.000 8.000
4738.000 8.000
4739.000 8.000
4740.000 8.000
4741.000 8.000
4742.000 8.000
4743.000 8.000
4744.000 8.000
4745.000 8.000
4746.000 8.000
4747.000 8.000
4748.000 8.000
4749.000 8.000
4750.000 8.000
4751.000 8.000
4752.000 8.000
4753.000 8.000
4754.000 8.000
4755.000 8.000
4756.000 8.000
4757.000 8.000
4758.000 8.000
4759.000 8.000
4760.000 8.000
4761.000 8.000
4762.000 8.000
4763.000 8.000
4764.000 8.000
4765.000 8.000
4766.000 8.000
4767.000 8.000
4768.000 8.000
4769.000 8.000
4770.000 8.000
4771.000 8.000
4772.000 8.000
4773.000 8.000
4774.000 8.000
4775.000 8.000
4776.000 8.000
4777.000 8.000
4778.000 8.000
4779.000 8.000
4780.000 8.000
4781.000 8.000
4782.000 8.000
4783.000 8.000
4784.000 8.000
4785.000 8.000
4786.000 8.000
4787.000 8.000
4788.000 8.000
4789.000 8.000
4790.000 8.000
4791.000 8.000
4792.000 8.000
4793.000 8.000
4794.000 8.000
4795.000 8.000
4796.000 8.000
4797.000 8.000
4798.000 8.000
4799.000 8.000
4800.000 8.000
4801.000 8.000
4802.000 8.000
4803.000 8.000
4804.000 8.000
4805.000 8.000
4806.000 8.000
4807.000 8.000
4808.000 8.000
4809.000 8.000
4810.000 8.000
4811.000 8.000
4812.000 8.000
4813.000 8.000
4814.000 8.000
4815.000 8.000
4816.000 8.000
4817.000 8.000
4818.000 8.000
4819.000 8.000
4820.000 8.000
4821.000 8.000
4822.000 8.000
4823.000 8.000
4824.000 8.000
4825.000 8.000
4826.000 8.000
4827.000 8.000
4828.000 8.000
4829.000 8.000
4830.000 8.000
4831.000 8.000
4832.000 8.000
4833.000 8.000
4834.000 8.000
4835.000 8.000
4836.000 8.000
4837.000 8.000
4838.000 8.000
4839.000 8.000
4840.000 8.000
4841.000 8.000
4842.000 8.000
4843.000 8.000
4844.000 8.000
4845.000 8.000
4846.000 8.000
4847.000 8.000
4848.000 8.000
4849.000 8.000
4850.000 8.000
4851.000 8.000
4852.000 8.000
4853.000 8.000
4854.000 8.000
4855.000 8.000
4856.000 8.000
4857.000 8.000
4858.000 8.000
4859.000 8.000
4860.000 8.000
4861.000 8.000
4862.000 8.000
4863.000 8.000
4864.000 8.000
4865.000 8.000
4866.000 8.000
4867.000 8.000
4868.000 8.000
4869.000 8.000
4870.000 8.000
4871.000 8.000
4872.000 8.000
4873.000 8.000
4874.000 8.000
4875.000 8.000
4876.000 8.000
4877.000 8.000
4878.000 8.000
4879.000 8.000
4880.000 8.000
4881.000 8.000
4882.000 8.000
4883.000 8.000
4884.000 8.000
4885.000 8.000
4886.000 8.000
4887.000 8.000
4888.000 8.000
4889.000 8.000
4890.000 8.000
4891.000 8.000
4892.000 8.000
4893.000 8.000
4894.000 8.000
4895.000 8.000
4896.000 8.000
4897.000 8.000
4898.000 8.000
4899.000 8.000
4900.000 8.000
4901.000 8.000
4902.000 8.000
4903.000 8.000
4904.000 8.000
4905.000 8.000
4906.000 8.000
4907.000 8.000
4908.000 8.000
4909.000 8.000
4910.000 8.000
4911.000 8.000
4912.000 8.000
4913.000 8.000
4914.000 8.000
4915.000 8.000
4916.000 8.000
4917.000 8.000
4918.000 8.000
4919.000 8.000
4920.000 8.000
4921.000 8.000
4922.000 8.000
4923.000 8.000
4924.000 8.000
4925.000 8.000
4926.000 8.000
4927.000 8.000
4928.000 8.000
4929.000 8.000
4930.000 8.000
4931.000 8.000
4932.000 8.000
4933.000 8.000
4934.000 8.000
4935.000 8.000
4936.000 8.000
4937.000 8.000
4938.000 8.000
4939.000 8.000
4940.000 8.000
4941.000 8.000
4942.000 8.000
4943.000 8.000
4944.000 8.000
4945.000 8.000
4946.000 8.000
4947.000 8.000
4948.000 8.000
4949.000 8.000
4950.000 8.000
4951.000 8.000
4952.000 8.000
4953.000 8.000
4954.000 8.000
4955.000 8.000
4956.000 8.000
4957.000 8.000
4958.000 8.000
4959.000 8.000
4960.000 8.000
4961.000 8.000
4962.000 8.000
4963.000 8.000
4964.000 8.000
4965.000 8.000
4966.000 8.000
4967.000 8.000
4968.000 8.000
4969.000 8.000
4970.000 8.000
4971.000 8.000
4972.000 8.000
4973.000 8.000
4974.000 8.000
4975.000 8.000
4976.000 8.000
4977.000 8.000
4978.000 8.000
4979.000 8.000
4980.000 8.000
4981.000 8.000
4982.000 8.000
4983.000 8.000
4984.000 8.000
4985.000 8.000
4986.000 8.000
4987.000 8.000
4988.000 8.000
4989.000 8.000
4990.000 8.000
4991.000 8.000
4992.000 8.000
4993.000 8.000
4994.000 8.000
4995.000 8.000
4996.000 8.000
4997.000 8.000
4998.000 8.000
4999.000 8.000
5000.000 8.000
5001.000 8.000
5002.000 8.000
5003.000 8.000
5004.000 8.000
5005.000 8.000
5006.000 8.000
5007.000 8.000
5008.000 8.000
5009.000 8.000
5010.000 8.000
5011.000 8.000
5012.000 8.000
5013.000 8.000
5014.000 8.000
5015.000 8.000
5016.000 8.000
5017.000 8.000
5018.000 8.000
5019.000 8.000
5020.000 8.000
5021.000 8.000
5022.000 8.000
5023.000 8.000
5024.000 8.000
5025.000 8.000
5026.000 8.000
5027.000 8.000
5028.000 8.000
5029.000 8.000
5030.000 8.000
5031.000 8.000
5032.000 8.000
5033.000 8.000
5034.000 8.000
5035.000 8.000
5036.000 8.000
5037.000 8.000
5038.000 8.000
5039.000 8.000
5040.000 8.000
5041.000 8.000
5042.000 8.000
5043.000 8.000
5044.000 8.000
5045.000 8.000
5046.000 8.000
5047.000 8.000
5048.000 8.000
5049.000 8.000
5050.000 8.000
5051.000 8.000
5052.000 8.000
5053.000 8.000
5054.000 8.000
5055.000 8.000
5056.000 8.000
5057.000 8.000
5058.000 8.000
5059.000 8.000
5060.000 8.000
5061.000 8.000
5062.000 8.000
5063.000 8.000
5064.000 8.000
5065.000 8.000
5066.000 8.000
5067.000 8.000
5068.000 8.000
5069.000 8.000
5070.000 8.000
5071.000 8.000
5072.000 8.000
5073.000 8.000
5074.000 8.000
5075.000 8.000
5076.000 8.000
5077.000 8.000
5078.000 8.000
5079.000 8.000
5080.000 8.000
5081.000 8.000
5082.000 8.000
5083.000 8.000
5084.000 8.000
5085.000 8.000
5086.000 8.000
5087.000 8.000
5088.000 8.000
5089.000 8.000
5090.000 8.000
5091.000 8.000
5092.000 8.000
5093.000 8.000
5094.000 8.000
5095.000 8.000
5096.000 8.000
5097.000 8.000
5098.000 8.000
5099.000 8.000
5100.000 8.000
5101.000 8.000
5102.000 8.000
5103.000 8.000
5104.000 8.000
5105.000 8.000
5106.000 8.000
5107.000 8.000
5108.000 8.000
5109.000 8.000
5110.000 8.000
5111.000 8.000
5112.000 8.000
5113.000 8.000
5114.000 8.000
5115.000 8.000
5116.000 8.000
5117.000 8.000
5118.000 8.000
5119.000 8.000
5120.000 8.000
5121.000 8.000
5122.000 8.000
5123.000 8.000
5124.000 8.000
5125.000 8.000
5126.000 8.000
5127.000 8.000
5128.000 8.000
5129.000 8.000
5130.000 8.000
5131.000 8.000
5132.000 8.000
5133.000 8.000
5134.000 8.000
5135.000 8.000
5136.000 8.000
5137.000 8.000
5138.000 8.000
5139.000 8.000
5140.000 8.000
5141.000 8.000
5142.000 8.000
5143.000 8.000
5144.000 8.000
5145.000 8.000
5146.000 8.000
5147.000 8.000
5148.000 8.000
5149.000 8.000
5150.000 8.000
5151.000 8.000
5152.000 8.000
5153.000 8.000
5154.000 8.000
5155.000 8.000
5156.000 8.000
5157.000 8.000
5158.000 8.000
5159.000 8.000
5160.000 8.000
5161.000 8.000
5162.000 8.000
5163.000 8.000
5164.000 8.000
5165.000 8.000
5166.000 8.000
5167.000 8.000
5168.000 8.000
5169.000 8.000
5170.000 8.000
5171.000 8.000
5172.000 8.000
5173.000 8.000
5174.000 8.000
5175.000 8.000
5176.000 8.000
5177.000 8.000
5178.000 8.000
5179.000 8.000
5180.000 8.000
5181.000 8.000
5182.000 8.000
5183.000 8.000
5184.000 8.000
5185.000 8.000
5186.000 8.000
5187.000 8.000
5188.000 8.000
5189.000 8.000
5190.000 8.000
5191.000 8.000
5192.000 8.000
5193.000 8.000
5194.000 8.000
5195.000 8.000
5196.000 8.000
5197.000 8.000
5198.000 8.000
5199.000 8.000
5200.000 8.000
5201.000 8.000
5202.000 8.000
5203.000 8.000
5204.000 8.000
5205.000 8.000
5206.000 8.000
5207.000 8.000
5208.000 8.000
5209.000 8.000
5210.000 8.000
5211.000 8.000
5212.000 8.000
5213.000 8.000
5214.000 8.000
5215.000 8.000
5216.000 8.000
5217.000 8.000
5218.000 8.000
5219.000 8.000
5220.000 8.000
5221.000 8.000
5222.000 8.000
5223.000 8.000
5224.000 8.000
5225.000 8.000
5226.000 8.000
5227.000 8.000
5228.000 8.000
5229.000 8.000
5230.000 8.000
5231.000 8.000
5232.000 8.000
5233.000 8.000
5234.000 8.000
5235.000 8.000
5236.000 8.000
5237.000 8.000
5238.000 8.000
5239.000 8.000
5240.000 8.000
5241.000 8.000
5242.000 8.000
5243.000 8.000
5244.000 8.000
5245.000 8.000
5246.000 8.000
5247.000 8.000
5248.000 8.000
5249.000 8.000
5250.000 8.000
5251.000 8.000
5252.000 8.000
5253.000 8.000
5254.000 8.000
5255.000 8.000
5256.000 8.000
5257.000 8.000
5258.000 8.000
5259.000 8.000
5260.000 8.000
5261.000 8.000
5262.000 8.000
5263.000 8.000
5264.000 8.000
5265.000 8.000
5266.000 8.000
5267.000 8.000
5268.000 8.000
5269.000 8.000
5270.000 8.000
5271.000 8.000
5272.000 8.000
5273.000 8.000
5274.000 8.000
5275.000 8.000
5276.000 8.000
5277.000 8.000
5278.000 8.000
5279.000 8.000
5280.000 8.000
5281.000 8.000
5282.000 8.000
5283.000 8.000
5284.000 8.000
5285.000 8.000
5286.000 8.000
5287.000 8.000
5288.000 8.000
5289.000 8.000
5290.000 8.000
5291.000 8.000
5292.000 8.000
5293.000 8.000
5294.000 8.000
5295.000 8.000
5296.000 8.000
5297.000 8.000
5298.000 8.000
5299.000 8.000
5300.000 8.000
5301.000 8.000
5302.000 8.000
5303.000 8.000
5304.000 8.000
5305.000 8.000
5306.000 8.000
5307.000 8.000
5308.000 8.000
5309.000 8.000
5310.000 8.000
5311.000 8.000
5312.000 8.000
5313.000 8.000
5314.000 8.000
5315.000 8.000
5316.000 8.000
5317.000 8.000
5318.000 8.000
5319.000 8.000
5320.000 8.000
5321.000 8.000
5322.000 8.000
5323.000 8.000
5324.000 8.000
5325.000 8.000
5326.000 8.000
5327.000 8.000
5328.000 8.000
5329.000 8.000
5330.000 8.000
5331.000 8.000
5332.000 8.000
5333.000 8.000
5334.000 8.000
5335.000 8.000
5336.000 8.000
5337.000 8.000
5338.000 8.000
5339.000 8.000
5340.000 8.000
5341.000 8.000
5342.000 8.000
5343.000 8.000
5344.000 8.000
5345.000 8.000
5346.000 8.000
5347.000 8.000
5348.000 8.000
5349.000 8.000
5350.000 8.000
5351.000 8.000
5352.000 8.000
5353.000 8.000
5354.000 8.000
5355.000 8.000
5356.000 8.000
5357.000 8.000
5358.000 8.000
5359.000 8.000
5360.000 8.000
5361.000 8.000
5362.000 8.000
5363.000 8.000
5364.000 8.000
5365.000 8.000
5366.000 8.000
5367.000 8.000
5368.000 8.000
5369.000 8.000
5370.000 8.000
5371.000 8.000
5372.000 8.000
5373.000 8.000
5374.000 8.000
5375.000 8.000
5376.000 8.000
5377.000 8.000
5378.000 8.000
5379.000 8.000
5380.000 8.000
5381.000 8.000
5382.000 8.000
5383.000 8.000
5384.000 8.000
5385.000 8.000
5386.000 8.000
5387.000 8.000
5388.000 8.000
5389.000 8.000
5390.000 8.000
5391.000 8.000
5392.000 8.000
5393.000 8.000
5394.000 8.000
5395.000 8.000
5396.000 8.000
5397.000 8.000
5398.000 8.000
5399.000 8.000
5400.000 8.000
5401.000 8.000
5402.000 8.000
5403.000 8.000
5404.000 8.000
5405.000 8.000
5406.000 8.000
5407.000 8.000
5408.000 8.000
5409.000 8.000
5410.000 8.000
5411.000 8.000
5412.000 8.000
5413.000 8.000
5414.000 8.000
5415.000 8.000
5416.000 8.000
5417.000 8.000
5418.000 8.000
5419.000 8.000
5420.000 8.000
5421.000 8.000
5422.000 8.000
5423.000 8.000
5424.000 8.000
5425.000 8.000
5426.000 8.000
5427.000 8.000
5428.000 8.000
5429.000 8.000
5430.000 8.000
5431.000 8.000
5432.000 8.000
5433.000 8.000
5434.000 8.000
5435.000 8.000
5436.000 8.000
5437.000 8.000
5438.000 8.000
5439.000 8.000
5440.000 8.000
5441.000 8.000
5442.000 8.000
5443.000 8.000
5444.000 8.000
5445.000 8.000
5446.000 8.000
5447.000 8.000
5448.000 8.000
5449.000 8.000
5450.000 8.000
5451.000 8.000
5452.000 8.000
5453.000 8.000
5454.000 8.000
5455.000 8.000
5456.000 8.000
5457.000 8.000
5458.000 8.000
5459.000 8.000
5460.000 8.000
5461.000 8.000
5462.000 8.000
5463.000 8.000
5464.000 8.000
5465.000 8.000
5466.000 8.000
5467.000 8.000
5468.000 8.000
5469.000 8.000
5470.000 8.000
5471.000 8.000
5472.000 8.000
5473.000 8.000
5474.000 8.000
5475.000 8.000
5476.000 8.000
5477.000 8.000
5478.000 8.000
5479.000 8.000
5480.000 8.000
5481.000 8.000
5482.000 8.000
5483.000 8.000
5484.000 8.000
5485.000 8.000
5486.000 8.000
5487.000 8.000
5488.000 8.000
5489.000 8.000
5490.000 8.000
5491.000 8.000
5492.000 8.000
5493.000 8.000
5494.000 8.000
5495.000 8.000
5496.000 8.000
5497.000 8.000
5498.000 8.000
5499.000 8.000
5500.000 8.000
5501.000 8.000
5502.000 8.000
5503.000 8.000
5504.000 8.000
5505.000 8.000
5506.000 8.000
5507.000 8.000
5508.000 8.000
5509.000 8.000
5510.000 8.000
5511.000 8.000
5512.000 8.000
5513.000 8.000
5514.000 8.000
5515.000 8.000
5516.000 8.000
5517.000 8.000
5518.000 8.000
5519.000 8.000
5520.000 8.000
5521.000 8.000
5522.000 8.000
5523.000 8.000
5524.000 8.000
5525.000 8.000
5526.000 8.000
5527.000 8.000
5528.000 8.000
5529.000 8.000
5530.000 8.000
5531.000 8.000
5532.000 8.000
5533.000 8.000
5534.000 8.000
5535.000 8.000
5536.000 8.000
5537.000 8.000
5538.000 8.000
5539.000 8.000
5540.000 8.000
5541.000 8.000
5542.000 8.000
5543.000 8.000
5544.000 8.000
5545.000 8.000
5546.000 8.000
5547.000 8.000
5548.000 8.000
5549.000 8.000
5550.000 8.000
5551.000 8.000
5552.000 8.000
5553.000 8.000
5554.000 8.000
5555.000 8.000
5556.000 8.000
5557.000 8.000
5558.000 8.000
5559.000 8.000
5560.000 8.000
5561.000 8.000
5562.000 8.000
5563.000 8.000
5564.000 8.000
5565.000 8.000
5566.000 8.000
5567.000 8.000
5568.000 8.000
5569.000 8.000
5570.000 8.000
5571.000 8.000
5572.000 8.000
5573.000 8.000
5574.000 8.000
5575.000 8.000
5576.000 8.000
5577.000 8.000
5578.000 8.000
5579.000 8.000
5580.000 8.000
5581.000 8.000
5582.000 8.000
5583.000 8.000
5584.000 8.000
5585.000 8.000
5586.000 8.000
5587.000 8.000
5588.000 8.000
5589.000 8.000
5590.000 8.000
5591.000 8.000
5592.000 8.000
5593.000 8.000
5594.000 8.000
5595.000 8.000
5596.000 8.000
5597.000 8.000
5598.000 8.000
5599.000 8.000
5600.000 8.000
5601.000 8.000
5602.000 8.000
5603.000 8.000
5604.000 8.000
5605.000 8.000
5606.000 8.000
5607.000 8.000
5608.000 8.000
5609.000 8.000
5610.000 8.000
5611.000 8.000
5612.000 8.000
5613.000 8.000
5614.000 8.000
5615.000 8.000
5616.000 8.000
5617.000 8.000
5618.000 8.000
5619.000 8.000
5620.000 8.000
5621.000 8.000
5622.000 8.000
5623.000 8.000
5624.000 8.000
5625.000 8.000
5626.000 8.000
5627.000 8.000
5628.000 8.000
5629.000 8.000
5630.000 8.000
5631.000 8.000
5632.000 8.000
5633.000 8.000
5634.000 8.000
5635.000 8.000
5636.000 8.000
5637.000 8.000
5638.000 8.000
5639.000 8.000
5640.000 8.000
5641.000 8.000
5642.000 8.000
5643.000 8.000
5644.000 8.000
5645.000 8.000
5646.000 8.000
5647.000 8.000
5648.000 8.000
5649.000 8.000
5650.000 8.000
5651.000 8.000
5652.000 8.000
5653.000 8.000
5654.000 8.000
5655.000 8.000
5656.000 8.000
5657.000 8.000
5658.000 8.000
5659.000 8.000
5660.000 8.000
5661.000 8.000
5662.000 8.000
5663.000 8.000
5664.000 8.000
5665.000 8.000
5666.000 8.000
5667.000 8.000
5668.000 8.000
5669.000 8.000
5670.000 8.000
5671.000 8.000
5672.000 8.000
5673.000 8.000
5674.000 8.000
5675.000 8.000
5676.000 8.000
5677.000 8.000
5678.000 8.000
5679.000 8.000
5680.000 8.000
5681.000 8.000
5682.000 8.000
5683.000 8.000
5684.000 8.000
5685.000 8.000
5686.000 8.000
5687.000 8.000
5688.000 8.000
5689.000 8.000
5690.000 8.000
5691.000 8.000
5692.000 8.000
5693.000 8.000
5694.000 8.000
5695.000 8.000
5696.000 8.000
5697.000 8.000
5698.000 8.000
5699.000 8.000
5700.000 8.000
5701.000 8.000
5702.000 8.000
5703.000 8.000
5704.000 8.000
5705.000 8.000
5706.000 8.000
5707.000 8.000
5708.000 8.000
5709.000 8.000
5710.000 8.000
5711.000 8.000
5712.000 8.000
5713.000 8.000
5714.000 8.000
5715.000 8.000
5716.000 8.000
5717.000 8.000
5718.000 8.000
5719.000 8.000
5720.000 8.000
5721.000 8.000
5722.000 8.000
5723.000 8.000
5724.000 8.000
5725.000 8.000
5726.000 8.000
5727.000 8.000
5728.000 8.000
5729.000 8.000
5730.000 8.000
5731.000 8.000
5732.000 8.000
5733.000 8.000
5734.000 8.000
5735.000 8.000
5736.000 8.000
5737.000 8.000
5738.000 8.000
5739.000 8.000
5740.000 8.000
5741.000 8.000
5742.000 8.000
5743.000 8.000
5744.000 8.000
5745.000 8.000
5746.000 8.000
5747.000 8.000
5748.000 8.000
5749.000 8.000
5750.000 8.000
5751.000 8.000
5752.000 8.000
5753.000 8.000
5754.000 8.000
5755.000 8.000
5756.000 8.000
5757.000 8.000
5758.000 8.000
5759.000 8.000
5760.000 8.000
5761.000 8.000
5762.000 8.000
5763.000 8.000
5764.000 8.000
5765.000 8.000
5766.000 8.000
5767.000 8.000
5768.000 8.000
5769.000 8.000
5770.000 8.000
5771.000 8.000
5772.000 8.000
5773.000 8.000
5774.000 8.000
5775.000 8.000
5776.000 8.000
5777.000 8.000
5778.000 8.000
5779.000 8.000
5780.000 8.000
5781.000 8.000
5782.000 8.000
5783.000 8.000
5784.000 8.000
5785.000 8.000
5786.000 8.000
5787.000 8.000
5788.000 8.000
5789.000 8.000
5790.000 8.000
5791.000 8.000
5792.000 8.000
5793.000 8.000
5794.000 8.000
5795.000 8.000
5796.000 8.000
5797.000 8.000
5798.000 8.000
5799.000 8.000
5800.000 8.000
5801.000 8.000
5802.000 8.000
5803.000 8.000
5804.000 8.000
5805.000 8.000
5806.000 8.000
5807.000 8.000
5808.000 8.000
5809.000 8.000
5810.000 8.000
5811.000 8.000
5812.000 8.000
5813.000 8.000
5814.000 8.000
5815.000 8.000
5816.000 8.000
5817.000 8.000
5818.000 8.000
5819.000 8.000
5820.000 8.000
5821.000 8.000
5822.000 8.000
5823.000 8.000
5824.000 8.000
5825.000 8.000
5826.000 8.000
5827.000 8.000
5828.000 8.000
5829.000 8.000
5830.000 8.000
5831.000 8.000
5832.000 8.000
5833.000 8.000
5834.000 8.000
5835.000 8.000
5836.000 8.000
5837.000 8.000
5838.000 8.000
5839.000 8.000
5840.000 8.000
5841.000 8.000
5842.000 8.000
5843.000 8.000
5844.000 8.000
5845.000 8.000
5846.000 8.000
5847.000 8.000
5848.000 8.000
5849.000 8.000
5850.000 8.000
5851.000 8.000
5852.000 8.000
5853.000 8.000
5854.000 8.000
5855.000 8.000
5856.000 8.000
5857.000 8.000
5858.000 8.000
5859.000 8.000
5860.000 8.000
5861.000 8.000
5862.000 8.000
5863.000 8.000
5864.000 8.000
5865.000 8.000
5866.000 8.000
5867.000 8.000
5868.000 8.000
5869.000 8.000
5870.000 8.000
5871.000 8.000
5872.000 8.000
5873.000 8.000
5874.000 8.000
5875.000 8.000
5876.000 8.000
5877.000 8.000
5878.000 8.000
5879.000 8.000
5880.000 8.000
5881.000 8.000
5882.000 8.000
5883.000 8.000
5884.000 8.000
5885.000 8.000
5886.000 8.000
5887.000 8.000
5888.000 8.000
5889.000 8.000
5890.000 8.000
5891.000 8.000
5892.000 8.000
5893.000 8.000
5894.000 8.000
5895.000 8.000
5896.000 8.000
5897.000 8.000
5898.000 8.000
5899.000 8.000
5900.000 8.000
5901.000 8.000
5902.000 8.000
5903.000 8.000
5904.000 8.000
5905.000 8.000
5906.000 8.000
5907.000 8.000
5908.000 8.000
5909.000 8.000
5910.000 8.000
5911.000 8.000
5912.000 8.000
5913.000 8.000
5914.000 8.000
5915.000 8.000
5916.000 8.000
5917.000 8.000
5918.000 8.000
5919.000 8.000
5920.000 8.000
5921.000 8.000
5922.000 8.000
5923.000 8.000
5924.000 8.000
5925.000 8.000
5926.000 8.000
5927.000 8.000
5928.000 8.000
5929.000 8.000
5930.000 8.000
5931.000 8.000
5932.000 8.000
5933.000 8.000
5934.000 8.000
5935.000 8.000
5936.000 8.000
5937.000 8.000
5938.000 8.000
5939.000 8.000
5940.000 8.000
5941.000 8.000
5942.000 8.000
5943.000 8.000
5944.000 8.000
5945.000 8.000
5946.000 8.000
5947.000 8.000
5948.000 8.000
5949.000 8.000
5950.000 8.000
5951.000 8.000
5952.000 8.000
5953.000 8.000
5954.000 8.000
5955.000 8.000
5956.000 8.000
5957.000 8.000
5958.000 8.000
5959.000 8.000
5960.000 8.000
5961.000 8.000
5962.000 8.000
5963.000 8.000
5964.000 8.000
5965.000 8.000
5966.000 8.000
5967.000 8.000
5968.000 8.000
5969.000 8.000
5970.000 8.000
5971.000 8.000
5972.000 8.000
5973.000 8.000
5974.000 8.000
5975.000 8.000
5976.000 8.000
5977.000 8.000
5978.000 8.000
5979.000 8.000
5980.000 8.000
5981.000 8.000
5982.000 8.000
5983.000 8.000
5984.000 8.000
5985.000 8.000
5986.000 8.000
5987.000 8.000
5988.000 8.000
5989.000 8.000
5990.000 8.000
5991.000 8.000
5992.000 8.000
5993.000 8.000
5994.000 8.000
5995.000 8.000
5996.000 8.000
5997.000 8.000
5998.000 8.000
5999.000 8.000
6000.000 8.000
6001.000 8.000
6002.000 8.000
6003.000 8.000
6004.000 8.000
6005.000 8.000
6006.000 8.000
6007.000 8.000
6008.000 8.000
6009.000 8.000
6010.000 8.000
6011.000 8.000
6012.000 8.000
6013.000 8.000
6014.000 8.000
6015.000 8.000
6016.000 8.000
6017.000 8.000
6018.000 8.000
6019.000 8.000
6020.000 8.000
6021.000 8.000
6022.000 8.000
6023.000 8.000
6024.000 8.000
6025.000 8.000
6026.000 8.000
6027.000 8.000
6028.000 8.000
6029.000 8.000
6030.000 8.000
6031.000 8.000
6032.000 8.000
6033.000 8.000
6034.000 8.000
6035.000 8.000
6036.000 8.000
6037.000 8.000
6038.000 8.000
6039.000 8.000
6040.000 8.000
6041.000 8.000
6042.000 8.000
6043.000 8.000
6044.000 8.000
6045.000 8.000
6046.000 8.000
6047.000 8.000
6048.000 8.000
6049.000 8.000
6050.000 8.000
6051.000 8.000
6052.000 8.000
6053.000 8.000
6054.000 8.000
6055.000 8.000
6056.000 8.000
6057.000 8.000
6058.000 8.000
6059.000 8.000
6060.000 8.000
6061.000 8.000
6062.000 8.000
6063.000 8.000
6064.000 8.000
6065.000 8.000
6066.000 8.000
6067.000 8.000
6068.000 8.000
6069.000 8.000
6070.000 8.000
6071.000 8.000
6072.000 8.000
6073.000 8.000
6074.000 8.000
6075.000 8.000
6076.000 8.000
6077.000 8.000
6078.000 8.000
6079.000 8.000
6080.000 8.000
6081.000 8.000
6082.000 8.000
6083.000 8.000
6084.000 8.000
6085.000 8.000
6086.000 8.000
6087.000 8.000
6088.000 8.000
6089.000 8.000
6090.000 8.000
6091.000 8.000
6092.000 8.000
6093.000 8.000
6094.000 8.000
6095.000 8.000
6096.000 8.000
6097.000 8.000
6098.000 8.000
6099.000 8.000
6100.000 8.000
6101.000 8.000
6102.000 8.000
6103.000 8.000
6104.000 8.000
6105.000 8.000
6106.000 8.000
6107.000 8.000
6108.000 8.000
6109.000 8.000
6110.000 8.000
6111.000 8.000
6112.000 8.000
6113.000 8.000
6114.000 8.000
6115.000 8.000
6116.000 8.000
6117.000 8.000
6118.000 8.000
6119.000 8.000
6120.000 8.000
6121.000 8.000
6122.000 8.000
6123.000 8.000
6124.000 8.000
6125.000 8.000
6126.000 8.000
6127.000 8.000
6128.000 8.000
6129.000 8.000
6130.000 8.000
6131.000 8.000
6132.000 8.000
6133.000 8.000
6134.000 8.000
6135.000 8.000
6136.000 8.000
6137.000 8.000
6138.000 8.000
6139.000 8.000
6140.000 8.000
6141.000 8.000
6142.000 8.000
6143.000 8.000
6144.000 8.000
6145.000 8.000
6146.000 8.000
6147.000 8.000
6148.000 8.000
6149.000 8.000
6150.000 8.000
6151.000 8.000
6152.000 8.000
6153.000 8.000
6154.000 8.000
6155.000 8.000
6156.000 8.000
6157.000 8.000
6158.000 8.000
6159.000 8.000
6160.000 8.000
6161.000 8.000
6162.000 8.000
6163.000 8.000
6164.000 8.000
6165.000 8.000
6166.000 8.000
6167.000 8.000
6168.000 8.000
6169.000 8.000
6170.000 8.000
6171.000 8.000
6172.000 8.000
6173.000 8.000
6174.000 8.000
6175.000 8.000
6176.000 8.000
6177.000 8.000
6178.000 8.000
6179.000 8.000
6180.000 8.000
6181.000 8.000
6182.000 8.000
6183.000 8.000
6184.000 8.000
6185.000 8.000
6186.000 8.000
6187.000 8.000
6188.000 8.000
6189.000 8.000
6190.000 8.000
6191.000 8.000
6192.000 8.000
6193.000 8.000
6194.000 8.000
6195.000 8.000
6196.000 8.000
6197.000 8.000
6198.000 8.000
6199.000 8.000
6200.000 8.000
6201.000 8.000
6202.000 8.000
6203.000 8.000
6204.000 8.000
6205.000 8.000
6206.000 8.000
6207.000 8.000
6208.000 8.000
6209.000 8.000
6210.000 8.000
6211.000 8.000
6212.000 8.000
6213.000 8.000
6214.000 8.000
6215.000 8.000
6216.000 8.000
6217.000 8.000
6218.000 8.000
6219.000 8.000
6220.000 8.000
6221.000 8.000
6222.000 8.000
6223.000 8.000
6224.000 8.000
6225.000 8.000
6226.000 8.000
6227.000 8.000
6228.000 8.000
6229.000 8.000
6230.000 8.000
6231.000 8.000
6232.000 8.000
6233.000 8.000
6234.000 8.000
6235.000 8.000
6236.000 8.000
6237.000 8.000
6238.000 8.000
6239.000 8.000
6240.000 8.000
6241.000 8.000
6242.000 8.000
6243.000 8.000
6244.000 8.000
6245.000 8.000
6246.000 8.000
6247.000 8.000
6248.000 8.000
6249.000 8.000
6250.000 8.000
6251.000 8.000
6252.000 8.000
6253.000 8.000
6254.000 8.000
6255.000 8.000
6256.000 8.000
6257.000 8.000
6258.000 8.000
6259.000 8.000
6260.000 8.000
6261.000 8.000
6262.000 8.000
6263.000 8.000
6264.000 8.000
6265.000 8.000
6266.000 8.000
6267.000 8.000
6268.000 8.000
6269.000 8.000
6270.000 8.000
6271.000 8.000
6272.000 8.000
6273.000 8.000
6274.000 8.000
6275.000 8.000
6276.000 8.000
6277.000 8.000
6278.000 8.000
6279.000 8.000
6280.000 8.000
6281.000 8.000
6282.000 8.000
6283.000 8.000
6284.000 8.000
6285.000 8.000
6286.000 8.000
6287.000 8.000
6288.000 8.000
6289.000 8.000
6290.000 8.000
6291.000 8.000
6292.000 8.000
6293.000 8.000
6294.000 8.000
6295.000 8.000
6296.000 8.000
6297.000 8.000
6298.000 8.000
6299.000 8.000
6300.000 8.000
6301.000 8.000
6302.000 8.000
6303.000 8.000
6304.000 8.000
6305.000 8.000
6306.000 8.000
6307.000 8.000
6308.000 8.000
6309.000 8.000
6310.000 8.000
6311.000 8.000
6312.000 8.000
6313.000 8.000
6314.000 8.000
6315.000 8.000
6316.000 8.000
6317.000 8.000
6318.000 8.000
6319.000 8.000
6320.000 8.000
6321.000 8.000
6322.000 8.000
6323.000 8.000
6324.000 8.000
6325.000 8.000
6326.000 8.000
6327.000 8.000
6328.000 8.000
6329.000 8.000
6330.000 8.000
6331.000 8.000
6332.000 8.000
6333.000 8.000
6334.000 8.000
6335.000 8.000
6336.000 8.000
6337.000 8.000
6338.000 8.000
6339.000 8.000
6340.000 8.000
6341.000 8.000
6342.000 8.000
6343.000 8.000
6344.000 8.000
6345.000 8.000
6346.000 8.000
6347.000 8.000
6348.000 8.000
6349.000 8.000
6350.000 8.000
6351.000 8.000
6352.000 8.000
6353.000 8.000
6354.000 8.000
6355.000 8.000
6356.000 8.000
6357.000 8.000
6358.000 8.000
6359.000 8.000
6360.000 8.000
6361.000 8.000
6362.000 8.000
6363.000 8.000
6364.000 8.000
6365.000 8.000
6366.000 8.000
6367.000 8.000
6368.000 8.000
6369.000 8.000
6370.000 8.000
6371.000 8.000
6372.000 8.000
6373.000 8.000
6374.000 8.000
6375.000 8.000
6376.000 8.000
6377.000 8.000
6378.000 8.000
6379.000 8.000
6380.000 8.000
6381.000 8.000
6382.000 8.000
6383.000 8.000
6384.000 8.000
6385.000 8.000
6386.000 8.000
6387.000 8.000
6388.000 8.000
6389.000 8.000
6390.000 8.000
6391.000 8.000
6392.000 8.000
6393.000 8.000
6394.000 8.000
6395.000 8.000
6396.000 8.000
6397.000 8.000
6398.000 8.000
6399.000 8.000
6400.000 8.000
6401.000 8.000
6402.000 8.000
6403.000 8.000
6404.000 8.000
6405.000 8.000
6406.000 8.000
6407.000 8.000
6408.000 8.000
6409.000 8.000
6410.000 8.000
6411.000 8.000
6412.000 8.000
6413.000 8.000
6414.000 8.000
6415.000 8.000
6416.000 8.000
6417.000 8.000
6418.000 8.000
6419.000 8.000
6420.000 8.000
6421.000 8.000
6422.000 8.000
6423.000 8.000
6424.000 8.000
6425.000 8.000
6426.000 8.000
6427.000 8.000
6428.000 8.000
6429.000 8.000
6430.000 8.000
6431.000 8.000
6432.000 8.000
6433.000 8.000
6434.000 8.000
6435.000 8.000
6436.000 8.000
6437.000 8.000
6438.000 8.000
6439.000 8.000
6440.000 8.000
6441.000 8.000
6442.000 8.000
6443.000 8.000
6444.000 8.000
6445.000 8.000
6446.000 8.000
6447.000 8.000
6448.000 8.000
6449.000 8.000
6450.000 8.000
6451.000 8.000
6452.000 8.000
6453.000 8.000
6454.000 8.000
6455.000 8.000
6456.000 8.000
6457.000 8.000
6458.000 8.000
6459.000 8.000
6460.000 8.000
6461.000 8.000
6462.000 8.000
6463.000 8.000
6464.000 8.000
6465.000 8.000
6466.000 8.000
6467.000 8.000
6468.000 8.000
6469.000 8.000
6470.000 8.000
6471.000 8.000
6472.000 8.000
6473.000 8.000
6474.000 8.000
6475.000 8.000
6476.000 8.000
6477.000 8.000
6478.000 8.000
6479.000 8.000
6480.000 8.000
6481.000 8.000
6482.000 8.000
6483.000 8.000
6484.000 8.000
6485.000 8.000
6486.000 8.000
6487.000 8.000
6488.000 8.000
6489.000 8.000
6490.000 8.000
6491.000 8.000
6492.000 8.000
6493.000 8.000
6494.000 8.000
6495.000 8.000
6496.000 8.000
6497.000 8.000
6498.000 8.000
6499.000 8.000
6500.000 8.000
6501.000 8.000
6502.000 8.000
6503.000 8.000
6504.000 8.000
6505.000 8.000
6506.000 8.000
6507.000 8.000
6508.000 8.000
6509.000 8.000
6510.000 8.000
6511.000 8.000
6512.000 8.000
6513.000 8.000
6514.000 8.000
6515.000 8.000
6516.000 8.000
6517.000 8.000
6518.000 8.000
6519.000 8.000
6520.000 8.000
6521.000 8.000
6522.000 8.000
6523.000 8.000
6524.000 8.000
6525.000 8.000
6526.000 8.000
6527.000 8.000
6528.000 8.000
6529.000 8.000
6530.000 8.000
6531.000 8.000
6532.000 8.000
6533.000 8.000
6534.000 8.000
6535.000 8.000
6536.000 8.000
6537.000 8.000
6538.000 8.000
6539.000 8.000
6540.000 8.000
6541.000 8.000
6542.000 8.000
6543.000 8.000
6544.000 8.000
6545.000 8.000
6546.000 8.000
6547.000 8.000
6548.000 8.000
6549.000 8.000
6550.000 8.000
6551.000 8.000
6552.000 8.000
6553.000 8.000
6554.000 8.000
6555.000 8.000
6556.000 8.000
6557.000 8.000
6558.000 8.000
6559.000 8.000
6560.000 8.000
6561.000 8.000
6562.000 8.000
6563.000 8.000
6564.000 8.000
6565.000 8.000
6566.000 8.000
6567.000 8.000
6568.000 8.000
6569.000 8.000
6570.000 8.000
6571.000 8.000
6572.000 8.000
6573.000 8.000
6574.000 8.000
6575.000 8.000
6576.000 8.000
6577.000 8.000
6578.000 8.000
6579.000 8.000
6580.000 8.000
6581.000 8.000
6582.000 8.000
6583.000 8.000
6584.000 8.000
6585.000 8.000
6586.000 8.000
6587.000 8.000
6588.000 8.000
6589.000 8.000
6590.000 8.000
6591.000 8.000
6592.000 8.000
6593.000 8.000
6594.000 8.000
6595.000 8.000
6596.000 8.000
6597.000 8.000
6598.000 8.000
6599.000 8.000
6600.000 8.000
6601.000 8.000
6602.000 8.000
6603.000 8.000
6604.000 8.000
6605.000 8.000
6606.000 8.000
6607.000 8.000
6608.000 8.000
6609.000 8.000
6610.000 8.000
6611.000 8.000
6612.000 8.000
6613.000 8.000
6614.000 8.000
6615.000 8.000
6616.000 8.000
6617.000 8.000
6618.000 8.000
6619.000 8.000
6620.000 8.000
6621.000 8.000
6622.000 8.000
6623.000 8.000
6624.000 8.000
6625.000 8.000
6626.000 8.000
6627.000 8.000
6628.000 8.000
6629.000 8.000
6630.000 8.000
6631.000 8.000
6632.000 8.000
6633.000 8.000
6634.000 8.000
6635.000 8.000
6636.000 8.000
6637.000 8.000
6638.000 8.000
6639.000 8.000
6640.000 8.000
6641.000 8.000
6642.000 8.000
6643.000 8.000
6644.000 8.000
6645.000 8.000
6646.000 8.000
6647.000 8.000
6648.000 8.000
6649.000 8.000
6650.000 8.000
6651.000 8.000
6652.000 8.000
6653.000 8.000
6654.000 8.000
6655.000 8.000
6656.000 8.000
6657.000 8.000
6658.000 8.000
6659.000 8.000
6660.000 8.000
6661.000 8.000
6662.000 8.000
6663.000 8.000
6664.000 8.000
6665.000 8.000
6666.000 8.000
6667.000 8.000
6668.000 8.000
6669.000 8.000
6670.000 8.000
6671.000 8.000
6672.000 8.000
6673.000 8.000
6674.000 8.000
6675.000 8.000
6676.000 8.000
6677.000 8.000
6678.000 8.000
6679.000 8.000
6680.000 8.000
6681.000 8.000
6682.000 8.000
6683.000 8.000
6684.000 8.000
6685.000 8.000
6686.000 8.000
6687.000 8.000
6688.000 8.000
6689.000 8.000
6690.000 8.000
6691.000 8.000
6692.000 8.000
6693.000 8.000
6694.000 8.000
6695.000 8.000
6696.000 8.000
6697.000 8.000
6698.000 8.000
6699.000 8.000
6700.000 8.000
6701.000 8.000
6702.000 8.000
6703.000 8.000
6704.000 8.000
6705.000 8.000
6706.000 8.000
6707.000 8.000
6708.000 8.000
6709.000 8.000
6710.000 8.000
6711.000 8.000
6712.000 8.000
6713.000 8.000
6714.000 8.000
6715.000 8.000
6716.000 8.000
6717.000 8.000
6718.000 8.000
6719.000 8.000
6720.000 8.000
6721.000 8.000
6722.000 8.000
6723.000 8.000
6724.000 8.000
6725.000 8.000
6726.000 8.000
6727.000 8.000
6728.000 8.000
6729.000 8.000
6730.000 8.000
6731.000 8.000
6732.000 8.000
6733.000 8.000
6734.000 8.000
6735.000 8.000
6736.000 8.000
6737.000 8.000
6738.000 8.000
6739.000 8.000
6740.000 8.000
6741.000 8.000
6742.000 8.000
6743.000 8.000
6744.000 8.000
6745.000 8.000
6746.000 8.000
6747.000 8.000
6748.000 8.000
6749.000 8.000
6750.000 8.000
6751.000 8.000
6752.000 8.000
6753.000 8.000
6754.000 8.000
6755.000 8.000
6756.000 8.000
6757.000 8.000
6758.000 8.000
6759.000 8.000
6760.000 8.000
6761.000 8.000
6762.000 8.000
6763.000 8.000
6764.000 8.000
6765.000 8.000
6766.000 8.000
6767.000 8.000
6768.000 8.000
6769.000 8.000
6770.000 8.000
6771.000 8.000
6772.000 8.000
6773.000 8.000
6774.000 8.000
6775.000 8.000
6776.000 8.000
6777.000 8.000
6778.000 8.000
6779.000 8.000
6780.000 8.000
6781.000 8.000
6782.000 8.000
6783.000 8.000
6784.000 8.000
6785.000 8.000
6786.000 8.000
6787.000 8.000
6788.000 8.000
6789.000 8.000
6790.000 8.000
6791.000 8.000
6792.000 8.000
6793.000 8.000
6794.000 8.000
6795.000 8.000
6796.000 8.000
6797.000 8.000
6798.000 8.000
6799.000 8.000
6800.000 8.000
6801.000 8.000
6802.000 8.000
6803.000 8.000
6804.000 8.000
6805.000 8.000
6806.000 8.000
6807.000 8.000
6808.000 8.000
6809.000 8.000
6810.000 8.000
6811.000 8.000
6812.000 8.000
6813.000 8.000
6814.000 8.000
6815.000 8.000
6816.000 8.000
6817.000 8.000
6818.000 8.000
6819.000 8.000
6820.000 8.000
6821.000 8.000
6822.000 8.000
6823.000 8.000
6824.000 8.000
6825.000 8.000
6826.000 8.000
6827.000 8.000
6828.000 8.000
6829.000 8.000
6830.000 8.000
6831.000 8.000
6832.000 8.000
6833.000 8.000
6834.000 8.000
6835.000 8.000
6836.000 8.000
6837.000 8.000
6838.000 8.000
6839.000 8.000
6840.000 8.000
6841.000 8.000
6842.000 8.000
6843.000 8.000
6844.000 8.000
6845.000 8.000
6846.000 8.000
6847.000 8.000
6848.000 8.000
6849.000 8.000
6850.000 8.000
6851.000 8.000
6852.000 8.000
6853.000 8.000
6854.000 8.000
6855.000 8.000
6856.000 8.000
6857.000 8.000
6858.000 8.000
6859.000 8.000
6860.000 8.000
6861.000 8.000
6862.000 8.000
6863.000 8.000
6864.000 8.000
6865.000 8.000
6866.000 8.000
6867.000 8.000
6868.000 8.000
6869.000 8.000
6870.000 8.000
6871.000 8.000
6872.000 8.000
6873.000 8.000
6874.000 8.000
6875.000 8.000
6876.000 8.000
6877.000 8.000
6878.000 8.000
6879.000 8.000
6880.000 8.000
6881.000 8.000
6882.000 8.000
6883.000 8.000
6884.000 8.000
6885.000 8.000
6886.000 8.000
6887.000 8.000
6888.000 8.000
6889.000 8.000
6890.000 8.000
6891.000 8.000
6892.000 8.000
6893.000 8.000
6894.000 8.000
6895.000 8.000
6896.000 8.000
6897.000 8.000
6898.000 8.000
6899.000 8.000
6900.000 8.000
6901.000 8.000
6902.000 8.000
6903.000 8.000
6904.000 8.000
6905.000 8.000
6906.000 8.000
6907.000 8.000
6908.000 8.000
6909.000 8.000
6910.000 8.000
6911.000 8.000
6912.000 8.000
6913.000 8.000
6914.000 8.000
6915.000 8.000
6916.000 8.000
6917.000 8.000
6918.000 8.000
6919.000 8.000
6920.000 8.000
6921.000 8.000
6922.000 8.000
6923.000 8.000
6924.000 8.000
6925.000 8.000
6926.000 8.000
6927.000 8.000
6928.000 8.000
6929.000 8.000
6930.000 8.000
6931.000 8.000
6932.000 8.000
6933.000 8.000
6934.000 8.000
6935.000 8.000
6936.000 8.000
6937.000 8.000
6938.000 8.000
6939.000 8.000
6940.000 8.000
6941.000 8.000
6942.000 8.000
6943.000 8.000
6944.000 8.000
6945.000 8.000
6946.000 8.000
6947.000 8.000
6948.000 8.000
6949.000 8.000
6950.000 8.000
6951.000 8.000
6952.000 8.000
6953.000 8.000
6954.000 8.000
6955.000 8.000
6956.000 8.000
6957.000 8.000
6958.000 8.000
6959.000 8.000
6960.000 8.000
6961.000 8.000
6962.000 8.000
6963.000 8.000
6964.000 8.000
6965.000 8.000
6966.000 8.000
6967.000 8.000
6968.000 8.000
6969.000 8.000
6970.000 8.000
6971.000 8.000
6972.000 8.000
6973.000 8.000
6974.000 8.000
6975.000 8.000
6976.000 8.000
6977.000 8.000
6978.000 8.000
6979.000 8.000
6980.000 8.000
6981.000 8.000
6982.000 8.000
6983.000 8.000
6984.000 8.000
6985.000 8.000
6986.000 8.000
6987.000 8.000
6988.000 8.000
6989.000 8.000
6990.000 8.000
6991.000 8.000
6992.000 8.000
6993.000 8.000
6994.000 8.000
6995.000 8.000
6996.000 8.000
6997.000 8.000
6998.000 8.000
6999.000 8.000
7000.000 8.000
7001.000 8.000
7002.000 8.000
7003.000 8.000
7004.000 8.000
7005.000 8.000
7006.000 8.000
7007.000 8.000
7008.000 8.000
7009.000 8.000
7010.000 8.000
7011.000 8.000
7012.000 8.000
7013.000 8.000
7014.000 8.000
7015.000 8.000
7016.000 8.000
7017.000 8.000
7018.000 8.000
7019.000 8.000
7020.000 8.000
7021.000 8.000
7022.000 8.000
7023.000 8.000
7024.000 8.000
7025.000 8.000
7026.000 8.000
7027.000 8.000
7028.000 8.000
7029.000 8.000
7030.000 8.000
7031.000 8.000
7032.000 8.000
7033.000 8.000
7034.000 8.000
7035.000 8.000
7036.000 8.000
7037.000 8.000
7038.000 8.000
7039.000 8.000
7040.000 8.000
7041.000 8.000
7042.000 8.000
7043.000 8.000
7044.000 8.000
7045.000 8.000
7046.000 8.000
7047.000 8.000
7048.000 8.000
7049.000 8.000
7050.000 8.000
7051.000 8.000
7052.000 8.000
7053.000 8.000
7054.000 8.000
7055.000 8.000
7056.000 8.000
7057.000 8.000
7058.000 8.000
7059.000 8.000
7060.000 8.000
7061.000 8.000
7062.000 8.000
7063.000 8.000
7064.000 8.000
7065.000 8.000
7066.000 8.000
7067.000 8.000
7068.000 8.000
7069.000 8.000
7070.000 8.000
7071.000 8.000
7072.000 8.000
7073.000 8.000
7074.000 8.000
7075.000 8.000
7076.000 8.000
7077.000 8.000
7078.000 8.000
7079.000 8.000
7080.000 8.000
7081.000 8.000
7082.000 8.000
7083.000 8.000
7084.000 8.000
7085.000 8.000
7086.000 8.000
7087.000 8.000
7088.000 8.000
7089.000 8.000
7090.000 8.000
7091.000 8.000
7092.000 8.000
7093.000 8.000
7094.000 8.000
7095.000 8.000
7096.000 8.000
7097.000 8.000
7098.000 8.000
7099.000 8.000
7100.000 8.000
7101.000 8.000
7102.000 8.000
7103.000 8.000
7104.000 8.000
7105.000 8.000
7106.000 8.000
7107.000 8.000
7108.000 8.000
7109.000 8.000
7110.000 8.000
7111.000 8.000
7112.000 8.000
7113.000 8.000
7114.000 8.000
7115.000 8.000
7116.000 8.000
7117.000 8.000
7118.000 8.000
7119.000 8.000
7120.000 8.000
7121.000 8.000
7122.000 8.000
7123.000 8.000
7124.000 8.000
7125.000 8.000
7126.000 8.000
7127.000 8.000
7128.000 8.000
7129.000 8.000
7130.000 8.000
7131.000 8.000
7132.000 8.000
7133.000 8.000
7134.000 8.000
7135.000 8.000
7136.000 8.000
7137.000 8.000
7138.000 8.000
7139.000 8.000
7140.000 8.000
7141.000 8.000
7142.000 8.000
7143.000 8.000
7144.000 8.000
7145.000 8.000
7146.000 8.000
7147.000 8.000
7148.000 8.000
7149.000 8.000
7150.000 8.000
7151.000 8.000
7152.000 8.000
7153.000 8.000
7154.000 8.000
7155.000 8.000
7156.000 8.000
7157.000 8.000
7158.000 8.000
7159.000 8.000
7160.000 8.000
7161.000 8.000
7162.000 8.000
7163.000 8.000
7164.000 8.000
7165.000 8.000
7166.000 8.000
7167.000 8.000
7168.000 8.000
7169.000 8.000
7170.000 8.000
7171.000 8.000
7172.000 8.000
7173.000 8.000
7174.000 8.000
7175.000 8.000
7176.000 8.000
7177.000 8.000
7178.000 8.000
7179.000 8.000
7180.000 8.000
7181.000 8.000
7182.000 8.000
7183.000 8.000
7184.000 8.000
7185.000 8.000
7186.000 8.000
7187.000 8.000
7188.000 8.000
7189.000 8.000
7190.000 8.000
7191.000 8.000
7192.000 8.000
7193.000 8.000
7194.000 8.000
7195.000 8.000
7196.000 8.000
7197.000 8.000
7198.000 8.000
7199.000 8.000
7200.000 8.000
7201.000 8.000
7202.000 8.000
7203.000 8.000
7204.000 8.000
7205.000 8.000
7206.000 8.000
7207.000 8.000
7208.000 8.000
7209.000 8.000
7210.000 8.000
7211.000 8.000
7212.000 8.000
7213.000 8.000
7214.000 8.000
7215.000 8.000
7216.000 8.000
7217.000 8.000
7218.000 8.000
7219.000 8.000
7220.000 8.000
7221.000 8.000
7222.000 8.000
7223.000 8.000
7224.000 8.000
7225.000 8.000
7226.000 8.000
7227.000 8.000
7228.000 8.000
7229.000 8.000
7230.000 8.000
7231.000 8.000
7232.000 8.000
7233.000 8.000
7234.000 8.000
7235.000 8.000
7236.000 8.000
7237.000 8.000
7238.000 8.000
7239.000 8.000
7240.000 8.000
7241.000 8.000
7242.000 8.000
7243.000 8.000
7244.000 8.000
7245.000 8.000
7246.000 8.000
7247.000 8.000
7248.000 8.000
7249.000 8.000
7250.000 8.000
7251.000 8.000
7252.000 8.000
7253.000 8.000
7254.000 8.000
7255.000 8.000
7256.000 8.000
7257.000 8.000
7258.000 8.000
7259.000 8.000
7260.000 8.000
7261.000 8.000
7262.000 8.000
7263.000 8.000
7264.000 8.000
7265.000 8.000
7266.000 8.000
7267.000 8.000
7268.000 8.000
7269.000 8.000
7270.000 8.000
7271.000 8.000
7272.000 8.000
7273.000 8.000
7274.000 8.000
7275.000 8.000
7276.000 8.000
7277.000 8.000
7278.000 8.000
7279.000 8.000
7280.000 8.000
7281.000 8.000
7282.000 8.000
7283.000 8.000
7284.000 8.000
7285.000 8.000
7286.000 8.000
7287.000 8.000
7288.000 8.000
7289.000 8.000
7290.000 8.000
7291.000 8.000
7292.000 8.000
7293.000 8.000
7294.000 8.000
7295.000 8.000
7296.000 8.000
7297.000 8.000
7298.000 8.000
7299.000 8.000
7300.000 8.000
7301.000 8.000
7302.000 8.000
7303.000 8.000
7304.000 8.000
7305.000 8.000
7306.000 8.000
7307.000 8.000
7308.000 8.000
7309.000 8.000
7310.000 8.000
7311.000 8.000
7312.000 8.000
7313.000 8.000
7314.000 8.000
7315.000 8.000
7316.000 8.000
7317.000 8.000
7318.000 8.000
7319.000 8.000
7320.000 8.000
7321.000 8.000
7322.000 8.000
7323.000 8.000
7324.000 8.000
7325.000 8.000
7326.000 8.000
7327.000 8.000
7328.000 8.000
7329.000 8.000
7330.000 8.000
7331.000 8.000
7332.000 8.000
7333.000 8.000
7334.000 8.000
7335.000 8.000
7336.000 8.000
7337.000 8.000
7338.000 8.000
7339.000 8.000
7340.000 8.000
7341.000 8.000
7342.000 8.000
7343.000 8.000
7344.000 8.000
7345.000 8.000
7346.000 8.000
7347.000 8.000
7348.000 8.000
7349.000 8.000
7350.000 8.000
7351.000 8.000
7352.000 8.000
7353.000 8.000
7354.000 8.000
7355.000 8.000
7356.000 8.000
7357.000 8.000
7358.000 8.000
7359.000 8.000
7360.000 8.000
7361.000 8.000
7362.000 8.000
7363.000 8.000
7364.000 8.000
7365.000 8.000
7366.000 8.000
7367.000 8.000
7368.000 8.000
7369.000 8.000
7370.000 8.000
7371.000 8.000
7372.000 8.000
7373.000 8.000
7374.000 8.000
7375.000 8.000
7376.000 8.000
7377.000 8.000
7378.000 8.000
7379.000 8.000
7380.000 8.000
7381.000 8.000
7382.000 8.000
7383.000 8.000
7384.000 8.000
7385.000 8.000
7386.000 8.000
7387.000 8.000
7388.000 8.000
7389.000 8.000
7390.000 8.000
7391.000 8.000
7392.000 8.000
7393.000 8.000
7394.000 8.000
7395.000 8.000
7396.000 8.000
7397.000 8.000
7398.000 8.000
7399.000 8.000
7400.000 8.000
7401.000 8.000
7402.000 8.000
7403.000 8.000
7404.000 8.000
7405.000 8.000
7406.000 8.000
7407.000 8.000
7408.000 8.000
7409.000 8.000
7410.000 8.000
7411.000 8.000
7412.000 8.000
7413.000 8.000
7414.000 8.000
7415.000 8.000
7416.000 8.000
7417.000 8.000
7418.000 8.000
7419.000 8.000
7420.000 8.000
7421.000 8.000
7422.000 8.000
7423.000 8.000
7424.000 8.000
7425.000 8.000
7426.000 8.000
7427.000 8.000
7428.000 8.000
7429.000 8.000
7430.000 8.000
7431.000 8.000
7432.000 8.000
7433.000 8.000
7434.000 8.000
7435.000 8.000
7436.000 8.000
7437.000 8.000
7438.000 8.000
7439.000 8.000
7440.000 8.000
7441.000 8.000
7442.000 8.000
7443.000 8.000
7444.000 8.000
7445.000 8.000
7446.000 8.000
7447.000 8.000
7448.000 8.000
7449.000 8.000
7450.000 8.000
7451.000 8.000
7452.000 8.000
7453.000 8.000
7454.000 8.000
7455.000 8.000
7456.000 8.000
7457.000 8.000
7458.000 8.000
7459.000 8.000
7460.000 8.000
7461.000 8.000
7462.000 8.000
7463.000 8.000
7464.000 8.000
7465.000 8.000
7466.000 8.000
7467.000 8.000
7468.000 8.000
7469.000 8.000
7470.000 8.000
7471.000 8.000
7472.000 8.000
7473.000 8.000
7474.000 8.000
7475.000 8.000
7476.000 8.000
7477.000 8.000
7478.000 8.000
7479.000 8.000
7480.000 8.000
7481.000 8.000
7482.000 8.000
7483.000 8.000
7484.000 8.000
7485.000 8.000
7486.000 8.000
7487.000 8.000
7488.000 8.000
7489.000 8.000
7490.000 8.000
7491.000 8.000
7492.000 8.000
7493.000 8.000
7494.000 8.000
7495.000 8.000
7496.000 8.000
7497.000 8.000
7498.000 8.000
7499.000 8.000
7500.000 8.000
7501.000 8.000
7502.000 8.000
7503.000 8.000
7504.000 8.000
7505.000 8.000
7506.000 8.000
7507.000 8.000
7508.000 8.000
7509.000 8.000
7510.000 8.000
7511.000 8.000
7512.000 8.000
7513.000 8.000
7514.000 8.000
7515.000 8.000
7516.000 8.000
7517.000 8.000
7518.000 8.000
7519.000 8.000
7520.000 8.000
7521.000 8.000
7522.000 8.000
7523.000 8.000
7524.000 8.000
7525.000 8.000
7526.000 8.000
7527.000 8.000
7528.000 8.000
7529.000 8.000
7530.000 8.000
7531.000 8.000
7532.000 8.000
7533.000 8.000
7534.000 8.000
7535.000 8.000
7536.000 8.000
7537.000 8.000
7538.000 8.000
7539.000 8.000
7540.000 8.000
7541.000 8.000
7542.000 8.000
7543.000 8.000
7544.000 8.000
7545.000 8.000
7546.000 8.000
7547.000 8.000
7548.000 8.000
7549.000 8.000
7550.000 8.000
7551.000 8.000
7552.000 8.000
7553.000 8.000
7554.000 8.000
7555.000 8.000
7556.000 8.000
7557.000 8.000
7558.000 8.000
7559.000 8.000
7560.000 8.000
7561.000 8.000
7562.000 8.000
7563.000 8.000
7564.000 8.000
7565.000 8.000
7566.000 8.000
7567.000 8.000
7568.000 8.000
7569.000 8.000
7570.000 8.000
7571.000 8.000
7572.000 8.000
7573.000 8.000
7574.000 8.000
7575.000 8.000
7576.000 8.000
7577.000 8.000
7578.000 8.000
7579.000 8.000
7580.000 8.000
7581.000 8.000
7582.000 8.000
7583.000 8.000
7584.000 8.000
7585.000 8.000
7586.000 8.000
7587.000 8.000
7588.000 8.000
7589.000 8.000
7590.000 8.000
7591.000 8.000
7592.000 8.000
7593.000 8.000
7594.000 8.000
7595.000 8.000
7596.000 8.000
7597.000 8.000
7598.000 8.000
7599.000 8.000
7600.000 8.000
7601.000 8.000
7602.000 8.000
7603.000 8.000
7604.000 8.000
7605.000 8.000
7606.000 8.000
7607.000 8.000
7608.000 8.000
7609.000 8.000
7610.000 8.000
7611.000 8.000
7612.000 8.000
7613.000 8.000
7614.000 8.000
7615.000 8.000
7616.000 8.000
7617.000 8.000
7618.000 8.000
7619.000 8.000
7620.000 8.000
7621.000 8.000
7622.000 8.000
7623.000 8.000
7624.000 8.000
7625.000 8.000
7626.000 8.000
7627.000 8.000
7628.000 8.000
7629.000 8.000
7630.000 8.000
7631.000 8.000
7632.000 8.000
7633.000 8.000
7634.000 8.000
7635.000 8.000
7636.000 8.000
7637.000 8.000
7638.000 8.000
7639.000 8.000
7640.000 8.000
7641.000 8.000
7642.000 8.000
7643.000 8.000
7644.000 8.000
7645.000 8.000
7646.000 8.000
7647.000 8.000
7648.000 8.000
7649.000 8.000
7650.000 8.000
7651.000 8.000
7652.000 8.000
7653.000 8.000
7654.000 8.000
7655.000 8.000
7656.000 8.000
7657.000 8.000
7658.000 8.000
7659.000 8.000
7660.000 8.000
7661.000 8.000
7662.000 8.000
7663.000 8.000
7664.000 8.000
7665.000 8.000
7666.000 8.000
7667.000 8.000
7668.000 8.000
7669.000 8.000
7670.000 8.000
7671.000 8.000
7672.000 8.000
7673.000 8.000
7674.000 8.000
7675.000 8.000
7676.000 8.000
7677.000 8.000
7678.000 8.000
7679.000 8.000
7680.000 8.000
7681.000 8.000
7682.000 8.000
7683.000 8.000
7684.000 8.000
7685.000 8.000
7686.000 8.000
7687.000 8.000
7688.000 8.000
7689.000 8.000
7690.000 8.000
7691.000 8.000
7692.000 8.000
7693.000 8.000
7694.000 8.000
7695.000 8.000
7696.000 8.000
7697.000 8.000
7698.000 8.000
7699.000 8.000
7700.000 8.000
7701.000 8.000
7702.000 8.000
7703.000 8.000
7704.000 8.000
7705.000 8.000
7706.000 8.000
7707.000 8.000
7708.000 8.000
7709.000 8.000
7710.000 8.000
7711.000 8.000
7712.000 8.000
7713.000 8.000
7714.000 8.000
7715.000 8.000
7716.000 8.000
7717.000 8.000
7718.000 8.000
7719.000 8.000
7720.000 8.000
7721.000 8.000
7722.000 8.000
7723.000 8.000
7724.000 8.000
7725.000 8.000
7726.000 8.000
7727.000 8.000
7728.000 8.000
7729.000 8.000
7730.000 8.000
7731.000 8.000
7732.000 8.000
7733.000 8.000
7734.000 8.000
7735.000 8.000
7736.000 8.000
7737.000 8.000
7738.000 8.000
7739.000 8.000
7740.000 8.000
7741.000 8.000
7742.000 8.000
7743.000 8.000
7744.000 8.000
7745.000 8.000
7746.000 8.000
7747.000 8.000
7748.000 8.000
7749.000 8.000
7750.000 8.000
7751.000 8.000
7752.000 8.000
7753.000 8.000
7754.000 8.000
7755.000 8.000
7756.000 8.000
7757.000 8.000
7758.000 8.000
7759.000 8.000
7760.000 8.000
7761.000 8.000
7762.000 8.000
7763.000 8.000
7764.000 8.000
7765.000 8.000
7766.000 8.000
7767.000 8.000
7768.000 8.000
7769.000 8.000
7770.000 8.000
7771.000 8.000
7772.000 8.000
7773.000 8.000
7774.000 8.000
7775.000 8.000
7776.000 8.000
7777.000 8.000
7778.000 8.000
7779.000 8.000
7780.000 8.000
7781.000 8.000
7782.000 8.000
7783.000 8.000
7784.000 8.000
7785.000 8.000
7786.000 8.000
7787.000 8.000
7788.000 8.000
7789.000 8.000
7790.000 8.000
7791.000 8.000
7792.000 8.000
7793.000 8.000
7794.000 8.000
7795.000 8.000
7796.000 8.000
7797.000 8.000
7798.000 8.000
7799.000 8.000
7800.000 8.000
7801.000 8.000
7802.000 8.000
7803.000 8.000
7804.000 8.000
7805.000 8.000
7806.000 8.000
7807.000 8.000
7808.000 8.000
7809.000 8.000
7810.000 8.000
7811.000 8.000
7812.000 8.000
7813.000 8.000
7814.000 8.000
7815.000 8.000
7816.000 8.000
7817.000 8.000
7818.000 8.000
7819.000 8.000
7820.000 8.000
7821.000 8.000
7822.000 8.000
7823.000 8.000
7824.000 8.000
7825.000 8.000
7826.000 8.000
7827.000 8.000
7828.000 8.000
7829.000 8.000
7830.000 8.000
7831.000 8.000
7832.000 8.000
7833.000 8.000
7834.000 8.000
7835.000 8.000
7836.000 8.000
7837.000 8.000
7838.000 8.000
7839.000 8.000
7840.000 8.000
7841.000 8.000
7842.000 8.000
7843.000 8.000
7844.000 8.000
7845.000 8.000
7846.000 8.000
7847.000 8.000
7848.000 8.000
7849.000 8.000
7850.000 8.000
7851.000 8.000
7852.000 8.000
7853.000 8.000
7854.000 8.000
7855.000 8.000
7856.000 8.000
7857.000 8.000
7858.000 8.000
7859.000 8.000
7860.000 8.000
7861.000 8.000
7862.000 8.000
7863.000 8.000
7864.000 8.000
7865.000 8.000
7866.000 8.000
7867.000 8.000
7868.000 8.000
7869.000 8.000
7870.000 8.000
7871.000 8.000
7872.000 8.000
7873.000 8.000
7874.000 8.000
7875.000 8.000
7876.000 8.000
7877.000 8.000
7878.000 8.000
7879.000 8.000
7880.000 8.000
7881.000 8.000
7882.000 8.000
7883.000 8.000
7884.000 8.000
7885.000 8.000
7886.000 8.000
7887.000 8.000
7888.000 8.000
7889.000 8.000
7890.000 8.000
7891.000 8.000
7892.000 8.000
7893.000 8.000
7894.000 8.000
7895.000 8.000
7896.000 8.000
7897.000 8.000
7898.000 8.000
7899.000 8.000
7900.000 8.000
7901.000 8.000
7902.000 8.000
7903.000 8.000
7904.000 8.000
7905.000 8.000
7906.000 8.000
7907.000 8.000
7908.000 8.000
7909.000 8.000
7910.000 8.000
7911.000 8.000
7912.000 8.000
7913.000 8.000
7914.000 8.000
7915.000 8.000
7916.000 8.000
7917.000 8.000
7918.000 8.000
7919.000 8.000
7920.000 8.000
7921.000 8.000
7922.000 8.000
7923.000 8.000
7924.000 8.000
7925.000 8.000
7926.000 8.000
7927.000 8.000
7928.000 8.000
7929.000 8.000
7930.000 8.000
7931.000 8.000
7932.000 8.000
7933.000 8.000
7934.000 8.000
7935.000 8.000
7936.000 8.000
7937.000 8.000
7938.000 8.000
7939.000 8.000
7940.000 8.000
7941.000 8.000
7942.000 8.000
7943.000 8.000
7944.000 8.000
7945.000 8.000
7946.000 8.000
7947.000 8.000
7948.000 8.000
7949.000 8.000
7950.000 8.000
7951.000 8.000
7952.000 8.000
7953.000 8.000
7954.000 8.000
7955.000 8.000
7956.000 8.000
7957.000 8.000
7958.000 8.000
7959.000 8.000
7960.000 8.000
7961.000 8.000
7962.000 8.000
7963.000 8.000
7964.000 8.000
7965.000 8.000
7966.000 8.000
7967.000 8.000
7968.000 8.000
7969.000 8.000
7970.000 8.000
7971.000 8.000
7972.000 8.000
7973.000 8.000
7974.000 8.000
7975.000 8.000
7976.000 8.000
7977.000 8.000
7978.000 8.000
7979.000 8.000
7980.000 8.000
7981.000 8.000
7982.000 8.000
7983.000 8.000
7984.000 8.000
7985.000 8.000
7986.000 8.000
7987.000 8.000
7988.000 8.000
7989.000 8.000
7990.000 8.000
7991.000 8.000
7992.000 8.000
7993.000 8.000
7994.000 8.000
7995.000 8.000
7996.000 8.000
7997.000 8.000
7998.000 8.000
7999.000 8.000
8000.000 8.000
8001.000 8.000
8002.000 8.000
8003.000 8.000
8004.000 8.000
8005.000 8.000
8006.000 8.000
8007.000 8.000
8008.000 8.000
8009.000 8.000
8010.000 8.000
8011.000 8.000
8012.000 8.000
8013.000 8.000
8014.000 8.000
8015.000 8.000
8016.000 8.000
8017.000 8.000
8018.000 8.000
8019.000 8.000
8020.000 8.000
8021.000 8.000
8022.000 8.000
8023.000 8.000
8024.000 8.000
8025.000 8.000
8026.000 8.000
8027.000 8.000
8028.000 8.000
8029.000 8.000
8030.000 8.000
8031.000 8.000
8032.000 8.000
8033.000 8.000
8034.000 8.000
8035.000 8.000
8036.000 8.000
8037.000 8.000
8038.000 8.000
8039.000 8.000
8040.000 8.000
8041.000 8.000
8042.000 8.000
8043.000 8.000
8044.000 8.000
8045.000 8.000
8046.000 8.000
8047.000 8.000
8048.000 8.000
8049.000 8.000
8050.000 8.000
8051.000 8.000
8052.000 8.000
8053.000 8.000
8054.000 8.000
8055.000 8.000
8056.000 8.000
8057.000 8.000
8058.000 8.000
8059.000 8.000
8060.000 8.000
8061.000 8.000
8062.000 8.000
8063.000 8.000
8064.000 8.000
8065.000 8.000
8066.000 8.000
8067.000 8.000
8068.000 8.000
8069.000 8.000
8070.000 8.000
8071.000 8.000
8072.000 8.000
8073.000 8.000
8074.000 8.000
8075.000 8.000
8076.000 8.000
8077.000 8.000
8078.000 8.000
8079.000 8.000
8080.000 8.000
8081.000 8.000
8082.000 8.000
8083.000 8.000
8084.000 8.000
8085.000 8.000
8086.000 8.000
8087.000 8.000
8088.000 8.000
8089.000 8.000
8090.000 8.000
8091.000 8.000
8092.000 8.000
8093.000 8.000
8094.000 8.000
8095.000 8.000
8096.000 8.000
8097.000 8.000
8098.000 8.000
8099.000 8.000
8100.000 8.000
8101.000 8.000
8102.000 8.000
8103.000 8.000
8104.000 8.000
8105.000 8.000
8106.000 8.000
8107.000 8.000
8108.000 8.000
8109.000 8.000
8110.000 8.000
8111.000 8.000
8112.000 8.000
8113.000 8.000
8114.000 8.000
8115.000 8.000
8116.000 8.000
8117.000 8.000
8118.000 8.000
8119.000 8.000
8120.000 8.000
8121.000 8.000
8122.000 8.000
8123.000 8.000
8124.000 8.000
8125.000 8.000
8126.000 8.000
8127.000 8.000
8128.000 8.000
8129.000 8.000
8130.000 8.000
8131.000 8.000
8132.000 8.000
8133.000 8.000
8134.000 8.000
8135.000 8.000
8136.000 8.000
8137.000 8.000
8138.000 8.000
8139.000 8.000
8140.000 8.000
8141.000 8.000
8142.000 8.000
8143.000 8.000
8144.000 8.000
8145.000 8.000
8146.000 8.000
8147.000 8.000
8148.000 8.000
8149.000 8.000
8150.000 8.000
8151.000 8.000
8152.000 8.000
8153.000 8.000
8154.000 8.000
8155.000 8.000
8156.000 8.000
8157.000 8.000
8158.000 8.000
8159.000 8.000
8160.000 8.000
8161.000 8.000
8162.000 8.000
8163.000 8.000
8164.000 8.000
8165.000 8.000
8166.000 8.000
8167.000 8.000
8168.000 8.000
8169.000 8.000
8170.000 8.000
8171.000 8.000
8172.000 8.000
8173.000 8.000
8174.000 8.000
8175.000 8.000
8176.000 8.000
8177.000 8.000
8178.000 8.000
8179.000 8.000
8180.000 8.000
8181.000 8.000
8182.000 8.000
8183.000 8.000
8184.000 8.000
8185.000 8.000
8186.000 8.000
8187.000 8.000
8188.000 8.000
8189.000 8.000
8190.000 8.000
8191.000 8.000
8192.000 8.000
8193.000 8.000
8194.000 8.000
8195.000 8.000
8196.000 8.000
8197.000 8.000
8198.000 8.000
8199.000 8.000
8200.000 8.000
8201.000 8.000
8202.000 8.000
8203.000 8.000
8204.000 8.000
8205.000 8.000
8206.000 8.000
8207.000 8.000
8208.000 8.000
8209.000 8.000
8210.000 8.000
8211.000 8.000
8212.000 8.000
8213.000 8.000
8214.000 8.000
8215.000 8.000
8216.000 8.000
8217.000 8.000
8218.000 8.000
8219.000 8.000
8220.000 8.000
8221.000 8.000
8222.000 8.000
8223.000 8.000
8224.000 8.000
8225.000 8.000
8226.000 8.000
8227.000 8.000
8228.000 8.000
8229.000 8.000
8230.000 8.000
8231.000 8.000
8232.000 8.000
8233.000 8.000
8234.000 8.000
8235.000 8.000
8236.000 8.000
8237.000 8.000
8238.000 8.000
8239.000 8.000
8240.000 8.000
8241.000 8.000
8242.000 8.000
8243.000 8.000
8244.000 8.000
8245.000 8.000
8246.000 8.000
8247.000 8.000
8248.000 8.000
8249.000 8.000
8250.000 8.000
8251.000 8.000
8252.000 8.000
8253.000 8.000
8254.000 8.000
8255.000 8.000
8256.000 8.000
8257.000 8.000
8258.000 8.000
8259.000 8.000
8260.000 8.000
8261.000 8.000
8262.000 8.000
8263.000 8.000
8264.000 8.000
8265.000 8.000
8266.000 8.000
8267.000 8.000
8268.000 8.000
8269.000 8.000
8270.000 8.000
8271.000 8.000
8272.000 8.000
8273.000 8.000
8274.000 8.000
8275.000 8.000
8276.000 8.000
8277.000 8.000
8278.000 8.000
8279.000 8.000
8280.000 8.000
8281.000 8.000
8282.000 8.000
8283.000 8.000
8284.000 8.000
8285.000 8.000
8286.000 8.000
8287.000 8.000
8288.000 8.000
8289.000 8.000
8290.000 8.000
8291.000 8.000
8292.000 8.000
8293.000 8.000
8294.000 8.000
8295.000 8.000
8296.000 8.000
8297.000 8.000
8298.000 8.000
8299.000 8.000
8300.000 8.000
8301.000 8.000
8302.000 8.000
8303.000 8.000
8304.000 8.000
8305.000 8.000
8306.000 8.000
8307.000 8.000
8308.000 8.000
8309.000 8.000
8310.000 8.000
8311.000 8.000
8312.000 8.000
8313.000 8.000
8314.000 8.000
8315.000 8.000
8316.000 8.000
8317.000 8.000
8318.000 8.000
8319.000 8.000
8320.000 8.000
8321.000 8.000
8322.000 8.000
8323.000 8.000
8324.000 8.000
8325.000 8.000
8326.000 8.000
8327.000 8.000
8328.000 8.000
8329.000 8.000
8330.000 8.000
8331.000 8.000
8332.000 8.000
8333.000 8.000
8334.000 8.000
8335.000 8.000
8336.000 8.000
8337.000 8.000
8338.000 8.000
8339.000 8.000
8340.000 8.000
8341.000 8.000
8342.000 8.000
8343.000 8.000
8344.000 8.000
8345.000 8.000
8346.000 8.000
8347.000 8.000
8348.000 8.000
8349.000 8.000
8350.000 8.000
8351.000 8.000
8352.000 8.000
8353.000 8.000
8354.000 8.000
8355.000 8.000
8356.000 8.000
8357.000 8.000
8358.000 8.000
8359.000 8.000
8360.000 8.000
8361.000 8.000
8362.000 8.000
8363.000 8.000
8364.000 8.000
8365.000 8.000
8366.000 8.000
8367.000 8.000
8368.000 8.000
8369.000 8.000
8370.000 8.000
8371.000 8.000
8372.000 8.000
8373.000 8.000
8374.000 8.000
8375.000 8.000
8376.000 8.000
8377.000 8.000
8378.000 8.000
8379.000 8.000
8380.000 8.000
8381.000 8.000
8382.000 8.000
8383.000 8.000
8384.000 8.000
8385.000 8.000
8386.000 8.000
8387.000 8.000
8388.000 8.000
8389.000 8.000
8390.000 8.000
8391.000 8.000
8392.000 8.000
8393.000 8.000
8394.000 8.000
8395.000 8.000
8396.000 8.000
8397.000 8.000
8398.000 8.000
8399.000 8.000
8400.000 8.000
8401.000 8.000
8402.000 8.000
8403.000 8.000
8404.000 8.000
8405.000 8.000
8406.000 8.000
8407.000 8.000
8408.000 8.000
8409.000 8.000
8410.000 8.000
8411.000 8.000
8412.000 8.000
8413.000 8.000
8414.000 8.000
8415.000 8.000
8416.000 8.000
8417.000 8.000
8418.000 8.000
8419.000 8.000
8420.000 8.000
8421.000 8.000
8422.000 8.000
8423.000 8.000
8424.000 8.000
8425.000 8.000
8426.000 8.000
8427.000 8.000
8428.000 8.000
8429.000 8.000
8430.000 8.000
8431.000 8.000
8432.000 8.000
8433.000 8.000
8434.000 8.000
8435.000 8.000
8436.000 8.000
8437.000 8.000
8438.000 8.000
8439.000 8.000
8440.000 8.000
8441.000 8.000
8442.000 8.000
8443.000 8.000
8444.000 8.000
8445.000 8.000
8446.000 8.000
8447.000 8.000
8448.000 8.000
8449.000 8.000
8450.000 8.000
8451.000 8.000
8452.000 8.000
8453.000 8.000
8454.000 8.000
8455.000 8.000
8456.000 8.000
8457.000 8.000
8458.000 8.000
8459.000 8.000
8460.000 8.000
8461.000 8.000
8462.000 8.000
8463.000 8.000
8464.000 8.000
8465.000 8.000
8466.000 8.000
8467.000 8.000
8468.000 8.000
8469.000 8.000
8470.000 8.000
8471.000 8.000
8472.000 8.000
8473.000 8.000
8474.000 8.000
8475.000 8.000
8476.000 8.000
8477.000 8.000
8478.000 8.000
8479.000 8.000
8480.000 8.000
8481.000 8.000
8482.000 8.000
8483.000 8.000
8484.000 8.000
8485.000 8.000
8486.000 8.000
8487.000 8.000
8488.000 8.000
8489.000 8.000
8490.000 8.000
8491.000 8.000
8492.000 8.000
8493.000 8.000
8494.000 8.000
8495.000 8.000
8496.000 8.000
8497.000 8.000
8498.000 8.000
8499.000 8.000
8500.000 8.000
8501.000 8.000
8502.000 8.000
8503.000 8.000
8504.000 8.000
8505.000 8.000
8506.000 8.000
8507.000 8.000
8508.000 8.000
8509.000 8.000
8510.000 8.000
8511.000 8.000
8512.000 8.000
8513.000 8.000
8514.000 8.000
8515.000 8.000
8516.000 8.000
8517.000 8.000
8518.000 8.000
8519.000 8.000
8520.000 8.000
8521.000 8.000
8522.000 8.000
8523.000 8.000
8524.000 8.000
8525.000 8.000
8526.000 8.000
8527.000 8.000
8528.000 8.000
8529.000 8.000
8530.000 8.000
8531.000 8.000
8532.000 8.000
8533.000 8.000
8534.000 8.000
8535.000 8.000
8536.000 8.000
8537.000 8.000
8538.000 8.000
8539.000 8.000
8540.000 8.000
8541.000 8.000
8542.000 8.000
8543.000 8.000
8544.000 8.000
8545.000 8.000
8546.000 8.000
8547.000 8.000
8548.000 8.000
8549.000 8.000
8550.000 8.000
8551.000 8.000
8552.000 8.000
8553.000 8.000
8554.000 8.000
8555.000 8.000
8556.000 8.000
8557.000 8.000
8558.000 8.000
8559.000 8.000
8560.000 8.000
8561.000 8.000
8562.000 8.000
8563.000 8.000
8564.000 8.000
8565.000 8.000
8566.000 8.000
8567.000 8.000
8568.000 8.000
8569.000 8.000
8570.000 8.000
8571.000 8.000
8572.000 8.000
8573.000 8.000
8574.000 8.000
8575.000 8.000
8576.000 8.000
8577.000 8.000
8578.000 8.000
8579.000 8.000
8580.000 8.000
8581.000 8.000
8582.000 8.000
8583.000 8.000
8584.000 8.000
8585.000 8.000
8586.000 8.000
8587.000 8.000
8588.000 8.000
8589.000 8.000
8590.000 8.000
8591.000 8.000
8592.000 8.000
8593.000 8.000
8594.000 8.000
8595.000 8.000
8596.000 8.000
8597.000 8.000
8598.000 8.000
8599.000 8.000
8600.000 8.000
8601.000 8.000
8602.000 8.000
8603.000 8.000
8604.000 8.000
8605.000 8.000
8606.000 8.000
8607.000 8.000
8608.000 8.000
8609.000 8.000
8610.000 8.000
8611.000 8.000
8612.000 8.000
8613.000 8.000
8614.000 8.000
8615.000 8.000
8616.000 8.000
8617.000 8.000
8618.000 8.000
8619.000 8.000
8620.000 8.000
8621.000 8.000
8622.000 8.000
8623.000 8.000
8624.000 8.000
8625.000 8.000
8626.000 8.000
8627.000 8.000
8628.000 8.000
8629.000 8.000
8630.000 8.000
8631.000 8.000
8632.000 8.000
8633.000 8.000
8634.000 8.000
8635.000 8.000
8636.000 8.000
8637.000 8.000
8638.000 8.000
8639.000 8.000
8640.000 8.000
8641.000 8.000
8642.000 8.000
8643.000 8.000
8644.000 8.000
8645.000 8.000
8646.000 8.000
8647.000 8.000
8648.000 8.000
8649.000 8.000
8650.000 8.000
8651.000 8.000
8652.000 8.000
8653.000 8.000
8654.000 8.000
8655.000 8.000
8656.000 8.000
8657.000 8.000
8658.000 8.000
8659.000 8.000
8660.000 8.000
8661.000 8.000
8662.000 8.000
8663.000 8.000
8664.000 8.000
8665.000 8.000
8666.000 8.000
8667.000 8.000
8668.000 8.000
8669.000 8.000
8670.000 8.000
8671.000 8.000
8672.000 8.000
8673.000 8.000
8674.000 8.000
8675.000 8.000
8676.000 8.000
8677.000 8.000
8678.000 8.000
8679.000 8.000
8680.000 8.000
8681.000 8.000
8682.000 8.000
8683.000 8.000
8684.000 8.000
8685.000 8.000
8686.000 8.000
8687.000 8.000
8688.000 8.000
8689.000 8.000
8690.000 8.000
8691.000 8.000
8692.000 8.000
8693.000 8.000
8694.000 8.000
8695.000 8.000
8696.000 8.000
8697.000 8.000
8698.000 8.000
8699.000 8.000
8700.000 8.000
8701.000 8.000
8702.000 8.000
8703.000 8.000
8704.000 8.000
8705.000 8.000
8706.000 8.000
8707.000 8.000
8708.000 8.000
8709.000 8.000
8710.000 8.000
8711.000 8.000
8712.000 8.000
8713.000 8.000
8714.000 8.000
8715.000 8.000
8716.000 8.000
8717.000 8.000
8718.000 8.000
8719.000 8.000
8720.000 8.000
8721.000 8.000
8722.000 8.000
8723.000 8.000
8724.000 8.000
8725.000 8.000
8726.000 8.000
8727.000 8.000
8728.000 8.000
8729.000 8.000
8730.000 8.000
8731.000 8.000
8732.000 8.000
8733.000 8.000
8734.000 8.000
8735.000 8.000
8736.000 8.000
8737.000 8.000
8738.000 8.000
8739.000 8.000
8740.000 8.000
8741.000 8.000
8742.000 8.000
8743.000 8.000
8744.000 8.000
8745.000 8.000
8746.000 8.000
8747.000 8.000
8748.000 8.000
8749.000 8.000
8750.000 8.000
8751.000 8.000
8752.000 8.000
8753.000 8.000
8754.000 8.000
8755.000 8.000
8756.000 8.000
8757.000 8.000
8758.000 8.000
8759.000 8.000
8760.000 8.000
8761.000 8.000
8762.000 8.000
8763.000 8.000
8764.000 8.000
8765.000 8.000
8766.000 8.000
8767.000 8.000
8768.000 8.000
8769.000 8.000
8770.000 8.000
8771.000 8.000
8772.000 8.000
8773.000 8.000
8774.000 8.000
8775.000 8.000
8776.000 8.000
8777.000 8.000
8778.000 8.000
8779.000 8.000
8780.000 8.000
8781.000 8.000
8782.000 8.000
8783.000 8.000
8784.000 8.000
8785.000 8.000
8786.000 8.000
8787.000 8.000
8788.000 8.000
8789.000 8.000
8790.000 8.000
8791.000 8.000
8792.000 8.000
8793.000 8.000
8794.000 8.000
8795.000 8.000
8796.000 8.000
8797.000 8.000
8798.000 8.000
8799.000 8.000
8800.000 8.000
8801.000 8.000
8802.000 8.000
8803.000 8.000
8804.000 8.000
8805.000 8.000
8806.000 8.000
8807.000 8.000
8808.000 8.000
8809.000 8.000
8810.000 8.000
8811.000 8.000
8812.000 8.000
8813.000 8.000
8814.000 8.000
8815.000 8.000
8816.000 8.000
8817.000 8.000
8818.000 8.000
8819.000 8.000
8820.000 8.000
8821.000 8.000
8822.000 8.000
8823.000 8.000
8824.000 8.000
8825.000 8.000
8826.000 8.000
8827.000 8.000
8828.000 8.000
8829.000 8.000
8830.000 8.000
8831.000 8.000
8832.000 8.000
8833.000 8.000
8834.000 8.000
8835.000 8.000
8836.000 8.000
8837.000 8.000
8838.000 8.000
8839.000 8.000
8840.000 8.000
8841.000 8.000
8842.000 8.000
8843.000 8.000
8844.000 8.000
8845.000 8.000
8846.000 8.000
8847.000 8.000
8848.000 8.000
8849.000 8.000
8850.000 8.000
8851.000 8.000
8852.000 8.000
8853.000 8.000
8854.000 8.000
8855.000 8.000
8856.000 8.000
8857.000 8.000
8858.000 8.000
8859.000 8.000
8860.000 8.000
8861.000 8.000
8862.000 8.000
8863.000 8.000
8864.000 8.000
8865.000 8.000
8866.000 8.000
8867.000 8.000
8868.000 8.000
8869.000 8.000
8870.000 8.000
8871.000 8.000
8872.000 8.000
8873.000 8.000
8874.000 8.000
8875.000 8.000
8876.000 8.000
8877.000 8.000
8878.000 8.000
8879.000 8.000
8880.000 8.000
8881.000 8.000
8882.000 8.000
8883.000 8.000
8884.000 8.000
8885.000 8.000
8886.000 8.000
8887.000 8.000
8888.000 8.000
8889.000 8.000
8890.000 8.000
8891.000 8.000
8892.000 8.000
8893.000 8.000
8894.000 8.000
8895.000 8.000
8896.000 8.000
8897.000 8.000
8898.000 8.000
8899.000 8.000
8900.000 8.000
8901.000 8.000
8902.000 8.000
8903.000 8.000
8904.000 8.000
8905.000 8.000
8906.000 8.000
8907.000 8.000
8908.000 8.000
8909.000 8.000
8910.000 8.000
8911.000 8.000
8912.000 8.000
8913.000 8.000
8914.000 8.000
8915.000 8.000
8916.000 8.000
8917.000 8.000
8918.000 8.000
8919.000 8.000
8920.000 8.000
8921.000 8.000
8922.000 8.000
8923.000 8.000
8924.000 8.000
8925.000 8.000
8926.000 8.000
8927.000 8.000
8928.000 8.000
8929.000 8.000
8930.000 8.000
8931.000 8.000
8932.000 8.000
8933.000 8.000
8934.000 8.000
8935.000 8.000
8936.000 8.000
8937.000 8.000
8938.000 8.000
8939.000 8.000
8940.000 8.000
8941.000 8.000
8942.000 8.000
8943.000 8.000
8944.000 8.000
8945.000 8.000
8946.000 8.000
8947.000 8.000
8948.000 8.000
8949.000 8.000
8950.000 8.000
8951.000 8.000
8952.000 8.000
8953.000 8.000
8954.000 8.000
8955.000 8.000
8956.000 8.000
8957.000 8.000
8958.000 8.000
8959.000 8.000
8960.000 8.000
8961.000 8.000
8962.000 8.000
8963.000 8.000
8964.000 8.000
8965.000 8.000
8966.000 8.000
8967.000 8.000
8968.000 8.000
8969.000 8.000
8970.000 8.000
8971.000 8.000
8972.000 8.000
8973.000 8.000
8974.000 8.000
8975.000 8.000
8976.000 8.000
8977.000 8.000
8978.000 8.000
8979.000 8.000
8980.000 8.000
8981.000 8.000
8982.000 8.000
8983.000 8.000
8984.000 8.000
8985.000 8.000
8986.000 8.000
8987.000 8.000
8988.000 8.000
8989.000 8.000
8990.000 8.000
8991.000 8.000
8992.000 8.000
8993.000 8.000
8994.000 8.000
8995.000 8.000
8996.000 8.000
8997.000 8.000
8998.000 8.000
8999.000 8.000
9000.000 8.000
9001.000 8.000
9002.000 8.000
9003.000 8.000
9004.000 8.000
9005.000 8.000
9006.000 8.000
9007.000 8.000
9008.000 8.000
9009.000 8.000
9010.000 8.000
9011.000 8.000
9012.000 8.000
9013.000 8.000
9014.000 8.000
9015.000 8.000
9016.000 8.000
9017.000 8.000
9018.000 8.000
9019.000 8.000
9020.000 8.000
9021.000 8.000
9022.000 8.000
9023.000 8.000
9024.000 8.000
9025.000 8.000
9026.000 8.000
9027.000 8.000
9028.000 8.000
9029.000 8.000
9030.000 8.000
9031.000 8.000
9032.000 8.000
9033.000 8.000
9034.000 8.000
9035.000 8.000
9036.000 8.000
9037.000 8.000
9038.000 8.000
9039.000 8.000
9040.000 8.000
9041.000 8.000
9042.000 8.000
9043.000 8.000
9044.000 8.000
9045.000 8.000
9046.000 8.000
9047.000 8.000
9048.000 8.000
9049.000 8.000
9050.000 8.000
9051.000 8.000
9052.000 8.000
9053.000 8.000
9054.000 8.000
9055.000 8.000
9056.000 8.000
9057.000 8.000
9058.000 8.000
9059.000 8.000
9060.000 8.000
9061.000 8.000
9062.000 8.000
9063.000 8.000
9064.000 8.000
9065.000 8.000
9066.000 8.000
9067.000 8.000
9068.000 8.000
9069.000 8.000
9070.000 8.000
9071.000 8.000
9072.000 8.000
9073.000 8.000
9074.000 8.000
9075.000 8.000
9076.000 8.000
9077.000 8.000
9078.000 8.000
9079.000 8.000
9080.000 8.000
9081.000 8.000
9082.000 8.000
9083.000 8.000
9084.000 8.000
9085.000 8.000
9086.000 8.000
9087.000 8.000
9088.000 8.000
9089.000 8.000
9090.000 8.000
9091.000 8.000
9092.000 8.000
9093.000 8.000
9094.000 8.000
9095.000 8.000
9096.000 8.000
9097.000 8.000
9098.000 8.000
9099.000 8.000
9100.000 8.000
9101.000 8.000
9102.000 8.000
9103.000 8.000
9104.000 8.000
9105.000 8.000
9106.000 8.000
9107.000 8.000
9108.000 8.000
9109.000 8.000
9110.000 8.000
9111.000 8.000
9112.000 8.000
9113.000 8.000
9114.000 8.000
9115.000 8.000
9116.000 8.000
9117.000 8.000
9118.000 8.000
9119.000 8.000
9120.000 8.000
9121.000 8.000
9122.000 8.000
9123.000 8.000
9124.000 8.000
9125.000 8.000
9126.000 8.000
9127.000 8.000
9128.000 8.000
9129.000 8.000
9130.000 8.000
9131.000 8.000
9132.000 8.000
9133.000 8.000
9134.000 8.000
9135.000 8.000
9136.000 8.000
9137.000 8.000
9138.000 8.000
9139.000 8.000
9140.000 8.000
9141.000 8.000
9142.000 8.000
9143.000 8.000
9144.000 8.000
9145.000 8.000
9146.000 8.000
9147.000 8.000
9148.000 8.000
9149.000 8.000
9150.000 8.000
9151.000 8.000
9152.000 8.000
9153.000 8.000
9154.000 8.000
9155.000 8.000
9156.000 8.000
9157.000 8.000
9158.000 8.000
9159.000 8.000
9160.000 8.000
9161.000 8.000
9162.000 8.000
9163.000 8.000
9164.000 8.000
9165.000 8.000
9166.000 8.000
9167.000 8.000
9168.000 8.000
9169.000 8.000
9170.000 8.000
9171.000 8.000
9172.000 8.000
9173.000 8.000
9174.000 8.000
9175.000 8.000
9176.000 8.000
9177.000 8.000
9178.000 8.000
9179.000 8.000
9180.000 8.000
9181.000 8.000
9182.000 8.000
9183.000 8.000
9184.000 8.000
9185.000 8.000
9186.000 8.000
9187.000 8.000
9188.000 8.000
9189.000 8.000
9190.000 8.000
9191.000 8.000
9192.000 8.000
9193.000 8.000
9194.000 8.000
9195.000 8.000
9196.000 8.000
9197.000 8.000
9198.000 8.000
9199.000 8.000
9200.000 8.000
9201.000 8.000
9202.000 8.000
9203.000 8.000
9204.000 8.000
9205.000 8.000
9206.000 8.000
9207.000 8.000
9208.000 8.000
9209.000 8.000
9210.000 8.000
9211.000 8.000
9212.000 8.000
9213.000 8.000
9214.000 8.000
9215.000 8.000
9216.000 8.000
9217.000 8.000
9218.000 8.000
9219.000 8.000
9220.000 8.000
9221.000 8.000
9222.000 8.000
9223.000 8.000
9224.000 8.000
9225.000 8.000
9226.000 8.000
9227.000 8.000
9228.000 8.000
9229.000 8.000
9230.000 8.000
9231.000 8.000
9232.000 8.000
9233.000 8.000
9234.000 8.000
9235.000 8.000
9236.000 8.000
9237.000 8.000
9238.000 8.000
9239.000 8.000
9240.000 8.000
9241.000 8.000
9242.000 8.000
9243.000 8.000
9244.000 8.000
9245.000 8.000
9246.000 8.000
9247.000 8.000
9248.000 8.000
9249.000 8.000
9250.000 8.000
9251.000 8.000
9252.000 8.000
9253.000 8.000
9254.000 8.000
9255.000 8.000
9256.000 8.000
9257.000 8.000
9258.000 8.000
9259.000 8.000
9260.000 8.000
9261.000 8.000
9262.000 8.000
9263.000 8.000
9264.000 8.000
9265.000 8.000
9266.000 8.000
9267.000 8.000
9268.000 8.000
9269.000 8.000
9270.000 8.000
9271.000 8.000
9272.000 8.000
9273.000 8.000
9274.000 8.000
9275.000 8.000
9276.000 8.000
9277.000 8.000
9278.000 8.000
9279.000 8.000
9280.000 8.000
9281.000 8.000
9282.000 8.000
9283.000 8.000
9284.000 8.000
9285.000 8.000
9286.000 8.000
9287.000 8.000
9288.000 8.000
9289.000 8.000
9290.000 8.000
9291.000 8.000
9292.000 8.000
9293.000 8.000
9294.000 8.000
9295.000 8.000
9296.000 8.000
9297.000 8.000
9298.000 8.000
9299.000 8.000
9300.000 8.000
9301.000 8.000
9302.000 8.000
9303.000 8.000
9304.000 8.000
9305.000 8.000
9306.000 8.000
9307.000 8.000
9308.000 8.000
9309.000 8.000
9310.000 8.000
9311.000 8.000
9312.000 8.000
9313.000 8.000
9314.000 8.000
9315.000 8.000
9316.000 8.000
9317.000 8.000
9318.000 8.000
9319.000 8.000
9320.000 8.000
9321.000 8.000
9322.000 8.000
9323.000 8.000
9324.000 8.000
9325.000 8.000
9326.000 8.000
9327.000 8.000
9328.000 8.000
9329.000 8.000
9330.000 8.000
9331.000 8.000
9332.000 8.000
9333.000 8.000
9334.000 8.000
9335.000 8.000
9336.000 8.000
9337.000 8.000
9338.000 8.000
9339.000 8.000
9340.000 8.000
9341.000 8.000
9342.000 8.000
9343.000 8.000
9344.000 8.000
9345.000 8.000
9346.000 8.000
9347.000 8.000
9348.000 8.000
9349.000 8.000
9350.000 8.000
9351.000 8.000
9352.000 8.000
9353.000 8.000
9354.000 8.000
9355.000 8.000
9356.000 8.000
9357.000 8.000
9358.000 8.000
9359.000 8.000
9360.000 8.000
9361.000 8.000
9362.000 8.000
9363.000 8.000
9364.000 8.000
9365.000 8.000
9366.000 8.000
9367.000 8.000
9368.000 8.000
9369.000 8.000
9370.000 8.000
9371.000 8.000
9372.000 8.000
9373.000 8.000
9374.000 8.000
9375.000 8.000
9376.000 8.000
9377.000 8.000
9378.000 8.000
9379.000 8.000
9380.000 8.000
9381.000 8.000
9382.000 8.000
9383.000 8.000
9384.000 8.000
9385.000 8.000
9386.000 8.000
9387.000 8.000
9388.000 8.000
9389.000 8.000
9390.000 8.000
9391.000 8.000
9392.000 8.000
9393.000 8.000
9394.000 8.000
9395.000 8.000
9396.000 8.000
9397.000 8.000
9398.000 8.000
9399.000 8.000
9400.000 8.000
9401.000 8.000
9402.000 8.000
9403.000 8.000
9404.000 8.000
9405.000 8.000
9406.000 8.000
9407.000 8.000
9408.000 8.000
9409.000 8.000
9410.000 8.000
9411.000 8.000
9412.000 8.000
9413.000 8.000
9414.000 8.000
9415.000 8.000
9416.000 8.000
9417.000 8.000
9418.000 8.000
9419.000 8.000
9420.000 8.000
9421.000 8.000
9422.000 8.000
9423.000 8.000
9424.000 8.000
9425.000 8.000
9426.000 8.000
9427.000 8.000
9428.000 8.000
9429.000 8.000
9430.000 8.000
9431.000 8.000
9432.000 8.000
9433.000 8.000
9434.000 8.000
9435.000 8.000
9436.000 8.000
9437.000 8.000
9438.000 8.000
9439.000 8.000
9440.000 8.000
9441.000 8.000
9442.000 8.000
9443.000 8.000
9444.000 8.000
9445.000 8.000
9446.000 8.000
9447.000 8.000
9448.000 8.000
9449.000 8.000
9450.000 8.000
9451.000 8.000
9452.000 8.000
9453.000 8.000
9454.000 8.000
9455.000 8.000
9456.000 8.000
9457.000 8.000
9458.000 8.000
9459.000 8.000
9460.000 8.000
9461.000 8.000
9462.000 8.000
9463.000 8.000
9464.000 8.000
9465.000 8.000
9466.000 8.000
9467.000 8.000
9468.000 8.000
9469.000 8.000
9470.000 8.000
9471.000 8.000
9472.000 8.000
9473.000 8.000
9474.000 8.000
9475.000 8.000
9476.000 8.000
9477.000 8.000
9478.000 8.000
9479.000 8.000
9480.000 8.000
9481.000 8.000
9482.000 8.000
9483.000 8.000
9484.000 8.000
9485.000 8.000
9486.000 8.000
9487.000 8.000
9488.000 8.000
9489.000 8.000
9490.000 8.000
9491.000 8.000
9492.000 8.000
9493.000 8.000
9494.000 8.000
9495.000 8.000
9496.000 8.000
9497.000 8.000
9498.000 8.000
9499.000 8.000
9500.000 8.000
9501.000 8.000
9502.000 8.000
9503.000 8.000
9504.000 8.000
9505.000 8.000
9506.000 8.000
9507.000 8.000
9508.000 8.000
9509.000 8.000
9510.000 8.000
9511.000 8.000
9512.000 8.000
9513.000 8.000
9514.000 8.000
9515.000 8.000
9516.000 8.000
9517.000 8.000
9518.000 8.000
9519.000 8.000
9520.000 8.000
9521.000 8.000
9522.000 8.000
9523.000 8.000
9524.000 8.000
9525.000 8.000
9526.000 8.000
9527.000 8.000
9528.000 8.000
9529.000 8.000
9530.000 8.000
9531.000 8.000
9532.000 8.000
9533.000 8.000
9534.000 8.000
9535.000 8.000
9536.000 8.000
9537.000 8.000
9538.000 8.000
9539.000 8.000
9540.000 8.000
9541.000 8.000
9542.000 8.000
9543.000 8.000
9544.000 8.000
9545.000 8.000
9546.000 8.000
9547.000 8.000
9548.000 8.000
9549.000 8.000
9550.000 8.000
9551.000 8.000
9552.000 8.000
9553.000 8.000
9554.000 8.000
9555.000 8.000
9556.000 8.000
9557.000 8.000
9558.000 8.000
9559.000 8.000
9560.000 8.000
9561.000 8.000
9562.000 8.000
9563.000 8.000
9564.000 8.000
9565.000 8.000
9566.000 8.000
9567.000 8.000
9568.000 8.000
9569.000 8.000
9570.000 8.000
9571.000 8.000
9572.000 8.000
9573.000 8.000
9574.000 8.000
9575.000 8.000
9576.000 8.000
9577.000 8.000
9578.000 8.000
9579.000 8.000
9580.000 8.000
9581.000 8.000
9582.000 8.000
9583.000 8.000
9584.000 8.000
9585.000 8.000
9586.000 8.000
9587.000 8.000
9588.000 8.000
9589.000 8.000
9590.000 8.000
9591.000 8.000
9592.000 8.000
9593.000 8.000
9594.000 8.000
9595.000 8.000
9596.000 8.000
9597.000 8.000
9598.000 8.000
9599.000 8.000
9600.000 8.000
9601.000 8.000
9602.000 8.000
9603.000 8.000
9604.000 8.000
9605.000 8.000
9606.000 8.000
9607.000 8.000
9608.000 8.000
9609.000 8.000
9610.000 8.000
9611.000 8.000
9612.000 8.000
9613.000 8.000
9614.000 8.000
9615.000 8.000
9616.000 8.000
9617.000 8.000
9618.000 8.000
9619.000 8.000
9620.000 8.000
9621.000 8.000
9622.000 8.000
9623.000 8.000
9624.000 8.000
9625.000 8.000
9626.000 8.000
9627.000 8.000
9628.000 8.000
9629.000 8.000
9630.000 8.000
9631.000 8.000
9632.000 8.000
9633.000 8.000
9634.000 8.000
9635.000 8.000
9636.000 8.000
9637.000 8.000
9638.000 8.000
9639.000 8.000
9640.000 8.000
9641.000 8.000
9642.000 8.000
9643.000 8.000
9644.000 8.000
9645.000 8.000
9646.000 8.000
9647.000 8.000
9648.000 8.000
9649.000 8.000
9650.000 8.000
9651.000 8.000
9652.000 8.000
9653.000 8.000
9654.000 8.000
9655.000 8.000
9656.000 8.000
9657.000 8.000
9658.000 8.000
9659.000 8.000
9660.000 8.000
9661.000 8.000
9662.000 8.000
9663.000 8.000
9664.000 8.000
9665.000 8.000
9666.000 8.000
9667.000 8.000
9668.000 8.000
9669.000 8.000
9670.000 8.000
9671.000 8.000
9672.000 8.000
9673.000 8.000
9674.000 8.000
9675.000 8.000
9676.000 8.000
9677.000 8.000
9678.000 8.000
9679.000 8.000
9680.000 8.000
9681.000 8.000
9682.000 8.000
9683.000 8.000
9684.000 8.000
9685.000 8.000
9686.000 8.000
9687.000 8.000
9688.000 8.000
9689.000 8.000
9690.000 8.000
9691.000 8.000
9692.000 8.000
9693.000 8.000
9694.000 8.000
9695.000 8.000
9696.000 8.000
9697.000 8.000
9698.000 8.000
9699.000 8.000
9700.000 8.000
9701.000 8.000
9702.000 8.000
9703.000 8.000
9704.000 8.000
9705.000 8.000
9706.000 8.000
9707.000 8.000
9708.000 8.000
9709.000 8.000
9710.000 8.000
9711.000 8.000
9712.000 8.000
9713.000 8.000
9714.000 8.000
9715.000 8.000
9716.000 8.000
9717.000 8.000
9718.000 8.000
9719.000 8.000
9720.000 8.000
9721.000 8.000
9722.000 8.000
9723.000 8.000
9724.000 8.000
9725.000 8.000
9726.000 8.000
9727.000 8.000
9728.000 8.000
9729.000 8.000
9730.000 8.000
9731.000 8.000
9732.000 8.000
9733.000 8.000
9734.000 8.000
9735.000 8.000
9736.000 8.000
9737.000 8.000
9738.000 8.000
9739.000 8.000
9740.000 8.000
9741.000 8.000
9742.000 8.000
9743.000 8.000
9744.000 8.000
9745.000 8.000
9746.000 8.000
9747.000 8.000
9748.000 8.000
9749.000 8.000
9750.000 8.000
9751.000 8.000
9752.000 8.000
9753.000 8.000
9754.000 8.000
9755.000 8.000
9756.000 8.000
9757.000 8.000
9758.000 8.000
9759.000 8.000
9760.000 8.000
9761.000 8.000
9762.000 8.000
9763.000 8.000
9764.000 8.000
9765.000 8.000
9766.000 8.000
9767.000 8.000
9768.000 8.000
9769.000 8.000
9770.000 8.000
9771.000 8.000
9772.000 8.000
9773.000 8.000
9774.000 8.000
9775.000 8.000
9776.000 8.000
9777.000 8.000
9778.000 8.000
9779.000 8.000
9780.000 8.000
9781.000 8.000
9782.000 8.000
9783.000 8.000
9784.000 8.000
9785.000 8.000
9786.000 8.000
9787.000 8.000
9788.000 8.000
9789.000 8.000
9790.000 8.000
9791.000 8.000
9792.000 8.000
9793.000 8.000
9794.000 8.000
9795.000 8.000
9796.000 8.000
9797.000 8.000
9798.000 8.000
9799.000 8.000
9800.000 8.000
9801.000 8.000
9802.000 8.000
9803.000 8.000
9804.000 8.000
9805.000 8.000
9806.000 8.000
9807.000 8.000
9808.000 8.000
9809.000 8.000
9810.000 8.000
9811.000 8.000
9812.000 8.000
9813.000 8.000
9814.000 8.000
9815.000 8.000
9816.000 8.000
9817.000 8.000
9818.000 8.000
9819.000 8.000
9820.000 8.000
9821.000 8.000
9822.000 8.000
9823.000 8.000
9824.000 8.000
9825.000 8.000
9826.000 8.000
9827.000 8.000
9828.000 8.000
9829.000 8.000
9830.000 8.000
9831.000 8.000
9832.000 8.000
9833.000 8.000
9834.000 8.000
9835.000 8.000
9836.000 8.000
9837.000 8.000
9838.000 8.000
9839.000 8.000
9840.000 8.000
9841.000 8.000
9842.000 8.000
9843.000 8.000
9844.000 8.000
9845.000 8.000
9846.000 8.000
9847.000 8.000
9848.000 8.000
9849.000 8.000
9850.000 8.000
9851.000 8.000
9852.000 8.000
9853.000 8.000
9854.000 8.000
9855.000 8.000
9856.000 8.000
9857.000 8.000
9858.000 8.000
9859.000 8.000
9860.000 8.000
9861.000 8.000
9862.000 8.000
9863.000 8.000
9864.000 8.000
9865.000 8.000
9866.000 8.000
9867.000 8.000
9868.000 8.000
9869.000 8.000
9870.000 8.000
9871.000 8.000
9872.000 8.000
9873.000 8.000
9874.000 8.000
9875.000 8.000
9876.000 8.000
9877.000 8.000
9878.000 8.000
9879.000 8.000
9880.000 8.000
9881.000 8.000
9882.000 8.000
9883.000 8.000
9884.000 8.000
9885.000 8.000
9886.000 8.000
9887.000 8.000
9888.000 8.000
9889.000 8.000
9890.000 8.000
9891.000 8.000
9892.000 8.000
9893.000 8.000
9894.000 8.000
9895.000 8.000
9896.000 8.000
9897.000 8.000
9898.000 8.000
9899.000 8.000
9900.000 8.000
9901.000 8.000
9902.000 8.000
9903.000 8.000
9904.000 8.000
9905.000 8.000
9906.000 8.000
9907.000 8.000
9908.000 8.000
9909.000 8.000
9910.000 8.000
9911.000 8.000
9912.000 8.000
9913.000 8.000
9914.000 8.000
9915.000 8.000
9916.000 8.000
9917.000 8.000
9918.000 8.000
9919.000 8.000
9920.000 8.000
9921.000 8.000
9922.000 8.000
9923.000 8.000
9924.000 8.000
9925.000 8.000
9926.000 8.000
9927.000 8.000
9928.000 8.000
9929.000 8.000
9930.000 8.000
9931.000 8.000
9932.000 8.000
9933.000 8.000
9934.000 8.000
9935.000 8.000
9936.000 8.000
9937.000 8.000
9938.000 8.000
9939.000 8.000
9940.000 8.000
9941.000 8.000
9942.000 8.000
9943.000 8.000
9944.000 8.000
9945.000 8.000
9946.000 8.000
9947.000 8.000
9948.000 8.000
9949.000 8.000
9950.000 8.000
9951.000 8.000
9952.000 8.000
9953.000 8.000
9954.000 8.000
9955.000 8.000
9956.000 8.000
9957.000 8.000
9958.000 8.000
9959.000 8.000
9960.000 8.000
9961.000 8.000
9962.000 8.000
9963.000 8.000
9964.000 8.000
9965.000 8.000
9966.000 8.000
9967.000 8.000
9968.000 8.000
9969.000 8.000
9970.000 8.000
9971.000 8.000
9972.000 8.000
9973.000 8.000
9974.000 8.000
9975.000 8.000
9976.000 8.000
9977.000 8.000
9978.000 8.000
9979.000 8.000
9980.000 8.000
9981.000 8.000
9982.000 8.000
9983.000 8.000
9984.000 8.000
9985.000 8.000
9986.000 8.000
9987.000 8.000
9988.000 8.000
9989.000 8.000
9990.000 8.000
9991.000 8.000
9992.000 8.000
9993.000 8.000
9994.000 8.000
9995.000 8.000
9996.000 8.000
9997.000 8.000
9998.000 8.000
9999.000 8.000


==> fig/data/simple_double_descent_with_lr_decay.txt <==
iter risk
0.000 10.250
1.000 9.912
2.000 9.610
3.000 9.341
4.000 9.103
5.000 8.892
6.000 8.706
7.000 8.542
8.000 8.398
9.000 8.273
10.000 8.165
11.000 8.071
12.000 7.991
13.000 7.923
14.000 7.865
15.000 7.817
16.000 7.778
17.000 7.747
18.000 7.723
19.000 7.704
20.000 7.691
21.000 7.683
22.000 7.678
23.000 7.678
24.000 7.680
25.000 7.685
26.000 7.693
27.000 7.702
28.000 7.713
29.000 7.726
30.000 7.739
31.000 7.754
32.000 7.769
33.000 7.784
34.000 7.800
35.000 7.816
36.000 7.832
37.000 7.848
38.000 7.864
39.000 7.879
40.000 7.895
41.000 7.909
42.000 7.924
43.000 7.937
44.000 7.951
45.000 7.963
46.000 7.975
47.000 7.987
48.000 7.998
49.000 8.008
50.000 8.017
51.000 8.026
52.000 8.034
53.000 8.042
54.000 8.048
55.000 8.054
56.000 8.060
57.000 8.065
58.000 8.069
59.000 8.072
60.000 8.075
61.000 8.077
62.000 8.079
63.000 8.080
64.000 8.081
65.000 8.081
66.000 8.080
67.000 8.079
68.000 8.077
69.000 8.075
70.000 8.073
71.000 8.070
72.000 8.066
73.000 8.063
74.000 8.058
75.000 8.054
76.000 8.049
77.000 8.043
78.000 8.038
79.000 8.032
80.000 8.025
81.000 8.019
82.000 8.012
83.000 8.005
84.000 7.997
85.000 7.990
86.000 7.982
87.000 7.974
88.000 7.965
89.000 7.957
90.000 7.948
91.000 7.939
92.000 7.930
93.000 7.921
94.000 7.911
95.000 7.902
96.000 7.892
97.000 7.882
98.000 7.872
99.000 7.862
100.000 7.852
101.000 7.842
102.000 7.831
103.000 7.821
104.000 7.810
105.000 7.800
106.000 7.789
107.000 7.779
108.000 7.768
109.000 7.757
110.000 7.746
111.000 7.736
112.000 7.725
113.000 7.714
114.000 7.703
115.000 7.692
116.000 7.681
117.000 7.670
118.000 7.659
119.000 7.648
120.000 7.638
121.000 7.627
122.000 7.616
123.000 7.605
124.000 7.594
125.000 7.583
126.000 7.572
127.000 7.562
128.000 7.551
129.000 7.540
130.000 7.529
131.000 7.519
132.000 7.508
133.000 7.497
134.000 7.487
135.000 7.476
136.000 7.466
137.000 7.455
138.000 7.445
139.000 7.435
140.000 7.424
141.000 7.414
142.000 7.404
143.000 7.394
144.000 7.383
145.000 7.373
146.000 7.363
147.000 7.353
148.000 7.344
149.000 7.334
150.000 7.324
151.000 7.314
152.000 7.305
153.000 7.295
154.000 7.285
155.000 7.276
156.000 7.267
157.000 7.257
158.000 7.248
159.000 7.239
160.000 7.229
161.000 7.220
162.000 7.211
163.000 7.202
164.000 7.193
165.000 7.185
166.000 7.176
167.000 7.167
168.000 7.158
169.000 7.150
170.000 7.141
171.000 7.133
172.000 7.124
173.000 7.116
174.000 7.108
175.000 7.099
176.000 7.091
177.000 7.083
178.000 7.075
179.000 7.067
180.000 7.059
181.000 7.052
182.000 7.044
183.000 7.036
184.000 7.028
185.000 7.021
186.000 7.013
187.000 7.006
188.000 6.998
189.000 6.991
190.000 6.984
191.000 6.977
192.000 6.969
193.000 6.962
194.000 6.955
195.000 6.948
196.000 6.942
197.000 6.935
198.000 6.928
199.000 6.921
200.000 6.915
201.000 6.908
202.000 6.901
203.000 6.895
204.000 6.889
205.000 6.882
206.000 6.876
207.000 6.870
208.000 6.863
209.000 6.857
210.000 6.851
211.000 6.845
212.000 6.839
213.000 6.833
214.000 6.828
215.000 6.822
216.000 6.816
217.000 6.810
218.000 6.805
219.000 6.799
220.000 6.794
221.000 6.788
222.000 6.783
223.000 6.778
224.000 6.772
225.000 6.767
226.000 6.762
227.000 6.757
228.000 6.752
229.000 6.747
230.000 6.742
231.000 6.737
232.000 6.732
233.000 6.727
234.000 6.722
235.000 6.718
236.000 6.713
237.000 6.708
238.000 6.704
239.000 6.699
240.000 6.695
241.000 6.691
242.000 6.686
243.000 6.682
244.000 6.678
245.000 6.673
246.000 6.669
247.000 6.665
248.000 6.661
249.000 6.657
250.000 6.653
251.000 6.649
252.000 6.645
253.000 6.641
254.000 6.638
255.000 6.634
256.000 6.630
257.000 6.626
258.000 6.623
259.000 6.619
260.000 6.616
261.000 6.612
262.000 6.609
263.000 6.605
264.000 6.602
265.000 6.599
266.000 6.595
267.000 6.592
268.000 6.589
269.000 6.586
270.000 6.583
271.000 6.580
272.000 6.577
273.000 6.574
274.000 6.571
275.000 6.568
276.000 6.565
277.000 6.562
278.000 6.559
279.000 6.557
280.000 6.554
281.000 6.551
282.000 6.549
283.000 6.546
284.000 6.543
285.000 6.541
286.000 6.538
287.000 6.536
288.000 6.534
289.000 6.531
290.000 6.529
291.000 6.527
292.000 6.524
293.000 6.522
294.000 6.520
295.000 6.518
296.000 6.516
297.000 6.513
298.000 6.511
299.000 6.509
300.000 6.507
301.000 6.505
302.000 6.503
303.000 6.502
304.000 6.500
305.000 6.498
306.000 6.496
307.000 6.494
308.000 6.493
309.000 6.491
310.000 6.489
311.000 6.488
312.000 6.486
313.000 6.484
314.000 6.483
315.000 6.481
316.000 6.480
317.000 6.478
318.000 6.477
319.000 6.476
320.000 6.474
321.000 6.473
322.000 6.472
323.000 6.470
324.000 6.469
325.000 6.468
326.000 6.467
327.000 6.466
328.000 6.464
329.000 6.463
330.000 6.462
331.000 6.461
332.000 6.460
333.000 6.459
334.000 6.458
335.000 6.457
336.000 6.456
337.000 6.455
338.000 6.454
339.000 6.454
340.000 6.453
341.000 6.452
342.000 6.451
343.000 6.451
344.000 6.450
345.000 6.449
346.000 6.448
347.000 6.448
348.000 6.447
349.000 6.447
350.000 6.446
351.000 6.445
352.000 6.445
353.000 6.444
354.000 6.444
355.000 6.444
356.000 6.443
357.000 6.443
358.000 6.442
359.000 6.442
360.000 6.442
361.000 6.441
362.000 6.441
363.000 6.441
364.000 6.440
365.000 6.440
366.000 6.440
367.000 6.440
368.000 6.440
369.000 6.439
370.000 6.439
371.000 6.439
372.000 6.439
373.000 6.439
374.000 6.439
375.000 6.439
376.000 6.439
377.000 6.439
378.000 6.439
379.000 6.439
380.000 6.439
381.000 6.439
382.000 6.439
383.000 6.440
384.000 6.440
385.000 6.440
386.000 6.440
387.000 6.440
388.000 6.440
389.000 6.441
390.000 6.441
391.000 6.441
392.000 6.441
393.000 6.442
394.000 6.442
395.000 6.442
396.000 6.443
397.000 6.443
398.000 6.444
399.000 6.444
400.000 6.444
401.000 6.445
402.000 6.445
403.000 6.446
404.000 6.446
405.000 6.447
406.000 6.447
407.000 6.448
408.000 6.448
409.000 6.449
410.000 6.449
411.000 6.450
412.000 6.451
413.000 6.451
414.000 6.452
415.000 6.453
416.000 6.453
417.000 6.454
418.000 6.455
419.000 6.455
420.000 6.456
421.000 6.457
422.000 6.458
423.000 6.458
424.000 6.459
425.000 6.460
426.000 6.461
427.000 6.462
428.000 6.462
429.000 6.463
430.000 6.464
431.000 6.465
432.000 6.466
433.000 6.467
434.000 6.468
435.000 6.469
436.000 6.469
437.000 6.470
438.000 6.471
439.000 6.472
440.000 6.473
441.000 6.474
442.000 6.475
443.000 6.476
444.000 6.477
445.000 6.478
446.000 6.479
447.000 6.480
448.000 6.482
449.000 6.483
450.000 6.484
451.000 6.485
452.000 6.486
453.000 6.487
454.000 6.488
455.000 6.489
456.000 6.491
457.000 6.492
458.000 6.493
459.000 6.494
460.000 6.495
461.000 6.496
462.000 6.498
463.000 6.499
464.000 6.500
465.000 6.501
466.000 6.503
467.000 6.504
468.000 6.505
469.000 6.506
470.000 6.508
471.000 6.509
472.000 6.510
473.000 6.512
474.000 6.513
475.000 6.514
476.000 6.516
477.000 6.517
478.000 6.518
479.000 6.520
480.000 6.521
481.000 6.523
482.000 6.524
483.000 6.525
484.000 6.527
485.000 6.528
486.000 6.530
487.000 6.531
488.000 6.532
489.000 6.534
490.000 6.535
491.000 6.537
492.000 6.538
493.000 6.540
494.000 6.541
495.000 6.543
496.000 6.544
497.000 6.546
498.000 6.547
499.000 6.549
500.000 6.550
501.000 6.552
502.000 6.553
503.000 6.555
504.000 6.556
505.000 6.558
506.000 6.560
507.000 6.561
508.000 6.563
509.000 6.564
510.000 6.566
511.000 6.567
512.000 6.441
513.000 6.441
514.000 6.441
515.000 6.440
516.000 6.440
517.000 6.440
518.000 6.440
519.000 6.440
520.000 6.440
521.000 6.440
522.000 6.440
523.000 6.439
524.000 6.439
525.000 6.439
526.000 6.439
527.000 6.439
528.000 6.439
529.000 6.439
530.000 6.439
531.000 6.439
532.000 6.439
533.000 6.439
534.000 6.439
535.000 6.439
536.000 6.439
537.000 6.439
538.000 6.439
539.000 6.439
540.000 6.439
541.000 6.439
542.000 6.440
543.000 6.440
544.000 6.440
545.000 6.440
546.000 6.440
547.000 6.440
548.000 6.440
549.000 6.440
550.000 6.441
551.000 6.441
552.000 6.441
553.000 6.441
554.000 6.441
555.000 6.442
556.000 6.442
557.000 6.442
558.000 6.442
559.000 6.442
560.000 6.443
561.000 6.443
562.000 6.443
563.000 6.444
564.000 6.444
565.000 6.444
566.000 6.444
567.000 6.445
568.000 6.445
569.000 6.445
570.000 6.446
571.000 6.446
572.000 6.446
573.000 6.447
574.000 6.447
575.000 6.447
576.000 6.448
577.000 6.448
578.000 6.449
579.000 6.449
580.000 6.449
581.000 6.450
582.000 6.450
583.000 6.451
584.000 6.451
585.000 6.452
586.000 6.452
587.000 6.453
588.000 6.453
589.000 6.453
590.000 6.454
591.000 6.454
592.000 6.455
593.000 6.455
594.000 6.456
595.000 6.456
596.000 6.457
597.000 6.458
598.000 6.458
599.000 6.459
600.000 6.459
601.000 6.460
602.000 6.460
603.000 6.461
604.000 6.461
605.000 6.462
606.000 6.463
607.000 6.463
608.000 6.464
609.000 6.464
610.000 6.465
611.000 6.466
612.000 6.466
613.000 6.467
614.000 6.468
615.000 6.468
616.000 6.469
617.000 6.470
618.000 6.470
619.000 6.471
620.000 6.472
621.000 6.472
622.000 6.473
623.000 6.474
624.000 6.474
625.000 6.475
626.000 6.476
627.000 6.477
628.000 6.477
629.000 6.478
630.000 6.479
631.000 6.479
632.000 6.480
633.000 6.481
634.000 6.482
635.000 6.482
636.000 6.483
637.000 6.484
638.000 6.485
639.000 6.486
640.000 6.486
641.000 6.487
642.000 6.488
643.000 6.489
644.000 6.490
645.000 6.490
646.000 6.491
647.000 6.492
648.000 6.493
649.000 6.494
650.000 6.495
651.000 6.495
652.000 6.496
653.000 6.497
654.000 6.498
655.000 6.499
656.000 6.500
657.000 6.501
658.000 6.502
659.000 6.502
660.000 6.503
661.000 6.504
662.000 6.505
663.000 6.506
664.000 6.507
665.000 6.508
666.000 6.509
667.000 6.510
668.000 6.511
669.000 6.512
670.000 6.512
671.000 6.513
672.000 6.514
673.000 6.515
674.000 6.516
675.000 6.517
676.000 6.518
677.000 6.519
678.000 6.520
679.000 6.521
680.000 6.522
681.000 6.523
682.000 6.524
683.000 6.525
684.000 6.526
685.000 6.527
686.000 6.528
687.000 6.529
688.000 6.530
689.000 6.531
690.000 6.532
691.000 6.533
692.000 6.534
693.000 6.535
694.000 6.536
695.000 6.537
696.000 6.538
697.000 6.539
698.000 6.540
699.000 6.541
700.000 6.542
701.000 6.543
702.000 6.545
703.000 6.546
704.000 6.547
705.000 6.548
706.000 6.549
707.000 6.550
708.000 6.551
709.000 6.552
710.000 6.553
711.000 6.554
712.000 6.555
713.000 6.556
714.000 6.558
715.000 6.559
716.000 6.560
717.000 6.561
718.000 6.562
719.000 6.563
720.000 6.564
721.000 6.565
722.000 6.566
723.000 6.568
724.000 6.569
725.000 6.570
726.000 6.571
727.000 6.572
728.000 6.573
729.000 6.574
730.000 6.576
731.000 6.577
732.000 6.578
733.000 6.579
734.000 6.580
735.000 6.581
736.000 6.583
737.000 6.584
738.000 6.585
739.000 6.586
740.000 6.587
741.000 6.588
742.000 6.590
743.000 6.591
744.000 6.592
745.000 6.593
746.000 6.594
747.000 6.596
748.000 6.597
749.000 6.598
750.000 6.599
751.000 6.600
752.000 6.602
753.000 6.603
754.000 6.604
755.000 6.605
756.000 6.606
757.000 6.608
758.000 6.609
759.000 6.610
760.000 6.611
761.000 6.612
762.000 6.614
763.000 6.615
764.000 6.616
765.000 6.617
766.000 6.619
767.000 6.620
768.000 6.621
769.000 6.622
770.000 6.624
771.000 6.625
772.000 6.626
773.000 6.627
774.000 6.629
775.000 6.630
776.000 6.631
777.000 6.632
778.000 6.634
779.000 6.635
780.000 6.636
781.000 6.637
782.000 6.639
783.000 6.640
784.000 6.641
785.000 6.643
786.000 6.644
787.000 6.645
788.000 6.646
789.000 6.648
790.000 6.649
791.000 6.650
792.000 6.651
793.000 6.653
794.000 6.654
795.000 6.655
796.000 6.657
797.000 6.658
798.000 6.659
799.000 6.661
800.000 6.662
801.000 6.663
802.000 6.664
803.000 6.666
804.000 6.667
805.000 6.668
806.000 6.670
807.000 6.671
808.000 6.672
809.000 6.674
810.000 6.675
811.000 6.676
812.000 6.678
813.000 6.679
814.000 6.680
815.000 6.681
816.000 6.683
817.000 6.684
818.000 6.685
819.000 6.687
820.000 6.688
821.000 6.689
822.000 6.691
823.000 6.692
824.000 6.693
825.000 6.695
826.000 6.696
827.000 6.697
828.000 6.699
829.000 6.700
830.000 6.701
831.000 6.703
832.000 6.704
833.000 6.705
834.000 6.707
835.000 6.708
836.000 6.709
837.000 6.711
838.000 6.712
839.000 6.713
840.000 6.715
841.000 6.716
842.000 6.717
843.000 6.719
844.000 6.720
845.000 6.722
846.000 6.723
847.000 6.724
848.000 6.726
849.000 6.727
850.000 6.728
851.000 6.730
852.000 6.731
853.000 6.732
854.000 6.734
855.000 6.735
856.000 6.736
857.000 6.738
858.000 6.739
859.000 6.741
860.000 6.742
861.000 6.743
862.000 6.745
863.000 6.746
864.000 6.747
865.000 6.749
866.000 6.750
867.000 6.751
868.000 6.753
869.000 6.754
870.000 6.756
871.000 6.757
872.000 6.758
873.000 6.760
874.000 6.761
875.000 6.762
876.000 6.764
877.000 6.765
878.000 6.766
879.000 6.768
880.000 6.769
881.000 6.771
882.000 6.772
883.000 6.773
884.000 6.775
885.000 6.776
886.000 6.777
887.000 6.779
888.000 6.780
889.000 6.782
890.000 6.783
891.000 6.784
892.000 6.786
893.000 6.787
894.000 6.788
895.000 6.790
896.000 6.791
897.000 6.793
898.000 6.794
899.000 6.795
900.000 6.797
901.000 6.798
902.000 6.799
903.000 6.801
904.000 6.802
905.000 6.804
906.000 6.805
907.000 6.806
908.000 6.808
909.000 6.809
910.000 6.811
911.000 6.812
912.000 6.813
913.000 6.815
914.000 6.816
915.000 6.817
916.000 6.819
917.000 6.820
918.000 6.822
919.000 6.823
920.000 6.824
921.000 6.826
922.000 6.827
923.000 6.828
924.000 6.830
925.000 6.831
926.000 6.833
927.000 6.834
928.000 6.835
929.000 6.837
930.000 6.838
931.000 6.840
932.000 6.841
933.000 6.842
934.000 6.844
935.000 6.845
936.000 6.846
937.000 6.848
938.000 6.849
939.000 6.851
940.000 6.852
941.000 6.853
942.000 6.855
943.000 6.856
944.000 6.857
945.000 6.859
946.000 6.860
947.000 6.862
948.000 6.863
949.000 6.864
950.000 6.866
951.000 6.867
952.000 6.868
953.000 6.870
954.000 6.871
955.000 6.873
956.000 6.874
957.000 6.875
958.000 6.877
959.000 6.878
960.000 6.879
961.000 6.881
962.000 6.882
963.000 6.884
964.000 6.885
965.000 6.886
966.000 6.888
967.000 6.889
968.000 6.890
969.000 6.892
970.000 6.893
971.000 6.895
972.000 6.896
973.000 6.897
974.000 6.899
975.000 6.900
976.000 6.901
977.000 6.903
978.000 6.904
979.000 6.906
980.000 6.907
981.000 6.908
982.000 6.910
983.000 6.911
984.000 6.912
985.000 6.914
986.000 6.915
987.000 6.917
988.000 6.918
989.000 6.919
990.000 6.921
991.000 6.922
992.000 6.923
993.000 6.925
994.000 6.926
995.000 6.927
996.000 6.929
997.000 6.930
998.000 6.931
999.000 6.933
1000.000 6.934
1001.000 6.936
1002.000 6.937
1003.000 6.938
1004.000 6.940
1005.000 6.941
1006.000 6.942
1007.000 6.944
1008.000 6.945
1009.000 6.946
1010.000 6.948
1011.000 6.949
1012.000 6.950
1013.000 6.952
1014.000 6.953
1015.000 6.955
1016.000 6.956
1017.000 6.957
1018.000 6.959
1019.000 6.960
1020.000 6.961
1021.000 6.963
1022.000 6.964
1023.000 6.965
1024.000 6.709
1025.000 6.710
1026.000 6.712
1027.000 6.713
1028.000 6.714
1029.000 6.715
1030.000 6.716
1031.000 6.717
1032.000 6.718
1033.000 6.719
1034.000 6.720
1035.000 6.721
1036.000 6.723
1037.000 6.724
1038.000 6.725
1039.000 6.726
1040.000 6.727
1041.000 6.728
1042.000 6.729
1043.000 6.730
1044.000 6.731
1045.000 6.732
1046.000 6.734
1047.000 6.735
1048.000 6.736
1049.000 6.737
1050.000 6.738
1051.000 6.739
1052.000 6.740
1053.000 6.741
1054.000 6.742
1055.000 6.744
1056.000 6.745
1057.000 6.746
1058.000 6.747
1059.000 6.748
1060.000 6.749
1061.000 6.750
1062.000 6.751
1063.000 6.752
1064.000 6.754
1065.000 6.755
1066.000 6.756
1067.000 6.757
1068.000 6.758
1069.000 6.759
1070.000 6.760
1071.000 6.761
1072.000 6.763
1073.000 6.764
1074.000 6.765
1075.000 6.766
1076.000 6.767
1077.000 6.768
1078.000 6.769
1079.000 6.770
1080.000 6.772
1081.000 6.773
1082.000 6.774
1083.000 6.775
1084.000 6.776
1085.000 6.777
1086.000 6.778
1087.000 6.779
1088.000 6.780
1089.000 6.782
1090.000 6.783
1091.000 6.784
1092.000 6.785
1093.000 6.786
1094.000 6.787
1095.000 6.788
1096.000 6.789
1097.000 6.791
1098.000 6.792
1099.000 6.793
1100.000 6.794
1101.000 6.795
1102.000 6.796
1103.000 6.797
1104.000 6.798
1105.000 6.800
1106.000 6.801
1107.000 6.802
1108.000 6.803
1109.000 6.804
1110.000 6.805
1111.000 6.806
1112.000 6.807
1113.000 6.809
1114.000 6.810
1115.000 6.811
1116.000 6.812
1117.000 6.813
1118.000 6.814
1119.000 6.815
1120.000 6.816
1121.000 6.818
1122.000 6.819
1123.000 6.820
1124.000 6.821
1125.000 6.822
1126.000 6.823
1127.000 6.824
1128.000 6.826
1129.000 6.827
1130.000 6.828
1131.000 6.829
1132.000 6.830
1133.000 6.831
1134.000 6.832
1135.000 6.833
1136.000 6.835
1137.000 6.836
1138.000 6.837
1139.000 6.838
1140.000 6.839
1141.000 6.840
1142.000 6.841
1143.000 6.842
1144.000 6.844
1145.000 6.845
1146.000 6.846
1147.000 6.847
1148.000 6.848
1149.000 6.849
1150.000 6.850
1151.000 6.851
1152.000 6.853
1153.000 6.854
1154.000 6.855
1155.000 6.856
1156.000 6.857
1157.000 6.858
1158.000 6.859
1159.000 6.860
1160.000 6.862
1161.000 6.863
1162.000 6.864
1163.000 6.865
1164.000 6.866
1165.000 6.867
1166.000 6.868
1167.000 6.869
1168.000 6.871
1169.000 6.872
1170.000 6.873
1171.000 6.874
1172.000 6.875
1173.000 6.876
1174.000 6.877
1175.000 6.878
1176.000 6.880
1177.000 6.881
1178.000 6.882
1179.000 6.883
1180.000 6.884
1181.000 6.885
1182.000 6.886
1183.000 6.887
1184.000 6.889
1185.000 6.890
1186.000 6.891
1187.000 6.892
1188.000 6.893
1189.000 6.894
1190.000 6.895
1191.000 6.896
1192.000 6.897
1193.000 6.899
1194.000 6.900
1195.000 6.901
1196.000 6.902
1197.000 6.903
1198.000 6.904
1199.000 6.905
1200.000 6.906
1201.000 6.908
1202.000 6.909
1203.000 6.910
1204.000 6.911
1205.000 6.912
1206.000 6.913
1207.000 6.914
1208.000 6.915
1209.000 6.916
1210.000 6.918
1211.000 6.919
1212.000 6.920
1213.000 6.921
1214.000 6.922
1215.000 6.923
1216.000 6.924
1217.000 6.925
1218.000 6.926
1219.000 6.928
1220.000 6.929
1221.000 6.930
1222.000 6.931
1223.000 6.932
1224.000 6.933
1225.000 6.934
1226.000 6.935
1227.000 6.936
1228.000 6.938
1229.000 6.939
1230.000 6.940
1231.000 6.941
1232.000 6.942
1233.000 6.943
1234.000 6.944
1235.000 6.945
1236.000 6.946
1237.000 6.948
1238.000 6.949
1239.000 6.950
1240.000 6.951
1241.000 6.952
1242.000 6.953
1243.000 6.954
1244.000 6.955
1245.000 6.956
1246.000 6.957
1247.000 6.959
1248.000 6.960
1249.000 6.961
1250.000 6.962
1251.000 6.963
1252.000 6.964
1253.000 6.965
1254.000 6.966
1255.000 6.967
1256.000 6.968
1257.000 6.970
1258.000 6.971
1259.000 6.972
1260.000 6.973
1261.000 6.974
1262.000 6.975
1263.000 6.976
1264.000 6.977
1265.000 6.978
1266.000 6.979
1267.000 6.981
1268.000 6.982
1269.000 6.983
1270.000 6.984
1271.000 6.985
1272.000 6.986
1273.000 6.987
1274.000 6.988
1275.000 6.989
1276.000 6.990
1277.000 6.991
1278.000 6.992
1279.000 6.994
1280.000 6.995
1281.000 6.996
1282.000 6.997
1283.000 6.998
1284.000 6.999
1285.000 7.000
1286.000 7.001
1287.000 7.002
1288.000 7.003
1289.000 7.004
1290.000 7.005
1291.000 7.007
1292.000 7.008
1293.000 7.009
1294.000 7.010
1295.000 7.011
1296.000 7.012
1297.000 7.013
1298.000 7.014
1299.000 7.015
1300.000 7.016
1301.000 7.017
1302.000 7.018
1303.000 7.019
1304.000 7.021
1305.000 7.022
1306.000 7.023
1307.000 7.024
1308.000 7.025
1309.000 7.026
1310.000 7.027
1311.000 7.028
1312.000 7.029
1313.000 7.030
1314.000 7.031
1315.000 7.032
1316.000 7.033
1317.000 7.034
1318.000 7.036
1319.000 7.037
1320.000 7.038
1321.000 7.039
1322.000 7.040
1323.000 7.041
1324.000 7.042
1325.000 7.043
1326.000 7.044
1327.000 7.045
1328.000 7.046
1329.000 7.047
1330.000 7.048
1331.000 7.049
1332.000 7.050
1333.000 7.051
1334.000 7.052
1335.000 7.054
1336.000 7.055
1337.000 7.056
1338.000 7.057
1339.000 7.058
1340.000 7.059
1341.000 7.060
1342.000 7.061
1343.000 7.062
1344.000 7.063
1345.000 7.064
1346.000 7.065
1347.000 7.066
1348.000 7.067
1349.000 7.068
1350.000 7.069
1351.000 7.070
1352.000 7.071
1353.000 7.072
1354.000 7.073
1355.000 7.074
1356.000 7.076
1357.000 7.077
1358.000 7.078
1359.000 7.079
1360.000 7.080
1361.000 7.081
1362.000 7.082
1363.000 7.083
1364.000 7.084
1365.000 7.085
1366.000 7.086
1367.000 7.087
1368.000 7.088
1369.000 7.089
1370.000 7.090
1371.000 7.091
1372.000 7.092
1373.000 7.093
1374.000 7.094
1375.000 7.095
1376.000 7.096
1377.000 7.097
1378.000 7.098
1379.000 7.099
1380.000 7.100
1381.000 7.101
1382.000 7.102
1383.000 7.103
1384.000 7.104
1385.000 7.105
1386.000 7.106
1387.000 7.107
1388.000 7.108
1389.000 7.109
1390.000 7.111
1391.000 7.112
1392.000 7.113
1393.000 7.114
1394.000 7.115
1395.000 7.116
1396.000 7.117
1397.000 7.118
1398.000 7.119
1399.000 7.120
1400.000 7.121
1401.000 7.122
1402.000 7.123
1403.000 7.124
1404.000 7.125
1405.000 7.126
1406.000 7.127
1407.000 7.128
1408.000 7.129
1409.000 7.130
1410.000 7.131
1411.000 7.132
1412.000 7.133
1413.000 7.134
1414.000 7.135
1415.000 7.136
1416.000 7.137
1417.000 7.138
1418.000 7.139
1419.000 7.140
1420.000 7.141
1421.000 7.142
1422.000 7.143
1423.000 7.144
1424.000 7.145
1425.000 7.146
1426.000 7.147
1427.000 7.148
1428.000 7.149
1429.000 7.150
1430.000 7.151
1431.000 7.152
1432.000 7.153
1433.000 7.154
1434.000 7.155
1435.000 7.156
1436.000 7.157
1437.000 7.158
1438.000 7.159
1439.000 7.160
1440.000 7.161
1441.000 7.161
1442.000 7.162
1443.000 7.163
1444.000 7.164
1445.000 7.165
1446.000 7.166
1447.000 7.167
1448.000 7.168
1449.000 7.169
1450.000 7.170
1451.000 7.171
1452.000 7.172
1453.000 7.173
1454.000 7.174
1455.000 7.175
1456.000 7.176
1457.000 7.177
1458.000 7.178
1459.000 7.179
1460.000 7.180
1461.000 7.181
1462.000 7.182
1463.000 7.183
1464.000 7.184
1465.000 7.185
1466.000 7.186
1467.000 7.187
1468.000 7.188
1469.000 7.189
1470.000 7.190
1471.000 7.191
1472.000 7.192
1473.000 7.192
1474.000 7.193
1475.000 7.194
1476.000 7.195
1477.000 7.196
1478.000 7.197
1479.000 7.198
1480.000 7.199
1481.000 7.200
1482.000 7.201
1483.000 7.202
1484.000 7.203
1485.000 7.204
1486.000 7.205
1487.000 7.206
1488.000 7.207
1489.000 7.208
1490.000 7.209
1491.000 7.210
1492.000 7.211
1493.000 7.211
1494.000 7.212
1495.000 7.213
1496.000 7.214
1497.000 7.215
1498.000 7.216
1499.000 7.217
1500.000 7.218
1501.000 7.219
1502.000 7.220
1503.000 7.221
1504.000 7.222
1505.000 7.223
1506.000 7.224
1507.000 7.225
1508.000 7.225
1509.000 7.226
1510.000 7.227
1511.000 7.228
1512.000 7.229
1513.000 7.230
1514.000 7.231
1515.000 7.232
1516.000 7.233
1517.000 7.234
1518.000 7.235
1519.000 7.236
1520.000 7.237
1521.000 7.237
1522.000 7.238
1523.000 7.239
1524.000 7.240
1525.000 7.241
1526.000 7.242
1527.000 7.243
1528.000 7.244
1529.000 7.245
1530.000 7.246
1531.000 7.247
1532.000 7.248
1533.000 7.248
1534.000 7.249
1535.000 7.250
1536.000 7.048
1537.000 7.049
1538.000 7.050
1539.000 7.051
1540.000 7.052
1541.000 7.053
1542.000 7.054
1543.000 7.055
1544.000 7.056
1545.000 7.057
1546.000 7.057
1547.000 7.058
1548.000 7.059
1549.000 7.060
1550.000 7.061
1551.000 7.062
1552.000 7.063
1553.000 7.064
1554.000 7.065
1555.000 7.066
1556.000 7.067
1557.000 7.067
1558.000 7.068
1559.000 7.069
1560.000 7.070
1561.000 7.071
1562.000 7.072
1563.000 7.073
1564.000 7.074
1565.000 7.075
1566.000 7.076
1567.000 7.076
1568.000 7.077
1569.000 7.078
1570.000 7.079
1571.000 7.080
1572.000 7.081
1573.000 7.082
1574.000 7.083
1575.000 7.084
1576.000 7.085
1577.000 7.085
1578.000 7.086
1579.000 7.087
1580.000 7.088
1581.000 7.089
1582.000 7.090
1583.000 7.091
1584.000 7.092
1585.000 7.093
1586.000 7.094
1587.000 7.094
1588.000 7.095
1589.000 7.096
1590.000 7.097
1591.000 7.098
1592.000 7.099
1593.000 7.100
1594.000 7.101
1595.000 7.102
1596.000 7.102
1597.000 7.103
1598.000 7.104
1599.000 7.105
1600.000 7.106
1601.000 7.107
1602.000 7.108
1603.000 7.109
1604.000 7.109
1605.000 7.110
1606.000 7.111
1607.000 7.112
1608.000 7.113
1609.000 7.114
1610.000 7.115
1611.000 7.116
1612.000 7.117
1613.000 7.117
1614.000 7.118
1615.000 7.119
1616.000 7.120
1617.000 7.121
1618.000 7.122
1619.000 7.123
1620.000 7.124
1621.000 7.124
1622.000 7.125
1623.000 7.126
1624.000 7.127
1625.000 7.128
1626.000 7.129
1627.000 7.130
1628.000 7.130
1629.000 7.131
1630.000 7.132
1631.000 7.133
1632.000 7.134
1633.000 7.135
1634.000 7.136
1635.000 7.137
1636.000 7.137
1637.000 7.138
1638.000 7.139
1639.000 7.140
1640.000 7.141
1641.000 7.142
1642.000 7.143
1643.000 7.143
1644.000 7.144
1645.000 7.145
1646.000 7.146
1647.000 7.147
1648.000 7.148
1649.000 7.149
1650.000 7.149
1651.000 7.150
1652.000 7.151
1653.000 7.152
1654.000 7.153
1655.000 7.154
1656.000 7.155
1657.000 7.155
1658.000 7.156
1659.000 7.157
1660.000 7.158
1661.000 7.159
1662.000 7.160
1663.000 7.161
1664.000 7.161
1665.000 7.162
1666.000 7.163
1667.000 7.164
1668.000 7.165
1669.000 7.166
1670.000 7.167
1671.000 7.167
1672.000 7.168
1673.000 7.169
1674.000 7.170
1675.000 7.171
1676.000 7.172
1677.000 7.172
1678.000 7.173
1679.000 7.174
1680.000 7.175
1681.000 7.176
1682.000 7.177
1683.000 7.177
1684.000 7.178
1685.000 7.179
1686.000 7.180
1687.000 7.181
1688.000 7.182
1689.000 7.182
1690.000 7.183
1691.000 7.184
1692.000 7.185
1693.000 7.186
1694.000 7.187
1695.000 7.187
1696.000 7.188
1697.000 7.189
1698.000 7.190
1699.000 7.191
1700.000 7.192
1701.000 7.192
1702.000 7.193
1703.000 7.194
1704.000 7.195
1705.000 7.196
1706.000 7.197
1707.000 7.197
1708.000 7.198
1709.000 7.199
1710.000 7.200
1711.000 7.201
1712.000 7.202
1713.000 7.202
1714.000 7.203
1715.000 7.204
1716.000 7.205
1717.000 7.206
1718.000 7.206
1719.000 7.207
1720.000 7.208
1721.000 7.209
1722.000 7.210
1723.000 7.211
1724.000 7.211
1725.000 7.212
1726.000 7.213
1727.000 7.214
1728.000 7.215
1729.000 7.215
1730.000 7.216
1731.000 7.217
1732.000 7.218
1733.000 7.219
1734.000 7.219
1735.000 7.220
1736.000 7.221
1737.000 7.222
1738.000 7.223
1739.000 7.224
1740.000 7.224
1741.000 7.225
1742.000 7.226
1743.000 7.227
1744.000 7.228
1745.000 7.228
1746.000 7.229
1747.000 7.230
1748.000 7.231
1749.000 7.232
1750.000 7.232
1751.000 7.233
1752.000 7.234
1753.000 7.235
1754.000 7.236
1755.000 7.236
1756.000 7.237
1757.000 7.238
1758.000 7.239
1759.000 7.239
1760.000 7.240
1761.000 7.241
1762.000 7.242
1763.000 7.243
1764.000 7.243
1765.000 7.244
1766.000 7.245
1767.000 7.246
1768.000 7.247
1769.000 7.247
1770.000 7.248
1771.000 7.249
1772.000 7.250
1773.000 7.251
1774.000 7.251
1775.000 7.252
1776.000 7.253
1777.000 7.254
1778.000 7.254
1779.000 7.255
1780.000 7.256
1781.000 7.257
1782.000 7.258
1783.000 7.258
1784.000 7.259
1785.000 7.260
1786.000 7.261
1787.000 7.261
1788.000 7.262
1789.000 7.263
1790.000 7.264
1791.000 7.265
1792.000 7.265
1793.000 7.266
1794.000 7.267
1795.000 7.268
1796.000 7.268
1797.000 7.269
1798.000 7.270
1799.000 7.271
1800.000 7.272
1801.000 7.272
1802.000 7.273
1803.000 7.274
1804.000 7.275
1805.000 7.275
1806.000 7.276
1807.000 7.277
1808.000 7.278
1809.000 7.278
1810.000 7.279
1811.000 7.280
1812.000 7.281
1813.000 7.281
1814.000 7.282
1815.000 7.283
1816.000 7.284
1817.000 7.285
1818.000 7.285
1819.000 7.286
1820.000 7.287
1821.000 7.288
1822.000 7.288
1823.000 7.289
1824.000 7.290
1825.000 7.291
1826.000 7.291
1827.000 7.292
1828.000 7.293
1829.000 7.294
1830.000 7.294
1831.000 7.295
1832.000 7.296
1833.000 7.297
1834.000 7.297
1835.000 7.298
1836.000 7.299
1837.000 7.300
1838.000 7.300
1839.000 7.301
1840.000 7.302
1841.000 7.303
1842.000 7.303
1843.000 7.304
1844.000 7.305
1845.000 7.306
1846.000 7.306
1847.000 7.307
1848.000 7.308
1849.000 7.308
1850.000 7.309
1851.000 7.310
1852.000 7.311
1853.000 7.311
1854.000 7.312
1855.000 7.313
1856.000 7.314
1857.000 7.314
1858.000 7.315
1859.000 7.316
1860.000 7.317
1861.000 7.317
1862.000 7.318
1863.000 7.319
1864.000 7.320
1865.000 7.320
1866.000 7.321
1867.000 7.322
1868.000 7.322
1869.000 7.323
1870.000 7.324
1871.000 7.325
1872.000 7.325
1873.000 7.326
1874.000 7.327
1875.000 7.328
1876.000 7.328
1877.000 7.329
1878.000 7.330
1879.000 7.330
1880.000 7.331
1881.000 7.332
1882.000 7.333
1883.000 7.333
1884.000 7.334
1885.000 7.335
1886.000 7.335
1887.000 7.336
1888.000 7.337
1889.000 7.338
1890.000 7.338
1891.000 7.339
1892.000 7.340
1893.000 7.340
1894.000 7.341
1895.000 7.342
1896.000 7.343
1897.000 7.343
1898.000 7.344
1899.000 7.345
1900.000 7.345
1901.000 7.346
1902.000 7.347
1903.000 7.348
1904.000 7.348
1905.000 7.349
1906.000 7.350
1907.000 7.350
1908.000 7.351
1909.000 7.352
1910.000 7.352
1911.000 7.353
1912.000 7.354
1913.000 7.355
1914.000 7.355
1915.000 7.356
1916.000 7.357
1917.000 7.357
1918.000 7.358
1919.000 7.359
1920.000 7.359
1921.000 7.360
1922.000 7.361
1923.000 7.362
1924.000 7.362
1925.000 7.363
1926.000 7.364
1927.000 7.364
1928.000 7.365
1929.000 7.366
1930.000 7.366
1931.000 7.367
1932.000 7.368
1933.000 7.368
1934.000 7.369
1935.000 7.370
1936.000 7.371
1937.000 7.371
1938.000 7.372
1939.000 7.373
1940.000 7.373
1941.000 7.374
1942.000 7.375
1943.000 7.375
1944.000 7.376
1945.000 7.377
1946.000 7.377
1947.000 7.378
1948.000 7.379
1949.000 7.379
1950.000 7.380
1951.000 7.381
1952.000 7.381
1953.000 7.382
1954.000 7.383
1955.000 7.383
1956.000 7.384
1957.000 7.385
1958.000 7.385
1959.000 7.386
1960.000 7.387
1961.000 7.387
1962.000 7.388
1963.000 7.389
1964.000 7.389
1965.000 7.390
1966.000 7.391
1967.000 7.391
1968.000 7.392
1969.000 7.393
1970.000 7.393
1971.000 7.394
1972.000 7.395
1973.000 7.395
1974.000 7.396
1975.000 7.397
1976.000 7.397
1977.000 7.398
1978.000 7.399
1979.000 7.399
1980.000 7.400
1981.000 7.401
1982.000 7.401
1983.000 7.402
1984.000 7.403
1985.000 7.403
1986.000 7.404
1987.000 7.405
1988.000 7.405
1989.000 7.406
1990.000 7.407
1991.000 7.407
1992.000 7.408
1993.000 7.409
1994.000 7.409
1995.000 7.410
1996.000 7.411
1997.000 7.411
1998.000 7.412
1999.000 7.413
2000.000 7.413
2001.000 7.414
2002.000 7.414
2003.000 7.415
2004.000 7.416
2005.000 7.416
2006.000 7.417
2007.000 7.418
2008.000 7.418
2009.000 7.419
2010.000 7.420
2011.000 7.420
2012.000 7.421
2013.000 7.422
2014.000 7.422
2015.000 7.423
2016.000 7.423
2017.000 7.424
2018.000 7.425
2019.000 7.425
2020.000 7.426
2021.000 7.427
2022.000 7.427
2023.000 7.428
2024.000 7.429
2025.000 7.429
2026.000 7.430
2027.000 7.430
2028.000 7.431
2029.000 7.432
2030.000 7.432
2031.000 7.433
2032.000 7.434
2033.000 7.434
2034.000 7.435
2035.000 7.436
2036.000 7.436
2037.000 7.437
2038.000 7.437
2039.000 7.438
2040.000 7.439
2041.000 7.439
2042.000 7.440
2043.000 7.441
2044.000 7.441
2045.000 7.442
2046.000 7.442
2047.000 7.443
2048.000 7.296
2049.000 7.296
2050.000 7.297
2051.000 7.298
2052.000 7.298
2053.000 7.299
2054.000 7.300
2055.000 7.300
2056.000 7.301
2057.000 7.302
2058.000 7.302
2059.000 7.303
2060.000 7.304
2061.000 7.304
2062.000 7.305
2063.000 7.306
2064.000 7.306
2065.000 7.307
2066.000 7.308
2067.000 7.308
2068.000 7.309
2069.000 7.310
2070.000 7.310
2071.000 7.311
2072.000 7.312
2073.000 7.312
2074.000 7.313
2075.000 7.314
2076.000 7.314
2077.000 7.315
2078.000 7.315
2079.000 7.316
2080.000 7.317
2081.000 7.317
2082.000 7.318
2083.000 7.319
2084.000 7.319
2085.000 7.320
2086.000 7.321
2087.000 7.321
2088.000 7.322
2089.000 7.323
2090.000 7.323
2091.000 7.324
2092.000 7.325
2093.000 7.325
2094.000 7.326
2095.000 7.327
2096.000 7.327
2097.000 7.328
2098.000 7.329
2099.000 7.329
2100.000 7.330
2101.000 7.330
2102.000 7.331
2103.000 7.332
2104.000 7.332
2105.000 7.333
2106.000 7.334
2107.000 7.334
2108.000 7.335
2109.000 7.336
2110.000 7.336
2111.000 7.337
2112.000 7.338
2113.000 7.338
2114.000 7.339
2115.000 7.339
2116.000 7.340
2117.000 7.341
2118.000 7.341
2119.000 7.342
2120.000 7.343
2121.000 7.343
2122.000 7.344
2123.000 7.345
2124.000 7.345
2125.000 7.346
2126.000 7.346
2127.000 7.347
2128.000 7.348
2129.000 7.348
2130.000 7.349
2131.000 7.350
2132.000 7.350
2133.000 7.351
2134.000 7.351
2135.000 7.352
2136.000 7.353
2137.000 7.353
2138.000 7.354
2139.000 7.355
2140.000 7.355
2141.000 7.356
2142.000 7.356
2143.000 7.357
2144.000 7.358
2145.000 7.358
2146.000 7.359
2147.000 7.360
2148.000 7.360
2149.000 7.361
2150.000 7.361
2151.000 7.362
2152.000 7.363
2153.000 7.363
2154.000 7.364
2155.000 7.365
2156.000 7.365
2157.000 7.366
2158.000 7.366
2159.000 7.367
2160.000 7.368
2161.000 7.368
2162.000 7.369
2163.000 7.369
2164.000 7.370
2165.000 7.371
2166.000 7.371
2167.000 7.372
2168.000 7.373
2169.000 7.373
2170.000 7.374
2171.000 7.374
2172.000 7.375
2173.000 7.376
2174.000 7.376
2175.000 7.377
2176.000 7.377
2177.000 7.378
2178.000 7.379
2179.000 7.379
2180.000 7.380
2181.000 7.380
2182.000 7.381
2183.000 7.382
2184.000 7.382
2185.000 7.383
2186.000 7.383
2187.000 7.384
2188.000 7.385
2189.000 7.385
2190.000 7.386
2191.000 7.387
2192.000 7.387
2193.000 7.388
2194.000 7.388
2195.000 7.389
2196.000 7.390
2197.000 7.390
2198.000 7.391
2199.000 7.391
2200.000 7.392
2201.000 7.392
2202.000 7.393
2203.000 7.394
2204.000 7.394
2205.000 7.395
2206.000 7.395
2207.000 7.396
2208.000 7.397
2209.000 7.397
2210.000 7.398
2211.000 7.398
2212.000 7.399
2213.000 7.400
2214.000 7.400
2215.000 7.401
2216.000 7.401
2217.000 7.402
2218.000 7.403
2219.000 7.403
2220.000 7.404
2221.000 7.404
2222.000 7.405
2223.000 7.405
2224.000 7.406
2225.000 7.407
2226.000 7.407
2227.000 7.408
2228.000 7.408
2229.000 7.409
2230.000 7.410
2231.000 7.410
2232.000 7.411
2233.000 7.411
2234.000 7.412
2235.000 7.412
2236.000 7.413
2237.000 7.414
2238.000 7.414
2239.000 7.415
2240.000 7.415
2241.000 7.416
2242.000 7.417
2243.000 7.417
2244.000 7.418
2245.000 7.418
2246.000 7.419
2247.000 7.419
2248.000 7.420
2249.000 7.421
2250.000 7.421
2251.000 7.422
2252.000 7.422
2253.000 7.423
2254.000 7.423
2255.000 7.424
2256.000 7.425
2257.000 7.425
2258.000 7.426
2259.000 7.426
2260.000 7.427
2261.000 7.427
2262.000 7.428
2263.000 7.429
2264.000 7.429
2265.000 7.430
2266.000 7.430
2267.000 7.431
2268.000 7.431
2269.000 7.432
2270.000 7.432
2271.000 7.433
2272.000 7.434
2273.000 7.434
2274.000 7.435
2275.000 7.435
2276.000 7.436
2277.000 7.436
2278.000 7.437
2279.000 7.438
2280.000 7.438
2281.000 7.439
2282.000 7.439
2283.000 7.440
2284.000 7.440
2285.000 7.441
2286.000 7.441
2287.000 7.442
2288.000 7.443
2289.000 7.443
2290.000 7.444
2291.000 7.444
2292.000 7.445
2293.000 7.445
2294.000 7.446
2295.000 7.446
2296.000 7.447
2297.000 7.448
2298.000 7.448
2299.000 7.449
2300.000 7.449
2301.000 7.450
2302.000 7.450
2303.000 7.451
2304.000 7.451
2305.000 7.452
2306.000 7.452
2307.000 7.453
2308.000 7.454
2309.000 7.454
2310.000 7.455
2311.000 7.455
2312.000 7.456
2313.000 7.456
2314.000 7.457
2315.000 7.457
2316.000 7.458
2317.000 7.458
2318.000 7.459
2319.000 7.460
2320.000 7.460
2321.000 7.461
2322.000 7.461
2323.000 7.462
2324.000 7.462
2325.000 7.463
2326.000 7.463
2327.000 7.464
2328.000 7.464
2329.000 7.465
2330.000 7.465
2331.000 7.466
2332.000 7.467
2333.000 7.467
2334.000 7.468
2335.000 7.468
2336.000 7.469
2337.000 7.469
2338.000 7.470
2339.000 7.470
2340.000 7.471
2341.000 7.471
2342.000 7.472
2343.000 7.472
2344.000 7.473
2345.000 7.473
2346.000 7.474
2347.000 7.475
2348.000 7.475
2349.000 7.476
2350.000 7.476
2351.000 7.477
2352.000 7.477
2353.000 7.478
2354.000 7.478
2355.000 7.479
2356.000 7.479
2357.000 7.480
2358.000 7.480
2359.000 7.481
2360.000 7.481
2361.000 7.482
2362.000 7.482
2363.000 7.483
2364.000 7.483
2365.000 7.484
2366.000 7.484
2367.000 7.485
2368.000 7.485
2369.000 7.486
2370.000 7.487
2371.000 7.487
2372.000 7.488
2373.000 7.488
2374.000 7.489
2375.000 7.489
2376.000 7.490
2377.000 7.490
2378.000 7.491
2379.000 7.491
2380.000 7.492
2381.000 7.492
2382.000 7.493
2383.000 7.493
2384.000 7.494
2385.000 7.494
2386.000 7.495
2387.000 7.495
2388.000 7.496
2389.000 7.496
2390.000 7.497
2391.000 7.497
2392.000 7.498
2393.000 7.498
2394.000 7.499
2395.000 7.499
2396.000 7.500
2397.000 7.500
2398.000 7.501
2399.000 7.501
2400.000 7.502
2401.000 7.502
2402.000 7.503
2403.000 7.503
2404.000 7.504
2405.000 7.504
2406.000 7.505
2407.000 7.505
2408.000 7.506
2409.000 7.506
2410.000 7.507
2411.000 7.507
2412.000 7.508
2413.000 7.508
2414.000 7.509
2415.000 7.509
2416.000 7.510
2417.000 7.510
2418.000 7.511
2419.000 7.511
2420.000 7.512
2421.000 7.512
2422.000 7.513
2423.000 7.513
2424.000 7.514
2425.000 7.514
2426.000 7.515
2427.000 7.515
2428.000 7.516
2429.000 7.516
2430.000 7.517
2431.000 7.517
2432.000 7.518
2433.000 7.518
2434.000 7.519
2435.000 7.519
2436.000 7.520
2437.000 7.520
2438.000 7.521
2439.000 7.521
2440.000 7.522
2441.000 7.522
2442.000 7.523
2443.000 7.523
2444.000 7.524
2445.000 7.524
2446.000 7.525
2447.000 7.525
2448.000 7.526
2449.000 7.526
2450.000 7.526
2451.000 7.527
2452.000 7.527
2453.000 7.528
2454.000 7.528
2455.000 7.529
2456.000 7.529
2457.000 7.530
2458.000 7.530
2459.000 7.531
2460.000 7.531
2461.000 7.532
2462.000 7.532
2463.000 7.533
2464.000 7.533
2465.000 7.534
2466.000 7.534
2467.000 7.535
2468.000 7.535
2469.000 7.536
2470.000 7.536
2471.000 7.537
2472.000 7.537
2473.000 7.537
2474.000 7.538
2475.000 7.538
2476.000 7.539
2477.000 7.539
2478.000 7.540
2479.000 7.540
2480.000 7.541
2481.000 7.541
2482.000 7.542
2483.000 7.542
2484.000 7.543
2485.000 7.543
2486.000 7.544
2487.000 7.544
2488.000 7.544
2489.000 7.545
2490.000 7.545
2491.000 7.546
2492.000 7.546
2493.000 7.547
2494.000 7.547
2495.000 7.548
2496.000 7.548
2497.000 7.549
2498.000 7.549
2499.000 7.550
2500.000 7.550
2501.000 7.551
2502.000 7.551
2503.000 7.551
2504.000 7.552
2505.000 7.552
2506.000 7.553
2507.000 7.553
2508.000 7.554
2509.000 7.554
2510.000 7.555
2511.000 7.555
2512.000 7.556
2513.000 7.556
2514.000 7.556
2515.000 7.557
2516.000 7.557
2517.000 7.558
2518.000 7.558
2519.000 7.559
2520.000 7.559
2521.000 7.560
2522.000 7.560
2523.000 7.561
2524.000 7.561
2525.000 7.561
2526.000 7.562
2527.000 7.562
2528.000 7.563
2529.000 7.563
2530.000 7.564
2531.000 7.564
2532.000 7.565
2533.000 7.565
2534.000 7.565
2535.000 7.566
2536.000 7.566
2537.000 7.567
2538.000 7.567
2539.000 7.568
2540.000 7.568
2541.000 7.569
2542.000 7.569
2543.000 7.569
2544.000 7.570
2545.000 7.570
2546.000 7.571
2547.000 7.571
2548.000 7.572
2549.000 7.572
2550.000 7.573
2551.000 7.573
2552.000 7.573
2553.000 7.574
2554.000 7.574
2555.000 7.575
2556.000 7.575
2557.000 7.576
2558.000 7.576
2559.000 7.577
2560.000 7.469
2561.000 7.470
2562.000 7.470
2563.000 7.471
2564.000 7.471
2565.000 7.472
2566.000 7.472
2567.000 7.473
2568.000 7.473
2569.000 7.473
2570.000 7.474
2571.000 7.474
2572.000 7.475
2573.000 7.475
2574.000 7.476
2575.000 7.476
2576.000 7.477
2577.000 7.477
2578.000 7.478
2579.000 7.478
2580.000 7.479
2581.000 7.479
2582.000 7.480
2583.000 7.480
2584.000 7.481
2585.000 7.481
2586.000 7.482
2587.000 7.482
2588.000 7.483
2589.000 7.483
2590.000 7.484
2591.000 7.484
2592.000 7.484
2593.000 7.485
2594.000 7.485
2595.000 7.486
2596.000 7.486
2597.000 7.487
2598.000 7.487
2599.000 7.488
2600.000 7.488
2601.000 7.489
2602.000 7.489
2603.000 7.490
2604.000 7.490
2605.000 7.491
2606.000 7.491
2607.000 7.492
2608.000 7.492
2609.000 7.492
2610.000 7.493
2611.000 7.493
2612.000 7.494
2613.000 7.494
2614.000 7.495
2615.000 7.495
2616.000 7.496
2617.000 7.496
2618.000 7.497
2619.000 7.497
2620.000 7.498
2621.000 7.498
2622.000 7.499
2623.000 7.499
2624.000 7.499
2625.000 7.500
2626.000 7.500
2627.000 7.501
2628.000 7.501
2629.000 7.502
2630.000 7.502
2631.000 7.503
2632.000 7.503
2633.000 7.504
2634.000 7.504
2635.000 7.505
2636.000 7.505
2637.000 7.505
2638.000 7.506
2639.000 7.506
2640.000 7.507
2641.000 7.507
2642.000 7.508
2643.000 7.508
2644.000 7.509
2645.000 7.509
2646.000 7.510
2647.000 7.510
2648.000 7.510
2649.000 7.511
2650.000 7.511
2651.000 7.512
2652.000 7.512
2653.000 7.513
2654.000 7.513
2655.000 7.514
2656.000 7.514
2657.000 7.514
2658.000 7.515
2659.000 7.515
2660.000 7.516
2661.000 7.516
2662.000 7.517
2663.000 7.517
2664.000 7.518
2665.000 7.518
2666.000 7.519
2667.000 7.519
2668.000 7.519
2669.000 7.520
2670.000 7.520
2671.000 7.521
2672.000 7.521
2673.000 7.522
2674.000 7.522
2675.000 7.523
2676.000 7.523
2677.000 7.523
2678.000 7.524
2679.000 7.524
2680.000 7.525
2681.000 7.525
2682.000 7.526
2683.000 7.526
2684.000 7.526
2685.000 7.527
2686.000 7.527
2687.000 7.528
2688.000 7.528
2689.000 7.529
2690.000 7.529
2691.000 7.530
2692.000 7.530
2693.000 7.530
2694.000 7.531
2695.000 7.531
2696.000 7.532
2697.000 7.532
2698.000 7.533
2699.000 7.533
2700.000 7.533
2701.000 7.534
2702.000 7.534
2703.000 7.535
2704.000 7.535
2705.000 7.536
2706.000 7.536
2707.000 7.537
2708.000 7.537
2709.000 7.537
2710.000 7.538
2711.000 7.538
2712.000 7.539
2713.000 7.539
2714.000 7.540
2715.000 7.540
2716.000 7.540
2717.000 7.541
2718.000 7.541
2719.000 7.542
2720.000 7.542
2721.000 7.543
2722.000 7.543
2723.000 7.543
2724.000 7.544
2725.000 7.544
2726.000 7.545
2727.000 7.545
2728.000 7.546
2729.000 7.546
2730.000 7.546
2731.000 7.547
2732.000 7.547
2733.000 7.548
2734.000 7.548
2735.000 7.548
2736.000 7.549
2737.000 7.549
2738.000 7.550
2739.000 7.550
2740.000 7.551
2741.000 7.551
2742.000 7.551
2743.000 7.552
2744.000 7.552
2745.000 7.553
2746.000 7.553
2747.000 7.554
2748.000 7.554
2749.000 7.554
2750.000 7.555
2751.000 7.555
2752.000 7.556
2753.000 7.556
2754.000 7.556
2755.000 7.557
2756.000 7.557
2757.000 7.558
2758.000 7.558
2759.000 7.558
2760.000 7.559
2761.000 7.559
2762.000 7.560
2763.000 7.560
2764.000 7.561
2765.000 7.561
2766.000 7.561
2767.000 7.562
2768.000 7.562
2769.000 7.563
2770.000 7.563
2771.000 7.563
2772.000 7.564
2773.000 7.564
2774.000 7.565
2775.000 7.565
2776.000 7.565
2777.000 7.566
2778.000 7.566
2779.000 7.567
2780.000 7.567
2781.000 7.568
2782.000 7.568
2783.000 7.568
2784.000 7.569
2785.000 7.569
2786.000 7.570
2787.000 7.570
2788.000 7.570
2789.000 7.571
2790.000 7.571
2791.000 7.572
2792.000 7.572
2793.000 7.572
2794.000 7.573
2795.000 7.573
2796.000 7.574
2797.000 7.574
2798.000 7.574
2799.000 7.575
2800.000 7.575
2801.000 7.576
2802.000 7.576
2803.000 7.576
2804.000 7.577
2805.000 7.577
2806.000 7.578
2807.000 7.578
2808.000 7.578
2809.000 7.579
2810.000 7.579
2811.000 7.580
2812.000 7.580
2813.000 7.580
2814.000 7.581
2815.000 7.581
2816.000 7.582
2817.000 7.582
2818.000 7.582
2819.000 7.583
2820.000 7.583
2821.000 7.583
2822.000 7.584
2823.000 7.584
2824.000 7.585
2825.000 7.585
2826.000 7.585
2827.000 7.586
2828.000 7.586
2829.000 7.587
2830.000 7.587
2831.000 7.587
2832.000 7.588
2833.000 7.588
2834.000 7.589
2835.000 7.589
2836.000 7.589
2837.000 7.590
2838.000 7.590
2839.000 7.590
2840.000 7.591
2841.000 7.591
2842.000 7.592
2843.000 7.592
2844.000 7.592
2845.000 7.593
2846.000 7.593
2847.000 7.594
2848.000 7.594
2849.000 7.594
2850.000 7.595
2851.000 7.595
2852.000 7.595
2853.000 7.596
2854.000 7.596
2855.000 7.597
2856.000 7.597
2857.000 7.597
2858.000 7.598
2859.000 7.598
2860.000 7.599
2861.000 7.599
2862.000 7.599
2863.000 7.600
2864.000 7.600
2865.000 7.600
2866.000 7.601
2867.000 7.601
2868.000 7.602
2869.000 7.602
2870.000 7.602
2871.000 7.603
2872.000 7.603
2873.000 7.603
2874.000 7.604
2875.000 7.604
2876.000 7.605
2877.000 7.605
2878.000 7.605
2879.000 7.606
2880.000 7.606
2881.000 7.606
2882.000 7.607
2883.000 7.607
2884.000 7.608
2885.000 7.608
2886.000 7.608
2887.000 7.609
2888.000 7.609
2889.000 7.609
2890.000 7.610
2891.000 7.610
2892.000 7.610
2893.000 7.611
2894.000 7.611
2895.000 7.612
2896.000 7.612
2897.000 7.612
2898.000 7.613
2899.000 7.613
2900.000 7.613
2901.000 7.614
2902.000 7.614
2903.000 7.615
2904.000 7.615
2905.000 7.615
2906.000 7.616
2907.000 7.616
2908.000 7.616
2909.000 7.617
2910.000 7.617
2911.000 7.617
2912.000 7.618
2913.000 7.618
2914.000 7.619
2915.000 7.619
2916.000 7.619
2917.000 7.620
2918.000 7.620
2919.000 7.620
2920.000 7.621
2921.000 7.621
2922.000 7.621
2923.000 7.622
2924.000 7.622
2925.000 7.623
2926.000 7.623
2927.000 7.623
2928.000 7.624
2929.000 7.624
2930.000 7.624
2931.000 7.625
2932.000 7.625
2933.000 7.625
2934.000 7.626
2935.000 7.626
2936.000 7.626
2937.000 7.627
2938.000 7.627
2939.000 7.628
2940.000 7.628
2941.000 7.628
2942.000 7.629
2943.000 7.629
2944.000 7.629
2945.000 7.630
2946.000 7.630
2947.000 7.630
2948.000 7.631
2949.000 7.631
2950.000 7.631
2951.000 7.632
2952.000 7.632
2953.000 7.632
2954.000 7.633
2955.000 7.633
2956.000 7.633
2957.000 7.634
2958.000 7.634
2959.000 7.635
2960.000 7.635
2961.000 7.635
2962.000 7.636
2963.000 7.636
2964.000 7.636
2965.000 7.637
2966.000 7.637
2967.000 7.637
2968.000 7.638
2969.000 7.638
2970.000 7.638
2971.000 7.639
2972.000 7.639
2973.000 7.639
2974.000 7.640
2975.000 7.640
2976.000 7.640
2977.000 7.641
2978.000 7.641
2979.000 7.641
2980.000 7.642
2981.000 7.642
2982.000 7.642
2983.000 7.643
2984.000 7.643
2985.000 7.643
2986.000 7.644
2987.000 7.644
2988.000 7.645
2989.000 7.645
2990.000 7.645
2991.000 7.646
2992.000 7.646
2993.000 7.646
2994.000 7.647
2995.000 7.647
2996.000 7.647
2997.000 7.648
2998.000 7.648
2999.000 7.648
3000.000 7.649
3001.000 7.649
3002.000 7.649
3003.000 7.650
3004.000 7.650
3005.000 7.650
3006.000 7.651
3007.000 7.651
3008.000 7.651
3009.000 7.652
3010.000 7.652
3011.000 7.652
3012.000 7.653
3013.000 7.653
3014.000 7.653
3015.000 7.654
3016.000 7.654
3017.000 7.654
3018.000 7.655
3019.000 7.655
3020.000 7.655
3021.000 7.656
3022.000 7.656
3023.000 7.656
3024.000 7.657
3025.000 7.657
3026.000 7.657
3027.000 7.658
3028.000 7.658
3029.000 7.658
3030.000 7.659
3031.000 7.659
3032.000 7.659
3033.000 7.659
3034.000 7.660
3035.000 7.660
3036.000 7.660
3037.000 7.661
3038.000 7.661
3039.000 7.661
3040.000 7.662
3041.000 7.662
3042.000 7.662
3043.000 7.663
3044.000 7.663
3045.000 7.663
3046.000 7.664
3047.000 7.664
3048.000 7.664
3049.000 7.665
3050.000 7.665
3051.000 7.665
3052.000 7.666
3053.000 7.666
3054.000 7.666
3055.000 7.667
3056.000 7.667
3057.000 7.667
3058.000 7.668
3059.000 7.668
3060.000 7.668
3061.000 7.669
3062.000 7.669
3063.000 7.669
3064.000 7.669
3065.000 7.670
3066.000 7.670
3067.000 7.670
3068.000 7.671
3069.000 7.671
3070.000 7.671
3071.000 7.672
3072.000 7.592
3073.000 7.593
3074.000 7.593
3075.000 7.593
3076.000 7.594
3077.000 7.594
3078.000 7.595
3079.000 7.595
3080.000 7.595
3081.000 7.596
3082.000 7.596
3083.000 7.596
3084.000 7.597
3085.000 7.597
3086.000 7.597
3087.000 7.598
3088.000 7.598
3089.000 7.598
3090.000 7.599
3091.000 7.599
3092.000 7.599
3093.000 7.600
3094.000 7.600
3095.000 7.601
3096.000 7.601
3097.000 7.601
3098.000 7.602
3099.000 7.602
3100.000 7.602
3101.000 7.603
3102.000 7.603
3103.000 7.603
3104.000 7.604
3105.000 7.604
3106.000 7.604
3107.000 7.605
3108.000 7.605
3109.000 7.605
3110.000 7.606
3111.000 7.606
3112.000 7.606
3113.000 7.607
3114.000 7.607
3115.000 7.607
3116.000 7.608
3117.000 7.608
3118.000 7.609
3119.000 7.609
3120.000 7.609
3121.000 7.610
3122.000 7.610
3123.000 7.610
3124.000 7.611
3125.000 7.611
3126.000 7.611
3127.000 7.612
3128.000 7.612
3129.000 7.612
3130.000 7.613
3131.000 7.613
3132.000 7.613
3133.000 7.614
3134.000 7.614
3135.000 7.614
3136.000 7.615
3137.000 7.615
3138.000 7.615
3139.000 7.616
3140.000 7.616
3141.000 7.616
3142.000 7.617
3143.000 7.617
3144.000 7.617
3145.000 7.618
3146.000 7.618
3147.000 7.618
3148.000 7.619
3149.000 7.619
3150.000 7.619
3151.000 7.620
3152.000 7.620
3153.000 7.620
3154.000 7.621
3155.000 7.621
3156.000 7.621
3157.000 7.622
3158.000 7.622
3159.000 7.622
3160.000 7.623
3161.000 7.623
3162.000 7.623
3163.000 7.624
3164.000 7.624
3165.000 7.624
3166.000 7.625
3167.000 7.625
3168.000 7.625
3169.000 7.626
3170.000 7.626
3171.000 7.626
3172.000 7.627
3173.000 7.627
3174.000 7.627
3175.000 7.628
3176.000 7.628
3177.000 7.628
3178.000 7.629
3179.000 7.629
3180.000 7.629
3181.000 7.630
3182.000 7.630
3183.000 7.630
3184.000 7.631
3185.000 7.631
3186.000 7.631
3187.000 7.632
3188.000 7.632
3189.000 7.632
3190.000 7.633
3191.000 7.633
3192.000 7.633
3193.000 7.633
3194.000 7.634
3195.000 7.634
3196.000 7.634
3197.000 7.635
3198.000 7.635
3199.000 7.635
3200.000 7.636
3201.000 7.636
3202.000 7.636
3203.000 7.637
3204.000 7.637
3205.000 7.637
3206.000 7.638
3207.000 7.638
3208.000 7.638
3209.000 7.639
3210.000 7.639
3211.000 7.639
3212.000 7.640
3213.000 7.640
3214.000 7.640
3215.000 7.641
3216.000 7.641
3217.000 7.641
3218.000 7.641
3219.000 7.642
3220.000 7.642
3221.000 7.642
3222.000 7.643
3223.000 7.643
3224.000 7.643
3225.000 7.644
3226.000 7.644
3227.000 7.644
3228.000 7.645
3229.000 7.645
3230.000 7.645
3231.000 7.646
3232.000 7.646
3233.000 7.646
3234.000 7.647
3235.000 7.647
3236.000 7.647
3237.000 7.647
3238.000 7.648
3239.000 7.648
3240.000 7.648
3241.000 7.649
3242.000 7.649
3243.000 7.649
3244.000 7.650
3245.000 7.650
3246.000 7.650
3247.000 7.651
3248.000 7.651
3249.000 7.651
3250.000 7.652
3251.000 7.652
3252.000 7.652
3253.000 7.652
3254.000 7.653
3255.000 7.653
3256.000 7.653
3257.000 7.654
3258.000 7.654
3259.000 7.654
3260.000 7.655
3261.000 7.655
3262.000 7.655
3263.000 7.655
3264.000 7.656
3265.000 7.656
3266.000 7.656
3267.000 7.657
3268.000 7.657
3269.000 7.657
3270.000 7.658
3271.000 7.658
3272.000 7.658
3273.000 7.659
3274.000 7.659
3275.000 7.659
3276.000 7.659
3277.000 7.660
3278.000 7.660
3279.000 7.660
3280.000 7.661
3281.000 7.661
3282.000 7.661
3283.000 7.662
3284.000 7.662
3285.000 7.662
3286.000 7.662
3287.000 7.663
3288.000 7.663
3289.000 7.663
3290.000 7.664
3291.000 7.664
3292.000 7.664
3293.000 7.665
3294.000 7.665
3295.000 7.665
3296.000 7.665
3297.000 7.666
3298.000 7.666
3299.000 7.666
3300.000 7.667
3301.000 7.667
3302.000 7.667
3303.000 7.668
3304.000 7.668
3305.000 7.668
3306.000 7.668
3307.000 7.669
3308.000 7.669
3309.000 7.669
3310.000 7.670
3311.000 7.670
3312.000 7.670
3313.000 7.670
3314.000 7.671
3315.000 7.671
3316.000 7.671
3317.000 7.672
3318.000 7.672
3319.000 7.672
3320.000 7.673
3321.000 7.673
3322.000 7.673
3323.000 7.673
3324.000 7.674
3325.000 7.674
3326.000 7.674
3327.000 7.675
3328.000 7.675
3329.000 7.675
3330.000 7.675
3331.000 7.676
3332.000 7.676
3333.000 7.676
3334.000 7.677
3335.000 7.677
3336.000 7.677
3337.000 7.677
3338.000 7.678
3339.000 7.678
3340.000 7.678
3341.000 7.679
3342.000 7.679
3343.000 7.679
3344.000 7.679
3345.000 7.680
3346.000 7.680
3347.000 7.680
3348.000 7.681
3349.000 7.681
3350.000 7.681
3351.000 7.681
3352.000 7.682
3353.000 7.682
3354.000 7.682
3355.000 7.683
3356.000 7.683
3357.000 7.683
3358.000 7.683
3359.000 7.684
3360.000 7.684
3361.000 7.684
3362.000 7.685
3363.000 7.685
3364.000 7.685
3365.000 7.685
3366.000 7.686
3367.000 7.686
3368.000 7.686
3369.000 7.686
3370.000 7.687
3371.000 7.687
3372.000 7.687
3373.000 7.688
3374.000 7.688
3375.000 7.688
3376.000 7.688
3377.000 7.689
3378.000 7.689
3379.000 7.689
3380.000 7.690
3381.000 7.690
3382.000 7.690
3383.000 7.690
3384.000 7.691
3385.000 7.691
3386.000 7.691
3387.000 7.691
3388.000 7.692
3389.000 7.692
3390.000 7.692
3391.000 7.693
3392.000 7.693
3393.000 7.693
3394.000 7.693
3395.000 7.694
3396.000 7.694
3397.000 7.694
3398.000 7.695
3399.000 7.695
3400.000 7.695
3401.000 7.695
3402.000 7.696
3403.000 7.696
3404.000 7.696
3405.000 7.696
3406.000 7.697
3407.000 7.697
3408.000 7.697
3409.000 7.698
3410.000 7.698
3411.000 7.698
3412.000 7.698
3413.000 7.699
3414.000 7.699
3415.000 7.699
3416.000 7.699
3417.000 7.700
3418.000 7.700
3419.000 7.700
3420.000 7.700
3421.000 7.701
3422.000 7.701
3423.000 7.701
3424.000 7.702
3425.000 7.702
3426.000 7.702
3427.000 7.702
3428.000 7.703
3429.000 7.703
3430.000 7.703
3431.000 7.703
3432.000 7.704
3433.000 7.704
3434.000 7.704
3435.000 7.704
3436.000 7.705
3437.000 7.705
3438.000 7.705
3439.000 7.706
3440.000 7.706
3441.000 7.706
3442.000 7.706
3443.000 7.707
3444.000 7.707
3445.000 7.707
3446.000 7.707
3447.000 7.708
3448.000 7.708
3449.000 7.708
3450.000 7.708
3451.000 7.709
3452.000 7.709
3453.000 7.709
3454.000 7.709
3455.000 7.710
3456.000 7.710
3457.000 7.710
3458.000 7.710
3459.000 7.711
3460.000 7.711
3461.000 7.711
3462.000 7.712
3463.000 7.712
3464.000 7.712
3465.000 7.712
3466.000 7.713
3467.000 7.713
3468.000 7.713
3469.000 7.713
3470.000 7.714
3471.000 7.714
3472.000 7.714
3473.000 7.714
3474.000 7.715
3475.000 7.715
3476.000 7.715
3477.000 7.715
3478.000 7.716
3479.000 7.716
3480.000 7.716
3481.000 7.716
3482.000 7.717
3483.000 7.717
3484.000 7.717
3485.000 7.717
3486.000 7.718
3487.000 7.718
3488.000 7.718
3489.000 7.718
3490.000 7.719
3491.000 7.719
3492.000 7.719
3493.000 7.719
3494.000 7.720
3495.000 7.720
3496.000 7.720
3497.000 7.720
3498.000 7.721
3499.000 7.721
3500.000 7.721
3501.000 7.721
3502.000 7.722
3503.000 7.722
3504.000 7.722
3505.000 7.722
3506.000 7.723
3507.000 7.723
3508.000 7.723
3509.000 7.723
3510.000 7.724
3511.000 7.724
3512.000 7.724
3513.000 7.724
3514.000 7.725
3515.000 7.725
3516.000 7.725
3517.000 7.725
3518.000 7.726
3519.000 7.726
3520.000 7.726
3521.000 7.726
3522.000 7.727
3523.000 7.727
3524.000 7.727
3525.000 7.727
3526.000 7.728
3527.000 7.728
3528.000 7.728
3529.000 7.728
3530.000 7.729
3531.000 7.729
3532.000 7.729
3533.000 7.729
3534.000 7.730
3535.000 7.730
3536.000 7.730
3537.000 7.730
3538.000 7.731
3539.000 7.731
3540.000 7.731
3541.000 7.731
3542.000 7.732
3543.000 7.732
3544.000 7.732
3545.000 7.732
3546.000 7.733
3547.000 7.733
3548.000 7.733
3549.000 7.733
3550.000 7.733
3551.000 7.734
3552.000 7.734
3553.000 7.734
3554.000 7.734
3555.000 7.735
3556.000 7.735
3557.000 7.735
3558.000 7.735
3559.000 7.736
3560.000 7.736
3561.000 7.736
3562.000 7.736
3563.000 7.737
3564.000 7.737
3565.000 7.737
3566.000 7.737
3567.000 7.738
3568.000 7.738
3569.000 7.738
3570.000 7.738
3571.000 7.738
3572.000 7.739
3573.000 7.739
3574.000 7.739
3575.000 7.739
3576.000 7.740
3577.000 7.740
3578.000 7.740
3579.000 7.740
3580.000 7.741
3581.000 7.741
3582.000 7.741
3583.000 7.741
3584.000 7.682
3585.000 7.682
3586.000 7.682
3587.000 7.683
3588.000 7.683
3589.000 7.683
3590.000 7.683
3591.000 7.684
3592.000 7.684
3593.000 7.684
3594.000 7.684
3595.000 7.685
3596.000 7.685
3597.000 7.685
3598.000 7.686
3599.000 7.686
3600.000 7.686
3601.000 7.686
3602.000 7.687
3603.000 7.687
3604.000 7.687
3605.000 7.687
3606.000 7.688
3607.000 7.688
3608.000 7.688
3609.000 7.688
3610.000 7.689
3611.000 7.689
3612.000 7.689
3613.000 7.689
3614.000 7.690
3615.000 7.690
3616.000 7.690
3617.000 7.690
3618.000 7.691
3619.000 7.691
3620.000 7.691
3621.000 7.692
3622.000 7.692
3623.000 7.692
3624.000 7.692
3625.000 7.693
3626.000 7.693
3627.000 7.693
3628.000 7.693
3629.000 7.694
3630.000 7.694
3631.000 7.694
3632.000 7.694
3633.000 7.695
3634.000 7.695
3635.000 7.695
3636.000 7.695
3637.000 7.696
3638.000 7.696
3639.000 7.696
3640.000 7.696
3641.000 7.697
3642.000 7.697
3643.000 7.697
3644.000 7.697
3645.000 7.698
3646.000 7.698
3647.000 7.698
3648.000 7.698
3649.000 7.699
3650.000 7.699
3651.000 7.699
3652.000 7.699
3653.000 7.700
3654.000 7.700
3655.000 7.700
3656.000 7.700
3657.000 7.701
3658.000 7.701
3659.000 7.701
3660.000 7.701
3661.000 7.702
3662.000 7.702
3663.000 7.702
3664.000 7.702
3665.000 7.703
3666.000 7.703
3667.000 7.703
3668.000 7.703
3669.000 7.704
3670.000 7.704
3671.000 7.704
3672.000 7.704
3673.000 7.705
3674.000 7.705
3675.000 7.705
3676.000 7.705
3677.000 7.706
3678.000 7.706
3679.000 7.706
3680.000 7.706
3681.000 7.707
3682.000 7.707
3683.000 7.707
3684.000 7.707
3685.000 7.708
3686.000 7.708
3687.000 7.708
3688.000 7.708
3689.000 7.709
3690.000 7.709
3691.000 7.709
3692.000 7.709
3693.000 7.710
3694.000 7.710
3695.000 7.710
3696.000 7.710
3697.000 7.711
3698.000 7.711
3699.000 7.711
3700.000 7.711
3701.000 7.711
3702.000 7.712
3703.000 7.712
3704.000 7.712
3705.000 7.712
3706.000 7.713
3707.000 7.713
3708.000 7.713
3709.000 7.713
3710.000 7.714
3711.000 7.714
3712.000 7.714
3713.000 7.714
3714.000 7.715
3715.000 7.715
3716.000 7.715
3717.000 7.715
3718.000 7.716
3719.000 7.716
3720.000 7.716
3721.000 7.716
3722.000 7.717
3723.000 7.717
3724.000 7.717
3725.000 7.717
3726.000 7.717
3727.000 7.718
3728.000 7.718
3729.000 7.718
3730.000 7.718
3731.000 7.719
3732.000 7.719
3733.000 7.719
3734.000 7.719
3735.000 7.720
3736.000 7.720
3737.000 7.720
3738.000 7.720
3739.000 7.721
3740.000 7.721
3741.000 7.721
3742.000 7.721
3743.000 7.721
3744.000 7.722
3745.000 7.722
3746.000 7.722
3747.000 7.722
3748.000 7.723
3749.000 7.723
3750.000 7.723
3751.000 7.723
3752.000 7.724
3753.000 7.724
3754.000 7.724
3755.000 7.724
3756.000 7.725
3757.000 7.725
3758.000 7.725
3759.000 7.725
3760.000 7.725
3761.000 7.726
3762.000 7.726
3763.000 7.726
3764.000 7.726
3765.000 7.727
3766.000 7.727
3767.000 7.727
3768.000 7.727
3769.000 7.728
3770.000 7.728
3771.000 7.728
3772.000 7.728
3773.000 7.728
3774.000 7.729
3775.000 7.729
3776.000 7.729
3777.000 7.729
3778.000 7.730
3779.000 7.730
3780.000 7.730
3781.000 7.730
3782.000 7.730
3783.000 7.731
3784.000 7.731
3785.000 7.731
3786.000 7.731
3787.000 7.732
3788.000 7.732
3789.000 7.732
3790.000 7.732
3791.000 7.733
3792.000 7.733
3793.000 7.733
3794.000 7.733
3795.000 7.733
3796.000 7.734
3797.000 7.734
3798.000 7.734
3799.000 7.734
3800.000 7.735
3801.000 7.735
3802.000 7.735
3803.000 7.735
3804.000 7.735
3805.000 7.736
3806.000 7.736
3807.000 7.736
3808.000 7.736
3809.000 7.737
3810.000 7.737
3811.000 7.737
3812.000 7.737
3813.000 7.737
3814.000 7.738
3815.000 7.738
3816.000 7.738
3817.000 7.738
3818.000 7.739
3819.000 7.739
3820.000 7.739
3821.000 7.739
3822.000 7.739
3823.000 7.740
3824.000 7.740
3825.000 7.740
3826.000 7.740
3827.000 7.741
3828.000 7.741
3829.000 7.741
3830.000 7.741
3831.000 7.741
3832.000 7.742
3833.000 7.742
3834.000 7.742
3835.000 7.742
3836.000 7.742
3837.000 7.743
3838.000 7.743
3839.000 7.743
3840.000 7.743
3841.000 7.744
3842.000 7.744
3843.000 7.744
3844.000 7.744
3845.000 7.744
3846.000 7.745
3847.000 7.745
3848.000 7.745
3849.000 7.745
3850.000 7.746
3851.000 7.746
3852.000 7.746
3853.000 7.746
3854.000 7.746
3855.000 7.747
3856.000 7.747
3857.000 7.747
3858.000 7.747
3859.000 7.747
3860.000 7.748
3861.000 7.748
3862.000 7.748
3863.000 7.748
3864.000 7.749
3865.000 7.749
3866.000 7.749
3867.000 7.749
3868.000 7.749
3869.000 7.750
3870.000 7.750
3871.000 7.750
3872.000 7.750
3873.000 7.750
3874.000 7.751
3875.000 7.751
3876.000 7.751
3877.000 7.751
3878.000 7.751
3879.000 7.752
3880.000 7.752
3881.000 7.752
3882.000 7.752
3883.000 7.753
3884.000 7.753
3885.000 7.753
3886.000 7.753
3887.000 7.753
3888.000 7.754
3889.000 7.754
3890.000 7.754
3891.000 7.754
3892.000 7.754
3893.000 7.755
3894.000 7.755
3895.000 7.755
3896.000 7.755
3897.000 7.755
3898.000 7.756
3899.000 7.756
3900.000 7.756
3901.000 7.756
3902.000 7.756
3903.000 7.757
3904.000 7.757
3905.000 7.757
3906.000 7.757
3907.000 7.757
3908.000 7.758
3909.000 7.758
3910.000 7.758
3911.000 7.758
3912.000 7.759
3913.000 7.759
3914.000 7.759
3915.000 7.759
3916.000 7.759
3917.000 7.760
3918.000 7.760
3919.000 7.760
3920.000 7.760
3921.000 7.760
3922.000 7.761
3923.000 7.761
3924.000 7.761
3925.000 7.761
3926.000 7.761
3927.000 7.762
3928.000 7.762
3929.000 7.762
3930.000 7.762
3931.000 7.762
3932.000 7.763
3933.000 7.763
3934.000 7.763
3935.000 7.763
3936.000 7.763
3937.000 7.764
3938.000 7.764
3939.000 7.764
3940.000 7.764
3941.000 7.764
3942.000 7.765
3943.000 7.765
3944.000 7.765
3945.000 7.765
3946.000 7.765
3947.000 7.766
3948.000 7.766
3949.000 7.766
3950.000 7.766
3951.000 7.766
3952.000 7.767
3953.000 7.767
3954.000 7.767
3955.000 7.767
3956.000 7.767
3957.000 7.768
3958.000 7.768
3959.000 7.768
3960.000 7.768
3961.000 7.768
3962.000 7.769
3963.000 7.769
3964.000 7.769
3965.000 7.769
3966.000 7.769
3967.000 7.770
3968.000 7.770
3969.000 7.770
3970.000 7.770
3971.000 7.770
3972.000 7.771
3973.000 7.771
3974.000 7.771
3975.000 7.771
3976.000 7.771
3977.000 7.771
3978.000 7.772
3979.000 7.772
3980.000 7.772
3981.000 7.772
3982.000 7.772
3983.000 7.773
3984.000 7.773
3985.000 7.773
3986.000 7.773
3987.000 7.773
3988.000 7.774
3989.000 7.774
3990.000 7.774
3991.000 7.774
3992.000 7.774
3993.000 7.775
3994.000 7.775
3995.000 7.775
3996.000 7.775
3997.000 7.775
3998.000 7.776
3999.000 7.776
4000.000 7.776
4001.000 7.776
4002.000 7.776
4003.000 7.776
4004.000 7.777
4005.000 7.777
4006.000 7.777
4007.000 7.777
4008.000 7.777
4009.000 7.778
4010.000 7.778
4011.000 7.778
4012.000 7.778
4013.000 7.778
4014.000 7.779
4015.000 7.779
4016.000 7.779
4017.000 7.779
4018.000 7.779
4019.000 7.779
4020.000 7.780
4021.000 7.780
4022.000 7.780
4023.000 7.780
4024.000 7.780
4025.000 7.781
4026.000 7.781
4027.000 7.781
4028.000 7.781
4029.000 7.781
4030.000 7.782
4031.000 7.782
4032.000 7.782
4033.000 7.782
4034.000 7.782
4035.000 7.782
4036.000 7.783
4037.000 7.783
4038.000 7.783
4039.000 7.783
4040.000 7.783
4041.000 7.784
4042.000 7.784
4043.000 7.784
4044.000 7.784
4045.000 7.784
4046.000 7.784
4047.000 7.785
4048.000 7.785
4049.000 7.785
4050.000 7.785
4051.000 7.785
4052.000 7.786
4053.000 7.786
4054.000 7.786
4055.000 7.786
4056.000 7.786
4057.000 7.787
4058.000 7.787
4059.000 7.787
4060.000 7.787
4061.000 7.787
4062.000 7.787
4063.000 7.788
4064.000 7.788
4065.000 7.788
4066.000 7.788
4067.000 7.788
4068.000 7.788
4069.000 7.789
4070.000 7.789
4071.000 7.789
4072.000 7.789
4073.000 7.789
4074.000 7.790
4075.000 7.790
4076.000 7.790
4077.000 7.790
4078.000 7.790
4079.000 7.790
4080.000 7.791
4081.000 7.791
4082.000 7.791
4083.000 7.791
4084.000 7.791
4085.000 7.792
4086.000 7.792
4087.000 7.792
4088.000 7.792
4089.000 7.792
4090.000 7.792
4091.000 7.793
4092.000 7.793
4093.000 7.793
4094.000 7.793
4095.000 7.793
4096.000 7.748
4097.000 7.748
4098.000 7.748
4099.000 7.749
4100.000 7.749
4101.000 7.749
4102.000 7.749
4103.000 7.749
4104.000 7.750
4105.000 7.750
4106.000 7.750
4107.000 7.750
4108.000 7.750
4109.000 7.751
4110.000 7.751
4111.000 7.751
4112.000 7.751
4113.000 7.751
4114.000 7.752
4115.000 7.752
4116.000 7.752
4117.000 7.752
4118.000 7.752
4119.000 7.753
4120.000 7.753
4121.000 7.753
4122.000 7.753
4123.000 7.753
4124.000 7.754
4125.000 7.754
4126.000 7.754
4127.000 7.754
4128.000 7.754
4129.000 7.755
4130.000 7.755
4131.000 7.755
4132.000 7.755
4133.000 7.755
4134.000 7.756
4135.000 7.756
4136.000 7.756
4137.000 7.756
4138.000 7.756
4139.000 7.757
4140.000 7.757
4141.000 7.757
4142.000 7.757
4143.000 7.757
4144.000 7.757
4145.000 7.758
4146.000 7.758
4147.000 7.758
4148.000 7.758
4149.000 7.758
4150.000 7.759
4151.000 7.759
4152.000 7.759
4153.000 7.759
4154.000 7.759
4155.000 7.760
4156.000 7.760
4157.000 7.760
4158.000 7.760
4159.000 7.760
4160.000 7.761
4161.000 7.761
4162.000 7.761
4163.000 7.761
4164.000 7.761
4165.000 7.762
4166.000 7.762
4167.000 7.762
4168.000 7.762
4169.000 7.762
4170.000 7.762
4171.000 7.763
4172.000 7.763
4173.000 7.763
4174.000 7.763
4175.000 7.763
4176.000 7.764
4177.000 7.764
4178.000 7.764
4179.000 7.764
4180.000 7.764
4181.000 7.765
4182.000 7.765
4183.000 7.765
4184.000 7.765
4185.000 7.765
4186.000 7.765
4187.000 7.766
4188.000 7.766
4189.000 7.766
4190.000 7.766
4191.000 7.766
4192.000 7.767
4193.000 7.767
4194.000 7.767
4195.000 7.767
4196.000 7.767
4197.000 7.768
4198.000 7.768
4199.000 7.768
4200.000 7.768
4201.000 7.768
4202.000 7.768
4203.000 7.769
4204.000 7.769
4205.000 7.769
4206.000 7.769
4207.000 7.769
4208.000 7.770
4209.000 7.770
4210.000 7.770
4211.000 7.770
4212.000 7.770
4213.000 7.770
4214.000 7.771
4215.000 7.771
4216.000 7.771
4217.000 7.771
4218.000 7.771
4219.000 7.772
4220.000 7.772
4221.000 7.772
4222.000 7.772
4223.000 7.772
4224.000 7.773
4225.000 7.773
4226.000 7.773
4227.000 7.773
4228.000 7.773
4229.000 7.773
4230.000 7.774
4231.000 7.774
4232.000 7.774
4233.000 7.774
4234.000 7.774
4235.000 7.775
4236.000 7.775
4237.000 7.775
4238.000 7.775
4239.000 7.775
4240.000 7.775
4241.000 7.776
4242.000 7.776
4243.000 7.776
4244.000 7.776
4245.000 7.776
4246.000 7.776
4247.000 7.777
4248.000 7.777
4249.000 7.777
4250.000 7.777
4251.000 7.777
4252.000 7.778
4253.000 7.778
4254.000 7.778
4255.000 7.778
4256.000 7.778
4257.000 7.778
4258.000 7.779
4259.000 7.779
4260.000 7.779
4261.000 7.779
4262.000 7.779
4263.000 7.780
4264.000 7.780
4265.000 7.780
4266.000 7.780
4267.000 7.780
4268.000 7.780
4269.000 7.781
4270.000 7.781
4271.000 7.781
4272.000 7.781
4273.000 7.781
4274.000 7.781
4275.000 7.782
4276.000 7.782
4277.000 7.782
4278.000 7.782
4279.000 7.782
4280.000 7.782
4281.000 7.783
4282.000 7.783
4283.000 7.783
4284.000 7.783
4285.000 7.783
4286.000 7.784
4287.000 7.784
4288.000 7.784
4289.000 7.784
4290.000 7.784
4291.000 7.784
4292.000 7.785
4293.000 7.785
4294.000 7.785
4295.000 7.785
4296.000 7.785
4297.000 7.785
4298.000 7.786
4299.000 7.786
4300.000 7.786
4301.000 7.786
4302.000 7.786
4303.000 7.786
4304.000 7.787
4305.000 7.787
4306.000 7.787
4307.000 7.787
4308.000 7.787
4309.000 7.787
4310.000 7.788
4311.000 7.788
4312.000 7.788
4313.000 7.788
4314.000 7.788
4315.000 7.789
4316.000 7.789
4317.000 7.789
4318.000 7.789
4319.000 7.789
4320.000 7.789
4321.000 7.790
4322.000 7.790
4323.000 7.790
4324.000 7.790
4325.000 7.790
4326.000 7.790
4327.000 7.791
4328.000 7.791
4329.000 7.791
4330.000 7.791
4331.000 7.791
4332.000 7.791
4333.000 7.792
4334.000 7.792
4335.000 7.792
4336.000 7.792
4337.000 7.792
4338.000 7.792
4339.000 7.793
4340.000 7.793
4341.000 7.793
4342.000 7.793
4343.000 7.793
4344.000 7.793
4345.000 7.794
4346.000 7.794
4347.000 7.794
4348.000 7.794
4349.000 7.794
4350.000 7.794
4351.000 7.795
4352.000 7.795
4353.000 7.795
4354.000 7.795
4355.000 7.795
4356.000 7.795
4357.000 7.796
4358.000 7.796
4359.000 7.796
4360.000 7.796
4361.000 7.796
4362.000 7.796
4363.000 7.797
4364.000 7.797
4365.000 7.797
4366.000 7.797
4367.000 7.797
4368.000 7.797
4369.000 7.798
4370.000 7.798
4371.000 7.798
4372.000 7.798
4373.000 7.798
4374.000 7.798
4375.000 7.798
4376.000 7.799
4377.000 7.799
4378.000 7.799
4379.000 7.799
4380.000 7.799
4381.000 7.799
4382.000 7.800
4383.000 7.800
4384.000 7.800
4385.000 7.800
4386.000 7.800
4387.000 7.800
4388.000 7.801
4389.000 7.801
4390.000 7.801
4391.000 7.801
4392.000 7.801
4393.000 7.801
4394.000 7.802
4395.000 7.802
4396.000 7.802
4397.000 7.802
4398.000 7.802
4399.000 7.802
4400.000 7.802
4401.000 7.803
4402.000 7.803
4403.000 7.803
4404.000 7.803
4405.000 7.803
4406.000 7.803
4407.000 7.804
4408.000 7.804
4409.000 7.804
4410.000 7.804
4411.000 7.804
4412.000 7.804
4413.000 7.805
4414.000 7.805
4415.000 7.805
4416.000 7.805
4417.000 7.805
4418.000 7.805
4419.000 7.805
4420.000 7.806
4421.000 7.806
4422.000 7.806
4423.000 7.806
4424.000 7.806
4425.000 7.806
4426.000 7.807
4427.000 7.807
4428.000 7.807
4429.000 7.807
4430.000 7.807
4431.000 7.807
4432.000 7.808
4433.000 7.808
4434.000 7.808
4435.000 7.808
4436.000 7.808
4437.000 7.808
4438.000 7.808
4439.000 7.809
4440.000 7.809
4441.000 7.809
4442.000 7.809
4443.000 7.809
4444.000 7.809
4445.000 7.810
4446.000 7.810
4447.000 7.810
4448.000 7.810
4449.000 7.810
4450.000 7.810
4451.000 7.810
4452.000 7.811
4453.000 7.811
4454.000 7.811
4455.000 7.811
4456.000 7.811
4457.000 7.811
4458.000 7.812
4459.000 7.812
4460.000 7.812
4461.000 7.812
4462.000 7.812
4463.000 7.812
4464.000 7.812
4465.000 7.813
4466.000 7.813
4467.000 7.813
4468.000 7.813
4469.000 7.813
4470.000 7.813
4471.000 7.813
4472.000 7.814
4473.000 7.814
4474.000 7.814
4475.000 7.814
4476.000 7.814
4477.000 7.814
4478.000 7.815
4479.000 7.815
4480.000 7.815
4481.000 7.815
4482.000 7.815
4483.000 7.815
4484.000 7.815
4485.000 7.816
4486.000 7.816
4487.000 7.816
4488.000 7.816
4489.000 7.816
4490.000 7.816
4491.000 7.816
4492.000 7.817
4493.000 7.817
4494.000 7.817
4495.000 7.817
4496.000 7.817
4497.000 7.817
4498.000 7.818
4499.000 7.818
4500.000 7.818
4501.000 7.818
4502.000 7.818
4503.000 7.818
4504.000 7.818
4505.000 7.819
4506.000 7.819
4507.000 7.819
4508.000 7.819
4509.000 7.819
4510.000 7.819
4511.000 7.819
4512.000 7.820
4513.000 7.820
4514.000 7.820
4515.000 7.820
4516.000 7.820
4517.000 7.820
4518.000 7.820
4519.000 7.821
4520.000 7.821
4521.000 7.821
4522.000 7.821
4523.000 7.821
4524.000 7.821
4525.000 7.821
4526.000 7.822
4527.000 7.822
4528.000 7.822
4529.000 7.822
4530.000 7.822
4531.000 7.822
4532.000 7.822
4533.000 7.823
4534.000 7.823
4535.000 7.823
4536.000 7.823
4537.000 7.823
4538.000 7.823
4539.000 7.823
4540.000 7.824
4541.000 7.824
4542.000 7.824
4543.000 7.824
4544.000 7.824
4545.000 7.824
4546.000 7.824
4547.000 7.825
4548.000 7.825
4549.000 7.825
4550.000 7.825
4551.000 7.825
4552.000 7.825
4553.000 7.825
4554.000 7.826
4555.000 7.826
4556.000 7.826
4557.000 7.826
4558.000 7.826
4559.000 7.826
4560.000 7.826
4561.000 7.827
4562.000 7.827
4563.000 7.827
4564.000 7.827
4565.000 7.827
4566.000 7.827
4567.000 7.827
4568.000 7.828
4569.000 7.828
4570.000 7.828
4571.000 7.828
4572.000 7.828
4573.000 7.828
4574.000 7.828
4575.000 7.829
4576.000 7.829
4577.000 7.829
4578.000 7.829
4579.000 7.829
4580.000 7.829
4581.000 7.829
4582.000 7.829
4583.000 7.830
4584.000 7.830
4585.000 7.830
4586.000 7.830
4587.000 7.830
4588.000 7.830
4589.000 7.830
4590.000 7.831
4591.000 7.831
4592.000 7.831
4593.000 7.831
4594.000 7.831
4595.000 7.831
4596.000 7.831
4597.000 7.832
4598.000 7.832
4599.000 7.832
4600.000 7.832
4601.000 7.832
4602.000 7.832
4603.000 7.832
4604.000 7.833
4605.000 7.833
4606.000 7.833
4607.000 7.833
4608.000 7.798
4609.000 7.798
4610.000 7.798
4611.000 7.798
4612.000 7.799
4613.000 7.799
4614.000 7.799
4615.000 7.799
4616.000 7.799
4617.000 7.799
4618.000 7.799
4619.000 7.800
4620.000 7.800
4621.000 7.800
4622.000 7.800
4623.000 7.800
4624.000 7.800
4625.000 7.801
4626.000 7.801
4627.000 7.801
4628.000 7.801
4629.000 7.801
4630.000 7.801
4631.000 7.801
4632.000 7.802
4633.000 7.802
4634.000 7.802
4635.000 7.802
4636.000 7.802
4637.000 7.802
4638.000 7.802
4639.000 7.803
4640.000 7.803
4641.000 7.803
4642.000 7.803
4643.000 7.803
4644.000 7.803
4645.000 7.804
4646.000 7.804
4647.000 7.804
4648.000 7.804
4649.000 7.804
4650.000 7.804
4651.000 7.804
4652.000 7.805
4653.000 7.805
4654.000 7.805
4655.000 7.805
4656.000 7.805
4657.000 7.805
4658.000 7.805
4659.000 7.806
4660.000 7.806
4661.000 7.806
4662.000 7.806
4663.000 7.806
4664.000 7.806
4665.000 7.807
4666.000 7.807
4667.000 7.807
4668.000 7.807
4669.000 7.807
4670.000 7.807
4671.000 7.807
4672.000 7.808
4673.000 7.808
4674.000 7.808
4675.000 7.808
4676.000 7.808
4677.000 7.808
4678.000 7.808
4679.000 7.809
4680.000 7.809
4681.000 7.809
4682.000 7.809
4683.000 7.809
4684.000 7.809
4685.000 7.809
4686.000 7.810
4687.000 7.810
4688.000 7.810
4689.000 7.810
4690.000 7.810
4691.000 7.810
4692.000 7.810
4693.000 7.811
4694.000 7.811
4695.000 7.811
4696.000 7.811
4697.000 7.811
4698.000 7.811
4699.000 7.811
4700.000 7.812
4701.000 7.812
4702.000 7.812
4703.000 7.812
4704.000 7.812
4705.000 7.812
4706.000 7.812
4707.000 7.813
4708.000 7.813
4709.000 7.813
4710.000 7.813
4711.000 7.813
4712.000 7.813
4713.000 7.813
4714.000 7.814
4715.000 7.814
4716.000 7.814
4717.000 7.814
4718.000 7.814
4719.000 7.814
4720.000 7.814
4721.000 7.815
4722.000 7.815
4723.000 7.815
4724.000 7.815
4725.000 7.815
4726.000 7.815
4727.000 7.815
4728.000 7.816
4729.000 7.816
4730.000 7.816
4731.000 7.816
4732.000 7.816
4733.000 7.816
4734.000 7.816
4735.000 7.817
4736.000 7.817
4737.000 7.817
4738.000 7.817
4739.000 7.817
4740.000 7.817
4741.000 7.817
4742.000 7.818
4743.000 7.818
4744.000 7.818
4745.000 7.818
4746.000 7.818
4747.000 7.818
4748.000 7.818
4749.000 7.819
4750.000 7.819
4751.000 7.819
4752.000 7.819
4753.000 7.819
4754.000 7.819
4755.000 7.819
4756.000 7.820
4757.000 7.820
4758.000 7.820
4759.000 7.820
4760.000 7.820
4761.000 7.820
4762.000 7.820
4763.000 7.821
4764.000 7.821
4765.000 7.821
4766.000 7.821
4767.000 7.821
4768.000 7.821
4769.000 7.821
4770.000 7.821
4771.000 7.822
4772.000 7.822
4773.000 7.822
4774.000 7.822
4775.000 7.822
4776.000 7.822
4777.000 7.822
4778.000 7.823
4779.000 7.823
4780.000 7.823
4781.000 7.823
4782.000 7.823
4783.000 7.823
4784.000 7.823
4785.000 7.824
4786.000 7.824
4787.000 7.824
4788.000 7.824
4789.000 7.824
4790.000 7.824
4791.000 7.824
4792.000 7.824
4793.000 7.825
4794.000 7.825
4795.000 7.825
4796.000 7.825
4797.000 7.825
4798.000 7.825
4799.000 7.825
4800.000 7.826
4801.000 7.826
4802.000 7.826
4803.000 7.826
4804.000 7.826
4805.000 7.826
4806.000 7.826
4807.000 7.826
4808.000 7.827
4809.000 7.827
4810.000 7.827
4811.000 7.827
4812.000 7.827
4813.000 7.827
4814.000 7.827
4815.000 7.828
4816.000 7.828
4817.000 7.828
4818.000 7.828
4819.000 7.828
4820.000 7.828
4821.000 7.828
4822.000 7.828
4823.000 7.829
4824.000 7.829
4825.000 7.829
4826.000 7.829
4827.000 7.829
4828.000 7.829
4829.000 7.829
4830.000 7.829
4831.000 7.830
4832.000 7.830
4833.000 7.830
4834.000 7.830
4835.000 7.830
4836.000 7.830
4837.000 7.830
4838.000 7.831
4839.000 7.831
4840.000 7.831
4841.000 7.831
4842.000 7.831
4843.000 7.831
4844.000 7.831
4845.000 7.831
4846.000 7.832
4847.000 7.832
4848.000 7.832
4849.000 7.832
4850.000 7.832
4851.000 7.832
4852.000 7.832
4853.000 7.832
4854.000 7.833
4855.000 7.833
4856.000 7.833
4857.000 7.833
4858.000 7.833
4859.000 7.833
4860.000 7.833
4861.000 7.834
4862.000 7.834
4863.000 7.834
4864.000 7.834
4865.000 7.834
4866.000 7.834
4867.000 7.834
4868.000 7.834
4869.000 7.835
4870.000 7.835
4871.000 7.835
4872.000 7.835
4873.000 7.835
4874.000 7.835
4875.000 7.835
4876.000 7.835
4877.000 7.836
4878.000 7.836
4879.000 7.836
4880.000 7.836
4881.000 7.836
4882.000 7.836
4883.000 7.836
4884.000 7.836
4885.000 7.837
4886.000 7.837
4887.000 7.837
4888.000 7.837
4889.000 7.837
4890.000 7.837
4891.000 7.837
4892.000 7.837
4893.000 7.838
4894.000 7.838
4895.000 7.838
4896.000 7.838
4897.000 7.838
4898.000 7.838
4899.000 7.838
4900.000 7.838
4901.000 7.839
4902.000 7.839
4903.000 7.839
4904.000 7.839
4905.000 7.839
4906.000 7.839
4907.000 7.839
4908.000 7.839
4909.000 7.840
4910.000 7.840
4911.000 7.840
4912.000 7.840
4913.000 7.840
4914.000 7.840
4915.000 7.840
4916.000 7.840
4917.000 7.841
4918.000 7.841
4919.000 7.841
4920.000 7.841
4921.000 7.841
4922.000 7.841
4923.000 7.841
4924.000 7.841
4925.000 7.842
4926.000 7.842
4927.000 7.842
4928.000 7.842
4929.000 7.842
4930.000 7.842
4931.000 7.842
4932.000 7.842
4933.000 7.842
4934.000 7.843
4935.000 7.843
4936.000 7.843
4937.000 7.843
4938.000 7.843
4939.000 7.843
4940.000 7.843
4941.000 7.843
4942.000 7.844
4943.000 7.844
4944.000 7.844
4945.000 7.844
4946.000 7.844
4947.000 7.844
4948.000 7.844
4949.000 7.844
4950.000 7.845
4951.000 7.845
4952.000 7.845
4953.000 7.845
4954.000 7.845
4955.000 7.845
4956.000 7.845
4957.000 7.845
4958.000 7.845
4959.000 7.846
4960.000 7.846
4961.000 7.846
4962.000 7.846
4963.000 7.846
4964.000 7.846
4965.000 7.846
4966.000 7.846
4967.000 7.847
4968.000 7.847
4969.000 7.847
4970.000 7.847
4971.000 7.847
4972.000 7.847
4973.000 7.847
4974.000 7.847
4975.000 7.847
4976.000 7.848
4977.000 7.848
4978.000 7.848
4979.000 7.848
4980.000 7.848
4981.000 7.848
4982.000 7.848
4983.000 7.848
4984.000 7.849
4985.000 7.849
4986.000 7.849
4987.000 7.849
4988.000 7.849
4989.000 7.849
4990.000 7.849
4991.000 7.849
4992.000 7.849
4993.000 7.850
4994.000 7.850
4995.000 7.850
4996.000 7.850
4997.000 7.850
4998.000 7.850
4999.000 7.850
5000.000 7.850
5001.000 7.851
5002.000 7.851
5003.000 7.851
5004.000 7.851
5005.000 7.851
5006.000 7.851
5007.000 7.851
5008.000 7.851
5009.000 7.851
5010.000 7.852
5011.000 7.852
5012.000 7.852
5013.000 7.852
5014.000 7.852
5015.000 7.852
5016.000 7.852
5017.000 7.852
5018.000 7.852
5019.000 7.853
5020.000 7.853
5021.000 7.853
5022.000 7.853
5023.000 7.853
5024.000 7.853
5025.000 7.853
5026.000 7.853
5027.000 7.853
5028.000 7.854
5029.000 7.854
5030.000 7.854
5031.000 7.854
5032.000 7.854
5033.000 7.854
5034.000 7.854
5035.000 7.854
5036.000 7.855
5037.000 7.855
5038.000 7.855
5039.000 7.855
5040.000 7.855
5041.000 7.855
5042.000 7.855
5043.000 7.855
5044.000 7.855
5045.000 7.856
5046.000 7.856
5047.000 7.856
5048.000 7.856
5049.000 7.856
5050.000 7.856
5051.000 7.856
5052.000 7.856
5053.000 7.856
5054.000 7.857
5055.000 7.857
5056.000 7.857
5057.000 7.857
5058.000 7.857
5059.000 7.857
5060.000 7.857
5061.000 7.857
5062.000 7.857
5063.000 7.858
5064.000 7.858
5065.000 7.858
5066.000 7.858
5067.000 7.858
5068.000 7.858
5069.000 7.858
5070.000 7.858
5071.000 7.858
5072.000 7.858
5073.000 7.859
5074.000 7.859
5075.000 7.859
5076.000 7.859
5077.000 7.859
5078.000 7.859
5079.000 7.859
5080.000 7.859
5081.000 7.859
5082.000 7.860
5083.000 7.860
5084.000 7.860
5085.000 7.860
5086.000 7.860
5087.000 7.860
5088.000 7.860
5089.000 7.860
5090.000 7.860
5091.000 7.861
5092.000 7.861
5093.000 7.861
5094.000 7.861
5095.000 7.861
5096.000 7.861
5097.000 7.861
5098.000 7.861
5099.000 7.861
5100.000 7.862
5101.000 7.862
5102.000 7.862
5103.000 7.862
5104.000 7.862
5105.000 7.862
5106.000 7.862
5107.000 7.862
5108.000 7.862
5109.000 7.862
5110.000 7.863
5111.000 7.863
5112.000 7.863
5113.000 7.863
5114.000 7.863
5115.000 7.863
5116.000 7.863
5117.000 7.863
5118.000 7.863
5119.000 7.864
5120.000 7.836
5121.000 7.836
5122.000 7.836
5123.000 7.836
5124.000 7.837
5125.000 7.837
5126.000 7.837
5127.000 7.837
5128.000 7.837
5129.000 7.837
5130.000 7.837
5131.000 7.837
5132.000 7.838
5133.000 7.838
5134.000 7.838
5135.000 7.838
5136.000 7.838
5137.000 7.838
5138.000 7.838
5139.000 7.838
5140.000 7.839
5141.000 7.839
5142.000 7.839
5143.000 7.839
5144.000 7.839
5145.000 7.839
5146.000 7.839
5147.000 7.839
5148.000 7.839
5149.000 7.840
5150.000 7.840
5151.000 7.840
5152.000 7.840
5153.000 7.840
5154.000 7.840
5155.000 7.840
5156.000 7.840
5157.000 7.841
5158.000 7.841
5159.000 7.841
5160.000 7.841
5161.000 7.841
5162.000 7.841
5163.000 7.841
5164.000 7.841
5165.000 7.841
5166.000 7.842
5167.000 7.842
5168.000 7.842
5169.000 7.842
5170.000 7.842
5171.000 7.842
5172.000 7.842
5173.000 7.842
5174.000 7.842
5175.000 7.843
5176.000 7.843
5177.000 7.843
5178.000 7.843
5179.000 7.843
5180.000 7.843
5181.000 7.843
5182.000 7.843
5183.000 7.844
5184.000 7.844
5185.000 7.844
5186.000 7.844
5187.000 7.844
5188.000 7.844
5189.000 7.844
5190.000 7.844
5191.000 7.844
5192.000 7.845
5193.000 7.845
5194.000 7.845
5195.000 7.845
5196.000 7.845
5197.000 7.845
5198.000 7.845
5199.000 7.845
5200.000 7.845
5201.000 7.846
5202.000 7.846
5203.000 7.846
5204.000 7.846
5205.000 7.846
5206.000 7.846
5207.000 7.846
5208.000 7.846
5209.000 7.846
5210.000 7.847
5211.000 7.847
5212.000 7.847
5213.000 7.847
5214.000 7.847
5215.000 7.847
5216.000 7.847
5217.000 7.847
5218.000 7.848
5219.000 7.848
5220.000 7.848
5221.000 7.848
5222.000 7.848
5223.000 7.848
5224.000 7.848
5225.000 7.848
5226.000 7.848
5227.000 7.849
5228.000 7.849
5229.000 7.849
5230.000 7.849
5231.000 7.849
5232.000 7.849
5233.000 7.849
5234.000 7.849
5235.000 7.849
5236.000 7.850
5237.000 7.850
5238.000 7.850
5239.000 7.850
5240.000 7.850
5241.000 7.850
5242.000 7.850
5243.000 7.850
5244.000 7.850
5245.000 7.851
5246.000 7.851
5247.000 7.851
5248.000 7.851
5249.000 7.851
5250.000 7.851
5251.000 7.851
5252.000 7.851
5253.000 7.851
5254.000 7.851
5255.000 7.852
5256.000 7.852
5257.000 7.852
5258.000 7.852
5259.000 7.852
5260.000 7.852
5261.000 7.852
5262.000 7.852
5263.000 7.852
5264.000 7.853
5265.000 7.853
5266.000 7.853
5267.000 7.853
5268.000 7.853
5269.000 7.853
5270.000 7.853
5271.000 7.853
5272.000 7.853
5273.000 7.854
5274.000 7.854
5275.000 7.854
5276.000 7.854
5277.000 7.854
5278.000 7.854
5279.000 7.854
5280.000 7.854
5281.000 7.854
5282.000 7.855
5283.000 7.855
5284.000 7.855
5285.000 7.855
5286.000 7.855
5287.000 7.855
5288.000 7.855
5289.000 7.855
5290.000 7.855
5291.000 7.855
5292.000 7.856
5293.000 7.856
5294.000 7.856
5295.000 7.856
5296.000 7.856
5297.000 7.856
5298.000 7.856
5299.000 7.856
5300.000 7.856
5301.000 7.857
5302.000 7.857
5303.000 7.857
5304.000 7.857
5305.000 7.857
5306.000 7.857
5307.000 7.857
5308.000 7.857
5309.000 7.857
5310.000 7.857
5311.000 7.858
5312.000 7.858
5313.000 7.858
5314.000 7.858
5315.000 7.858
5316.000 7.858
5317.000 7.858
5318.000 7.858
5319.000 7.858
5320.000 7.859
5321.000 7.859
5322.000 7.859
5323.000 7.859
5324.000 7.859
5325.000 7.859
5326.000 7.859
5327.000 7.859
5328.000 7.859
5329.000 7.859
5330.000 7.860
5331.000 7.860
5332.000 7.860
5333.000 7.860
5334.000 7.860
5335.000 7.860
5336.000 7.860
5337.000 7.860
5338.000 7.860
5339.000 7.860
5340.000 7.861
5341.000 7.861
5342.000 7.861
5343.000 7.861
5344.000 7.861
5345.000 7.861
5346.000 7.861
5347.000 7.861
5348.000 7.861
5349.000 7.862
5350.000 7.862
5351.000 7.862
5352.000 7.862
5353.000 7.862
5354.000 7.862
5355.000 7.862
5356.000 7.862
5357.000 7.862
5358.000 7.862
5359.000 7.863
5360.000 7.863
5361.000 7.863
5362.000 7.863
5363.000 7.863
5364.000 7.863
5365.000 7.863
5366.000 7.863
5367.000 7.863
5368.000 7.863
5369.000 7.864
5370.000 7.864
5371.000 7.864
5372.000 7.864
5373.000 7.864
5374.000 7.864
5375.000 7.864
5376.000 7.864
5377.000 7.864
5378.000 7.864
5379.000 7.865
5380.000 7.865
5381.000 7.865
5382.000 7.865
5383.000 7.865
5384.000 7.865
5385.000 7.865
5386.000 7.865
5387.000 7.865
5388.000 7.865
5389.000 7.866
5390.000 7.866
5391.000 7.866
5392.000 7.866
5393.000 7.866
5394.000 7.866
5395.000 7.866
5396.000 7.866
5397.000 7.866
5398.000 7.866
5399.000 7.867
5400.000 7.867
5401.000 7.867
5402.000 7.867
5403.000 7.867
5404.000 7.867
5405.000 7.867
5406.000 7.867
5407.000 7.867
5408.000 7.867
5409.000 7.868
5410.000 7.868
5411.000 7.868
5412.000 7.868
5413.000 7.868
5414.000 7.868
5415.000 7.868
5416.000 7.868
5417.000 7.868
5418.000 7.868
5419.000 7.868
5420.000 7.869
5421.000 7.869
5422.000 7.869
5423.000 7.869
5424.000 7.869
5425.000 7.869
5426.000 7.869
5427.000 7.869
5428.000 7.869
5429.000 7.869
5430.000 7.870
5431.000 7.870
5432.000 7.870
5433.000 7.870
5434.000 7.870
5435.000 7.870
5436.000 7.870
5437.000 7.870
5438.000 7.870
5439.000 7.870
5440.000 7.871
5441.000 7.871
5442.000 7.871
5443.000 7.871
5444.000 7.871
5445.000 7.871
5446.000 7.871
5447.000 7.871
5448.000 7.871
5449.000 7.871
5450.000 7.871
5451.000 7.872
5452.000 7.872
5453.000 7.872
5454.000 7.872
5455.000 7.872
5456.000 7.872
5457.000 7.872
5458.000 7.872
5459.000 7.872
5460.000 7.872
5461.000 7.872
5462.000 7.873
5463.000 7.873
5464.000 7.873
5465.000 7.873
5466.000 7.873
5467.000 7.873
5468.000 7.873
5469.000 7.873
5470.000 7.873
5471.000 7.873
5472.000 7.874
5473.000 7.874
5474.000 7.874
5475.000 7.874
5476.000 7.874
5477.000 7.874
5478.000 7.874
5479.000 7.874
5480.000 7.874
5481.000 7.874
5482.000 7.874
5483.000 7.875
5484.000 7.875
5485.000 7.875
5486.000 7.875
5487.000 7.875
5488.000 7.875
5489.000 7.875
5490.000 7.875
5491.000 7.875
5492.000 7.875
5493.000 7.875
5494.000 7.876
5495.000 7.876
5496.000 7.876
5497.000 7.876
5498.000 7.876
5499.000 7.876
5500.000 7.876
5501.000 7.876
5502.000 7.876
5503.000 7.876
5504.000 7.876
5505.000 7.877
5506.000 7.877
5507.000 7.877
5508.000 7.877
5509.000 7.877
5510.000 7.877
5511.000 7.877
5512.000 7.877
5513.000 7.877
5514.000 7.877
5515.000 7.877
5516.000 7.878
5517.000 7.878
5518.000 7.878
5519.000 7.878
5520.000 7.878
5521.000 7.878
5522.000 7.878
5523.000 7.878
5524.000 7.878
5525.000 7.878
5526.000 7.878
5527.000 7.879
5528.000 7.879
5529.000 7.879
5530.000 7.879
5531.000 7.879
5532.000 7.879
5533.000 7.879
5534.000 7.879
5535.000 7.879
5536.000 7.879
5537.000 7.879
5538.000 7.880
5539.000 7.880
5540.000 7.880
5541.000 7.880
5542.000 7.880
5543.000 7.880
5544.000 7.880
5545.000 7.880
5546.000 7.880
5547.000 7.880
5548.000 7.880
5549.000 7.881
5550.000 7.881
5551.000 7.881
5552.000 7.881
5553.000 7.881
5554.000 7.881
5555.000 7.881
5556.000 7.881
5557.000 7.881
5558.000 7.881
5559.000 7.881
5560.000 7.881
5561.000 7.882
5562.000 7.882
5563.000 7.882
5564.000 7.882
5565.000 7.882
5566.000 7.882
5567.000 7.882
5568.000 7.882
5569.000 7.882
5570.000 7.882
5571.000 7.882
5572.000 7.883
5573.000 7.883
5574.000 7.883
5575.000 7.883
5576.000 7.883
5577.000 7.883
5578.000 7.883
5579.000 7.883
5580.000 7.883
5581.000 7.883
5582.000 7.883
5583.000 7.883
5584.000 7.884
5585.000 7.884
5586.000 7.884
5587.000 7.884
5588.000 7.884
5589.000 7.884
5590.000 7.884
5591.000 7.884
5592.000 7.884
5593.000 7.884
5594.000 7.884
5595.000 7.885
5596.000 7.885
5597.000 7.885
5598.000 7.885
5599.000 7.885
5600.000 7.885
5601.000 7.885
5602.000 7.885
5603.000 7.885
5604.000 7.885
5605.000 7.885
5606.000 7.885
5607.000 7.886
5608.000 7.886
5609.000 7.886
5610.000 7.886
5611.000 7.886
5612.000 7.886
5613.000 7.886
5614.000 7.886
5615.000 7.886
5616.000 7.886
5617.000 7.886
5618.000 7.886
5619.000 7.887
5620.000 7.887
5621.000 7.887
5622.000 7.887
5623.000 7.887
5624.000 7.887
5625.000 7.887
5626.000 7.887
5627.000 7.887
5628.000 7.887
5629.000 7.887
5630.000 7.887
5631.000 7.888
5632.000 7.866
5633.000 7.866
5634.000 7.866
5635.000 7.866
5636.000 7.866
5637.000 7.866
5638.000 7.866
5639.000 7.867
5640.000 7.867
5641.000 7.867
5642.000 7.867
5643.000 7.867
5644.000 7.867
5645.000 7.867
5646.000 7.867
5647.000 7.867
5648.000 7.867
5649.000 7.867
5650.000 7.868
5651.000 7.868
5652.000 7.868
5653.000 7.868
5654.000 7.868
5655.000 7.868
5656.000 7.868
5657.000 7.868
5658.000 7.868
5659.000 7.868
5660.000 7.868
5661.000 7.869
5662.000 7.869
5663.000 7.869
5664.000 7.869
5665.000 7.869
5666.000 7.869
5667.000 7.869
5668.000 7.869
5669.000 7.869
5670.000 7.869
5671.000 7.869
5672.000 7.870
5673.000 7.870
5674.000 7.870
5675.000 7.870
5676.000 7.870
5677.000 7.870
5678.000 7.870
5679.000 7.870
5680.000 7.870
5681.000 7.870
5682.000 7.871
5683.000 7.871
5684.000 7.871
5685.000 7.871
5686.000 7.871
5687.000 7.871
5688.000 7.871
5689.000 7.871
5690.000 7.871
5691.000 7.871
5692.000 7.871
5693.000 7.872
5694.000 7.872
5695.000 7.872
5696.000 7.872
5697.000 7.872
5698.000 7.872
5699.000 7.872
5700.000 7.872
5701.000 7.872
5702.000 7.872
5703.000 7.872
5704.000 7.872
5705.000 7.873
5706.000 7.873
5707.000 7.873
5708.000 7.873
5709.000 7.873
5710.000 7.873
5711.000 7.873
5712.000 7.873
5713.000 7.873
5714.000 7.873
5715.000 7.873
5716.000 7.874
5717.000 7.874
5718.000 7.874
5719.000 7.874
5720.000 7.874
5721.000 7.874
5722.000 7.874
5723.000 7.874
5724.000 7.874
5725.000 7.874
5726.000 7.874
5727.000 7.875
5728.000 7.875
5729.000 7.875
5730.000 7.875
5731.000 7.875
5732.000 7.875
5733.000 7.875
5734.000 7.875
5735.000 7.875
5736.000 7.875
5737.000 7.875
5738.000 7.876
5739.000 7.876
5740.000 7.876
5741.000 7.876
5742.000 7.876
5743.000 7.876
5744.000 7.876
5745.000 7.876
5746.000 7.876
5747.000 7.876
5748.000 7.876
5749.000 7.876
5750.000 7.877
5751.000 7.877
5752.000 7.877
5753.000 7.877
5754.000 7.877
5755.000 7.877
5756.000 7.877
5757.000 7.877
5758.000 7.877
5759.000 7.877
5760.000 7.877
5761.000 7.878
5762.000 7.878
5763.000 7.878
5764.000 7.878
5765.000 7.878
5766.000 7.878
5767.000 7.878
5768.000 7.878
5769.000 7.878
5770.000 7.878
5771.000 7.878
5772.000 7.878
5773.000 7.879
5774.000 7.879
5775.000 7.879
5776.000 7.879
5777.000 7.879
5778.000 7.879
5779.000 7.879
5780.000 7.879
5781.000 7.879
5782.000 7.879
5783.000 7.879
5784.000 7.880
5785.000 7.880
5786.000 7.880
5787.000 7.880
5788.000 7.880
5789.000 7.880
5790.000 7.880
5791.000 7.880
5792.000 7.880
5793.000 7.880
5794.000 7.880
5795.000 7.880
5796.000 7.881
5797.000 7.881
5798.000 7.881
5799.000 7.881
5800.000 7.881
5801.000 7.881
5802.000 7.881
5803.000 7.881
5804.000 7.881
5805.000 7.881
5806.000 7.881
5807.000 7.881
5808.000 7.882
5809.000 7.882
5810.000 7.882
5811.000 7.882
5812.000 7.882
5813.000 7.882
5814.000 7.882
5815.000 7.882
5816.000 7.882
5817.000 7.882
5818.000 7.882
5819.000 7.882
5820.000 7.883
5821.000 7.883
5822.000 7.883
5823.000 7.883
5824.000 7.883
5825.000 7.883
5826.000 7.883
5827.000 7.883
5828.000 7.883
5829.000 7.883
5830.000 7.883
5831.000 7.883
5832.000 7.884
5833.000 7.884
5834.000 7.884
5835.000 7.884
5836.000 7.884
5837.000 7.884
5838.000 7.884
5839.000 7.884
5840.000 7.884
5841.000 7.884
5842.000 7.884
5843.000 7.884
5844.000 7.885
5845.000 7.885
5846.000 7.885
5847.000 7.885
5848.000 7.885
5849.000 7.885
5850.000 7.885
5851.000 7.885
5852.000 7.885
5853.000 7.885
5854.000 7.885
5855.000 7.885
5856.000 7.885
5857.000 7.886
5858.000 7.886
5859.000 7.886
5860.000 7.886
5861.000 7.886
5862.000 7.886
5863.000 7.886
5864.000 7.886
5865.000 7.886
5866.000 7.886
5867.000 7.886
5868.000 7.886
5869.000 7.887
5870.000 7.887
5871.000 7.887
5872.000 7.887
5873.000 7.887
5874.000 7.887
5875.000 7.887
5876.000 7.887
5877.000 7.887
5878.000 7.887
5879.000 7.887
5880.000 7.887
5881.000 7.888
5882.000 7.888
5883.000 7.888
5884.000 7.888
5885.000 7.888
5886.000 7.888
5887.000 7.888
5888.000 7.888
5889.000 7.888
5890.000 7.888
5891.000 7.888
5892.000 7.888
5893.000 7.888
5894.000 7.889
5895.000 7.889
5896.000 7.889
5897.000 7.889
5898.000 7.889
5899.000 7.889
5900.000 7.889
5901.000 7.889
5902.000 7.889
5903.000 7.889
5904.000 7.889
5905.000 7.889
5906.000 7.889
5907.000 7.890
5908.000 7.890
5909.000 7.890
5910.000 7.890
5911.000 7.890
5912.000 7.890
5913.000 7.890
5914.000 7.890
5915.000 7.890
5916.000 7.890
5917.000 7.890
5918.000 7.890
5919.000 7.890
5920.000 7.891
5921.000 7.891
5922.000 7.891
5923.000 7.891
5924.000 7.891
5925.000 7.891
5926.000 7.891
5927.000 7.891
5928.000 7.891
5929.000 7.891
5930.000 7.891
5931.000 7.891
5932.000 7.891
5933.000 7.892
5934.000 7.892
5935.000 7.892
5936.000 7.892
5937.000 7.892
5938.000 7.892
5939.000 7.892
5940.000 7.892
5941.000 7.892
5942.000 7.892
5943.000 7.892
5944.000 7.892
5945.000 7.892
5946.000 7.893
5947.000 7.893
5948.000 7.893
5949.000 7.893
5950.000 7.893
5951.000 7.893
5952.000 7.893
5953.000 7.893
5954.000 7.893
5955.000 7.893
5956.000 7.893
5957.000 7.893
5958.000 7.893
5959.000 7.894
5960.000 7.894
5961.000 7.894
5962.000 7.894
5963.000 7.894
5964.000 7.894
5965.000 7.894
5966.000 7.894
5967.000 7.894
5968.000 7.894
5969.000 7.894
5970.000 7.894
5971.000 7.894
5972.000 7.895
5973.000 7.895
5974.000 7.895
5975.000 7.895
5976.000 7.895
5977.000 7.895
5978.000 7.895
5979.000 7.895
5980.000 7.895
5981.000 7.895
5982.000 7.895
5983.000 7.895
5984.000 7.895
5985.000 7.896
5986.000 7.896
5987.000 7.896
5988.000 7.896
5989.000 7.896
5990.000 7.896
5991.000 7.896
5992.000 7.896
5993.000 7.896
5994.000 7.896
5995.000 7.896
5996.000 7.896
5997.000 7.896
5998.000 7.896
5999.000 7.897
6000.000 7.897
6001.000 7.897
6002.000 7.897
6003.000 7.897
6004.000 7.897
6005.000 7.897
6006.000 7.897
6007.000 7.897
6008.000 7.897
6009.000 7.897
6010.000 7.897
6011.000 7.897
6012.000 7.897
6013.000 7.898
6014.000 7.898
6015.000 7.898
6016.000 7.898
6017.000 7.898
6018.000 7.898
6019.000 7.898
6020.000 7.898
6021.000 7.898
6022.000 7.898
6023.000 7.898
6024.000 7.898
6025.000 7.898
6026.000 7.898
6027.000 7.899
6028.000 7.899
6029.000 7.899
6030.000 7.899
6031.000 7.899
6032.000 7.899
6033.000 7.899
6034.000 7.899
6035.000 7.899
6036.000 7.899
6037.000 7.899
6038.000 7.899
6039.000 7.899
6040.000 7.900
6041.000 7.900
6042.000 7.900
6043.000 7.900
6044.000 7.900
6045.000 7.900
6046.000 7.900
6047.000 7.900
6048.000 7.900
6049.000 7.900
6050.000 7.900
6051.000 7.900
6052.000 7.900
6053.000 7.900
6054.000 7.900
6055.000 7.901
6056.000 7.901
6057.000 7.901
6058.000 7.901
6059.000 7.901
6060.000 7.901
6061.000 7.901
6062.000 7.901
6063.000 7.901
6064.000 7.901
6065.000 7.901
6066.000 7.901
6067.000 7.901
6068.000 7.901
6069.000 7.902
6070.000 7.902
6071.000 7.902
6072.000 7.902
6073.000 7.902
6074.000 7.902
6075.000 7.902
6076.000 7.902
6077.000 7.902
6078.000 7.902
6079.000 7.902
6080.000 7.902
6081.000 7.902
6082.000 7.902
6083.000 7.903
6084.000 7.903
6085.000 7.903
6086.000 7.903
6087.000 7.903
6088.000 7.903
6089.000 7.903
6090.000 7.903
6091.000 7.903
6092.000 7.903
6093.000 7.903
6094.000 7.903
6095.000 7.903
6096.000 7.903
6097.000 7.903
6098.000 7.904
6099.000 7.904
6100.000 7.904
6101.000 7.904
6102.000 7.904
6103.000 7.904
6104.000 7.904
6105.000 7.904
6106.000 7.904
6107.000 7.904
6108.000 7.904
6109.000 7.904
6110.000 7.904
6111.000 7.904
6112.000 7.905
6113.000 7.905
6114.000 7.905
6115.000 7.905
6116.000 7.905
6117.000 7.905
6118.000 7.905
6119.000 7.905
6120.000 7.905
6121.000 7.905
6122.000 7.905
6123.000 7.905
6124.000 7.905
6125.000 7.905
6126.000 7.905
6127.000 7.906
6128.000 7.906
6129.000 7.906
6130.000 7.906
6131.000 7.906
6132.000 7.906
6133.000 7.906
6134.000 7.906
6135.000 7.906
6136.000 7.906
6137.000 7.906
6138.000 7.906
6139.000 7.906
6140.000 7.906
6141.000 7.906
6142.000 7.907
6143.000 7.907
6144.000 7.889
6145.000 7.889
6146.000 7.889
6147.000 7.889
6148.000 7.890
6149.000 7.890
6150.000 7.890
6151.000 7.890
6152.000 7.890
6153.000 7.890
6154.000 7.890
6155.000 7.890
6156.000 7.890
6157.000 7.890
6158.000 7.890
6159.000 7.890
6160.000 7.890
6161.000 7.891
6162.000 7.891
6163.000 7.891
6164.000 7.891
6165.000 7.891
6166.000 7.891
6167.000 7.891
6168.000 7.891
6169.000 7.891
6170.000 7.891
6171.000 7.891
6172.000 7.891
6173.000 7.891
6174.000 7.891
6175.000 7.892
6176.000 7.892
6177.000 7.892
6178.000 7.892
6179.000 7.892
6180.000 7.892
6181.000 7.892
6182.000 7.892
6183.000 7.892
6184.000 7.892
6185.000 7.892
6186.000 7.892
6187.000 7.892
6188.000 7.893
6189.000 7.893
6190.000 7.893
6191.000 7.893
6192.000 7.893
6193.000 7.893
6194.000 7.893
6195.000 7.893
6196.000 7.893
6197.000 7.893
6198.000 7.893
6199.000 7.893
6200.000 7.893
6201.000 7.893
6202.000 7.894
6203.000 7.894
6204.000 7.894
6205.000 7.894
6206.000 7.894
6207.000 7.894
6208.000 7.894
6209.000 7.894
6210.000 7.894
6211.000 7.894
6212.000 7.894
6213.000 7.894
6214.000 7.894
6215.000 7.894
6216.000 7.895
6217.000 7.895
6218.000 7.895
6219.000 7.895
6220.000 7.895
6221.000 7.895
6222.000 7.895
6223.000 7.895
6224.000 7.895
6225.000 7.895
6226.000 7.895
6227.000 7.895
6228.000 7.895
6229.000 7.895
6230.000 7.896
6231.000 7.896
6232.000 7.896
6233.000 7.896
6234.000 7.896
6235.000 7.896
6236.000 7.896
6237.000 7.896
6238.000 7.896
6239.000 7.896
6240.000 7.896
6241.000 7.896
6242.000 7.896
6243.000 7.896
6244.000 7.897
6245.000 7.897
6246.000 7.897
6247.000 7.897
6248.000 7.897
6249.000 7.897
6250.000 7.897
6251.000 7.897
6252.000 7.897
6253.000 7.897
6254.000 7.897
6255.000 7.897
6256.000 7.897
6257.000 7.897
6258.000 7.898
6259.000 7.898
6260.000 7.898
6261.000 7.898
6262.000 7.898
6263.000 7.898
6264.000 7.898
6265.000 7.898
6266.000 7.898
6267.000 7.898
6268.000 7.898
6269.000 7.898
6270.000 7.898
6271.000 7.898
6272.000 7.898
6273.000 7.899
6274.000 7.899
6275.000 7.899
6276.000 7.899
6277.000 7.899
6278.000 7.899
6279.000 7.899
6280.000 7.899
6281.000 7.899
6282.000 7.899
6283.000 7.899
6284.000 7.899
6285.000 7.899
6286.000 7.899
6287.000 7.900
6288.000 7.900
6289.000 7.900
6290.000 7.900
6291.000 7.900
6292.000 7.900
6293.000 7.900
6294.000 7.900
6295.000 7.900
6296.000 7.900
6297.000 7.900
6298.000 7.900
6299.000 7.900
6300.000 7.900
6301.000 7.900
6302.000 7.901
6303.000 7.901
6304.000 7.901
6305.000 7.901
6306.000 7.901
6307.000 7.901
6308.000 7.901
6309.000 7.901
6310.000 7.901
6311.000 7.901
6312.000 7.901
6313.000 7.901
6314.000 7.901
6315.000 7.901
6316.000 7.901
6317.000 7.902
6318.000 7.902
6319.000 7.902
6320.000 7.902
6321.000 7.902
6322.000 7.902
6323.000 7.902
6324.000 7.902
6325.000 7.902
6326.000 7.902
6327.000 7.902
6328.000 7.902
6329.000 7.902
6330.000 7.902
6331.000 7.902
6332.000 7.903
6333.000 7.903
6334.000 7.903
6335.000 7.903
6336.000 7.903
6337.000 7.903
6338.000 7.903
6339.000 7.903
6340.000 7.903
6341.000 7.903
6342.000 7.903
6343.000 7.903
6344.000 7.903
6345.000 7.903
6346.000 7.903
6347.000 7.904
6348.000 7.904
6349.000 7.904
6350.000 7.904
6351.000 7.904
6352.000 7.904
6353.000 7.904
6354.000 7.904
6355.000 7.904
6356.000 7.904
6357.000 7.904
6358.000 7.904
6359.000 7.904
6360.000 7.904
6361.000 7.904
6362.000 7.905
6363.000 7.905
6364.000 7.905
6365.000 7.905
6366.000 7.905
6367.000 7.905
6368.000 7.905
6369.000 7.905
6370.000 7.905
6371.000 7.905
6372.000 7.905
6373.000 7.905
6374.000 7.905
6375.000 7.905
6376.000 7.905
6377.000 7.906
6378.000 7.906
6379.000 7.906
6380.000 7.906
6381.000 7.906
6382.000 7.906
6383.000 7.906
6384.000 7.906
6385.000 7.906
6386.000 7.906
6387.000 7.906
6388.000 7.906
6389.000 7.906
6390.000 7.906
6391.000 7.906
6392.000 7.906
6393.000 7.907
6394.000 7.907
6395.000 7.907
6396.000 7.907
6397.000 7.907
6398.000 7.907
6399.000 7.907
6400.000 7.907
6401.000 7.907
6402.000 7.907
6403.000 7.907
6404.000 7.907
6405.000 7.907
6406.000 7.907
6407.000 7.907
6408.000 7.907
6409.000 7.908
6410.000 7.908
6411.000 7.908
6412.000 7.908
6413.000 7.908
6414.000 7.908
6415.000 7.908
6416.000 7.908
6417.000 7.908
6418.000 7.908
6419.000 7.908
6420.000 7.908
6421.000 7.908
6422.000 7.908
6423.000 7.908
6424.000 7.908
6425.000 7.909
6426.000 7.909
6427.000 7.909
6428.000 7.909
6429.000 7.909
6430.000 7.909
6431.000 7.909
6432.000 7.909
6433.000 7.909
6434.000 7.909
6435.000 7.909
6436.000 7.909
6437.000 7.909
6438.000 7.909
6439.000 7.909
6440.000 7.909
6441.000 7.910
6442.000 7.910
6443.000 7.910
6444.000 7.910
6445.000 7.910
6446.000 7.910
6447.000 7.910
6448.000 7.910
6449.000 7.910
6450.000 7.910
6451.000 7.910
6452.000 7.910
6453.000 7.910
6454.000 7.910
6455.000 7.910
6456.000 7.910
6457.000 7.911
6458.000 7.911
6459.000 7.911
6460.000 7.911
6461.000 7.911
6462.000 7.911
6463.000 7.911
6464.000 7.911
6465.000 7.911
6466.000 7.911
6467.000 7.911
6468.000 7.911
6469.000 7.911
6470.000 7.911
6471.000 7.911
6472.000 7.911
6473.000 7.912
6474.000 7.912
6475.000 7.912
6476.000 7.912
6477.000 7.912
6478.000 7.912
6479.000 7.912
6480.000 7.912
6481.000 7.912
6482.000 7.912
6483.000 7.912
6484.000 7.912
6485.000 7.912
6486.000 7.912
6487.000 7.912
6488.000 7.912
6489.000 7.912
6490.000 7.913
6491.000 7.913
6492.000 7.913
6493.000 7.913
6494.000 7.913
6495.000 7.913
6496.000 7.913
6497.000 7.913
6498.000 7.913
6499.000 7.913
6500.000 7.913
6501.000 7.913
6502.000 7.913
6503.000 7.913
6504.000 7.913
6505.000 7.913
6506.000 7.913
6507.000 7.914
6508.000 7.914
6509.000 7.914
6510.000 7.914
6511.000 7.914
6512.000 7.914
6513.000 7.914
6514.000 7.914
6515.000 7.914
6516.000 7.914
6517.000 7.914
6518.000 7.914
6519.000 7.914
6520.000 7.914
6521.000 7.914
6522.000 7.914
6523.000 7.914
6524.000 7.915
6525.000 7.915
6526.000 7.915
6527.000 7.915
6528.000 7.915
6529.000 7.915
6530.000 7.915
6531.000 7.915
6532.000 7.915
6533.000 7.915
6534.000 7.915
6535.000 7.915
6536.000 7.915
6537.000 7.915
6538.000 7.915
6539.000 7.915
6540.000 7.915
6541.000 7.916
6542.000 7.916
6543.000 7.916
6544.000 7.916
6545.000 7.916
6546.000 7.916
6547.000 7.916
6548.000 7.916
6549.000 7.916
6550.000 7.916
6551.000 7.916
6552.000 7.916
6553.000 7.916
6554.000 7.916
6555.000 7.916
6556.000 7.916
6557.000 7.916
6558.000 7.917
6559.000 7.917
6560.000 7.917
6561.000 7.917
6562.000 7.917
6563.000 7.917
6564.000 7.917
6565.000 7.917
6566.000 7.917
6567.000 7.917
6568.000 7.917
6569.000 7.917
6570.000 7.917
6571.000 7.917
6572.000 7.917
6573.000 7.917
6574.000 7.917
6575.000 7.917
6576.000 7.918
6577.000 7.918
6578.000 7.918
6579.000 7.918
6580.000 7.918
6581.000 7.918
6582.000 7.918
6583.000 7.918
6584.000 7.918
6585.000 7.918
6586.000 7.918
6587.000 7.918
6588.000 7.918
6589.000 7.918
6590.000 7.918
6591.000 7.918
6592.000 7.918
6593.000 7.918
6594.000 7.919
6595.000 7.919
6596.000 7.919
6597.000 7.919
6598.000 7.919
6599.000 7.919
6600.000 7.919
6601.000 7.919
6602.000 7.919
6603.000 7.919
6604.000 7.919
6605.000 7.919
6606.000 7.919
6607.000 7.919
6608.000 7.919
6609.000 7.919
6610.000 7.919
6611.000 7.919
6612.000 7.920
6613.000 7.920
6614.000 7.920
6615.000 7.920
6616.000 7.920
6617.000 7.920
6618.000 7.920
6619.000 7.920
6620.000 7.920
6621.000 7.920
6622.000 7.920
6623.000 7.920
6624.000 7.920
6625.000 7.920
6626.000 7.920
6627.000 7.920
6628.000 7.920
6629.000 7.920
6630.000 7.921
6631.000 7.921
6632.000 7.921
6633.000 7.921
6634.000 7.921
6635.000 7.921
6636.000 7.921
6637.000 7.921
6638.000 7.921
6639.000 7.921
6640.000 7.921
6641.000 7.921
6642.000 7.921
6643.000 7.921
6644.000 7.921
6645.000 7.921
6646.000 7.921
6647.000 7.921
6648.000 7.921
6649.000 7.922
6650.000 7.922
6651.000 7.922
6652.000 7.922
6653.000 7.922
6654.000 7.922
6655.000 7.922
6656.000 7.908
6657.000 7.908
6658.000 7.908
6659.000 7.908
6660.000 7.908
6661.000 7.908
6662.000 7.908
6663.000 7.908
6664.000 7.908
6665.000 7.908
6666.000 7.908
6667.000 7.909
6668.000 7.909
6669.000 7.909
6670.000 7.909
6671.000 7.909
6672.000 7.909
6673.000 7.909
6674.000 7.909
6675.000 7.909
6676.000 7.909
6677.000 7.909
6678.000 7.909
6679.000 7.909
6680.000 7.909
6681.000 7.909
6682.000 7.909
6683.000 7.909
6684.000 7.910
6685.000 7.910
6686.000 7.910
6687.000 7.910
6688.000 7.910
6689.000 7.910
6690.000 7.910
6691.000 7.910
6692.000 7.910
6693.000 7.910
6694.000 7.910
6695.000 7.910
6696.000 7.910
6697.000 7.910
6698.000 7.910
6699.000 7.910
6700.000 7.910
6701.000 7.911
6702.000 7.911
6703.000 7.911
6704.000 7.911
6705.000 7.911
6706.000 7.911
6707.000 7.911
6708.000 7.911
6709.000 7.911
6710.000 7.911
6711.000 7.911
6712.000 7.911
6713.000 7.911
6714.000 7.911
6715.000 7.911
6716.000 7.911
6717.000 7.911
6718.000 7.912
6719.000 7.912
6720.000 7.912
6721.000 7.912
6722.000 7.912
6723.000 7.912
6724.000 7.912
6725.000 7.912
6726.000 7.912
6727.000 7.912
6728.000 7.912
6729.000 7.912
6730.000 7.912
6731.000 7.912
6732.000 7.912
6733.000 7.912
6734.000 7.912
6735.000 7.913
6736.000 7.913
6737.000 7.913
6738.000 7.913
6739.000 7.913
6740.000 7.913
6741.000 7.913
6742.000 7.913
6743.000 7.913
6744.000 7.913
6745.000 7.913
6746.000 7.913
6747.000 7.913
6748.000 7.913
6749.000 7.913
6750.000 7.913
6751.000 7.913
6752.000 7.913
6753.000 7.914
6754.000 7.914
6755.000 7.914
6756.000 7.914
6757.000 7.914
6758.000 7.914
6759.000 7.914
6760.000 7.914
6761.000 7.914
6762.000 7.914
6763.000 7.914
6764.000 7.914
6765.000 7.914
6766.000 7.914
6767.000 7.914
6768.000 7.914
6769.000 7.914
6770.000 7.915
6771.000 7.915
6772.000 7.915
6773.000 7.915
6774.000 7.915
6775.000 7.915
6776.000 7.915
6777.000 7.915
6778.000 7.915
6779.000 7.915
6780.000 7.915
6781.000 7.915
6782.000 7.915
6783.000 7.915
6784.000 7.915
6785.000 7.915
6786.000 7.915
6787.000 7.915
6788.000 7.916
6789.000 7.916
6790.000 7.916
6791.000 7.916
6792.000 7.916
6793.000 7.916
6794.000 7.916
6795.000 7.916
6796.000 7.916
6797.000 7.916
6798.000 7.916
6799.000 7.916
6800.000 7.916
6801.000 7.916
6802.000 7.916
6803.000 7.916
6804.000 7.916
6805.000 7.916
6806.000 7.917
6807.000 7.917
6808.000 7.917
6809.000 7.917
6810.000 7.917
6811.000 7.917
6812.000 7.917
6813.000 7.917
6814.000 7.917
6815.000 7.917
6816.000 7.917
6817.000 7.917
6818.000 7.917
6819.000 7.917
6820.000 7.917
6821.000 7.917
6822.000 7.917
6823.000 7.917
6824.000 7.918
6825.000 7.918
6826.000 7.918
6827.000 7.918
6828.000 7.918
6829.000 7.918
6830.000 7.918
6831.000 7.918
6832.000 7.918
6833.000 7.918
6834.000 7.918
6835.000 7.918
6836.000 7.918
6837.000 7.918
6838.000 7.918
6839.000 7.918
6840.000 7.918
6841.000 7.918
6842.000 7.918
6843.000 7.919
6844.000 7.919
6845.000 7.919
6846.000 7.919
6847.000 7.919
6848.000 7.919
6849.000 7.919
6850.000 7.919
6851.000 7.919
6852.000 7.919
6853.000 7.919
6854.000 7.919
6855.000 7.919
6856.000 7.919
6857.000 7.919
6858.000 7.919
6859.000 7.919
6860.000 7.919
6861.000 7.919
6862.000 7.920
6863.000 7.920
6864.000 7.920
6865.000 7.920
6866.000 7.920
6867.000 7.920
6868.000 7.920
6869.000 7.920
6870.000 7.920
6871.000 7.920
6872.000 7.920
6873.000 7.920
6874.000 7.920
6875.000 7.920
6876.000 7.920
6877.000 7.920
6878.000 7.920
6879.000 7.920
6880.000 7.920
6881.000 7.921
6882.000 7.921
6883.000 7.921
6884.000 7.921
6885.000 7.921
6886.000 7.921
6887.000 7.921
6888.000 7.921
6889.000 7.921
6890.000 7.921
6891.000 7.921
6892.000 7.921
6893.000 7.921
6894.000 7.921
6895.000 7.921
6896.000 7.921
6897.000 7.921
6898.000 7.921
6899.000 7.921
6900.000 7.922
6901.000 7.922
6902.000 7.922
6903.000 7.922
6904.000 7.922
6905.000 7.922
6906.000 7.922
6907.000 7.922
6908.000 7.922
6909.000 7.922
6910.000 7.922
6911.000 7.922
6912.000 7.922
6913.000 7.922
6914.000 7.922
6915.000 7.922
6916.000 7.922
6917.000 7.922
6918.000 7.922
6919.000 7.923
6920.000 7.923
6921.000 7.923
6922.000 7.923
6923.000 7.923
6924.000 7.923
6925.000 7.923
6926.000 7.923
6927.000 7.923
6928.000 7.923
6929.000 7.923
6930.000 7.923
6931.000 7.923
6932.000 7.923
6933.000 7.923
6934.000 7.923
6935.000 7.923
6936.000 7.923
6937.000 7.923
6938.000 7.923
6939.000 7.924
6940.000 7.924
6941.000 7.924
6942.000 7.924
6943.000 7.924
6944.000 7.924
6945.000 7.924
6946.000 7.924
6947.000 7.924
6948.000 7.924
6949.000 7.924
6950.000 7.924
6951.000 7.924
6952.000 7.924
6953.000 7.924
6954.000 7.924
6955.000 7.924
6956.000 7.924
6957.000 7.924
6958.000 7.924
6959.000 7.925
6960.000 7.925
6961.000 7.925
6962.000 7.925
6963.000 7.925
6964.000 7.925
6965.000 7.925
6966.000 7.925
6967.000 7.925
6968.000 7.925
6969.000 7.925
6970.000 7.925
6971.000 7.925
6972.000 7.925
6973.000 7.925
6974.000 7.925
6975.000 7.925
6976.000 7.925
6977.000 7.925
6978.000 7.925
6979.000 7.926
6980.000 7.926
6981.000 7.926
6982.000 7.926
6983.000 7.926
6984.000 7.926
6985.000 7.926
6986.000 7.926
6987.000 7.926
6988.000 7.926
6989.000 7.926
6990.000 7.926
6991.000 7.926
6992.000 7.926
6993.000 7.926
6994.000 7.926
6995.000 7.926
6996.000 7.926
6997.000 7.926
6998.000 7.926
6999.000 7.927
7000.000 7.927
7001.000 7.927
7002.000 7.927
7003.000 7.927
7004.000 7.927
7005.000 7.927
7006.000 7.927
7007.000 7.927
7008.000 7.927
7009.000 7.927
7010.000 7.927
7011.000 7.927
7012.000 7.927
7013.000 7.927
7014.000 7.927
7015.000 7.927
7016.000 7.927
7017.000 7.927
7018.000 7.927
7019.000 7.927
7020.000 7.928
7021.000 7.928
7022.000 7.928
7023.000 7.928
7024.000 7.928
7025.000 7.928
7026.000 7.928
7027.000 7.928
7028.000 7.928
7029.000 7.928
7030.000 7.928
7031.000 7.928
7032.000 7.928
7033.000 7.928
7034.000 7.928
7035.000 7.928
7036.000 7.928
7037.000 7.928
7038.000 7.928
7039.000 7.928
7040.000 7.928
7041.000 7.929
7042.000 7.929
7043.000 7.929
7044.000 7.929
7045.000 7.929
7046.000 7.929
7047.000 7.929
7048.000 7.929
7049.000 7.929
7050.000 7.929
7051.000 7.929
7052.000 7.929
7053.000 7.929
7054.000 7.929
7055.000 7.929
7056.000 7.929
7057.000 7.929
7058.000 7.929
7059.000 7.929
7060.000 7.929
7061.000 7.929
7062.000 7.929
7063.000 7.930
7064.000 7.930
7065.000 7.930
7066.000 7.930
7067.000 7.930
7068.000 7.930
7069.000 7.930
7070.000 7.930
7071.000 7.930
7072.000 7.930
7073.000 7.930
7074.000 7.930
7075.000 7.930
7076.000 7.930
7077.000 7.930
7078.000 7.930
7079.000 7.930
7080.000 7.930
7081.000 7.930
7082.000 7.930
7083.000 7.930
7084.000 7.931
7085.000 7.931
7086.000 7.931
7087.000 7.931
7088.000 7.931
7089.000 7.931
7090.000 7.931
7091.000 7.931
7092.000 7.931
7093.000 7.931
7094.000 7.931
7095.000 7.931
7096.000 7.931
7097.000 7.931
7098.000 7.931
7099.000 7.931
7100.000 7.931
7101.000 7.931
7102.000 7.931
7103.000 7.931
7104.000 7.931
7105.000 7.931
7106.000 7.932
7107.000 7.932
7108.000 7.932
7109.000 7.932
7110.000 7.932
7111.000 7.932
7112.000 7.932
7113.000 7.932
7114.000 7.932
7115.000 7.932
7116.000 7.932
7117.000 7.932
7118.000 7.932
7119.000 7.932
7120.000 7.932
7121.000 7.932
7122.000 7.932
7123.000 7.932
7124.000 7.932
7125.000 7.932
7126.000 7.932
7127.000 7.932
7128.000 7.933
7129.000 7.933
7130.000 7.933
7131.000 7.933
7132.000 7.933
7133.000 7.933
7134.000 7.933
7135.000 7.933
7136.000 7.933
7137.000 7.933
7138.000 7.933
7139.000 7.933
7140.000 7.933
7141.000 7.933
7142.000 7.933
7143.000 7.933
7144.000 7.933
7145.000 7.933
7146.000 7.933
7147.000 7.933
7148.000 7.933
7149.000 7.933
7150.000 7.933
7151.000 7.934
7152.000 7.934
7153.000 7.934
7154.000 7.934
7155.000 7.934
7156.000 7.934
7157.000 7.934
7158.000 7.934
7159.000 7.934
7160.000 7.934
7161.000 7.934
7162.000 7.934
7163.000 7.934
7164.000 7.934
7165.000 7.934
7166.000 7.934
7167.000 7.934
7168.000 7.923
7169.000 7.923
7170.000 7.923
7171.000 7.923
7172.000 7.923
7173.000 7.923
7174.000 7.923
7175.000 7.923
7176.000 7.923
7177.000 7.923
7178.000 7.923
7179.000 7.923
7180.000 7.923
7181.000 7.923
7182.000 7.924
7183.000 7.924
7184.000 7.924
7185.000 7.924
7186.000 7.924
7187.000 7.924
7188.000 7.924
7189.000 7.924
7190.000 7.924
7191.000 7.924
7192.000 7.924
7193.000 7.924
7194.000 7.924
7195.000 7.924
7196.000 7.924
7197.000 7.924
7198.000 7.924
7199.000 7.924
7200.000 7.924
7201.000 7.924
7202.000 7.924
7203.000 7.925
7204.000 7.925
7205.000 7.925
7206.000 7.925
7207.000 7.925
7208.000 7.925
7209.000 7.925
7210.000 7.925
7211.000 7.925
7212.000 7.925
7213.000 7.925
7214.000 7.925
7215.000 7.925
7216.000 7.925
7217.000 7.925
7218.000 7.925
7219.000 7.925
7220.000 7.925
7221.000 7.925
7222.000 7.925
7223.000 7.925
7224.000 7.926
7225.000 7.926
7226.000 7.926
7227.000 7.926
7228.000 7.926
7229.000 7.926
7230.000 7.926
7231.000 7.926
7232.000 7.926
7233.000 7.926
7234.000 7.926
7235.000 7.926
7236.000 7.926
7237.000 7.926
7238.000 7.926
7239.000 7.926
7240.000 7.926
7241.000 7.926
7242.000 7.926
7243.000 7.926
7244.000 7.926
7245.000 7.927
7246.000 7.927
7247.000 7.927
7248.000 7.927
7249.000 7.927
7250.000 7.927
7251.000 7.927
7252.000 7.927
7253.000 7.927
7254.000 7.927
7255.000 7.927
7256.000 7.927
7257.000 7.927
7258.000 7.927
7259.000 7.927
7260.000 7.927
7261.000 7.927
7262.000 7.927
7263.000 7.927
7264.000 7.927
7265.000 7.927
7266.000 7.927
7267.000 7.928
7268.000 7.928
7269.000 7.928
7270.000 7.928
7271.000 7.928
7272.000 7.928
7273.000 7.928
7274.000 7.928
7275.000 7.928
7276.000 7.928
7277.000 7.928
7278.000 7.928
7279.000 7.928
7280.000 7.928
7281.000 7.928
7282.000 7.928
7283.000 7.928
7284.000 7.928
7285.000 7.928
7286.000 7.928
7287.000 7.928
7288.000 7.929
7289.000 7.929
7290.000 7.929
7291.000 7.929
7292.000 7.929
7293.000 7.929
7294.000 7.929
7295.000 7.929
7296.000 7.929
7297.000 7.929
7298.000 7.929
7299.000 7.929
7300.000 7.929
7301.000 7.929
7302.000 7.929
7303.000 7.929
7304.000 7.929
7305.000 7.929
7306.000 7.929
7307.000 7.929
7308.000 7.929
7309.000 7.929
7310.000 7.930
7311.000 7.930
7312.000 7.930
7313.000 7.930
7314.000 7.930
7315.000 7.930
7316.000 7.930
7317.000 7.930
7318.000 7.930
7319.000 7.930
7320.000 7.930
7321.000 7.930
7322.000 7.930
7323.000 7.930
7324.000 7.930
7325.000 7.930
7326.000 7.930
7327.000 7.930
7328.000 7.930
7329.000 7.930
7330.000 7.930
7331.000 7.930
7332.000 7.930
7333.000 7.931
7334.000 7.931
7335.000 7.931
7336.000 7.931
7337.000 7.931
7338.000 7.931
7339.000 7.931
7340.000 7.931
7341.000 7.931
7342.000 7.931
7343.000 7.931
7344.000 7.931
7345.000 7.931
7346.000 7.931
7347.000 7.931
7348.000 7.931
7349.000 7.931
7350.000 7.931
7351.000 7.931
7352.000 7.931
7353.000 7.931
7354.000 7.931
7355.000 7.931
7356.000 7.932
7357.000 7.932
7358.000 7.932
7359.000 7.932
7360.000 7.932
7361.000 7.932
7362.000 7.932
7363.000 7.932
7364.000 7.932
7365.000 7.932
7366.000 7.932
7367.000 7.932
7368.000 7.932
7369.000 7.932
7370.000 7.932
7371.000 7.932
7372.000 7.932
7373.000 7.932
7374.000 7.932
7375.000 7.932
7376.000 7.932
7377.000 7.932
7378.000 7.932
7379.000 7.933
7380.000 7.933
7381.000 7.933
7382.000 7.933
7383.000 7.933
7384.000 7.933
7385.000 7.933
7386.000 7.933
7387.000 7.933
7388.000 7.933
7389.000 7.933
7390.000 7.933
7391.000 7.933
7392.000 7.933
7393.000 7.933
7394.000 7.933
7395.000 7.933
7396.000 7.933
7397.000 7.933
7398.000 7.933
7399.000 7.933
7400.000 7.933
7401.000 7.933
7402.000 7.934
7403.000 7.934
7404.000 7.934
7405.000 7.934
7406.000 7.934
7407.000 7.934
7408.000 7.934
7409.000 7.934
7410.000 7.934
7411.000 7.934
7412.000 7.934
7413.000 7.934
7414.000 7.934
7415.000 7.934
7416.000 7.934
7417.000 7.934
7418.000 7.934
7419.000 7.934
7420.000 7.934
7421.000 7.934
7422.000 7.934
7423.000 7.934
7424.000 7.934
7425.000 7.934
7426.000 7.935
7427.000 7.935
7428.000 7.935
7429.000 7.935
7430.000 7.935
7431.000 7.935
7432.000 7.935
7433.000 7.935
7434.000 7.935
7435.000 7.935
7436.000 7.935
7437.000 7.935
7438.000 7.935
7439.000 7.935
7440.000 7.935
7441.000 7.935
7442.000 7.935
7443.000 7.935
7444.000 7.935
7445.000 7.935
7446.000 7.935
7447.000 7.935
7448.000 7.935
7449.000 7.935
7450.000 7.936
7451.000 7.936
7452.000 7.936
7453.000 7.936
7454.000 7.936
7455.000 7.936
7456.000 7.936
7457.000 7.936
7458.000 7.936
7459.000 7.936
7460.000 7.936
7461.000 7.936
7462.000 7.936
7463.000 7.936
7464.000 7.936
7465.000 7.936
7466.000 7.936
7467.000 7.936
7468.000 7.936
7469.000 7.936
7470.000 7.936
7471.000 7.936
7472.000 7.936
7473.000 7.936
7474.000 7.937
7475.000 7.937
7476.000 7.937
7477.000 7.937
7478.000 7.937
7479.000 7.937
7480.000 7.937
7481.000 7.937
7482.000 7.937
7483.000 7.937
7484.000 7.937
7485.000 7.937
7486.000 7.937
7487.000 7.937
7488.000 7.937
7489.000 7.937
7490.000 7.937
7491.000 7.937
7492.000 7.937
7493.000 7.937
7494.000 7.937
7495.000 7.937
7496.000 7.937
7497.000 7.937
7498.000 7.937
7499.000 7.938
7500.000 7.938
7501.000 7.938
7502.000 7.938
7503.000 7.938
7504.000 7.938
7505.000 7.938
7506.000 7.938
7507.000 7.938
7508.000 7.938
7509.000 7.938
7510.000 7.938
7511.000 7.938
7512.000 7.938
7513.000 7.938
7514.000 7.938
7515.000 7.938
7516.000 7.938
7517.000 7.938
7518.000 7.938
7519.000 7.938
7520.000 7.938
7521.000 7.938
7522.000 7.938
7523.000 7.938
7524.000 7.939
7525.000 7.939
7526.000 7.939
7527.000 7.939
7528.000 7.939
7529.000 7.939
7530.000 7.939
7531.000 7.939
7532.000 7.939
7533.000 7.939
7534.000 7.939
7535.000 7.939
7536.000 7.939
7537.000 7.939
7538.000 7.939
7539.000 7.939
7540.000 7.939
7541.000 7.939
7542.000 7.939
7543.000 7.939
7544.000 7.939
7545.000 7.939
7546.000 7.939
7547.000 7.939
7548.000 7.939
7549.000 7.939
7550.000 7.940
7551.000 7.940
7552.000 7.940
7553.000 7.940
7554.000 7.940
7555.000 7.940
7556.000 7.940
7557.000 7.940
7558.000 7.940
7559.000 7.940
7560.000 7.940
7561.000 7.940
7562.000 7.940
7563.000 7.940
7564.000 7.940
7565.000 7.940
7566.000 7.940
7567.000 7.940
7568.000 7.940
7569.000 7.940
7570.000 7.940
7571.000 7.940
7572.000 7.940
7573.000 7.940
7574.000 7.940
7575.000 7.940
7576.000 7.941
7577.000 7.941
7578.000 7.941
7579.000 7.941
7580.000 7.941
7581.000 7.941
7582.000 7.941
7583.000 7.941
7584.000 7.941
7585.000 7.941
7586.000 7.941
7587.000 7.941
7588.000 7.941
7589.000 7.941
7590.000 7.941
7591.000 7.941
7592.000 7.941
7593.000 7.941
7594.000 7.941
7595.000 7.941
7596.000 7.941
7597.000 7.941
7598.000 7.941
7599.000 7.941
7600.000 7.941
7601.000 7.941
7602.000 7.941
7603.000 7.942
7604.000 7.942
7605.000 7.942
7606.000 7.942
7607.000 7.942
7608.000 7.942
7609.000 7.942
7610.000 7.942
7611.000 7.942
7612.000 7.942
7613.000 7.942
7614.000 7.942
7615.000 7.942
7616.000 7.942
7617.000 7.942
7618.000 7.942
7619.000 7.942
7620.000 7.942
7621.000 7.942
7622.000 7.942
7623.000 7.942
7624.000 7.942
7625.000 7.942
7626.000 7.942
7627.000 7.942
7628.000 7.942
7629.000 7.943
7630.000 7.943
7631.000 7.943
7632.000 7.943
7633.000 7.943
7634.000 7.943
7635.000 7.943
7636.000 7.943
7637.000 7.943
7638.000 7.943
7639.000 7.943
7640.000 7.943
7641.000 7.943
7642.000 7.943
7643.000 7.943
7644.000 7.943
7645.000 7.943
7646.000 7.943
7647.000 7.943
7648.000 7.943
7649.000 7.943
7650.000 7.943
7651.000 7.943
7652.000 7.943
7653.000 7.943
7654.000 7.943
7655.000 7.943
7656.000 7.943
7657.000 7.944
7658.000 7.944
7659.000 7.944
7660.000 7.944
7661.000 7.944
7662.000 7.944
7663.000 7.944
7664.000 7.944
7665.000 7.944
7666.000 7.944
7667.000 7.944
7668.000 7.944
7669.000 7.944
7670.000 7.944
7671.000 7.944
7672.000 7.944
7673.000 7.944
7674.000 7.944
7675.000 7.944
7676.000 7.944
7677.000 7.944
7678.000 7.944
7679.000 7.944
7680.000 7.935
7681.000 7.935
7682.000 7.935
7683.000 7.935
7684.000 7.935
7685.000 7.935
7686.000 7.935
7687.000 7.935
7688.000 7.935
7689.000 7.935
7690.000 7.935
7691.000 7.935
7692.000 7.935
7693.000 7.935
7694.000 7.936
7695.000 7.936
7696.000 7.936
7697.000 7.936
7698.000 7.936
7699.000 7.936
7700.000 7.936
7701.000 7.936
7702.000 7.936
7703.000 7.936
7704.000 7.936
7705.000 7.936
7706.000 7.936
7707.000 7.936
7708.000 7.936
7709.000 7.936
7710.000 7.936
7711.000 7.936
7712.000 7.936
7713.000 7.936
7714.000 7.936
7715.000 7.936
7716.000 7.936
7717.000 7.936
7718.000 7.936
7719.000 7.937
7720.000 7.937
7721.000 7.937
7722.000 7.937
7723.000 7.937
7724.000 7.937
7725.000 7.937
7726.000 7.937
7727.000 7.937
7728.000 7.937
7729.000 7.937
7730.000 7.937
7731.000 7.937
7732.000 7.937
7733.000 7.937
7734.000 7.937
7735.000 7.937
7736.000 7.937
7737.000 7.937
7738.000 7.937
7739.000 7.937
7740.000 7.937
7741.000 7.937
7742.000 7.937
7743.000 7.937
7744.000 7.937
7745.000 7.938
7746.000 7.938
7747.000 7.938
7748.000 7.938
7749.000 7.938
7750.000 7.938
7751.000 7.938
7752.000 7.938
7753.000 7.938
7754.000 7.938
7755.000 7.938
7756.000 7.938
7757.000 7.938
7758.000 7.938
7759.000 7.938
7760.000 7.938
7761.000 7.938
7762.000 7.938
7763.000 7.938
7764.000 7.938
7765.000 7.938
7766.000 7.938
7767.000 7.938
7768.000 7.938
7769.000 7.938
7770.000 7.938
7771.000 7.939
7772.000 7.939
7773.000 7.939
7774.000 7.939
7775.000 7.939
7776.000 7.939
7777.000 7.939
7778.000 7.939
7779.000 7.939
7780.000 7.939
7781.000 7.939
7782.000 7.939
7783.000 7.939
7784.000 7.939
7785.000 7.939
7786.000 7.939
7787.000 7.939
7788.000 7.939
7789.000 7.939
7790.000 7.939
7791.000 7.939
7792.000 7.939
7793.000 7.939
7794.000 7.939
7795.000 7.939
7796.000 7.939
7797.000 7.939
7798.000 7.940
7799.000 7.940
7800.000 7.940
7801.000 7.940
7802.000 7.940
7803.000 7.940
7804.000 7.940
7805.000 7.940
7806.000 7.940
7807.000 7.940
7808.000 7.940
7809.000 7.940
7810.000 7.940
7811.000 7.940
7812.000 7.940
7813.000 7.940
7814.000 7.940
7815.000 7.940
7816.000 7.940
7817.000 7.940
7818.000 7.940
7819.000 7.940
7820.000 7.940
7821.000 7.940
7822.000 7.940
7823.000 7.940
7824.000 7.940
7825.000 7.941
7826.000 7.941
7827.000 7.941
7828.000 7.941
7829.000 7.941
7830.000 7.941
7831.000 7.941
7832.000 7.941
7833.000 7.941
7834.000 7.941
7835.000 7.941
7836.000 7.941
7837.000 7.941
7838.000 7.941
7839.000 7.941
7840.000 7.941
7841.000 7.941
7842.000 7.941
7843.000 7.941
7844.000 7.941
7845.000 7.941
7846.000 7.941
7847.000 7.941
7848.000 7.941
7849.000 7.941
7850.000 7.941
7851.000 7.941
7852.000 7.942
7853.000 7.942
7854.000 7.942
7855.000 7.942
7856.000 7.942
7857.000 7.942
7858.000 7.942
7859.000 7.942
7860.000 7.942
7861.000 7.942
7862.000 7.942
7863.000 7.942
7864.000 7.942
7865.000 7.942
7866.000 7.942
7867.000 7.942
7868.000 7.942
7869.000 7.942
7870.000 7.942
7871.000 7.942
7872.000 7.942
7873.000 7.942
7874.000 7.942
7875.000 7.942
7876.000 7.942
7877.000 7.942
7878.000 7.942
7879.000 7.942
7880.000 7.943
7881.000 7.943
7882.000 7.943
7883.000 7.943
7884.000 7.943
7885.000 7.943
7886.000 7.943
7887.000 7.943
7888.000 7.943
7889.000 7.943
7890.000 7.943
7891.000 7.943
7892.000 7.943
7893.000 7.943
7894.000 7.943
7895.000 7.943
7896.000 7.943
7897.000 7.943
7898.000 7.943
7899.000 7.943
7900.000 7.943
7901.000 7.943
7902.000 7.943
7903.000 7.943
7904.000 7.943
7905.000 7.943
7906.000 7.943
7907.000 7.943
7908.000 7.944
7909.000 7.944
7910.000 7.944
7911.000 7.944
7912.000 7.944
7913.000 7.944
7914.000 7.944
7915.000 7.944
7916.000 7.944
7917.000 7.944
7918.000 7.944
7919.000 7.944
7920.000 7.944
7921.000 7.944
7922.000 7.944
7923.000 7.944
7924.000 7.944
7925.000 7.944
7926.000 7.944
7927.000 7.944
7928.000 7.944
7929.000 7.944
7930.000 7.944
7931.000 7.944
7932.000 7.944
7933.000 7.944
7934.000 7.944
7935.000 7.944
7936.000 7.944
7937.000 7.945
7938.000 7.945
7939.000 7.945
7940.000 7.945
7941.000 7.945
7942.000 7.945
7943.000 7.945
7944.000 7.945
7945.000 7.945
7946.000 7.945
7947.000 7.945
7948.000 7.945
7949.000 7.945
7950.000 7.945
7951.000 7.945
7952.000 7.945
7953.000 7.945
7954.000 7.945
7955.000 7.945
7956.000 7.945
7957.000 7.945
7958.000 7.945
7959.000 7.945
7960.000 7.945
7961.000 7.945
7962.000 7.945
7963.000 7.945
7964.000 7.945
7965.000 7.945
7966.000 7.946
7967.000 7.946
7968.000 7.946
7969.000 7.946
7970.000 7.946
7971.000 7.946
7972.000 7.946
7973.000 7.946
7974.000 7.946
7975.000 7.946
7976.000 7.946
7977.000 7.946
7978.000 7.946
7979.000 7.946
7980.000 7.946
7981.000 7.946
7982.000 7.946
7983.000 7.946
7984.000 7.946
7985.000 7.946
7986.000 7.946
7987.000 7.946
7988.000 7.946
7989.000 7.946
7990.000 7.946
7991.000 7.946
7992.000 7.946
7993.000 7.946
7994.000 7.946
7995.000 7.946
7996.000 7.947
7997.000 7.947
7998.000 7.947
7999.000 7.947
8000.000 7.947
8001.000 7.947
8002.000 7.947
8003.000 7.947
8004.000 7.947
8005.000 7.947
8006.000 7.947
8007.000 7.947
8008.000 7.947
8009.000 7.947
8010.000 7.947
8011.000 7.947
8012.000 7.947
8013.000 7.947
8014.000 7.947
8015.000 7.947
8016.000 7.947
8017.000 7.947
8018.000 7.947
8019.000 7.947
8020.000 7.947
8021.000 7.947
8022.000 7.947
8023.000 7.947
8024.000 7.947
8025.000 7.947
8026.000 7.947
8027.000 7.948
8028.000 7.948
8029.000 7.948
8030.000 7.948
8031.000 7.948
8032.000 7.948
8033.000 7.948
8034.000 7.948
8035.000 7.948
8036.000 7.948
8037.000 7.948
8038.000 7.948
8039.000 7.948
8040.000 7.948
8041.000 7.948
8042.000 7.948
8043.000 7.948
8044.000 7.948
8045.000 7.948
8046.000 7.948
8047.000 7.948
8048.000 7.948
8049.000 7.948
8050.000 7.948
8051.000 7.948
8052.000 7.948
8053.000 7.948
8054.000 7.948
8055.000 7.948
8056.000 7.948
8057.000 7.948
8058.000 7.949
8059.000 7.949
8060.000 7.949
8061.000 7.949
8062.000 7.949
8063.000 7.949
8064.000 7.949
8065.000 7.949
8066.000 7.949
8067.000 7.949
8068.000 7.949
8069.000 7.949
8070.000 7.949
8071.000 7.949
8072.000 7.949
8073.000 7.949
8074.000 7.949
8075.000 7.949
8076.000 7.949
8077.000 7.949
8078.000 7.949
8079.000 7.949
8080.000 7.949
8081.000 7.949
8082.000 7.949
8083.000 7.949
8084.000 7.949
8085.000 7.949
8086.000 7.949
8087.000 7.949
8088.000 7.949
8089.000 7.950
8090.000 7.950
8091.000 7.950
8092.000 7.950
8093.000 7.950
8094.000 7.950
8095.000 7.950
8096.000 7.950
8097.000 7.950
8098.000 7.950
8099.000 7.950
8100.000 7.950
8101.000 7.950
8102.000 7.950
8103.000 7.950
8104.000 7.950
8105.000 7.950
8106.000 7.950
8107.000 7.950
8108.000 7.950
8109.000 7.950
8110.000 7.950
8111.000 7.950
8112.000 7.950
8113.000 7.950
8114.000 7.950
8115.000 7.950
8116.000 7.950
8117.000 7.950
8118.000 7.950
8119.000 7.950
8120.000 7.950
8121.000 7.951
8122.000 7.951
8123.000 7.951
8124.000 7.951
8125.000 7.951
8126.000 7.951
8127.000 7.951
8128.000 7.951
8129.000 7.951
8130.000 7.951
8131.000 7.951
8132.000 7.951
8133.000 7.951
8134.000 7.951
8135.000 7.951
8136.000 7.951
8137.000 7.951
8138.000 7.951
8139.000 7.951
8140.000 7.951
8141.000 7.951
8142.000 7.951
8143.000 7.951
8144.000 7.951
8145.000 7.951
8146.000 7.951
8147.000 7.951
8148.000 7.951
8149.000 7.951
8150.000 7.951
8151.000 7.951
8152.000 7.951
8153.000 7.951
8154.000 7.952
8155.000 7.952
8156.000 7.952
8157.000 7.952
8158.000 7.952
8159.000 7.952
8160.000 7.952
8161.000 7.952
8162.000 7.952
8163.000 7.952
8164.000 7.952
8165.000 7.952
8166.000 7.952
8167.000 7.952
8168.000 7.952
8169.000 7.952
8170.000 7.952
8171.000 7.952
8172.000 7.952
8173.000 7.952
8174.000 7.952
8175.000 7.952
8176.000 7.952
8177.000 7.952
8178.000 7.952
8179.000 7.952
8180.000 7.952
8181.000 7.952
8182.000 7.952
8183.000 7.952
8184.000 7.952
8185.000 7.952
8186.000 7.952
8187.000 7.952
8188.000 7.953
8189.000 7.953
8190.000 7.953
8191.000 7.953
8192.000 7.945
8193.000 7.945
8194.000 7.945
8195.000 7.945
8196.000 7.945
8197.000 7.945
8198.000 7.945
8199.000 7.945
8200.000 7.945
8201.000 7.945
8202.000 7.945
8203.000 7.945
8204.000 7.945
8205.000 7.945
8206.000 7.945
8207.000 7.945
8208.000 7.945
8209.000 7.945
8210.000 7.945
8211.000 7.946
8212.000 7.946
8213.000 7.946
8214.000 7.946
8215.000 7.946
8216.000 7.946
8217.000 7.946
8218.000 7.946
8219.000 7.946
8220.000 7.946
8221.000 7.946
8222.000 7.946
8223.000 7.946
8224.000 7.946
8225.000 7.946
8226.000 7.946
8227.000 7.946
8228.000 7.946
8229.000 7.946
8230.000 7.946
8231.000 7.946
8232.000 7.946
8233.000 7.946
8234.000 7.946
8235.000 7.946
8236.000 7.946
8237.000 7.946
8238.000 7.946
8239.000 7.946
8240.000 7.946
8241.000 7.946
8242.000 7.947
8243.000 7.947
8244.000 7.947
8245.000 7.947
8246.000 7.947
8247.000 7.947
8248.000 7.947
8249.000 7.947
8250.000 7.947
8251.000 7.947
8252.000 7.947
8253.000 7.947
8254.000 7.947
8255.000 7.947
8256.000 7.947
8257.000 7.947
8258.000 7.947
8259.000 7.947
8260.000 7.947
8261.000 7.947
8262.000 7.947
8263.000 7.947
8264.000 7.947
8265.000 7.947
8266.000 7.947
8267.000 7.947
8268.000 7.947
8269.000 7.947
8270.000 7.947
8271.000 7.947
8272.000 7.947
8273.000 7.947
8274.000 7.948
8275.000 7.948
8276.000 7.948
8277.000 7.948
8278.000 7.948
8279.000 7.948
8280.000 7.948
8281.000 7.948
8282.000 7.948
8283.000 7.948
8284.000 7.948
8285.000 7.948
8286.000 7.948
8287.000 7.948
8288.000 7.948
8289.000 7.948
8290.000 7.948
8291.000 7.948
8292.000 7.948
8293.000 7.948
8294.000 7.948
8295.000 7.948
8296.000 7.948
8297.000 7.948
8298.000 7.948
8299.000 7.948
8300.000 7.948
8301.000 7.948
8302.000 7.948
8303.000 7.948
8304.000 7.948
8305.000 7.948
8306.000 7.949
8307.000 7.949
8308.000 7.949
8309.000 7.949
8310.000 7.949
8311.000 7.949
8312.000 7.949
8313.000 7.949
8314.000 7.949
8315.000 7.949
8316.000 7.949
8317.000 7.949
8318.000 7.949
8319.000 7.949
8320.000 7.949
8321.000 7.949
8322.000 7.949
8323.000 7.949
8324.000 7.949
8325.000 7.949
8326.000 7.949
8327.000 7.949
8328.000 7.949
8329.000 7.949
8330.000 7.949
8331.000 7.949
8332.000 7.949
8333.000 7.949
8334.000 7.949
8335.000 7.949
8336.000 7.949
8337.000 7.949
8338.000 7.950
8339.000 7.950
8340.000 7.950
8341.000 7.950
8342.000 7.950
8343.000 7.950
8344.000 7.950
8345.000 7.950
8346.000 7.950
8347.000 7.950
8348.000 7.950
8349.000 7.950
8350.000 7.950
8351.000 7.950
8352.000 7.950
8353.000 7.950
8354.000 7.950
8355.000 7.950
8356.000 7.950
8357.000 7.950
8358.000 7.950
8359.000 7.950
8360.000 7.950
8361.000 7.950
8362.000 7.950
8363.000 7.950
8364.000 7.950
8365.000 7.950
8366.000 7.950
8367.000 7.950
8368.000 7.950
8369.000 7.950
8370.000 7.950
8371.000 7.951
8372.000 7.951
8373.000 7.951
8374.000 7.951
8375.000 7.951
8376.000 7.951
8377.000 7.951
8378.000 7.951
8379.000 7.951
8380.000 7.951
8381.000 7.951
8382.000 7.951
8383.000 7.951
8384.000 7.951
8385.000 7.951
8386.000 7.951
8387.000 7.951
8388.000 7.951
8389.000 7.951
8390.000 7.951
8391.000 7.951
8392.000 7.951
8393.000 7.951
8394.000 7.951
8395.000 7.951
8396.000 7.951
8397.000 7.951
8398.000 7.951
8399.000 7.951
8400.000 7.951
8401.000 7.951
8402.000 7.951
8403.000 7.951
8404.000 7.951
8405.000 7.952
8406.000 7.952
8407.000 7.952
8408.000 7.952
8409.000 7.952
8410.000 7.952
8411.000 7.952
8412.000 7.952
8413.000 7.952
8414.000 7.952
8415.000 7.952
8416.000 7.952
8417.000 7.952
8418.000 7.952
8419.000 7.952
8420.000 7.952
8421.000 7.952
8422.000 7.952
8423.000 7.952
8424.000 7.952
8425.000 7.952
8426.000 7.952
8427.000 7.952
8428.000 7.952
8429.000 7.952
8430.000 7.952
8431.000 7.952
8432.000 7.952
8433.000 7.952
8434.000 7.952
8435.000 7.952
8436.000 7.952
8437.000 7.952
8438.000 7.952
8439.000 7.952
8440.000 7.953
8441.000 7.953
8442.000 7.953
8443.000 7.953
8444.000 7.953
8445.000 7.953
8446.000 7.953
8447.000 7.953
8448.000 7.953
8449.000 7.953
8450.000 7.953
8451.000 7.953
8452.000 7.953
8453.000 7.953
8454.000 7.953
8455.000 7.953
8456.000 7.953
8457.000 7.953
8458.000 7.953
8459.000 7.953
8460.000 7.953
8461.000 7.953
8462.000 7.953
8463.000 7.953
8464.000 7.953
8465.000 7.953
8466.000 7.953
8467.000 7.953
8468.000 7.953
8469.000 7.953
8470.000 7.953
8471.000 7.953
8472.000 7.953
8473.000 7.953
8474.000 7.953
8475.000 7.954
8476.000 7.954
8477.000 7.954
8478.000 7.954
8479.000 7.954
8480.000 7.954
8481.000 7.954
8482.000 7.954
8483.000 7.954
8484.000 7.954
8485.000 7.954
8486.000 7.954
8487.000 7.954
8488.000 7.954
8489.000 7.954
8490.000 7.954
8491.000 7.954
8492.000 7.954
8493.000 7.954
8494.000 7.954
8495.000 7.954
8496.000 7.954
8497.000 7.954
8498.000 7.954
8499.000 7.954
8500.000 7.954
8501.000 7.954
8502.000 7.954
8503.000 7.954
8504.000 7.954
8505.000 7.954
8506.000 7.954
8507.000 7.954
8508.000 7.954
8509.000 7.954
8510.000 7.954
8511.000 7.955
8512.000 7.955
8513.000 7.955
8514.000 7.955
8515.000 7.955
8516.000 7.955
8517.000 7.955
8518.000 7.955
8519.000 7.955
8520.000 7.955
8521.000 7.955
8522.000 7.955
8523.000 7.955
8524.000 7.955
8525.000 7.955
8526.000 7.955
8527.000 7.955
8528.000 7.955
8529.000 7.955
8530.000 7.955
8531.000 7.955
8532.000 7.955
8533.000 7.955
8534.000 7.955
8535.000 7.955
8536.000 7.955
8537.000 7.955
8538.000 7.955
8539.000 7.955
8540.000 7.955
8541.000 7.955
8542.000 7.955
8543.000 7.955
8544.000 7.955
8545.000 7.955
8546.000 7.955
8547.000 7.955
8548.000 7.956
8549.000 7.956
8550.000 7.956
8551.000 7.956
8552.000 7.956
8553.000 7.956
8554.000 7.956
8555.000 7.956
8556.000 7.956
8557.000 7.956
8558.000 7.956
8559.000 7.956
8560.000 7.956
8561.000 7.956
8562.000 7.956
8563.000 7.956
8564.000 7.956
8565.000 7.956
8566.000 7.956
8567.000 7.956
8568.000 7.956
8569.000 7.956
8570.000 7.956
8571.000 7.956
8572.000 7.956
8573.000 7.956
8574.000 7.956
8575.000 7.956
8576.000 7.956
8577.000 7.956
8578.000 7.956
8579.000 7.956
8580.000 7.956
8581.000 7.956
8582.000 7.956
8583.000 7.956
8584.000 7.956
8585.000 7.956
8586.000 7.957
8587.000 7.957
8588.000 7.957
8589.000 7.957
8590.000 7.957
8591.000 7.957
8592.000 7.957
8593.000 7.957
8594.000 7.957
8595.000 7.957
8596.000 7.957
8597.000 7.957
8598.000 7.957
8599.000 7.957
8600.000 7.957
8601.000 7.957
8602.000 7.957
8603.000 7.957
8604.000 7.957
8605.000 7.957
8606.000 7.957
8607.000 7.957
8608.000 7.957
8609.000 7.957
8610.000 7.957
8611.000 7.957
8612.000 7.957
8613.000 7.957
8614.000 7.957
8615.000 7.957
8616.000 7.957
8617.000 7.957
8618.000 7.957
8619.000 7.957
8620.000 7.957
8621.000 7.957
8622.000 7.957
8623.000 7.957
8624.000 7.957
8625.000 7.958
8626.000 7.958
8627.000 7.958
8628.000 7.958
8629.000 7.958
8630.000 7.958
8631.000 7.958
8632.000 7.958
8633.000 7.958
8634.000 7.958
8635.000 7.958
8636.000 7.958
8637.000 7.958
8638.000 7.958
8639.000 7.958
8640.000 7.958
8641.000 7.958
8642.000 7.958
8643.000 7.958
8644.000 7.958
8645.000 7.958
8646.000 7.958
8647.000 7.958
8648.000 7.958
8649.000 7.958
8650.000 7.958
8651.000 7.958
8652.000 7.958
8653.000 7.958
8654.000 7.958
8655.000 7.958
8656.000 7.958
8657.000 7.958
8658.000 7.958
8659.000 7.958
8660.000 7.958
8661.000 7.958
8662.000 7.958
8663.000 7.958
8664.000 7.959
8665.000 7.959
8666.000 7.959
8667.000 7.959
8668.000 7.959
8669.000 7.959
8670.000 7.959
8671.000 7.959
8672.000 7.959
8673.000 7.959
8674.000 7.959
8675.000 7.959
8676.000 7.959
8677.000 7.959
8678.000 7.959
8679.000 7.959
8680.000 7.959
8681.000 7.959
8682.000 7.959
8683.000 7.959
8684.000 7.959
8685.000 7.959
8686.000 7.959
8687.000 7.959
8688.000 7.959
8689.000 7.959
8690.000 7.959
8691.000 7.959
8692.000 7.959
8693.000 7.959
8694.000 7.959
8695.000 7.959
8696.000 7.959
8697.000 7.959
8698.000 7.959
8699.000 7.959
8700.000 7.959
8701.000 7.959
8702.000 7.959
8703.000 7.959
8704.000 7.953
8705.000 7.953
8706.000 7.953
8707.000 7.953
8708.000 7.953
8709.000 7.953
8710.000 7.953
8711.000 7.953
8712.000 7.953
8713.000 7.953
8714.000 7.953
8715.000 7.953
8716.000 7.953
8717.000 7.953
8718.000 7.953
8719.000 7.953
8720.000 7.953
8721.000 7.954
8722.000 7.954
8723.000 7.954
8724.000 7.954
8725.000 7.954
8726.000 7.954
8727.000 7.954
8728.000 7.954
8729.000 7.954
8730.000 7.954
8731.000 7.954
8732.000 7.954
8733.000 7.954
8734.000 7.954
8735.000 7.954
8736.000 7.954
8737.000 7.954
8738.000 7.954
8739.000 7.954
8740.000 7.954
8741.000 7.954
8742.000 7.954
8743.000 7.954
8744.000 7.954
8745.000 7.954
8746.000 7.954
8747.000 7.954
8748.000 7.954
8749.000 7.954
8750.000 7.954
8751.000 7.954
8752.000 7.954
8753.000 7.954
8754.000 7.954
8755.000 7.954
8756.000 7.954
8757.000 7.954
8758.000 7.955
8759.000 7.955
8760.000 7.955
8761.000 7.955
8762.000 7.955
8763.000 7.955
8764.000 7.955
8765.000 7.955
8766.000 7.955
8767.000 7.955
8768.000 7.955
8769.000 7.955
8770.000 7.955
8771.000 7.955
8772.000 7.955
8773.000 7.955
8774.000 7.955
8775.000 7.955
8776.000 7.955
8777.000 7.955
8778.000 7.955
8779.000 7.955
8780.000 7.955
8781.000 7.955
8782.000 7.955
8783.000 7.955
8784.000 7.955
8785.000 7.955
8786.000 7.955
8787.000 7.955
8788.000 7.955
8789.000 7.955
8790.000 7.955
8791.000 7.955
8792.000 7.955
8793.000 7.955
8794.000 7.955
8795.000 7.955
8796.000 7.956
8797.000 7.956
8798.000 7.956
8799.000 7.956
8800.000 7.956
8801.000 7.956
8802.000 7.956
8803.000 7.956
8804.000 7.956
8805.000 7.956
8806.000 7.956
8807.000 7.956
8808.000 7.956
8809.000 7.956
8810.000 7.956
8811.000 7.956
8812.000 7.956
8813.000 7.956
8814.000 7.956
8815.000 7.956
8816.000 7.956
8817.000 7.956
8818.000 7.956
8819.000 7.956
8820.000 7.956
8821.000 7.956
8822.000 7.956
8823.000 7.956
8824.000 7.956
8825.000 7.956
8826.000 7.956
8827.000 7.956
8828.000 7.956
8829.000 7.956
8830.000 7.956
8831.000 7.956
8832.000 7.956
8833.000 7.956
8834.000 7.956
8835.000 7.957
8836.000 7.957
8837.000 7.957
8838.000 7.957
8839.000 7.957
8840.000 7.957
8841.000 7.957
8842.000 7.957
8843.000 7.957
8844.000 7.957
8845.000 7.957
8846.000 7.957
8847.000 7.957
8848.000 7.957
8849.000 7.957
8850.000 7.957
8851.000 7.957
8852.000 7.957
8853.000 7.957
8854.000 7.957
8855.000 7.957
8856.000 7.957
8857.000 7.957
8858.000 7.957
8859.000 7.957
8860.000 7.957
8861.000 7.957
8862.000 7.957
8863.000 7.957
8864.000 7.957
8865.000 7.957
8866.000 7.957
8867.000 7.957
8868.000 7.957
8869.000 7.957
8870.000 7.957
8871.000 7.957
8872.000 7.957
8873.000 7.957
8874.000 7.957
8875.000 7.958
8876.000 7.958
8877.000 7.958
8878.000 7.958
8879.000 7.958
8880.000 7.958
8881.000 7.958
8882.000 7.958
8883.000 7.958
8884.000 7.958
8885.000 7.958
8886.000 7.958
8887.000 7.958
8888.000 7.958
8889.000 7.958
8890.000 7.958
8891.000 7.958
8892.000 7.958
8893.000 7.958
8894.000 7.958
8895.000 7.958
8896.000 7.958
8897.000 7.958
8898.000 7.958
8899.000 7.958
8900.000 7.958
8901.000 7.958
8902.000 7.958
8903.000 7.958
8904.000 7.958
8905.000 7.958
8906.000 7.958
8907.000 7.958
8908.000 7.958
8909.000 7.958
8910.000 7.958
8911.000 7.958
8912.000 7.958
8913.000 7.958
8914.000 7.958
8915.000 7.958
8916.000 7.959
8917.000 7.959
8918.000 7.959
8919.000 7.959
8920.000 7.959
8921.000 7.959
8922.000 7.959
8923.000 7.959
8924.000 7.959
8925.000 7.959
8926.000 7.959
8927.000 7.959
8928.000 7.959
8929.000 7.959
8930.000 7.959
8931.000 7.959
8932.000 7.959
8933.000 7.959
8934.000 7.959
8935.000 7.959
8936.000 7.959
8937.000 7.959
8938.000 7.959
8939.000 7.959
8940.000 7.959
8941.000 7.959
8942.000 7.959
8943.000 7.959
8944.000 7.959
8945.000 7.959
8946.000 7.959
8947.000 7.959
8948.000 7.959
8949.000 7.959
8950.000 7.959
8951.000 7.959
8952.000 7.959
8953.000 7.959
8954.000 7.959
8955.000 7.959
8956.000 7.959
8957.000 7.960
8958.000 7.960
8959.000 7.960
8960.000 7.960
8961.000 7.960
8962.000 7.960
8963.000 7.960
8964.000 7.960
8965.000 7.960
8966.000 7.960
8967.000 7.960
8968.000 7.960
8969.000 7.960
8970.000 7.960
8971.000 7.960
8972.000 7.960
8973.000 7.960
8974.000 7.960
8975.000 7.960
8976.000 7.960
8977.000 7.960
8978.000 7.960
8979.000 7.960
8980.000 7.960
8981.000 7.960
8982.000 7.960
8983.000 7.960
8984.000 7.960
8985.000 7.960
8986.000 7.960
8987.000 7.960
8988.000 7.960
8989.000 7.960
8990.000 7.960
8991.000 7.960
8992.000 7.960
8993.000 7.960
8994.000 7.960
8995.000 7.960
8996.000 7.960
8997.000 7.960
8998.000 7.960
8999.000 7.960
9000.000 7.961
9001.000 7.961
9002.000 7.961
9003.000 7.961
9004.000 7.961
9005.000 7.961
9006.000 7.961
9007.000 7.961
9008.000 7.961
9009.000 7.961
9010.000 7.961
9011.000 7.961
9012.000 7.961
9013.000 7.961
9014.000 7.961
9015.000 7.961
9016.000 7.961
9017.000 7.961
9018.000 7.961
9019.000 7.961
9020.000 7.961
9021.000 7.961
9022.000 7.961
9023.000 7.961
9024.000 7.961
9025.000 7.961
9026.000 7.961
9027.000 7.961
9028.000 7.961
9029.000 7.961
9030.000 7.961
9031.000 7.961
9032.000 7.961
9033.000 7.961
9034.000 7.961
9035.000 7.961
9036.000 7.961
9037.000 7.961
9038.000 7.961
9039.000 7.961
9040.000 7.961
9041.000 7.961
9042.000 7.961
9043.000 7.961
9044.000 7.962
9045.000 7.962
9046.000 7.962
9047.000 7.962
9048.000 7.962
9049.000 7.962
9050.000 7.962
9051.000 7.962
9052.000 7.962
9053.000 7.962
9054.000 7.962
9055.000 7.962
9056.000 7.962
9057.000 7.962
9058.000 7.962
9059.000 7.962
9060.000 7.962
9061.000 7.962
9062.000 7.962
9063.000 7.962
9064.000 7.962
9065.000 7.962
9066.000 7.962
9067.000 7.962
9068.000 7.962
9069.000 7.962
9070.000 7.962
9071.000 7.962
9072.000 7.962
9073.000 7.962
9074.000 7.962
9075.000 7.962
9076.000 7.962
9077.000 7.962
9078.000 7.962
9079.000 7.962
9080.000 7.962
9081.000 7.962
9082.000 7.962
9083.000 7.962
9084.000 7.962
9085.000 7.962
9086.000 7.962
9087.000 7.962
9088.000 7.962
9089.000 7.963
9090.000 7.963
9091.000 7.963
9092.000 7.963
9093.000 7.963
9094.000 7.963
9095.000 7.963
9096.000 7.963
9097.000 7.963
9098.000 7.963
9099.000 7.963
9100.000 7.963
9101.000 7.963
9102.000 7.963
9103.000 7.963
9104.000 7.963
9105.000 7.963
9106.000 7.963
9107.000 7.963
9108.000 7.963
9109.000 7.963
9110.000 7.963
9111.000 7.963
9112.000 7.963
9113.000 7.963
9114.000 7.963
9115.000 7.963
9116.000 7.963
9117.000 7.963
9118.000 7.963
9119.000 7.963
9120.000 7.963
9121.000 7.963
9122.000 7.963
9123.000 7.963
9124.000 7.963
9125.000 7.963
9126.000 7.963
9127.000 7.963
9128.000 7.963
9129.000 7.963
9130.000 7.963
9131.000 7.963
9132.000 7.963
9133.000 7.963
9134.000 7.963
9135.000 7.964
9136.000 7.964
9137.000 7.964
9138.000 7.964
9139.000 7.964
9140.000 7.964
9141.000 7.964
9142.000 7.964
9143.000 7.964
9144.000 7.964
9145.000 7.964
9146.000 7.964
9147.000 7.964
9148.000 7.964
9149.000 7.964
9150.000 7.964
9151.000 7.964
9152.000 7.964
9153.000 7.964
9154.000 7.964
9155.000 7.964
9156.000 7.964
9157.000 7.964
9158.000 7.964
9159.000 7.964
9160.000 7.964
9161.000 7.964
9162.000 7.964
9163.000 7.964
9164.000 7.964
9165.000 7.964
9166.000 7.964
9167.000 7.964
9168.000 7.964
9169.000 7.964
9170.000 7.964
9171.000 7.964
9172.000 7.964
9173.000 7.964
9174.000 7.964
9175.000 7.964
9176.000 7.964
9177.000 7.964
9178.000 7.964
9179.000 7.964
9180.000 7.964
9181.000 7.964
9182.000 7.965
9183.000 7.965
9184.000 7.965
9185.000 7.965
9186.000 7.965
9187.000 7.965
9188.000 7.965
9189.000 7.965
9190.000 7.965
9191.000 7.965
9192.000 7.965
9193.000 7.965
9194.000 7.965
9195.000 7.965
9196.000 7.965
9197.000 7.965
9198.000 7.965
9199.000 7.965
9200.000 7.965
9201.000 7.965
9202.000 7.965
9203.000 7.965
9204.000 7.965
9205.000 7.965
9206.000 7.965
9207.000 7.965
9208.000 7.965
9209.000 7.965
9210.000 7.965
9211.000 7.965
9212.000 7.965
9213.000 7.965
9214.000 7.965
9215.000 7.965
9216.000 7.960
9217.000 7.960
9218.000 7.960
9219.000 7.960
9220.000 7.960
9221.000 7.960
9222.000 7.960
9223.000 7.960
9224.000 7.960
9225.000 7.960
9226.000 7.960
9227.000 7.960
9228.000 7.960
9229.000 7.960
9230.000 7.960
9231.000 7.960
9232.000 7.960
9233.000 7.960
9234.000 7.960
9235.000 7.960
9236.000 7.960
9237.000 7.960
9238.000 7.960
9239.000 7.960
9240.000 7.960
9241.000 7.960
9242.000 7.960
9243.000 7.960
9244.000 7.960
9245.000 7.960
9246.000 7.960
9247.000 7.961
9248.000 7.961
9249.000 7.961
9250.000 7.961
9251.000 7.961
9252.000 7.961
9253.000 7.961
9254.000 7.961
9255.000 7.961
9256.000 7.961
9257.000 7.961
9258.000 7.961
9259.000 7.961
9260.000 7.961
9261.000 7.961
9262.000 7.961
9263.000 7.961
9264.000 7.961
9265.000 7.961
9266.000 7.961
9267.000 7.961
9268.000 7.961
9269.000 7.961
9270.000 7.961
9271.000 7.961
9272.000 7.961
9273.000 7.961
9274.000 7.961
9275.000 7.961
9276.000 7.961
9277.000 7.961
9278.000 7.961
9279.000 7.961
9280.000 7.961
9281.000 7.961
9282.000 7.961
9283.000 7.961
9284.000 7.961
9285.000 7.961
9286.000 7.961
9287.000 7.961
9288.000 7.961
9289.000 7.961
9290.000 7.961
9291.000 7.961
9292.000 7.962
9293.000 7.962
9294.000 7.962
9295.000 7.962
9296.000 7.962
9297.000 7.962
9298.000 7.962
9299.000 7.962
9300.000 7.962
9301.000 7.962
9302.000 7.962
9303.000 7.962
9304.000 7.962
9305.000 7.962
9306.000 7.962
9307.000 7.962
9308.000 7.962
9309.000 7.962
9310.000 7.962
9311.000 7.962
9312.000 7.962
9313.000 7.962
9314.000 7.962
9315.000 7.962
9316.000 7.962
9317.000 7.962
9318.000 7.962
9319.000 7.962
9320.000 7.962
9321.000 7.962
9322.000 7.962
9323.000 7.962
9324.000 7.962
9325.000 7.962
9326.000 7.962
9327.000 7.962
9328.000 7.962
9329.000 7.962
9330.000 7.962
9331.000 7.962
9332.000 7.962
9333.000 7.962
9334.000 7.962
9335.000 7.962
9336.000 7.962
9337.000 7.962
9338.000 7.963
9339.000 7.963
9340.000 7.963
9341.000 7.963
9342.000 7.963
9343.000 7.963
9344.000 7.963
9345.000 7.963
9346.000 7.963
9347.000 7.963
9348.000 7.963
9349.000 7.963
9350.000 7.963
9351.000 7.963
9352.000 7.963
9353.000 7.963
9354.000 7.963
9355.000 7.963
9356.000 7.963
9357.000 7.963
9358.000 7.963
9359.000 7.963
9360.000 7.963
9361.000 7.963
9362.000 7.963
9363.000 7.963
9364.000 7.963
9365.000 7.963
9366.000 7.963
9367.000 7.963
9368.000 7.963
9369.000 7.963
9370.000 7.963
9371.000 7.963
9372.000 7.963
9373.000 7.963
9374.000 7.963
9375.000 7.963
9376.000 7.963
9377.000 7.963
9378.000 7.963
9379.000 7.963
9380.000 7.963
9381.000 7.963
9382.000 7.963
9383.000 7.963
9384.000 7.963
9385.000 7.964
9386.000 7.964
9387.000 7.964
9388.000 7.964
9389.000 7.964
9390.000 7.964
9391.000 7.964
9392.000 7.964
9393.000 7.964
9394.000 7.964
9395.000 7.964
9396.000 7.964
9397.000 7.964
9398.000 7.964
9399.000 7.964
9400.000 7.964
9401.000 7.964
9402.000 7.964
9403.000 7.964
9404.000 7.964
9405.000 7.964
9406.000 7.964
9407.000 7.964
9408.000 7.964
9409.000 7.964
9410.000 7.964
9411.000 7.964
9412.000 7.964
9413.000 7.964
9414.000 7.964
9415.000 7.964
9416.000 7.964
9417.000 7.964
9418.000 7.964
9419.000 7.964
9420.000 7.964
9421.000 7.964
9422.000 7.964
9423.000 7.964
9424.000 7.964
9425.000 7.964
9426.000 7.964
9427.000 7.964
9428.000 7.964
9429.000 7.964
9430.000 7.964
9431.000 7.964
9432.000 7.964
9433.000 7.964
9434.000 7.965
9435.000 7.965
9436.000 7.965
9437.000 7.965
9438.000 7.965
9439.000 7.965
9440.000 7.965
9441.000 7.965
9442.000 7.965
9443.000 7.965
9444.000 7.965
9445.000 7.965
9446.000 7.965
9447.000 7.965
9448.000 7.965
9449.000 7.965
9450.000 7.965
9451.000 7.965
9452.000 7.965
9453.000 7.965
9454.000 7.965
9455.000 7.965
9456.000 7.965
9457.000 7.965
9458.000 7.965
9459.000 7.965
9460.000 7.965
9461.000 7.965
9462.000 7.965
9463.000 7.965
9464.000 7.965
9465.000 7.965
9466.000 7.965
9467.000 7.965
9468.000 7.965
9469.000 7.965
9470.000 7.965
9471.000 7.965
9472.000 7.965
9473.000 7.965
9474.000 7.965
9475.000 7.965
9476.000 7.965
9477.000 7.965
9478.000 7.965
9479.000 7.965
9480.000 7.965
9481.000 7.965
9482.000 7.965
9483.000 7.965
9484.000 7.966
9485.000 7.966
9486.000 7.966
9487.000 7.966
9488.000 7.966
9489.000 7.966
9490.000 7.966
9491.000 7.966
9492.000 7.966
9493.000 7.966
9494.000 7.966
9495.000 7.966
9496.000 7.966
9497.000 7.966
9498.000 7.966
9499.000 7.966
9500.000 7.966
9501.000 7.966
9502.000 7.966
9503.000 7.966
9504.000 7.966
9505.000 7.966
9506.000 7.966
9507.000 7.966
9508.000 7.966
9509.000 7.966
9510.000 7.966
9511.000 7.966
9512.000 7.966
9513.000 7.966
9514.000 7.966
9515.000 7.966
9516.000 7.966
9517.000 7.966
9518.000 7.966
9519.000 7.966
9520.000 7.966
9521.000 7.966
9522.000 7.966
9523.000 7.966
9524.000 7.966
9525.000 7.966
9526.000 7.966
9527.000 7.966
9528.000 7.966
9529.000 7.966
9530.000 7.966
9531.000 7.966
9532.000 7.966
9533.000 7.966
9534.000 7.966
9535.000 7.967
9536.000 7.967
9537.000 7.967
9538.000 7.967
9539.000 7.967
9540.000 7.967
9541.000 7.967
9542.000 7.967
9543.000 7.967
9544.000 7.967
9545.000 7.967
9546.000 7.967
9547.000 7.967
9548.000 7.967
9549.000 7.967
9550.000 7.967
9551.000 7.967
9552.000 7.967
9553.000 7.967
9554.000 7.967
9555.000 7.967
9556.000 7.967
9557.000 7.967
9558.000 7.967
9559.000 7.967
9560.000 7.967
9561.000 7.967
9562.000 7.967
9563.000 7.967
9564.000 7.967
9565.000 7.967
9566.000 7.967
9567.000 7.967
9568.000 7.967
9569.000 7.967
9570.000 7.967
9571.000 7.967
9572.000 7.967
9573.000 7.967
9574.000 7.967
9575.000 7.967
9576.000 7.967
9577.000 7.967
9578.000 7.967
9579.000 7.967
9580.000 7.967
9581.000 7.967
9582.000 7.967
9583.000 7.967
9584.000 7.967
9585.000 7.967
9586.000 7.967
9587.000 7.967
9588.000 7.967
9589.000 7.968
9590.000 7.968
9591.000 7.968
9592.000 7.968
9593.000 7.968
9594.000 7.968
9595.000 7.968
9596.000 7.968
9597.000 7.968
9598.000 7.968
9599.000 7.968
9600.000 7.968
9601.000 7.968
9602.000 7.968
9603.000 7.968
9604.000 7.968
9605.000 7.968
9606.000 7.968
9607.000 7.968
9608.000 7.968
9609.000 7.968
9610.000 7.968
9611.000 7.968
9612.000 7.968
9613.000 7.968
9614.000 7.968
9615.000 7.968
9616.000 7.968
9617.000 7.968
9618.000 7.968
9619.000 7.968
9620.000 7.968
9621.000 7.968
9622.000 7.968
9623.000 7.968
9624.000 7.968
9625.000 7.968
9626.000 7.968
9627.000 7.968
9628.000 7.968
9629.000 7.968
9630.000 7.968
9631.000 7.968
9632.000 7.968
9633.000 7.968
9634.000 7.968
9635.000 7.968
9636.000 7.968
9637.000 7.968
9638.000 7.968
9639.000 7.968
9640.000 7.968
9641.000 7.968
9642.000 7.968
9643.000 7.969
9644.000 7.969
9645.000 7.969
9646.000 7.969
9647.000 7.969
9648.000 7.969
9649.000 7.969
9650.000 7.969
9651.000 7.969
9652.000 7.969
9653.000 7.969
9654.000 7.969
9655.000 7.969
9656.000 7.969
9657.000 7.969
9658.000 7.969
9659.000 7.969
9660.000 7.969
9661.000 7.969
9662.000 7.969
9663.000 7.969
9664.000 7.969
9665.000 7.969
9666.000 7.969
9667.000 7.969
9668.000 7.969
9669.000 7.969
9670.000 7.969
9671.000 7.969
9672.000 7.969
9673.000 7.969
9674.000 7.969
9675.000 7.969
9676.000 7.969
9677.000 7.969
9678.000 7.969
9679.000 7.969
9680.000 7.969
9681.000 7.969
9682.000 7.969
9683.000 7.969
9684.000 7.969
9685.000 7.969
9686.000 7.969
9687.000 7.969
9688.000 7.969
9689.000 7.969
9690.000 7.969
9691.000 7.969
9692.000 7.969
9693.000 7.969
9694.000 7.969
9695.000 7.969
9696.000 7.969
9697.000 7.969
9698.000 7.969
9699.000 7.969
9700.000 7.970
9701.000 7.970
9702.000 7.970
9703.000 7.970
9704.000 7.970
9705.000 7.970
9706.000 7.970
9707.000 7.970
9708.000 7.970
9709.000 7.970
9710.000 7.970
9711.000 7.970
9712.000 7.970
9713.000 7.970
9714.000 7.970
9715.000 7.970
9716.000 7.970
9717.000 7.970
9718.000 7.970
9719.000 7.970
9720.000 7.970
9721.000 7.970
9722.000 7.970
9723.000 7.970
9724.000 7.970
9725.000 7.970
9726.000 7.970
9727.000 7.970
9728.000 7.965
9729.000 7.965
9730.000 7.966
9731.000 7.966
9732.000 7.966
9733.000 7.966
9734.000 7.966
9735.000 7.966
9736.000 7.966
9737.000 7.966
9738.000 7.966
9739.000 7.966
9740.000 7.966
9741.000 7.966
9742.000 7.966
9743.000 7.966
9744.000 7.966
9745.000 7.966
9746.000 7.966
9747.000 7.966
9748.000 7.966
9749.000 7.966
9750.000 7.966
9751.000 7.966
9752.000 7.966
9753.000 7.966
9754.000 7.966
9755.000 7.966
9756.000 7.966
9757.000 7.966
9758.000 7.966
9759.000 7.966
9760.000 7.966
9761.000 7.966
9762.000 7.966
9763.000 7.966
9764.000 7.966
9765.000 7.966
9766.000 7.966
9767.000 7.966
9768.000 7.966
9769.000 7.966
9770.000 7.966
9771.000 7.966
9772.000 7.966
9773.000 7.966
9774.000 7.966
9775.000 7.966
9776.000 7.966
9777.000 7.966
9778.000 7.966
9779.000 7.966
9780.000 7.966
9781.000 7.966
9782.000 7.966
9783.000 7.967
9784.000 7.967
9785.000 7.967
9786.000 7.967
9787.000 7.967
9788.000 7.967
9789.000 7.967
9790.000 7.967
9791.000 7.967
9792.000 7.967
9793.000 7.967
9794.000 7.967
9795.000 7.967
9796.000 7.967
9797.000 7.967
9798.000 7.967
9799.000 7.967
9800.000 7.967
9801.000 7.967
9802.000 7.967
9803.000 7.967
9804.000 7.967
9805.000 7.967
9806.000 7.967
9807.000 7.967
9808.000 7.967
9809.000 7.967
9810.000 7.967
9811.000 7.967
9812.000 7.967
9813.000 7.967
9814.000 7.967
9815.000 7.967
9816.000 7.967
9817.000 7.967
9818.000 7.967
9819.000 7.967
9820.000 7.967
9821.000 7.967
9822.000 7.967
9823.000 7.967
9824.000 7.967
9825.000 7.967
9826.000 7.967
9827.000 7.967
9828.000 7.967
9829.000 7.967
9830.000 7.967
9831.000 7.967
9832.000 7.967
9833.000 7.967
9834.000 7.967
9835.000 7.967
9836.000 7.967
9837.000 7.967
9838.000 7.968
9839.000 7.968
9840.000 7.968
9841.000 7.968
9842.000 7.968
9843.000 7.968
9844.000 7.968
9845.000 7.968
9846.000 7.968
9847.000 7.968
9848.000 7.968
9849.000 7.968
9850.000 7.968
9851.000 7.968
9852.000 7.968
9853.000 7.968
9854.000 7.968
9855.000 7.968
9856.000 7.968
9857.000 7.968
9858.000 7.968
9859.000 7.968
9860.000 7.968
9861.000 7.968
9862.000 7.968
9863.000 7.968
9864.000 7.968
9865.000 7.968
9866.000 7.968
9867.000 7.968
9868.000 7.968
9869.000 7.968
9870.000 7.968
9871.000 7.968
9872.000 7.968
9873.000 7.968
9874.000 7.968
9875.000 7.968
9876.000 7.968
9877.000 7.968
9878.000 7.968
9879.000 7.968
9880.000 7.968
9881.000 7.968
9882.000 7.968
9883.000 7.968
9884.000 7.968
9885.000 7.968
9886.000 7.968
9887.000 7.968
9888.000 7.968
9889.000 7.968
9890.000 7.968
9891.000 7.968
9892.000 7.968
9893.000 7.968
9894.000 7.969
9895.000 7.969
9896.000 7.969
9897.000 7.969
9898.000 7.969
9899.000 7.969
9900.000 7.969
9901.000 7.969
9902.000 7.969
9903.000 7.969
9904.000 7.969
9905.000 7.969
9906.000 7.969
9907.000 7.969
9908.000 7.969
9909.000 7.969
9910.000 7.969
9911.000 7.969
9912.000 7.969
9913.000 7.969
9914.000 7.969
9915.000 7.969
9916.000 7.969
9917.000 7.969
9918.000 7.969
9919.000 7.969
9920.000 7.969
9921.000 7.969
9922.000 7.969
9923.000 7.969
9924.000 7.969
9925.000 7.969
9926.000 7.969
9927.000 7.969
9928.000 7.969
9929.000 7.969
9930.000 7.969
9931.000 7.969
9932.000 7.969
9933.000 7.969
9934.000 7.969
9935.000 7.969
9936.000 7.969
9937.000 7.969
9938.000 7.969
9939.000 7.969
9940.000 7.969
9941.000 7.969
9942.000 7.969
9943.000 7.969
9944.000 7.969
9945.000 7.969
9946.000 7.969
9947.000 7.969
9948.000 7.969
9949.000 7.969
9950.000 7.969
9951.000 7.969
9952.000 7.970
9953.000 7.970
9954.000 7.970
9955.000 7.970
9956.000 7.970
9957.000 7.970
9958.000 7.970
9959.000 7.970
9960.000 7.970
9961.000 7.970
9962.000 7.970
9963.000 7.970
9964.000 7.970
9965.000 7.970
9966.000 7.970
9967.000 7.970
9968.000 7.970
9969.000 7.970
9970.000 7.970
9971.000 7.970
9972.000 7.970
9973.000 7.970
9974.000 7.970
9975.000 7.970
9976.000 7.970
9977.000 7.970
9978.000 7.970
9979.000 7.970
9980.000 7.970
9981.000 7.970
9982.000 7.970
9983.000 7.970
9984.000 7.970
9985.000 7.970
9986.000 7.970
9987.000 7.970
9988.000 7.970
9989.000 7.970
9990.000 7.970
9991.000 7.970
9992.000 7.970
9993.000 7.970
9994.000 7.970
9995.000 7.970
9996.000 7.970
9997.000 7.970
9998.000 7.970
9999.000 7.970


==> fig/mcnn_bias_variance.txt <==
epoch bias variance
0.000000000000000000e+00 2.107519686222076416e+00 6.290913745760917664e-02
1.000000000000000000e+00 1.894498407840728760e+00 1.024851463735103607e-01
2.000000000000000000e+00 1.567172706127166748e+00 9.623125940561294556e-02
3.000000000000000000e+00 1.456632852554321289e+00 1.195745747536420822e-01
4.000000000000000000e+00 1.340025424957275391e+00 1.132386652752757072e-01
5.000000000000000000e+00 1.372016251087188721e+00 1.580324321985244751e-01
6.000000000000000000e+00 1.370651304721832275e+00 1.684827841818332672e-01
7.000000000000000000e+00 1.187067389488220215e+00 1.412790510803461075e-01
8.000000000000000000e+00 1.080052793025970459e+00 1.558560766279697418e-01
9.000000000000000000e+00 1.006600439548492432e+00 1.815756037831306458e-01
1.000000000000000000e+01 1.258040904998779297e+00 1.639100518077611923e-01
1.100000000000000000e+01 1.205363690853118896e+00 1.595539934933185577e-01
1.200000000000000000e+01 9.307602047920227051e-01 1.690987050533294678e-01
1.300000000000000000e+01 9.279969334602355957e-01 1.748345606029033661e-01
1.400000000000000000e+01 9.386135041713714600e-01 1.778272688388824463e-01
1.500000000000000000e+01 8.743346035480499268e-01 1.836107745766639709e-01
1.600000000000000000e+01 9.123306870460510254e-01 1.657972224056720734e-01
1.700000000000000000e+01 8.892777562141418457e-01 1.836043912917375565e-01
1.800000000000000000e+01 8.108561038970947266e-01 1.962832324206829071e-01
1.900000000000000000e+01 8.812217712402343750e-01 2.033205144107341766e-01
2.000000000000000000e+01 7.683669030666351318e-01 2.054172530770301819e-01
2.100000000000000000e+01 8.561847805976867676e-01 1.841270923614501953e-01
2.200000000000000000e+01 7.760240733623504639e-01 1.839816439896821976e-01
2.300000000000000000e+01 7.804286479949951172e-01 1.875890344381332397e-01
2.400000000000000000e+01 9.091604948043823242e-01 1.947693228721618652e-01
2.500000000000000000e+01 9.107754826545715332e-01 1.842425595968961716e-01
2.600000000000000000e+01 7.118368446826934814e-01 2.147315330803394318e-01
2.700000000000000000e+01 7.294936776161193848e-01 2.014369182288646698e-01
2.800000000000000000e+01 7.541396319866180420e-01 2.004588674753904343e-01
2.900000000000000000e+01 7.441657185554504395e-01 2.139821164309978485e-01
3.000000000000000000e+01 8.157680928707122803e-01 2.111644558608531952e-01
3.100000000000000000e+01 7.945522665977478027e-01 2.215468324720859528e-01
3.200000000000000000e+01 8.403469026088714600e-01 2.134977355599403381e-01
3.300000000000000000e+01 7.636207342147827148e-01 2.145373560488224030e-01
3.400000000000000000e+01 7.462805509567260742e-01 2.529952302575111389e-01
3.500000000000000000e+01 7.818270623683929443e-01 1.952563263475894928e-01
3.600000000000000000e+01 9.663240611553192139e-01 2.070185914635658264e-01
3.700000000000000000e+01 7.205651998519897461e-01 2.311499677598476410e-01
3.800000000000000000e+01 8.128949999809265137e-01 2.349716350436210632e-01
3.900000000000000000e+01 7.537977993488311768e-01 2.389321476221084595e-01
4.000000000000000000e+01 8.825059235095977783e-01 2.047320194542407990e-01
4.100000000000000000e+01 8.397179245948791504e-01 2.217503525316715240e-01
4.200000000000000000e+01 7.226455807685852051e-01 2.201496139168739319e-01
4.300000000000000000e+01 7.989935278892517090e-01 2.462064735591411591e-01
4.400000000000000000e+01 8.177735805511474609e-01 2.457299232482910156e-01
4.500000000000000000e+01 6.891982555389404297e-01 2.508768849074840546e-01
4.600000000000000000e+01 7.451259791851043701e-01 2.278976030647754669e-01
4.700000000000000000e+01 8.854002654552459717e-01 2.722761034965515137e-01
4.800000000000000000e+01 7.424826920032501221e-01 2.561138346791267395e-01
4.900000000000000000e+01 6.958829462528228760e-01 2.435424514114856720e-01
5.000000000000000000e+01 9.585738778114318848e-01 2.400657534599304199e-01
5.100000000000000000e+01 8.838356733322143555e-01 2.738120928406715393e-01
5.200000000000000000e+01 8.418558239936828613e-01 2.395623922348022461e-01
5.300000000000000000e+01 7.416517138481140137e-01 2.584811374545097351e-01
5.400000000000000000e+01 8.305013775825500488e-01 2.776613086462020874e-01
5.500000000000000000e+01 7.406843453645706177e-01 2.769778370857238770e-01
5.600000000000000000e+01 7.273237109184265137e-01 2.552847787737846375e-01
5.700000000000000000e+01 6.833342313766479492e-01 2.643241211771965027e-01
5.800000000000000000e+01 6.839321553707122803e-01 2.760869227349758148e-01
5.900000000000000000e+01 7.128250002861022949e-01 2.758634574711322784e-01
6.000000000000000000e+01 8.212271928787231445e-01 2.870436087250709534e-01
6.100000000000000000e+01 7.276120483875274658e-01 2.794317565858364105e-01
6.200000000000000000e+01 7.801320850849151611e-01 2.819407992064952850e-01
6.300000000000000000e+01 9.145390391349792480e-01 2.684234119951725006e-01
6.400000000000000000e+01 1.098663359880447388e+00 2.854635566473007202e-01
6.500000000000000000e+01 7.144361734390258789e-01 2.869163379073143005e-01
6.600000000000000000e+01 8.336026668548583984e-01 2.984820976853370667e-01
6.700000000000000000e+01 7.051974236965179443e-01 2.936696186661720276e-01
6.800000000000000000e+01 7.615662515163421631e-01 3.021332472562789917e-01
6.900000000000000000e+01 7.296213209629058838e-01 3.169330731034278870e-01
7.000000000000000000e+01 6.181174516677856445e-01 2.999244555830955505e-01
7.100000000000000000e+01 7.987501025199890137e-01 3.197101801633834839e-01
7.200000000000000000e+01 7.739470005035400391e-01 3.036288544535636902e-01
7.300000000000000000e+01 8.155433535575866699e-01 3.130323514342308044e-01
7.400000000000000000e+01 8.341521620750427246e-01 3.163492381572723389e-01
7.500000000000000000e+01 7.200019359588623047e-01 2.952961549162864685e-01
7.600000000000000000e+01 8.325951099395751953e-01 3.301392793655395508e-01
7.700000000000000000e+01 8.266206979751586914e-01 3.303744718432426453e-01
7.800000000000000000e+01 7.345168888568878174e-01 3.215210884809494019e-01
7.900000000000000000e+01 8.119817674160003662e-01 3.107620254158973694e-01
8.000000000000000000e+01 8.538189530372619629e-01 3.328303396701812744e-01
8.100000000000000000e+01 8.438513278961181641e-01 3.304514884948730469e-01
8.200000000000000000e+01 8.902850151062011719e-01 3.007774725556373596e-01
8.300000000000000000e+01 9.372441172599792480e-01 3.215375468134880066e-01
8.400000000000000000e+01 7.604404985904693604e-01 3.241401091217994690e-01
8.500000000000000000e+01 7.160885930061340332e-01 3.440208509564399719e-01
8.600000000000000000e+01 7.976824641227722168e-01 3.370607793331146240e-01
8.700000000000000000e+01 9.226117730140686035e-01 3.469253629446029663e-01
8.800000000000000000e+01 8.670654296875000000e-01 3.554987013339996338e-01
8.900000000000000000e+01 7.510900497436523438e-01 3.459431007504463196e-01
9.000000000000000000e+01 7.739299237728118896e-01 3.414084613323211670e-01
9.100000000000000000e+01 7.135761082172393799e-01 3.445993810892105103e-01
9.200000000000000000e+01 7.810673117637634277e-01 3.399693742394447327e-01
9.300000000000000000e+01 7.855916321277618408e-01 3.530664443969726562e-01
9.400000000000000000e+01 6.660283803939819336e-01 3.536576703190803528e-01
9.500000000000000000e+01 8.028446733951568604e-01 3.601602464914321899e-01
9.600000000000000000e+01 8.660073876380920410e-01 3.415082767605781555e-01
9.700000000000000000e+01 8.568727672100067139e-01 3.539305031299591064e-01
9.800000000000000000e+01 7.339519262313842773e-01 3.481166288256645203e-01
9.900000000000000000e+01 8.466213345527648926e-01 3.440921381115913391e-01
1.000000000000000000e+02 7.436192929744720459e-01 3.624958693981170654e-01
1.010000000000000000e+02 7.352326512336730957e-01 3.626959994435310364e-01
1.020000000000000000e+02 6.557813286781311035e-01 3.554919064044952393e-01
1.030000000000000000e+02 8.444391489028930664e-01 3.623813912272453308e-01
1.040000000000000000e+02 8.029889464378356934e-01 3.585307747125625610e-01
1.050000000000000000e+02 7.548255026340484619e-01 3.933665752410888672e-01
1.060000000000000000e+02 7.227444052696228027e-01 3.592977449297904968e-01
1.070000000000000000e+02 8.551797568798065186e-01 3.867773488163948059e-01
1.080000000000000000e+02 8.737423121929168701e-01 3.882349580526351929e-01
1.090000000000000000e+02 7.562097311019897461e-01 3.832398653030395508e-01
1.100000000000000000e+02 8.745155334472656250e-01 3.715664073824882507e-01
1.110000000000000000e+02 8.710740804672241211e-01 4.158437252044677734e-01
1.120000000000000000e+02 7.048187553882598877e-01 3.943980783224105835e-01
1.130000000000000000e+02 7.407794296741485596e-01 3.681857809424400330e-01
1.140000000000000000e+02 7.480340003967285156e-01 3.871976807713508606e-01
1.150000000000000000e+02 7.005231380462646484e-01 3.717411085963249207e-01
1.160000000000000000e+02 6.775281429290771484e-01 3.764883354306221008e-01
1.170000000000000000e+02 8.745190501213073730e-01 3.914585039019584656e-01
1.180000000000000000e+02 7.313850522041320801e-01 3.930227160453796387e-01
1.190000000000000000e+02 8.003076612949371338e-01 4.133823961019515991e-01
1.200000000000000000e+02 6.585285663604736328e-01 3.920437097549438477e-01
1.210000000000000000e+02 7.505585551261901855e-01 3.852714970707893372e-01
1.220000000000000000e+02 7.433327436447143555e-01 3.821773007512092590e-01
1.230000000000000000e+02 7.860319018363952637e-01 4.001740440726280212e-01
1.240000000000000000e+02 7.306494712829589844e-01 4.013787358999252319e-01
1.250000000000000000e+02 7.974510192871093750e-01 3.980332836508750916e-01
1.260000000000000000e+02 9.197319149971008301e-01 3.980620354413986206e-01
1.270000000000000000e+02 7.611183226108551025e-01 3.866268768906593323e-01
1.280000000000000000e+02 6.764258146286010742e-01 3.856105357408523560e-01
1.290000000000000000e+02 7.922826409339904785e-01 4.049625918269157410e-01
1.300000000000000000e+02 6.595906913280487061e-01 3.923639357089996338e-01
1.310000000000000000e+02 8.304185867309570312e-01 4.081746712327003479e-01
1.320000000000000000e+02 7.454420030117034912e-01 3.929525911808013916e-01
1.330000000000000000e+02 6.676584184169769287e-01 4.019360840320587158e-01
1.340000000000000000e+02 7.035361528396606445e-01 3.918395489454269409e-01
1.350000000000000000e+02 7.287213802337646484e-01 4.115631505846977234e-01
1.360000000000000000e+02 6.594409048557281494e-01 4.082465544342994690e-01
1.370000000000000000e+02 7.335155308246612549e-01 4.072391614317893982e-01
1.380000000000000000e+02 7.335250377655029297e-01 4.017633944749832153e-01
1.390000000000000000e+02 6.332967579364776611e-01 4.116851910948753357e-01
1.400000000000000000e+02 6.930559873580932617e-01 4.067509770393371582e-01
1.410000000000000000e+02 8.164014816284179688e-01 4.074485152959823608e-01
1.420000000000000000e+02 7.257970869541168213e-01 4.204513877630233765e-01
1.430000000000000000e+02 9.260595142841339111e-01 4.221946001052856445e-01
1.440000000000000000e+02 6.633964180946350098e-01 4.080506414175033569e-01
1.450000000000000000e+02 6.834395825862884521e-01 4.091710150241851807e-01
1.460000000000000000e+02 7.287557721138000488e-01 4.120952486991882324e-01
1.470000000000000000e+02 9.717664122581481934e-01 4.684123545885086060e-01
1.480000000000000000e+02 7.170577645301818848e-01 4.141442105174064636e-01
1.490000000000000000e+02 7.133083641529083252e-01 4.134270176291465759e-01
1.500000000000000000e+02 6.548902690410614014e-01 4.133120998740196228e-01
1.510000000000000000e+02 8.037712275981903076e-01 4.225444495677947998e-01
1.520000000000000000e+02 7.044212222099304199e-01 4.070803523063659668e-01
1.530000000000000000e+02 7.604713439941406250e-01 4.244253560900688171e-01
1.540000000000000000e+02 8.645468354225158691e-01 4.124138206243515015e-01
1.550000000000000000e+02 8.127571940422058105e-01 4.075781032443046570e-01
1.560000000000000000e+02 7.274192273616790771e-01 4.100233614444732666e-01
1.570000000000000000e+02 6.761888861656188965e-01 4.160101488232612610e-01
1.580000000000000000e+02 7.141457498073577881e-01 4.239645376801490784e-01
1.590000000000000000e+02 6.870616674423217773e-01 4.125829786062240601e-01
1.600000000000000000e+02 7.080057263374328613e-01 4.237716868519783020e-01
1.610000000000000000e+02 7.022208869457244873e-01 4.375369250774383545e-01
1.620000000000000000e+02 8.123637139797210693e-01 4.240310043096542358e-01
1.630000000000000000e+02 6.876797676086425781e-01 4.305852055549621582e-01
1.640000000000000000e+02 6.803816556930541992e-01 4.243869110941886902e-01
1.650000000000000000e+02 7.056707143783569336e-01 4.241999909281730652e-01
1.660000000000000000e+02 6.889542937278747559e-01 4.273228123784065247e-01
1.670000000000000000e+02 7.587552368640899658e-01 4.212215766310691833e-01
1.680000000000000000e+02 7.145370543003082275e-01 4.291928187012672424e-01
1.690000000000000000e+02 7.108867466449737549e-01 4.227027073502540588e-01
1.700000000000000000e+02 6.799399554729461670e-01 4.223471730947494507e-01
1.710000000000000000e+02 6.851876378059387207e-01 4.296131804585456848e-01
1.720000000000000000e+02 6.619091928005218506e-01 4.228558912873268127e-01
1.730000000000000000e+02 6.512453854084014893e-01 4.265616834163665771e-01
1.740000000000000000e+02 6.627321243286132812e-01 4.262391403317451477e-01
1.750000000000000000e+02 7.027943432331085205e-01 4.236743077635765076e-01
1.760000000000000000e+02 7.382814884185791016e-01 4.326062276959419250e-01
1.770000000000000000e+02 7.067953050136566162e-01 4.287026897072792053e-01
1.780000000000000000e+02 7.044448554515838623e-01 4.335875660181045532e-01
1.790000000000000000e+02 6.926640570163726807e-01 4.367027580738067627e-01
1.800000000000000000e+02 6.668330430984497070e-01 4.310722202062606812e-01
1.810000000000000000e+02 6.909841299057006836e-01 4.283129498362541199e-01
1.820000000000000000e+02 6.809166073799133301e-01 4.297222420573234558e-01
1.830000000000000000e+02 6.871364414691925049e-01 4.495665132999420166e-01
1.840000000000000000e+02 7.402397990226745605e-01 4.275654405355453491e-01
1.850000000000000000e+02 7.145019173622131348e-01 4.271587058901786804e-01
1.860000000000000000e+02 6.751388013362884521e-01 4.353706389665603638e-01
1.870000000000000000e+02 7.474137842655181885e-01 4.483506530523300171e-01
1.880000000000000000e+02 6.721236407756805420e-01 4.315507709980010986e-01
1.890000000000000000e+02 6.833699941635131836e-01 4.344496130943298340e-01
1.900000000000000000e+02 6.554552018642425537e-01 4.313166290521621704e-01
1.910000000000000000e+02 6.521220505237579346e-01 4.333229362964630127e-01
1.920000000000000000e+02 6.736436486244201660e-01 4.270095229148864746e-01
1.930000000000000000e+02 6.743950545787811279e-01 4.450248777866363525e-01
1.940000000000000000e+02 7.511966228485107422e-01 4.423324987292289734e-01
1.950000000000000000e+02 7.056604623794555664e-01 4.344236701726913452e-01
1.960000000000000000e+02 6.772200763225555420e-01 4.355960264801979065e-01
1.970000000000000000e+02 6.957238018512725830e-01 4.444340765476226807e-01
1.980000000000000000e+02 7.233386933803558350e-01 4.320370927453041077e-01
1.990000000000000000e+02 7.077395021915435791e-01 4.330349266529083252e-01
2.000000000000000000e+02 7.075821459293365479e-01 4.466328397393226624e-01
2.010000000000000000e+02 6.688307523727416992e-01 4.406045675277709961e-01
2.020000000000000000e+02 6.910178661346435547e-01 4.354379102587699890e-01
2.030000000000000000e+02 6.597033739089965820e-01 4.358965307474136353e-01
2.040000000000000000e+02 6.487142741680145264e-01 4.342269077897071838e-01
2.050000000000000000e+02 6.468539535999298096e-01 4.410061389207839966e-01
2.060000000000000000e+02 7.057397663593292236e-01 4.483428224921226501e-01
2.070000000000000000e+02 6.883117854595184326e-01 4.458633959293365479e-01
2.080000000000000000e+02 6.800425648689270020e-01 4.428003430366516113e-01
2.090000000000000000e+02 6.962392628192901611e-01 4.341969788074493408e-01
2.100000000000000000e+02 6.949228048324584961e-01 4.417083263397216797e-01
2.110000000000000000e+02 7.105105221271514893e-01 4.463463202118873596e-01
2.120000000000000000e+02 6.666304767131805420e-01 4.408993273973464966e-01
2.130000000000000000e+02 7.113083302974700928e-01 4.498271569609642029e-01
2.140000000000000000e+02 6.622125804424285889e-01 4.413317292928695679e-01
2.150000000000000000e+02 7.625560164451599121e-01 4.638440459966659546e-01
2.160000000000000000e+02 7.148523628711700439e-01 4.438726678490638733e-01
2.170000000000000000e+02 6.738909184932708740e-01 4.468692839145660400e-01
2.180000000000000000e+02 8.341600000858306885e-01 4.379231631755828857e-01
2.190000000000000000e+02 6.671035885810852051e-01 4.449650570750236511e-01
2.200000000000000000e+02 6.656267046928405762e-01 4.456018283963203430e-01
2.210000000000000000e+02 6.888209879398345947e-01 4.543807059526443481e-01
2.220000000000000000e+02 6.875140070915222168e-01 4.445084258913993835e-01
2.230000000000000000e+02 6.711974442005157471e-01 4.471860826015472412e-01
2.240000000000000000e+02 6.843920946121215820e-01 4.494999796152114868e-01
2.250000000000000000e+02 7.805790007114410400e-01 4.579903334379196167e-01
2.260000000000000000e+02 6.764244139194488525e-01 4.421681538224220276e-01
2.270000000000000000e+02 6.694743335247039795e-01 4.457868114113807678e-01
2.280000000000000000e+02 7.018431723117828369e-01 4.425144642591476440e-01
2.290000000000000000e+02 6.724967956542968750e-01 4.416143819689750671e-01
2.300000000000000000e+02 6.960927844047546387e-01 4.536296203732490540e-01
2.310000000000000000e+02 6.664077639579772949e-01 4.434191584587097168e-01
2.320000000000000000e+02 6.545285582542419434e-01 4.455158561468124390e-01
2.330000000000000000e+02 6.623709797859191895e-01 4.469037204980850220e-01
2.340000000000000000e+02 6.692222654819488525e-01 4.467108547687530518e-01
2.350000000000000000e+02 6.607742309570312500e-01 4.444095939397811890e-01
2.360000000000000000e+02 6.780813634395599365e-01 4.521618783473968506e-01
2.370000000000000000e+02 6.753117144107818604e-01 4.440348371863365173e-01
2.380000000000000000e+02 6.512364149093627930e-01 4.450182244181632996e-01
2.390000000000000000e+02 6.807959079742431641e-01 4.505959078669548035e-01
2.400000000000000000e+02 6.602403521537780762e-01 4.445331096649169922e-01
2.410000000000000000e+02 6.679591238498687744e-01 4.485627040266990662e-01
2.420000000000000000e+02 6.870786249637603760e-01 4.497696310281753540e-01
2.430000000000000000e+02 6.799816489219665527e-01 4.488188102841377258e-01
2.440000000000000000e+02 6.722158789634704590e-01 4.487052038311958313e-01
2.450000000000000000e+02 6.812645494937896729e-01 4.493904858827590942e-01
2.460000000000000000e+02 6.596961021423339844e-01 4.473080188035964966e-01
2.470000000000000000e+02 6.653077006340026855e-01 4.452337026596069336e-01
2.480000000000000000e+02 6.763145625591278076e-01 4.569824635982513428e-01
2.490000000000000000e+02 6.817991137504577637e-01 4.525769278407096863e-01
2.500000000000000000e+02 6.867208480834960938e-01 4.474492594599723816e-01
2.510000000000000000e+02 6.497514843940734863e-01 4.472494274377822876e-01
2.520000000000000000e+02 6.797270178794860840e-01 4.498157501220703125e-01
2.530000000000000000e+02 7.339466810226440430e-01 4.523888379335403442e-01
2.540000000000000000e+02 6.827596127986907959e-01 4.515333622694015503e-01
2.550000000000000000e+02 6.637170910835266113e-01 4.488719031214714050e-01
2.560000000000000000e+02 6.955782771110534668e-01 4.563939571380615234e-01
2.570000000000000000e+02 6.992335915565490723e-01 4.484944492578506470e-01
2.580000000000000000e+02 7.551657855510711670e-01 4.565040841698646545e-01
2.590000000000000000e+02 6.605767905712127686e-01 4.494239464402198792e-01
2.600000000000000000e+02 6.713219285011291504e-01 4.535587951540946960e-01
2.610000000000000000e+02 6.800297796726226807e-01 4.516883641481399536e-01
2.620000000000000000e+02 6.711027920246124268e-01 4.527400508522987366e-01
2.630000000000000000e+02 6.839854121208190918e-01 4.607050344347953796e-01
2.640000000000000000e+02 6.733675301074981689e-01 4.531165733933448792e-01
2.650000000000000000e+02 6.880193054676055908e-01 4.534088000655174255e-01
2.660000000000000000e+02 6.759472191333770752e-01 4.577258974313735962e-01
2.670000000000000000e+02 6.736660897731781006e-01 4.504788145422935486e-01
2.680000000000000000e+02 6.961023211479187012e-01 4.530318975448608398e-01
2.690000000000000000e+02 6.784249842166900635e-01 4.510057419538497925e-01
2.700000000000000000e+02 6.887345016002655029e-01 4.576024115085601807e-01
2.710000000000000000e+02 6.718851923942565918e-01 4.519615173339843750e-01
2.720000000000000000e+02 6.992735564708709717e-01 4.534319862723350525e-01
2.730000000000000000e+02 6.616345643997192383e-01 4.542629271745681763e-01
2.740000000000000000e+02 6.874750256538391113e-01 4.513586089015007019e-01
2.750000000000000000e+02 6.988430619239807129e-01 4.539644792675971985e-01
2.760000000000000000e+02 6.755326986312866211e-01 4.563583806157112122e-01
2.770000000000000000e+02 6.801238954067230225e-01 4.519604593515396118e-01
2.780000000000000000e+02 6.906880140304565430e-01 4.558048397302627563e-01
2.790000000000000000e+02 7.036701440811157227e-01 4.610819071531295776e-01
2.800000000000000000e+02 6.828104257583618164e-01 4.554233029484748840e-01
2.810000000000000000e+02 6.703413724899291992e-01 4.537998959422111511e-01
2.820000000000000000e+02 6.783160567283630371e-01 4.526253342628479004e-01
2.830000000000000000e+02 6.774761974811553955e-01 4.541479125618934631e-01
2.840000000000000000e+02 6.598573923110961914e-01 4.524522498250007629e-01
2.850000000000000000e+02 6.817464530467987061e-01 4.563841670751571655e-01
2.860000000000000000e+02 6.786397695541381836e-01 4.616233110427856445e-01
2.870000000000000000e+02 7.081727087497711182e-01 4.525201767683029175e-01
2.880000000000000000e+02 6.869163215160369873e-01 4.529632106423377991e-01
2.890000000000000000e+02 6.770512163639068604e-01 4.553079232573509216e-01
2.900000000000000000e+02 7.196958363056182861e-01 4.538520798087120056e-01
2.910000000000000000e+02 6.759899556636810303e-01 4.548932164907455444e-01
2.920000000000000000e+02 6.758932471275329590e-01 4.540903717279434204e-01
2.930000000000000000e+02 6.734972894191741943e-01 4.582756981253623962e-01
2.940000000000000000e+02 6.702884435653686523e-01 4.560436084866523743e-01
2.950000000000000000e+02 6.824858188629150391e-01 4.568350389599800110e-01
2.960000000000000000e+02 6.865030229091644287e-01 4.594473466277122498e-01
2.970000000000000000e+02 6.877793073654174805e-01 4.523563385009765625e-01
2.980000000000000000e+02 6.640096902847290039e-01 4.546956345438957214e-01
2.990000000000000000e+02 6.723342835903167725e-01 4.571772590279579163e-01
3.000000000000000000e+02 6.720287501811981201e-01 4.557438269257545471e-01
3.010000000000000000e+02 6.795585155487060547e-01 4.562662094831466675e-01
3.020000000000000000e+02 6.911656260490417480e-01 4.555048495531082153e-01
3.030000000000000000e+02 6.791773140430450439e-01 4.576088041067123413e-01
3.040000000000000000e+02 6.983397603034973145e-01 4.539406970143318176e-01
3.050000000000000000e+02 6.899327337741851807e-01 4.583743512630462646e-01
3.060000000000000000e+02 6.786692738533020020e-01 4.582388252019882202e-01
3.070000000000000000e+02 6.924769580364227295e-01 4.563809335231781006e-01
3.080000000000000000e+02 6.746156215667724609e-01 4.552218765020370483e-01
3.090000000000000000e+02 6.823217868804931641e-01 4.533922746777534485e-01
3.100000000000000000e+02 6.783525943756103516e-01 4.568345472216606140e-01
3.110000000000000000e+02 7.074379026889801025e-01 4.601184502243995667e-01
3.120000000000000000e+02 6.694625616073608398e-01 4.581753686070442200e-01
3.130000000000000000e+02 6.969904601573944092e-01 4.590860903263092041e-01
3.140000000000000000e+02 6.662416458129882812e-01 4.588175341486930847e-01
3.150000000000000000e+02 6.884348988533020020e-01 4.613433033227920532e-01
3.160000000000000000e+02 6.800095140933990479e-01 4.572839885950088501e-01
3.170000000000000000e+02 6.739785671234130859e-01 4.570126533508300781e-01
3.180000000000000000e+02 6.743694245815277100e-01 4.576407968997955322e-01
3.190000000000000000e+02 6.937735378742218018e-01 4.565117135643959045e-01
3.200000000000000000e+02 6.785606145858764648e-01 4.566372036933898926e-01
3.210000000000000000e+02 6.745360791683197021e-01 4.572310671210289001e-01
3.220000000000000000e+02 6.835882961750030518e-01 4.552506953477859497e-01
3.230000000000000000e+02 6.900927722454071045e-01 4.663369432091712952e-01
3.240000000000000000e+02 6.797525286674499512e-01 4.593782275915145874e-01
3.250000000000000000e+02 6.704798340797424316e-01 4.591361358761787415e-01
3.260000000000000000e+02 6.691980361938476562e-01 4.609329551458358765e-01
3.270000000000000000e+02 6.738193333148956299e-01 4.590926468372344971e-01
3.280000000000000000e+02 6.931391656398773193e-01 4.590881243348121643e-01
3.290000000000000000e+02 6.983180642127990723e-01 4.588095471262931824e-01
3.300000000000000000e+02 6.806451678276062012e-01 4.591266587376594543e-01
3.310000000000000000e+02 7.054581046104431152e-01 4.596422389149665833e-01
3.320000000000000000e+02 6.790953576564788818e-01 4.599375352263450623e-01
3.330000000000000000e+02 6.887550055980682373e-01 4.607805982232093811e-01
3.340000000000000000e+02 6.901682615280151367e-01 4.619180634617805481e-01
3.350000000000000000e+02 6.763225793838500977e-01 4.598532244563102722e-01
3.360000000000000000e+02 6.735827326774597168e-01 4.597010463476181030e-01
3.370000000000000000e+02 6.740143895149230957e-01 4.617554992437362671e-01
3.380000000000000000e+02 6.772467195987701416e-01 4.600798189640045166e-01
3.390000000000000000e+02 6.725242435932159424e-01 4.600883349776268005e-01
3.400000000000000000e+02 6.878743767738342285e-01 4.631552100181579590e-01
3.410000000000000000e+02 6.991112530231475830e-01 4.616960436105728149e-01
3.420000000000000000e+02 6.974142193794250488e-01 4.668139293789863586e-01
3.430000000000000000e+02 6.804393529891967773e-01 4.597285836935043335e-01
3.440000000000000000e+02 6.948929429054260254e-01 4.656488448381423950e-01
3.450000000000000000e+02 6.833181083202362061e-01 4.610604867339134216e-01
3.460000000000000000e+02 6.865611374378204346e-01 4.610932618379592896e-01
3.470000000000000000e+02 6.889918744564056396e-01 4.642113223671913147e-01
3.480000000000000000e+02 6.697043180465698242e-01 4.611700847744941711e-01
3.490000000000000000e+02 6.930946707725524902e-01 4.647293090820312500e-01
3.500000000000000000e+02 6.818744838237762451e-01 4.603665769100189209e-01
3.510000000000000000e+02 6.900495588779449463e-01 4.637971147894859314e-01
3.520000000000000000e+02 7.142942845821380615e-01 4.647396504878997803e-01
3.530000000000000000e+02 6.995515823364257812e-01 4.617843776941299438e-01
3.540000000000000000e+02 6.846937239170074463e-01 4.633632674813270569e-01
3.550000000000000000e+02 6.816519498825073242e-01 4.614862874150276184e-01
3.560000000000000000e+02 6.997465193271636963e-01 4.618369489908218384e-01
3.570000000000000000e+02 6.891448199748992920e-01 4.634786993265151978e-01
3.580000000000000000e+02 6.851644814014434814e-01 4.627804458141326904e-01
3.590000000000000000e+02 6.832081377506256104e-01 4.643828719854354858e-01
3.600000000000000000e+02 6.937254369258880615e-01 4.616527408361434937e-01
3.610000000000000000e+02 7.060744166374206543e-01 4.633905366063117981e-01
3.620000000000000000e+02 6.906431317329406738e-01 4.627250954508781433e-01
3.630000000000000000e+02 6.919065117835998535e-01 4.622663334012031555e-01
3.640000000000000000e+02 6.879643797874450684e-01 4.651452228426933289e-01
3.650000000000000000e+02 6.778194904327392578e-01 4.627907946705818176e-01
3.660000000000000000e+02 6.934015452861785889e-01 4.629555717110633850e-01
3.670000000000000000e+02 7.212612032890319824e-01 4.620510861277580261e-01
3.680000000000000000e+02 6.804453730583190918e-01 4.626940563321113586e-01
3.690000000000000000e+02 6.897411942481994629e-01 4.649940580129623413e-01
3.700000000000000000e+02 6.921435296535491943e-01 4.634658917784690857e-01
3.710000000000000000e+02 6.946309208869934082e-01 4.683273881673812866e-01
3.720000000000000000e+02 6.967583298683166504e-01 4.643069580197334290e-01
3.730000000000000000e+02 6.888979673385620117e-01 4.629311040043830872e-01
3.740000000000000000e+02 6.851082444190979004e-01 4.646006375551223755e-01
3.750000000000000000e+02 6.837093830108642578e-01 4.622033834457397461e-01
3.760000000000000000e+02 6.973998844623565674e-01 4.646931439638137817e-01
3.770000000000000000e+02 6.806250810623168945e-01 4.626631811261177063e-01
3.780000000000000000e+02 6.859182119369506836e-01 4.629145190119743347e-01
3.790000000000000000e+02 6.895408928394317627e-01 4.620508402585983276e-01
3.800000000000000000e+02 6.784931421279907227e-01 4.641762450337409973e-01
3.810000000000000000e+02 6.868988573551177979e-01 4.646887555718421936e-01
3.820000000000000000e+02 7.108838856220245361e-01 4.656109511852264404e-01
3.830000000000000000e+02 6.830123066902160645e-01 4.660529941320419312e-01
3.840000000000000000e+02 6.865971088409423828e-01 4.628417566418647766e-01
3.850000000000000000e+02 6.975693106651306152e-01 4.643585160374641418e-01
3.860000000000000000e+02 7.139241099357604980e-01 4.613845273852348328e-01
3.870000000000000000e+02 6.788961887359619141e-01 4.631388708949089050e-01
3.880000000000000000e+02 6.833513081073760986e-01 4.648482576012611389e-01
3.890000000000000000e+02 6.899704337120056152e-01 4.659698009490966797e-01
3.900000000000000000e+02 6.898611485958099365e-01 4.630747810006141663e-01
3.910000000000000000e+02 6.964626908302307129e-01 4.649851396679878235e-01
3.920000000000000000e+02 6.905081272125244141e-01 4.644684791564941406e-01
3.930000000000000000e+02 6.966810822486877441e-01 4.647931456565856934e-01
3.940000000000000000e+02 6.892469525337219238e-01 4.655557945370674133e-01
3.950000000000000000e+02 6.934430003166198730e-01 4.662911891937255859e-01
3.960000000000000000e+02 6.882908940315246582e-01 4.643168449401855469e-01
3.970000000000000000e+02 6.985388100147247314e-01 4.634844958782196045e-01
3.980000000000000000e+02 6.957033276557922363e-01 4.657259434461593628e-01
3.990000000000000000e+02 6.959402263164520264e-01 4.666773974895477295e-01
4.000000000000000000e+02 6.871932744979858398e-01 4.659186154603958130e-01
4.010000000000000000e+02 6.962215304374694824e-01 4.665935784578323364e-01
4.020000000000000000e+02 7.051715850830078125e-01 4.721548035740852356e-01
4.030000000000000000e+02 6.987346708774566650e-01 4.668200835585594177e-01
4.040000000000000000e+02 6.938399672508239746e-01 4.665184766054153442e-01
4.050000000000000000e+02 6.927283704280853271e-01 4.654277786612510681e-01
4.060000000000000000e+02 6.871703565120697021e-01 4.655674472451210022e-01
4.070000000000000000e+02 7.040109038352966309e-01 4.661898463964462280e-01
4.080000000000000000e+02 6.926654875278472900e-01 4.660566747188568115e-01
4.090000000000000000e+02 6.965444087982177734e-01 4.697611927986145020e-01
4.100000000000000000e+02 6.888690590858459473e-01 4.650858119130134583e-01
4.110000000000000000e+02 6.968662440776824951e-01 4.670933857560157776e-01
4.120000000000000000e+02 6.911204755306243896e-01 4.673878401517868042e-01
4.130000000000000000e+02 6.891166865825653076e-01 4.657789766788482666e-01
4.140000000000000000e+02 6.935783028602600098e-01 4.668052047491073608e-01
4.150000000000000000e+02 6.931121051311492920e-01 4.671468958258628845e-01
4.160000000000000000e+02 7.494887113571166992e-01 4.811076521873474121e-01
4.170000000000000000e+02 7.037112712860107422e-01 4.649115800857543945e-01
4.180000000000000000e+02 6.950019001960754395e-01 4.655481725931167603e-01
4.190000000000000000e+02 6.945540308952331543e-01 4.652302935719490051e-01
4.200000000000000000e+02 7.008695304393768311e-01 4.655546769499778748e-01
4.210000000000000000e+02 6.873040795326232910e-01 4.659663289785385132e-01
4.220000000000000000e+02 6.967566013336181641e-01 4.669509455561637878e-01
4.230000000000000000e+02 6.929108500480651855e-01 4.654164835810661316e-01
4.240000000000000000e+02 6.905072331428527832e-01 4.663679674267768860e-01
4.250000000000000000e+02 7.026868164539337158e-01 4.678018540143966675e-01
4.260000000000000000e+02 6.985145807266235352e-01 4.655124992132186890e-01
4.270000000000000000e+02 7.279464006423950195e-01 4.665741324424743652e-01
4.280000000000000000e+02 7.365981638431549072e-01 4.685797989368438721e-01
4.290000000000000000e+02 6.953417360782623291e-01 4.653328433632850647e-01
4.300000000000000000e+02 6.974414288997650146e-01 4.676089137792587280e-01
4.310000000000000000e+02 7.186645269393920898e-01 4.733572080731391907e-01
4.320000000000000000e+02 6.975020766258239746e-01 4.673141911625862122e-01
4.330000000000000000e+02 7.072535753250122070e-01 4.720831513404846191e-01
4.340000000000000000e+02 6.922360360622406006e-01 4.675070196390151978e-01
4.350000000000000000e+02 7.233235538005828857e-01 4.714233651757240295e-01
4.360000000000000000e+02 7.042464315891265869e-01 4.673294126987457275e-01
4.370000000000000000e+02 6.988535225391387939e-01 4.672445505857467651e-01
4.380000000000000000e+02 7.008965909481048584e-01 4.681102409958839417e-01
4.390000000000000000e+02 6.993168592453002930e-01 4.669101312756538391e-01
4.400000000000000000e+02 7.001903057098388672e-01 4.675562232732772827e-01
4.410000000000000000e+02 6.985869705677032471e-01 4.688344821333885193e-01
4.420000000000000000e+02 6.912931799888610840e-01 4.670392423868179321e-01
4.430000000000000000e+02 6.967503726482391357e-01 4.677382931113243103e-01
4.440000000000000000e+02 6.933245360851287842e-01 4.689482226967811584e-01
4.450000000000000000e+02 7.127991616725921631e-01 4.690725430846214294e-01
4.460000000000000000e+02 6.999547183513641357e-01 4.676486626267433167e-01
4.470000000000000000e+02 7.110596895217895508e-01 4.670751690864562988e-01
4.480000000000000000e+02 7.031202316284179688e-01 4.675889685750007629e-01
4.490000000000000000e+02 6.933214664459228516e-01 4.684930518269538879e-01
4.500000000000000000e+02 7.006574869155883789e-01 4.696462675929069519e-01
4.510000000000000000e+02 6.897734701633453369e-01 4.694760069251060486e-01
4.520000000000000000e+02 7.017573118209838867e-01 4.703014343976974487e-01
4.530000000000000000e+02 7.035171389579772949e-01 4.680452495813369751e-01
4.540000000000000000e+02 6.986817419528961182e-01 4.681771546602249146e-01
4.550000000000000000e+02 6.987735033035278320e-01 4.674333482980728149e-01
4.560000000000000000e+02 7.001330852508544922e-01 4.686719104647636414e-01
4.570000000000000000e+02 7.090288996696472168e-01 4.697504639625549316e-01
4.580000000000000000e+02 6.996845304965972900e-01 4.687975794076919556e-01
4.590000000000000000e+02 7.026113271713256836e-01 4.680187627673149109e-01
4.600000000000000000e+02 6.920044124126434326e-01 4.679596126079559326e-01
4.610000000000000000e+02 6.989208757877349854e-01 4.681091010570526123e-01
4.620000000000000000e+02 6.885553300380706787e-01 4.679164662957191467e-01
4.630000000000000000e+02 7.009062767028808594e-01 4.684529900550842285e-01
4.640000000000000000e+02 7.012234628200531006e-01 4.687696248292922974e-01
4.650000000000000000e+02 6.976343393325805664e-01 4.681237265467643738e-01
4.660000000000000000e+02 6.994920969009399414e-01 4.685480445623397827e-01
4.670000000000000000e+02 7.186399698257446289e-01 4.750540331006050110e-01
4.680000000000000000e+02 7.232527732849121094e-01 4.707779362797737122e-01
4.690000000000000000e+02 6.996975541114807129e-01 4.690534025430679321e-01
4.700000000000000000e+02 7.010458409786224365e-01 4.669179767370223999e-01
4.710000000000000000e+02 6.999082267284393311e-01 4.674306958913803101e-01
4.720000000000000000e+02 7.078029811382293701e-01 4.696937575936317444e-01
4.730000000000000000e+02 7.169398665428161621e-01 4.684718325734138489e-01
4.740000000000000000e+02 7.009431123733520508e-01 4.680270552635192871e-01
4.750000000000000000e+02 7.024965584278106689e-01 4.686468020081520081e-01
4.760000000000000000e+02 7.019068300724029541e-01 4.684881865978240967e-01
4.770000000000000000e+02 7.020494043827056885e-01 4.691115990281105042e-01
4.780000000000000000e+02 7.045735120773315430e-01 4.689299613237380981e-01
4.790000000000000000e+02 7.040148675441741943e-01 4.691121950745582581e-01
4.800000000000000000e+02 6.996504068374633789e-01 4.685676619410514832e-01
4.810000000000000000e+02 7.048062086105346680e-01 4.694633558392524719e-01
4.820000000000000000e+02 7.040426731109619141e-01 4.684522077441215515e-01
4.830000000000000000e+02 7.390720546245574951e-01 4.690303653478622437e-01
4.840000000000000000e+02 7.114541828632354736e-01 4.686812385916709900e-01
4.850000000000000000e+02 7.006837427616119385e-01 4.690386950969696045e-01
4.860000000000000000e+02 7.014278173446655273e-01 4.688598364591598511e-01
4.870000000000000000e+02 7.011840939521789551e-01 4.685736894607543945e-01
4.880000000000000000e+02 7.014193832874298096e-01 4.699753075838088989e-01
4.890000000000000000e+02 7.067489326000213623e-01 4.702331051230430603e-01
4.900000000000000000e+02 7.014103829860687256e-01 4.698691666126251221e-01
4.910000000000000000e+02 7.026371657848358154e-01 4.696604162454605103e-01
4.920000000000000000e+02 7.041913270950317383e-01 4.692708924412727356e-01
4.930000000000000000e+02 6.970906555652618408e-01 4.690685123205184937e-01
4.940000000000000000e+02 7.118048965930938721e-01 4.704048261046409607e-01
4.950000000000000000e+02 7.080653309822082520e-01 4.698670580983161926e-01
4.960000000000000000e+02 7.017681002616882324e-01 4.691913649439811707e-01
4.970000000000000000e+02 7.073793113231658936e-01 4.710704833269119263e-01
4.980000000000000000e+02 7.027641236782073975e-01 4.692126885056495667e-01
4.990000000000000000e+02 7.001027464866638184e-01 4.696235060691833496e-01


==> fig/mcnn_bias_variance_smooth.txt <==
epoch bias variance
0.000000000000000000e+00 2.261890247464179993e+00 7.721367822587499319e-02
1.000000000000000000e+00 1.990221321582794189e+00 1.031151150465010602e-01
2.000000000000000000e+00 1.684302881360054016e+00 1.041814132183790376e-01
3.000000000000000000e+00 1.627294376492500305e+00 1.199345747388900207e-01
4.000000000000000000e+00 1.557573452591896057e+00 1.354816661145539225e-01
5.000000000000000000e+00 1.473282232880592346e+00 1.598274644702675218e-01
6.000000000000000000e+00 1.373223870992660522e+00 1.586407724067568914e-01
7.000000000000000000e+00 1.371495172381401062e+00 1.583082475878299089e-01
8.000000000000000000e+00 1.200956925749778748e+00 1.647434148833157863e-01
9.000000000000000000e+00 1.171692207455635071e+00 1.898799536824226364e-01
1.000000000000000000e+01 1.231574997305870056e+00 1.831282487384975344e-01
1.100000000000000000e+01 1.246471650898456573e+00 1.871734960541129311e-01
1.200000000000000000e+01 1.055367410182952881e+00 2.014045010954141901e-01
1.300000000000000000e+01 1.025192916393280029e+00 1.974408593550327495e-01
1.400000000000000000e+01 1.008928827941417694e+00 2.118857792079449354e-01
1.500000000000000000e+01 1.014479525387287140e+00 2.044370458841324734e-01
1.600000000000000000e+01 8.983108028769493103e-01 2.139493470028044353e-01
1.700000000000000000e+01 9.934334903955459595e-01 2.137871535129844958e-01
1.800000000000000000e+01 8.615065515041351318e-01 2.230856554791333934e-01
1.900000000000000000e+01 1.032972157001495361e+00 2.235970207288864309e-01
2.000000000000000000e+01 8.961241841316223145e-01 2.248442600399256364e-01
2.100000000000000000e+01 1.006199032068252563e+00 2.259697865486147705e-01
2.200000000000000000e+01 8.389246687293052673e-01 2.338938416667284415e-01
2.300000000000000000e+01 9.288412556052207947e-01 2.297736833274366397e-01
2.400000000000000000e+01 8.228918537497520447e-01 2.404200448989870509e-01
2.500000000000000000e+01 9.013353213667869568e-01 2.403812267355620591e-01
2.600000000000000000e+01 8.715020716190338135e-01 2.505739897504448699e-01
2.700000000000000000e+01 7.900522053241729736e-01 2.508925604566931700e-01
2.800000000000000000e+01 8.580975085496902466e-01 2.535224197022616366e-01
2.900000000000000000e+01 7.640758901834487915e-01 2.637727023765443768e-01
3.000000000000000000e+01 8.086181953549385071e-01 2.635606690928340434e-01
3.100000000000000000e+01 7.939295619726181030e-01 2.631576693430544012e-01
3.200000000000000000e+01 8.195008635520935059e-01 2.725681754678488389e-01
3.300000000000000000e+01 8.169280961155891418e-01 2.640933885231615541e-01
3.400000000000000000e+01 7.679677680134773254e-01 2.754527205914258925e-01
3.500000000000000000e+01 7.770489528775215149e-01 2.717632004633547815e-01
3.600000000000000000e+01 8.776464909315109253e-01 2.673882596284151703e-01
3.700000000000000000e+01 7.938591539859771729e-01 2.816900341495871540e-01
3.800000000000000000e+01 8.094961047172546387e-01 2.791515564471485078e-01
3.900000000000000000e+01 9.496128782629966736e-01 2.685118785262110563e-01
4.000000000000000000e+01 8.994293436408042908e-01 2.752820552900434592e-01
4.100000000000000000e+01 8.129225969314575195e-01 2.856344020918012427e-01
4.200000000000000000e+01 7.903895676136016846e-01 2.894710637003186093e-01
4.300000000000000000e+01 9.115312099456787109e-01 2.877585360810162030e-01
4.400000000000000000e+01 8.470882400870323181e-01 2.911162981152535245e-01
4.500000000000000000e+01 8.252891302108764648e-01 2.911777093991638754e-01
4.600000000000000000e+01 8.158132135868072510e-01 2.905276562646030847e-01
4.700000000000000000e+01 7.670507170259952545e-01 3.285617438733581253e-01
4.800000000000000000e+01 7.543196156620979309e-01 3.043065018385648912e-01
4.900000000000000000e+01 7.413153126835823059e-01 3.109665771737697426e-01
5.000000000000000000e+01 8.532525673508644104e-01 3.036482299089433567e-01
5.100000000000000000e+01 8.329574018716812134e-01 3.134508735746144303e-01
5.200000000000000000e+01 8.367921486496925354e-01 3.097635351479053334e-01
5.300000000000000000e+01 7.820363491773605347e-01 3.172502817958595678e-01
5.400000000000000000e+01 9.298190325498580933e-01 3.200727143466473024e-01
5.500000000000000000e+01 8.418225683271884918e-01 3.181854939997197373e-01
5.600000000000000000e+01 7.211830466985702515e-01 3.282739995986222459e-01
5.700000000000000000e+01 8.577018305659294128e-01 3.204446420222522018e-01
5.800000000000000000e+01 8.424577638506889343e-01 3.302068780824543026e-01
5.900000000000000000e+01 9.248511567711830139e-01 3.213961285188795536e-01
6.000000000000000000e+01 7.512513548135757446e-01 3.418766033381226421e-01
6.100000000000000000e+01 7.974710315465927124e-01 3.396142181798817994e-01
6.200000000000000000e+01 7.829589396715164185e-01 3.441443721100689856e-01
6.300000000000000000e+01 8.474348559975624084e-01 3.372254813209176749e-01
6.400000000000000000e+01 9.875883236527442932e-01 3.402648017525673474e-01
6.500000000000000000e+01 8.572045788168907166e-01 3.442334328860046089e-01
6.600000000000000000e+01 8.550719618797302246e-01 3.549243548005819315e-01
6.700000000000000000e+01 7.747770398855209351e-01 3.547081050425768822e-01
6.800000000000000000e+01 8.925028964877128601e-01 3.506522880077365123e-01
6.900000000000000000e+01 8.273093625903129578e-01 3.555679311543704646e-01
7.000000000000000000e+01 9.225096404552459717e-01 3.432958422690630673e-01
7.100000000000000000e+01 8.564623147249221802e-01 3.668788193464280756e-01
7.200000000000000000e+01 8.882607892155647278e-01 3.521246620267630689e-01
7.300000000000000000e+01 8.005337566137313843e-01 3.725915550082925520e-01
7.400000000000000000e+01 8.144361600279808044e-01 3.635843931198121659e-01
7.500000000000000000e+01 8.802762553095817566e-01 3.544652497678995040e-01
7.600000000000000000e+01 8.902777433395385742e-01 3.822243257641793068e-01
7.700000000000000000e+01 9.206465482711791992e-01 3.659205333381891911e-01
7.800000000000000000e+01 8.714400753378868103e-01 3.679001565158368514e-01
7.900000000000000000e+01 9.860860705375671387e-01 3.703479490131140750e-01
8.000000000000000000e+01 7.659549340605735779e-01 3.884196675956249623e-01
8.100000000000000000e+01 7.831288203597068787e-01 3.836194201171401197e-01
8.200000000000000000e+01 1.008020579814910889e+00 3.774532017439606868e-01
8.300000000000000000e+01 8.537300899624824524e-01 3.912198724895716850e-01
8.400000000000000000e+01 9.721448719501495361e-01 3.756528682142499243e-01
8.500000000000000000e+01 9.272775799036026001e-01 3.876679437011480989e-01
8.600000000000000000e+01 9.030772373080253601e-01 4.004129233539104327e-01
8.700000000000000000e+01 8.513931855559349060e-01 4.025239370167256192e-01
8.800000000000000000e+01 8.859483674168586731e-01 4.009245056986809885e-01
8.900000000000000000e+01 7.986963614821434021e-01 4.031672907561063557e-01
9.000000000000000000e+01 8.660778328776359558e-01 4.040695330977439603e-01
9.100000000000000000e+01 8.107333481311798096e-01 4.078594285070895609e-01
9.200000000000000000e+01 9.325363263487815857e-01 4.036795408636333349e-01
9.300000000000000000e+01 7.630782797932624817e-01 4.147503066778183145e-01
9.400000000000000000e+01 7.044075205922126770e-01 4.103477000504731631e-01
9.500000000000000000e+01 9.639106169342994690e-01 4.106087791681289900e-01
9.600000000000000000e+01 8.718496710062026978e-01 4.153471645742656815e-01
9.700000000000000000e+01 8.187518417835235596e-01 4.192210450649260789e-01
9.800000000000000000e+01 8.025825619697570801e-01 4.176890298813580316e-01
9.900000000000000000e+01 9.467440992593765259e-01 4.089382284909486298e-01
1.000000000000000000e+02 9.371395185589790344e-01 4.177238308668138611e-01
1.010000000000000000e+02 8.108771666884422302e-01 4.231009822756055527e-01
1.020000000000000000e+02 7.876741290092468262e-01 4.224226219296456364e-01
1.030000000000000000e+02 8.312162309885025024e-01 4.288400324076415693e-01
1.040000000000000000e+02 8.429649621248245239e-01 4.207909135937693001e-01
1.050000000000000000e+02 9.980664700269699097e-01 4.349136694312096818e-01
1.060000000000000000e+02 8.009951561689376831e-01 4.356277438133955293e-01
1.070000000000000000e+02 7.984443008899688721e-01 4.343987464338541216e-01
1.080000000000000000e+02 8.198155611753463745e-01 4.423527718603612602e-01
1.090000000000000000e+02 7.618151754140853882e-01 4.416511179208755244e-01
1.100000000000000000e+02 8.526485264301300049e-01 4.370747994273901371e-01
1.110000000000000000e+02 8.173637390136718750e-01 4.493586812973022759e-01
1.120000000000000000e+02 7.321528196334838867e-01 4.454748484671116060e-01
1.130000000000000000e+02 7.577135637402534485e-01 4.402558649271726132e-01
1.140000000000000000e+02 7.740554213523864746e-01 4.522573310166597693e-01
1.150000000000000000e+02 8.237989470362663269e-01 4.462431241601707566e-01
1.160000000000000000e+02 8.333367183804512024e-01 4.512937400966885448e-01
1.170000000000000000e+02 7.657497301697731018e-01 4.559314408153296583e-01
1.180000000000000000e+02 7.272417768836021423e-01 4.546349709391593885e-01
1.190000000000000000e+02 8.083143383264541626e-01 4.600726773798466951e-01
1.200000000000000000e+02 7.449381127953529358e-01 4.579428611874583055e-01
1.210000000000000000e+02 7.139159515500068665e-01 4.582796289116144450e-01
1.220000000000000000e+02 7.212621346116065979e-01 4.622138909727335765e-01
1.230000000000000000e+02 7.534494400024414062e-01 4.558768714755774276e-01
1.240000000000000000e+02 7.014347910881042480e-01 4.660442705571652411e-01
1.250000000000000000e+02 7.275810837745666504e-01 4.647912087529899594e-01
1.260000000000000000e+02 8.132832720875740051e-01 4.657506217539311155e-01
1.270000000000000000e+02 7.235080972313880920e-01 4.629053480774167895e-01
1.280000000000000000e+02 6.747773587703704834e-01 4.631533466637134389e-01
1.290000000000000000e+02 7.474208846688270569e-01 4.756266853064299305e-01
1.300000000000000000e+02 7.213539034128189087e-01 4.680016870021823649e-01
1.310000000000000000e+02 7.481753379106521606e-01 4.690972789436578250e-01
1.320000000000000000e+02 6.730328649282455444e-01 4.749454410552978456e-01
1.330000000000000000e+02 6.645707562565803528e-01 4.730089196324349654e-01
1.340000000000000000e+02 6.588023006916046143e-01 4.733661652982235069e-01
1.350000000000000000e+02 6.938594356179237366e-01 4.764489738196138191e-01
1.360000000000000000e+02 6.614768281579017639e-01 4.782097124963998747e-01
1.370000000000000000e+02 6.439457163214683533e-01 4.794693456977605628e-01
1.380000000000000000e+02 6.745990738272666931e-01 4.826346176087856765e-01
1.390000000000000000e+02 6.527040824294090271e-01 4.802701339572670314e-01
1.400000000000000000e+02 6.829405426979064941e-01 4.810550762653353907e-01
1.410000000000000000e+02 6.670879125595092773e-01 4.824522514998914602e-01
1.420000000000000000e+02 6.636929661035537720e-01 4.869970542252064494e-01
1.430000000000000000e+02 6.981175765395164490e-01 4.874244905471802891e-01
1.440000000000000000e+02 6.499191001057624817e-01 4.859407519876959292e-01
1.450000000000000000e+02 6.556380242109298706e-01 4.885883411645890462e-01
1.460000000000000000e+02 7.324678674340248108e-01 4.883739529967310311e-01
1.470000000000000000e+02 7.660523355007171631e-01 4.997979226171973544e-01
1.480000000000000000e+02 6.556162759661674500e-01 4.883875432580710996e-01
1.490000000000000000e+02 6.621201261878013611e-01 4.887609795659781931e-01
1.500000000000000000e+02 6.592099964618682861e-01 4.876974437683823105e-01
1.510000000000000000e+02 6.363285556435585022e-01 4.949772569537163047e-01
1.520000000000000000e+02 6.568763405084609985e-01 4.922099063873290881e-01
1.530000000000000000e+02 6.940153613686561584e-01 4.943053330749273555e-01
1.540000000000000000e+02 6.956615820527076721e-01 4.936715859711170440e-01
1.550000000000000000e+02 7.015708461403846741e-01 4.930816165536642259e-01
1.560000000000000000e+02 7.025752589106559753e-01 4.937901611447332861e-01
1.570000000000000000e+02 6.391479521989822388e-01 4.969198074609044724e-01
1.580000000000000000e+02 6.434315145015716553e-01 4.968287621051072911e-01
1.590000000000000000e+02 6.423147097229957581e-01 4.969872686445713228e-01
1.600000000000000000e+02 6.575812101364135742e-01 4.991005203276872582e-01
1.610000000000000000e+02 6.633879691362380981e-01 5.036770657777789317e-01
1.620000000000000000e+02 6.866097226738929749e-01 4.997246224343776522e-01
1.630000000000000000e+02 6.214434206485748291e-01 5.016957227230072203e-01
1.640000000000000000e+02 6.415987163782119751e-01 4.995541932314635503e-01
1.650000000000000000e+02 6.204231455922126770e-01 5.030905761331321280e-01
1.660000000000000000e+02 6.571696177124977112e-01 5.040283731371164588e-01
1.670000000000000000e+02 6.528964787721633911e-01 5.035497034281495310e-01
1.680000000000000000e+02 6.150094494223594666e-01 5.066614054590465877e-01
1.690000000000000000e+02 6.252856478095054626e-01 5.055989374309777240e-01
1.700000000000000000e+02 6.733603775501251221e-01 5.017273238003259195e-01
1.710000000000000000e+02 6.325806528329849243e-01 5.079269404202699789e-01
1.720000000000000000e+02 6.556164994835853577e-01 5.034844017177819708e-01
1.730000000000000000e+02 6.336809024214744568e-01 5.055802491068841498e-01
1.740000000000000000e+02 6.118579730391502380e-01 5.085287747055293739e-01
1.750000000000000000e+02 6.657358855009078979e-01 5.056410525768997299e-01
1.760000000000000000e+02 6.620885133743286133e-01 5.101643601208927237e-01
1.770000000000000000e+02 6.235557794570922852e-01 5.091793536931277231e-01
1.780000000000000000e+02 6.433477848768234253e-01 5.099268627345563409e-01
1.790000000000000000e+02 6.230749785900115967e-01 5.126806882619860950e-01
1.800000000000000000e+02 6.464734971523284912e-01 5.097976127088070797e-01
1.810000000000000000e+02 6.239839196205139160e-01 5.123097099989653014e-01
1.820000000000000000e+02 6.435195058584213257e-01 5.107952484101057067e-01
1.830000000000000000e+02 6.297221928834915161e-01 5.175698804616928328e-01
1.840000000000000000e+02 6.725394725799560547e-01 5.104561819732191807e-01
1.850000000000000000e+02 6.236580014228820801e-01 5.141222285002471359e-01
1.860000000000000000e+02 6.259718909859657288e-01 5.147686883985995721e-01
1.870000000000000000e+02 6.141220107674598694e-01 5.191877286851406259e-01
1.880000000000000000e+02 6.154730692505836487e-01 5.144200210452081201e-01
1.890000000000000000e+02 6.063252538442611694e-01 5.152613039016724628e-01
1.900000000000000000e+02 6.013716012239456177e-01 5.145221397817136832e-01
1.910000000000000000e+02 6.128337830305099487e-01 5.179187298059466649e-01
1.920000000000000000e+02 6.178539097309112549e-01 5.151546460390090676e-01
1.930000000000000000e+02 6.055977866053581238e-01 5.199877648472788216e-01
1.940000000000000000e+02 6.425085067749023438e-01 5.192934688061475734e-01
1.950000000000000000e+02 6.080067828297615051e-01 5.162599724352359143e-01
1.960000000000000000e+02 6.087847650051116943e-01 5.166667500764132726e-01
1.970000000000000000e+02 6.190322116017341614e-01 5.200982411026955354e-01
1.980000000000000000e+02 6.263054683804512024e-01 5.175383307844401148e-01
1.990000000000000000e+02 6.291631832718849182e-01 5.195568263649941176e-01
2.000000000000000000e+02 6.134271025657653809e-01 5.224940736085179616e-01
2.010000000000000000e+02 6.000927090644836426e-01 5.226044612407685364e-01
2.020000000000000000e+02 6.329413801431655884e-01 5.204240504711866722e-01
2.030000000000000000e+02 6.298592239618301392e-01 5.206010029137138062e-01
2.040000000000000000e+02 5.976264774799346924e-01 5.207886537104846614e-01
2.050000000000000000e+02 5.704422667622566223e-01 5.249551546871662477e-01
2.060000000000000000e+02 6.311341151595115662e-01 5.238169748634100564e-01
2.070000000000000000e+02 6.389579400420188904e-01 5.244555637478831578e-01
2.080000000000000000e+02 6.130488291382789612e-01 5.241875443577765914e-01
2.090000000000000000e+02 6.088638231158256531e-01 5.233584552168846216e-01
2.100000000000000000e+02 6.082428395748138428e-01 5.251928942918779875e-01
2.110000000000000000e+02 6.330179646611213684e-01 5.255432304054501458e-01
2.120000000000000000e+02 5.986063182353973389e-01 5.260379199445246456e-01
2.130000000000000000e+02 6.029483154416084290e-01 5.291297860473394010e-01
2.140000000000000000e+02 5.894763246178627014e-01 5.259896319091320604e-01
2.150000000000000000e+02 6.046921461820602417e-01 5.328070472419261794e-01
2.160000000000000000e+02 5.987350642681121826e-01 5.271479322463274997e-01
2.170000000000000000e+02 6.004985943436622620e-01 5.260991953015328182e-01
2.180000000000000000e+02 6.474664807319641113e-01 5.267377599000933053e-01
2.190000000000000000e+02 5.929478555917739868e-01 5.272699084967373828e-01
2.200000000000000000e+02 5.921213701367378235e-01 5.279264248996973219e-01
2.210000000000000000e+02 6.206558719277381897e-01 5.305620111763480473e-01
2.220000000000000000e+02 6.160716265439987183e-01 5.289385296314954577e-01
2.230000000000000000e+02 6.208558306097984314e-01 5.287106698155403794e-01
2.240000000000000000e+02 5.903649404644966125e-01 5.313337988793850331e-01
2.250000000000000000e+02 6.289221569895744324e-01 5.333925518929962806e-01
2.260000000000000000e+02 5.962127670645713806e-01 5.289914091736078738e-01
2.270000000000000000e+02 5.998531430959701538e-01 5.299607864886521913e-01
2.280000000000000000e+02 5.993261560797691345e-01 5.291535230576991378e-01
2.290000000000000000e+02 5.876162797212600708e-01 5.303227995365860092e-01
2.300000000000000000e+02 6.003548055887222290e-01 5.339632186681032566e-01
2.310000000000000000e+02 5.995584875345230103e-01 5.318731767177582448e-01
2.320000000000000000e+02 5.881178081035614014e-01 5.310903885781765865e-01
2.330000000000000000e+02 6.255025267601013184e-01 5.315042397558693565e-01
2.340000000000000000e+02 6.032647117972373962e-01 5.308569259524347217e-01
2.350000000000000000e+02 5.962503775954246521e-01 5.309107923805713725e-01
2.360000000000000000e+02 5.856681764125823975e-01 5.338727214097978013e-01
2.370000000000000000e+02 5.908594653010368347e-01 5.314258465856314118e-01
2.380000000000000000e+02 6.104921698570251465e-01 5.312159578293562667e-01
2.390000000000000000e+02 5.952355489134788513e-01 5.346578224033118332e-01
2.400000000000000000e+02 6.070044189691543579e-01 5.327992288351058869e-01
2.410000000000000000e+02 5.921311378479003906e-01 5.331721277445554685e-01
2.420000000000000000e+02 5.974024757742881775e-01 5.341752001821995499e-01
2.430000000000000000e+02 6.011039912700653076e-01 5.336040695220232166e-01
2.440000000000000000e+02 6.145234480500221252e-01 5.350866985470057458e-01
2.450000000000000000e+02 6.118379905819892883e-01 5.342464041054248991e-01
2.460000000000000000e+02 5.992003306746482849e-01 5.336441153943538573e-01
2.470000000000000000e+02 5.949231982231140137e-01 5.341064127683639029e-01
2.480000000000000000e+02 5.943048372864723206e-01 5.376576070189478251e-01
2.490000000000000000e+02 5.924061089754104614e-01 5.359940888613463628e-01
2.500000000000000000e+02 5.957588180899620056e-01 5.351223352044822690e-01
2.510000000000000000e+02 5.737529769539833069e-01 5.364193122327327590e-01
2.520000000000000000e+02 5.864477306604385376e-01 5.379383680343627905e-01
2.530000000000000000e+02 5.973841696977615356e-01 5.371406559050082574e-01
2.540000000000000000e+02 5.847046151757240295e-01 5.381451926648617157e-01
2.550000000000000000e+02 5.983036160469055176e-01 5.354661433666945136e-01
2.560000000000000000e+02 6.029301956295967102e-01 5.385315903306009400e-01
2.570000000000000000e+02 5.881142616271972656e-01 5.372382859289646095e-01
2.580000000000000000e+02 6.259339749813079834e-01 5.391404140740636564e-01
2.590000000000000000e+02 5.804361552000045776e-01 5.384226184159517370e-01
2.600000000000000000e+02 5.773057788610458374e-01 5.389845312327148363e-01
2.610000000000000000e+02 5.905646383762359619e-01 5.388126278340816810e-01
2.620000000000000000e+02 6.012384220957756042e-01 5.406209319263697299e-01
2.630000000000000000e+02 5.784071087837219238e-01 5.428218687027692724e-01
2.640000000000000000e+02 6.014476865530014038e-01 5.383998905450105843e-01
2.650000000000000000e+02 5.922927930951118469e-01 5.400855791658170091e-01
2.660000000000000000e+02 5.903154239058494568e-01 5.412209038794042470e-01
2.670000000000000000e+02 5.858182907104492188e-01 5.400199562042952151e-01
2.680000000000000000e+02 6.099638417363166809e-01 5.385042052388191447e-01
2.690000000000000000e+02 6.099903807044029236e-01 5.395315328538421440e-01
2.700000000000000000e+02 5.836474820971488953e-01 5.417971343398093609e-01
2.710000000000000000e+02 6.177664324641227722e-01 5.413072756171226629e-01
2.720000000000000000e+02 6.045728102326393127e-01 5.406545584768056578e-01
2.730000000000000000e+02 5.795128121972084045e-01 5.410614667594435545e-01
2.740000000000000000e+02 5.980050191283226013e-01 5.400229133456946329e-01
2.750000000000000000e+02 5.862071886658668518e-01 5.417542062193154706e-01
2.760000000000000000e+02 5.872966498136520386e-01 5.421892096549272289e-01
2.770000000000000000e+02 5.840628072619438171e-01 5.409310010015966341e-01
2.780000000000000000e+02 6.064608097076416016e-01 5.420463257849217342e-01
2.790000000000000000e+02 5.902429372072219849e-01 5.438253480613233215e-01
2.800000000000000000e+02 5.876258462667465210e-01 5.429956063777208186e-01
2.810000000000000000e+02 5.794404223561286926e-01 5.420130933374167626e-01
2.820000000000000000e+02 5.802986025810241699e-01 5.422460598945617605e-01
2.830000000000000000e+02 6.303210034966468811e-01 5.418892871528864230e-01
2.840000000000000000e+02 5.831505209207534790e-01 5.418758059531452176e-01
2.850000000000000000e+02 5.853790342807769775e-01 5.434640382826327887e-01
2.860000000000000000e+02 5.862791463732719421e-01 5.454371290326118782e-01
2.870000000000000000e+02 5.948747843503952026e-01 5.427847669184209245e-01
2.880000000000000000e+02 5.901026949286460876e-01 5.430069752603770006e-01
2.890000000000000000e+02 5.870130807161331177e-01 5.440197964161637145e-01
2.900000000000000000e+02 6.025966405868530273e-01 5.428504143208265909e-01
2.910000000000000000e+02 5.926214903593063354e-01 5.435056379616263200e-01
2.920000000000000000e+02 5.927088782191276550e-01 5.446091834485531358e-01
2.930000000000000000e+02 5.983612388372421265e-01 5.452477309435606045e-01
2.940000000000000000e+02 5.861878544092178345e-01 5.446588238030671825e-01
2.950000000000000000e+02 5.949167907238006592e-01 5.450066281110048649e-01
2.960000000000000000e+02 5.909520611166954041e-01 5.456062075227503527e-01
2.970000000000000000e+02 5.806673765182495117e-01 5.440961530923842382e-01
2.980000000000000000e+02 5.786035656929016113e-01 5.448978929728269804e-01
2.990000000000000000e+02 5.956390351057052612e-01 5.447530744105577583e-01
3.000000000000000000e+02 6.009008437395095825e-01 5.442377143174410570e-01
3.010000000000000000e+02 5.826227590441703796e-01 5.453141477644445345e-01
3.020000000000000000e+02 5.913039147853851318e-01 5.448162698090075473e-01
3.030000000000000000e+02 5.861091911792755127e-01 5.457779918730258917e-01
3.040000000000000000e+02 5.904089510440826416e-01 5.451213863879442734e-01
3.050000000000000000e+02 5.929483026266098022e-01 5.466074136018752583e-01
3.060000000000000000e+02 5.835132673382759094e-01 5.463593899309637791e-01
3.070000000000000000e+02 5.987696349620819092e-01 5.452137213230132673e-01
3.080000000000000000e+02 5.999474003911018372e-01 5.461180217325687369e-01
3.090000000000000000e+02 5.839413329958915710e-01 5.452581393152478029e-01
3.100000000000000000e+02 5.843746364116668701e-01 5.472593806713819120e-01
3.110000000000000000e+02 5.883788019418716431e-01 5.474469197541476095e-01
3.120000000000000000e+02 5.915168225765228271e-01 5.469955209285021214e-01
3.130000000000000000e+02 5.955183953046798706e-01 5.468897512197494759e-01
3.140000000000000000e+02 5.863279327750205994e-01 5.470274711459874872e-01
3.150000000000000000e+02 5.887176617980003357e-01 5.475967865645885446e-01
3.160000000000000000e+02 6.000816822052001953e-01 5.466229859292508486e-01
3.170000000000000000e+02 6.227343454957008362e-01 5.458494769930839485e-01
3.180000000000000000e+02 5.881825909018516541e-01 5.469639939188957189e-01
3.190000000000000000e+02 6.062707975506782532e-01 5.474860274463893006e-01
3.200000000000000000e+02 5.901052206754684448e-01 5.476163740158082049e-01
3.210000000000000000e+02 5.800986886024475098e-01 5.480257672041655148e-01
3.220000000000000000e+02 5.890870317816734314e-01 5.467169425785542991e-01
3.230000000000000000e+02 5.875683277845382690e-01 5.506227022200823606e-01
3.240000000000000000e+02 5.998488590121269226e-01 5.482640863716603530e-01
3.250000000000000000e+02 5.963222384452819824e-01 5.475174064189195500e-01
3.260000000000000000e+02 5.794022604823112488e-01 5.488491531193256945e-01
3.270000000000000000e+02 5.976342484354972839e-01 5.473559973120689648e-01
3.280000000000000000e+02 5.925948396325111389e-01 5.480644193798303032e-01
3.290000000000000000e+02 6.044458672404289246e-01 5.489848439544440240e-01
3.300000000000000000e+02 5.814450979232788086e-01 5.495625730544329013e-01
3.310000000000000000e+02 6.017686352133750916e-01 5.487490613609553591e-01
3.320000000000000000e+02 5.856594592332839966e-01 5.495373416155577839e-01
3.330000000000000000e+02 5.844230279326438904e-01 5.500767566829920519e-01
3.340000000000000000e+02 5.940662175416946411e-01 5.497606098681688813e-01
3.350000000000000000e+02 5.952359586954116821e-01 5.490319097489119171e-01
3.360000000000000000e+02 5.844549611210823059e-01 5.494419326126576131e-01
3.370000000000000000e+02 5.874871909618377686e-01 5.502714296042920950e-01
3.380000000000000000e+02 5.914295241236686707e-01 5.493653004288674424e-01
3.390000000000000000e+02 5.865924656391143799e-01 5.502153721541165332e-01
3.400000000000000000e+02 5.939567089080810547e-01 5.508848414897918877e-01
3.410000000000000000e+02 5.960266739130020142e-01 5.507390414416790669e-01
3.420000000000000000e+02 5.900296047329902649e-01 5.525608226448301963e-01
3.430000000000000000e+02 5.926529839634895325e-01 5.501732939779762077e-01
3.440000000000000000e+02 5.937352105975151062e-01 5.509854136168961247e-01
3.450000000000000000e+02 5.967352166771888733e-01 5.494303761094808669e-01
3.460000000000000000e+02 5.957701504230499268e-01 5.506021268785001865e-01
3.470000000000000000e+02 5.955457761883735657e-01 5.516889487653970914e-01
3.480000000000000000e+02 5.811455622315406799e-01 5.511008399158718873e-01
3.490000000000000000e+02 5.944842621684074402e-01 5.512671502947807944e-01
3.500000000000000000e+02 6.347249522805213928e-01 5.502015573859214692e-01
3.510000000000000000e+02 5.936254784464836121e-01 5.522798787206412152e-01
3.520000000000000000e+02 6.099072992801666260e-01 5.513123520135883027e-01
3.530000000000000000e+02 5.906776562333106995e-01 5.519691770255565899e-01
3.540000000000000000e+02 6.073674857616424561e-01 5.519515872746706409e-01
3.550000000000000000e+02 5.865253359079360962e-01 5.518451899796725790e-01
3.560000000000000000e+02 5.916150584816932678e-01 5.522527980387210711e-01
3.570000000000000000e+02 6.062370762228965759e-01 5.520275829851626348e-01
3.580000000000000000e+02 5.957263782620429993e-01 5.522446509957315008e-01
3.590000000000000000e+02 5.954832807183265686e-01 5.528312721669674801e-01
3.600000000000000000e+02 6.109306588768959045e-01 5.513147506415845278e-01
3.610000000000000000e+02 6.192211657762527466e-01 5.516358307629825042e-01
3.620000000000000000e+02 5.933652147650718689e-01 5.521880419820548447e-01
3.630000000000000000e+02 5.929385423660278320e-01 5.523483123093844149e-01
3.640000000000000000e+02 5.988606065511703491e-01 5.531915510147809023e-01
3.650000000000000000e+02 5.967025905847549438e-01 5.518352669984103454e-01
3.660000000000000000e+02 6.032388731837272644e-01 5.512356383234262580e-01
3.670000000000000000e+02 6.013974174857139587e-01 5.520116861194372948e-01
3.680000000000000000e+02 5.993517115712165833e-01 5.523540102154016473e-01
3.690000000000000000e+02 5.917794704437255859e-01 5.536914373338222006e-01
3.700000000000000000e+02 5.890446007251739502e-01 5.540237803906205016e-01
3.710000000000000000e+02 5.926531627774238586e-01 5.551667848169803410e-01
3.720000000000000000e+02 5.967140197753906250e-01 5.537555211335420946e-01
3.730000000000000000e+02 5.974714383482933044e-01 5.532895830541850746e-01
3.740000000000000000e+02 5.858017429709434509e-01 5.534408780992030596e-01
3.750000000000000000e+02 5.926708877086639404e-01 5.530328555822374703e-01
3.760000000000000000e+02 5.933666974306106567e-01 5.537560942351817950e-01
3.770000000000000000e+02 5.878845676779747009e-01 5.535475985199213023e-01
3.780000000000000000e+02 5.959150344133377075e-01 5.532972157925368784e-01
3.790000000000000000e+02 5.987606421113014221e-01 5.531080614507198900e-01
3.800000000000000000e+02 5.982950478792190552e-01 5.535256564170123461e-01
3.810000000000000000e+02 6.050510928034782410e-01 5.540658580690625001e-01
3.820000000000000000e+02 6.025064140558242798e-01 5.539253717184067227e-01
3.830000000000000000e+02 5.886313691735267639e-01 5.548046239912509670e-01
3.840000000000000000e+02 5.922795832157135010e-01 5.537274496823549885e-01
3.850000000000000000e+02 5.904996320605278015e-01 5.547544223934410823e-01
3.860000000000000000e+02 5.986472442746162415e-01 5.534967052787544972e-01
3.870000000000000000e+02 5.868819653987884521e-01 5.545635971039533096e-01
3.880000000000000000e+02 5.954796522855758667e-01 5.543767626076938626e-01
3.890000000000000000e+02 5.940884873270988464e-01 5.547943911910058201e-01
3.900000000000000000e+02 6.064785867929458618e-01 5.534035577803850803e-01
3.910000000000000000e+02 5.951220095157623291e-01 5.547998520404102685e-01
3.920000000000000000e+02 5.900490656495094299e-01 5.557274573922157401e-01
3.930000000000000000e+02 5.914023965597152710e-01 5.556906146287918791e-01
3.940000000000000000e+02 5.910371020436286926e-01 5.556179143339399218e-01
3.950000000000000000e+02 6.069213300943374634e-01 5.552260564327240466e-01
3.960000000000000000e+02 5.929094403982162476e-01 5.555939229249954314e-01
3.970000000000000000e+02 6.000907421112060547e-01 5.548160457134247991e-01
3.980000000000000000e+02 6.257379576563835144e-01 5.540654360353949315e-01
3.990000000000000000e+02 5.971778407692909241e-01 5.559981954693795636e-01
4.000000000000000000e+02 6.005816087126731873e-01 5.552379425227642606e-01
4.010000000000000000e+02 5.908147618174552917e-01 5.564045560777187704e-01
4.020000000000000000e+02 6.088508293032646179e-01 5.569597866207360859e-01
4.030000000000000000e+02 5.990129783749580383e-01 5.562673997491598410e-01
4.040000000000000000e+02 6.012434437870979309e-01 5.562683850705623101e-01
4.050000000000000000e+02 5.926223844289779663e-01 5.554776409834625284e-01
4.060000000000000000e+02 5.957079306244850159e-01 5.555215374380351179e-01
4.070000000000000000e+02 6.019803509116172791e-01 5.562883449614051123e-01
4.080000000000000000e+02 6.028328090906143188e-01 5.564961907148360254e-01
4.090000000000000000e+02 6.033431291580200195e-01 5.562859415292740195e-01
4.100000000000000000e+02 5.977307781577110291e-01 5.561835372120143006e-01
4.110000000000000000e+02 5.912009328603744507e-01 5.570359246760606675e-01
4.120000000000000000e+02 6.116811111569404602e-01 5.567977482974528769e-01
4.130000000000000000e+02 5.979515984654426575e-01 5.566077568173408707e-01
4.140000000000000000e+02 5.942792221903800964e-01 5.573827384293079668e-01
4.150000000000000000e+02 5.960911214351654053e-01 5.568205965489150255e-01
4.160000000000000000e+02 6.081953272223472595e-01 5.606176476597786174e-01
4.170000000000000000e+02 6.123744398355484009e-01 5.557670125722886656e-01
4.180000000000000000e+02 5.967826619744300842e-01 5.564153245151044480e-01
4.190000000000000000e+02 5.938862562179565430e-01 5.568573150664568594e-01
4.200000000000000000e+02 6.028387546539306641e-01 5.566753398150205978e-01
4.210000000000000000e+02 5.924101769924163818e-01 5.575429284274577846e-01
4.220000000000000000e+02 5.982668623328208923e-01 5.575731672137980155e-01
4.230000000000000000e+02 5.980594977736473083e-01 5.570184296697378024e-01
4.240000000000000000e+02 6.077851951122283936e-01 5.575389040023086551e-01
4.250000000000000000e+02 5.968699753284454346e-01 5.583048154652119344e-01
4.260000000000000000e+02 5.930501893162727356e-01 5.576445775091649626e-01
4.270000000000000000e+02 6.111243367195129395e-01 5.582754161596298337e-01
4.280000000000000000e+02 6.064017638564109802e-01 5.585071484923362917e-01
4.290000000000000000e+02 5.944392085075378418e-01 5.578335790425539287e-01
4.300000000000000000e+02 5.943452715873718262e-01 5.590484196960925356e-01
4.310000000000000000e+02 6.023823022842407227e-01 5.595508444815875393e-01
4.320000000000000000e+02 6.002268940210342407e-01 5.581679322034123203e-01
4.330000000000000000e+02 6.046690270304679871e-01 5.593671980500221075e-01
4.340000000000000000e+02 6.037891581654548645e-01 5.583003014862537583e-01
4.350000000000000000e+02 6.083270460367202759e-01 5.594798186093569159e-01
4.360000000000000000e+02 6.000685095787048340e-01 5.583747906208038625e-01
4.370000000000000000e+02 5.952460169792175293e-01 5.589775157511234216e-01
4.380000000000000000e+02 5.974674895405769348e-01 5.587364776998757776e-01
4.390000000000000000e+02 5.973097905516624451e-01 5.582673902899029095e-01
4.400000000000000000e+02 6.066485643386840820e-01 5.588957706153396821e-01
4.410000000000000000e+02 5.934434011578559875e-01 5.594962409585715335e-01
4.420000000000000000e+02 5.983426794409751892e-01 5.582173828542233984e-01
4.430000000000000000e+02 5.978288650512695312e-01 5.584798738688230291e-01
4.440000000000000000e+02 5.987819731235504150e-01 5.592168875247239823e-01
4.450000000000000000e+02 6.063576787710189819e-01 5.600201287478210332e-01
4.460000000000000000e+02 5.986832752823829651e-01 5.588871543794873276e-01
4.470000000000000000e+02 6.029800772666931152e-01 5.586869816303252634e-01
4.480000000000000000e+02 6.042230799794197083e-01 5.592768331438300322e-01
4.490000000000000000e+02 6.003124713897705078e-01 5.592070790320637919e-01
4.500000000000000000e+02 6.004786416888237000e-01 5.594498074620961603e-01
4.510000000000000000e+02 6.034846305847167969e-01 5.594909560173753071e-01
4.520000000000000000e+02 5.997183322906494141e-01 5.600503878772258304e-01
4.530000000000000000e+02 6.039308160543441772e-01 5.592449623882771448e-01
4.540000000000000000e+02 5.991289615631103516e-01 5.592317679584026813e-01
4.550000000000000000e+02 6.006587147712707520e-01 5.591339823305605528e-01
4.560000000000000000e+02 6.034160777926445007e-01 5.592669741481542944e-01
4.570000000000000000e+02 6.065654531121253967e-01 5.604449810147289490e-01
4.580000000000000000e+02 5.974195674061775208e-01 5.600100597918036271e-01
4.590000000000000000e+02 6.039231494069099426e-01 5.598462367862464539e-01
4.600000000000000000e+02 5.969454795122146606e-01 5.595554065704346769e-01
4.610000000000000000e+02 6.180021315813064575e-01 5.588250146865845203e-01
4.620000000000000000e+02 5.991921946406364441e-01 5.597198221594095191e-01
4.630000000000000000e+02 6.048305854201316833e-01 5.596355981230738408e-01
4.640000000000000000e+02 5.987658277153968811e-01 5.599918805897234897e-01
4.650000000000000000e+02 5.983048453927040100e-01 5.601606390804052538e-01
4.660000000000000000e+02 6.009221374988555908e-01 5.602189521014691032e-01
4.670000000000000000e+02 6.052041277289390564e-01 5.615065773636103152e-01
4.680000000000000000e+02 6.106255427002906799e-01 5.611202013641598541e-01
4.690000000000000000e+02 5.997894331812858582e-01 5.602658193767070527e-01
4.700000000000000000e+02 6.053323075175285339e-01 5.599325506389143392e-01
4.710000000000000000e+02 6.008821651339530945e-01 5.599462125718597250e-01
4.720000000000000000e+02 6.029859483242034912e-01 5.603845365554094293e-01
4.730000000000000000e+02 6.012809053063392639e-01 5.609318837076426867e-01
4.740000000000000000e+02 6.058702915906906128e-01 5.602695750951767195e-01
4.750000000000000000e+02 5.999924093484878540e-01 5.600461651593446888e-01
4.760000000000000000e+02 6.006608158349990845e-01 5.603068595409392838e-01
4.770000000000000000e+02 6.057483628392219543e-01 5.608619959741831806e-01
4.780000000000000000e+02 6.053865328431129456e-01 5.604525746285915488e-01
4.790000000000000000e+02 6.106218323111534119e-01 5.605102203994989374e-01
4.800000000000000000e+02 5.976500883698463440e-01 5.604103846162558078e-01
4.810000000000000000e+02 6.027155295014381409e-01 5.604440479904413408e-01
4.820000000000000000e+02 6.009517982602119446e-01 5.612253093093633183e-01
4.830000000000000000e+02 6.183752939105033875e-01 5.608804232537751844e-01
4.840000000000000000e+02 6.075837314128875732e-01 5.608433768719434109e-01
4.850000000000000000e+02 6.011492535471916199e-01 5.607720796704294131e-01
4.860000000000000000e+02 5.991587191820144653e-01 5.609388881862165110e-01
4.870000000000000000e+02 6.033847779035568237e-01 5.609762506246567249e-01
4.880000000000000000e+02 6.007740274071693420e-01 5.615124703466893852e-01
4.890000000000000000e+02 6.006910949945449829e-01 5.615688209742308867e-01
4.900000000000000000e+02 6.020783185958862305e-01 5.613855541944503535e-01
4.910000000000000000e+02 5.995038300752639771e-01 5.616153977811340070e-01
4.920000000000000000e+02 6.019691154360771179e-01 5.617433115154504275e-01
4.930000000000000000e+02 6.028641983866691589e-01 5.613343221127987670e-01
4.940000000000000000e+02 6.080627888441085815e-01 5.612590099304917146e-01
4.950000000000000000e+02 6.119982749223709106e-01 5.610575069934129466e-01
4.960000000000000000e+02 6.007930561900138855e-01 5.615380592435599283e-01
4.970000000000000000e+02 6.066113784909248352e-01 5.620051608383658248e-01
4.980000000000000000e+02 6.125854775309562683e-01 5.610006359249355423e-01
4.990000000000000000e+02 6.073834672570228577e-01 5.615527216553690693e-01


==> fig/mcnn_jacobian_svd_batch.txt <==
sv conv fc
3.093283081054687500e+02 3.220478892326354980e-01 9.467234015464782715e-01
3.073315429687500000e+02 3.023791909217834473e-01 9.531877040863037109e-01
3.061842651367187500e+02 2.913056313991546631e-01 9.566299915313720703e-01
3.048404541015625000e+02 2.766302227973937988e-01 9.609764814376831055e-01
3.041185302734375000e+02 2.681164741516113281e-01 9.633865356445312500e-01
3.033747558593750000e+02 2.593838870525360107e-01 9.657742977142333984e-01
3.030028991699218750e+02 2.548926770687103271e-01 9.669693708419799805e-01
3.021955566406250000e+02 2.446610778570175171e-01 9.696086645126342773e-01
3.009859008789062500e+02 2.284770160913467407e-01 9.735493063926696777e-01
2.997951049804687500e+02 2.107662409543991089e-01 9.775364995002746582e-01
1.075576477050781250e+02 9.978505969047546387e-01 6.552525609731674194e-02
1.044169540405273438e+02 9.976565241813659668e-01 6.841673702001571655e-02
9.787934112548828125e+01 9.972637891769409180e-01 7.392203062772750854e-02
9.543035888671875000e+01 9.964067935943603516e-01 8.469364047050476074e-02
9.423170471191406250e+01 9.969323277473449707e-01 7.826647907495498657e-02
8.841309356689453125e+01 9.970353245735168457e-01 7.694392651319503784e-02
8.600978851318359375e+01 9.973068237304687500e-01 7.333911955356597900e-02
8.423139190673828125e+01 9.970752596855163574e-01 7.642439752817153931e-02
8.222355651855468750e+01 9.968459010124206543e-01 7.935759425163269043e-02
8.131752777099609375e+01 9.966796636581420898e-01 8.142051845788955688e-02
7.969412994384765625e+01 9.962377548217773438e-01 8.666127175092697144e-02
7.755731201171875000e+01 9.967662692070007324e-01 8.035340905189514160e-02
7.668726348876953125e+01 9.969162344932556152e-01 7.847074419260025024e-02
7.516060638427734375e+01 9.971479177474975586e-01 7.547138631343841553e-02
7.367621612548828125e+01 9.964848756790161133e-01 8.377064019441604614e-02
7.328925323486328125e+01 9.951121807098388672e-01 9.875093400478363037e-02
7.256715393066406250e+01 9.959524869918823242e-01 8.987917751073837280e-02
7.237017822265625000e+01 9.960851669311523438e-01 8.839765936136245728e-02
7.028831481933593750e+01 9.937788248062133789e-01 1.113709136843681335e-01
7.009406280517578125e+01 9.962150454521179199e-01 8.692129701375961304e-02
6.919290161132812500e+01 9.934245944023132324e-01 1.144874691963195801e-01
6.898410797119140625e+01 9.956046938896179199e-01 9.365532547235488892e-02
6.886216735839843750e+01 9.962571263313293457e-01 8.643878996372222900e-02
6.810308074951171875e+01 9.954242706298828125e-01 9.555248916149139404e-02
6.755094146728515625e+01 9.957703948020935059e-01 9.187548607587814331e-02
6.699282073974609375e+01 9.956587553024291992e-01 9.307773411273956299e-02
6.667340850830078125e+01 9.949844479560852051e-01 1.000288575887680054e-01
6.651340484619140625e+01 9.951586127281188965e-01 9.828136861324310303e-02
6.599022674560546875e+01 9.930400848388671875e-01 1.177763715386390686e-01
6.544114685058593750e+01 9.953081607818603516e-01 9.675542265176773071e-02
6.505377197265625000e+01 9.956309199333190918e-01 9.337562322616577148e-02
6.454779052734375000e+01 9.933965206146240234e-01 1.147313266992568970e-01
6.409245300292968750e+01 9.949551224708557129e-01 1.003201231360435486e-01
6.361594772338867188e+01 9.956864118576049805e-01 9.278099983930587769e-02
6.346907806396484375e+01 9.958719611167907715e-01 9.076841920614242554e-02
6.303351974487304688e+01 9.950671195983886719e-01 9.920391440391540527e-02
6.283665466308593750e+01 9.952737689018249512e-01 9.710908681154251099e-02
6.246569061279296875e+01 9.952459931373596191e-01 9.739171713590621948e-02
6.236083984375000000e+01 9.953566193580627441e-01 9.625547379255294800e-02
6.187752151489257812e+01 9.947004318237304688e-01 1.028153374791145325e-01
6.147432327270507812e+01 9.943675994873046875e-01 1.059853732585906982e-01
6.136490631103515625e+01 9.958413839340209961e-01 9.110331535339355469e-02
6.116033554077148438e+01 9.955750703811645508e-01 9.396886080503463745e-02
6.086434936523437500e+01 9.947752356529235840e-01 1.020893454551696777e-01
6.070330429077148438e+01 9.956886172294616699e-01 9.275831282138824463e-02
6.055612182617187500e+01 9.947180151939392090e-01 1.026439741253852844e-01
6.039071273803710938e+01 9.954882860183715820e-01 9.488374739885330200e-02
6.018946075439453125e+01 9.951193928718566895e-01 9.867808967828750610e-02
5.998517608642578125e+01 9.946066737174987793e-01 1.037178561091423035e-01
5.980020523071289062e+01 9.939795732498168945e-01 1.095655560493469238e-01
5.949199295043945312e+01 9.945840835571289062e-01 1.039346754550933838e-01
5.909626007080078125e+01 9.954380393028259277e-01 9.541002660989761353e-02
5.886127853393554688e+01 9.948946237564086914e-01 1.009183004498481750e-01
5.877596282958984375e+01 9.952024817466735840e-01 9.783588349819183350e-02
5.859711074829101562e+01 9.954274892807006836e-01 9.551949799060821533e-02
5.847531509399414062e+01 9.951973557472229004e-01 9.788823872804641724e-02
5.839340972900390625e+01 9.949612617492675781e-01 1.002599075436592102e-01
5.812362289428710938e+01 9.949497580528259277e-01 1.003738120198249817e-01
5.785412216186523438e+01 9.947073459625244141e-01 1.027487590909004211e-01
5.777862548828125000e+01 9.951887726783752441e-01 9.797577559947967529e-02
5.772315597534179688e+01 9.934294223785400391e-01 1.144470423460006714e-01
5.730137252807617188e+01 9.950079917907714844e-01 9.979406744241714478e-02
5.715591049194335938e+01 9.947988986968994141e-01 1.018583849072456360e-01
5.709756851196289062e+01 9.944493174552917480e-01 1.052160337567329407e-01
5.702777481079101562e+01 9.932740926742553711e-01 1.157861724495887756e-01
5.671896362304687500e+01 9.947100281715393066e-01 1.027227789163589478e-01
5.650262069702148438e+01 9.944050312042236328e-01 1.056337207555770874e-01
5.639429092407226562e+01 9.944012761116027832e-01 1.056691557168960571e-01
5.634411621093750000e+01 9.951617717742919922e-01 9.824936091899871826e-02
5.596795654296875000e+01 9.953017234802246094e-01 9.682077169418334961e-02
5.582682037353515625e+01 9.944085478782653809e-01 1.056010350584983826e-01
5.579142379760742188e+01 9.939136505126953125e-01 1.101617366075515747e-01
5.559883880615234375e+01 9.949519038200378418e-01 1.003529652953147888e-01
5.548346710205078125e+01 9.949511289596557617e-01 1.003594100475311279e-01
5.541829299926757812e+01 9.958838820457458496e-01 9.063772857189178467e-02
5.525957870483398438e+01 9.945093989372253418e-01 1.046473532915115356e-01
5.509893798828125000e+01 9.949091672897338867e-01 1.007754951715469360e-01
5.495729827880859375e+01 9.946818351745605469e-01 1.029949784278869629e-01
5.486104965209960938e+01 9.943684339523315430e-01 1.059775501489639282e-01
5.485321807861328125e+01 9.948447942733764648e-01 1.014083549380302429e-01
5.473390197753906250e+01 9.947435855865478516e-01 1.023974716663360596e-01
5.462360382080078125e+01 9.947033524513244629e-01 1.027864888310432434e-01
5.430157470703125000e+01 9.944989085197448730e-01 1.047461256384849548e-01
5.424465179443359375e+01 9.952381253242492676e-01 9.747309237718582153e-02
5.408010101318359375e+01 9.947248101234436035e-01 1.025797203183174133e-01
5.393252944946289062e+01 9.944794774055480957e-01 1.049299985170364380e-01
5.385676956176757812e+01 9.948123097419738770e-01 1.017275080084800720e-01
5.364466857910156250e+01 9.952393174171447754e-01 9.746085852384567261e-02
5.356776046752929688e+01 9.944862127304077148e-01 1.048671528697013855e-01
5.346031188964843750e+01 9.938865303993225098e-01 1.104051023721694946e-01
5.331193923950195312e+01 9.949427247047424316e-01 1.004426106810569763e-01
5.320060348510742188e+01 9.944505095481872559e-01 1.052050739526748657e-01
5.312609863281250000e+01 9.944563508033752441e-01 1.051500141620635986e-01
5.307525634765625000e+01 9.949952960014343262e-01 9.992130100727081299e-02
5.295997619628906250e+01 9.944169521331787109e-01 1.055218055844306946e-01
5.286120986938476562e+01 9.945542812347412109e-01 1.042187288403511047e-01
5.271867752075195312e+01 9.946632981300354004e-01 1.031735539436340332e-01
5.252592849731445312e+01 9.945769309997558594e-01 1.040031239390373230e-01
5.247397994995117188e+01 9.951864480972290039e-01 9.799949079751968384e-02
5.232459259033203125e+01 9.942930936813354492e-01 1.066832467913627625e-01
5.223698806762695312e+01 9.942795634269714355e-01 1.068083196878433228e-01
5.216548919677734375e+01 9.941461086273193359e-01 1.080433055758476257e-01
5.214490509033203125e+01 9.949035644531250000e-01 1.008303761482238770e-01
5.206737899780273438e+01 9.941187500953674316e-01 1.082945466041564941e-01
5.183353424072265625e+01 9.940606951713562012e-01 1.088266745209693909e-01
5.181738662719726562e+01 9.940028786659240723e-01 1.093539968132972717e-01
5.172627639770507812e+01 9.948262572288513184e-01 1.015904396772384644e-01
5.166846084594726562e+01 9.944409728050231934e-01 1.052957549691200256e-01
5.148494720458984375e+01 9.943761229515075684e-01 1.059054732322692871e-01
5.138440322875976562e+01 9.944018125534057617e-01 1.056642010807991028e-01
5.132273864746093750e+01 9.944138526916503906e-01 1.055511385202407837e-01
5.121163940429687500e+01 9.952220320701599121e-01 9.763731062412261963e-02
5.116595840454101562e+01 9.944334030151367188e-01 1.053665876388549805e-01
5.104841995239257812e+01 9.948508143424987793e-01 1.013493686914443970e-01
5.102628707885742188e+01 9.946406483650207520e-01 1.033922135829925537e-01
5.091380310058593750e+01 9.948957562446594238e-01 1.009072735905647278e-01
5.081988906860351562e+01 9.943894147872924805e-01 1.057807132601737976e-01
5.076968383789062500e+01 9.949353337287902832e-01 1.005166023969650269e-01
5.057719039916992188e+01 9.942111372947692871e-01 1.074430271983146667e-01
5.047967529296875000e+01 9.940216541290283203e-01 1.091827824711799622e-01
5.043444442749023438e+01 9.943342208862304688e-01 1.062985360622406006e-01
5.036573028564453125e+01 9.944066405296325684e-01 1.056187525391578674e-01
5.031564712524414062e+01 9.950734972953796387e-01 9.913887083530426025e-02
5.022803497314453125e+01 9.947235584259033203e-01 1.025912091135978699e-01
5.011035919189453125e+01 9.945749044418334961e-01 1.040223240852355957e-01
4.995393371582031250e+01 9.940035343170166016e-01 1.093478277325630188e-01
4.990059661865234375e+01 9.946794509887695312e-01 1.030176430940628052e-01
4.981417465209960938e+01 9.944793581962585449e-01 1.049320697784423828e-01
4.964874649047851562e+01 9.945177435874938965e-01 1.045670732855796814e-01
4.959930801391601562e+01 9.944216012954711914e-01 1.054778024554252625e-01
4.959074783325195312e+01 9.945283532142639160e-01 1.044664010405540466e-01
4.956020355224609375e+01 9.943607449531555176e-01 1.060497835278511047e-01
4.950369262695312500e+01 9.948461651802062988e-01 1.013949289917945862e-01
4.940898895263671875e+01 9.945293068885803223e-01 1.044574156403541565e-01
4.934817123413085938e+01 9.948300719261169434e-01 1.015534326434135437e-01
4.926481628417968750e+01 9.944546222686767578e-01 1.051665246486663818e-01
4.915904998779296875e+01 9.946890473365783691e-01 1.029259264469146729e-01
4.906782913208007812e+01 9.941039085388183594e-01 1.084312498569488525e-01
4.903954315185546875e+01 9.938185214996337891e-01 1.110170334577560425e-01
4.899665069580078125e+01 9.948539733886718750e-01 1.013190299272537231e-01
4.885157775878906250e+01 9.946075677871704102e-01 1.037093847990036011e-01
4.878436660766601562e+01 9.941127896308898926e-01 1.083498522639274597e-01
4.876180648803710938e+01 9.946915507316589355e-01 1.029015854001045227e-01
4.858034896850585938e+01 9.944955110549926758e-01 1.047778576612472534e-01
4.853883361816406250e+01 9.944348335266113281e-01 1.053522154688835144e-01
4.850049591064453125e+01 9.940066337585449219e-01 1.093197911977767944e-01
4.843350601196289062e+01 9.946032762527465820e-01 1.037509664893150330e-01
4.832091903686523438e+01 9.942364096641540527e-01 1.072095707058906555e-01
4.829491043090820312e+01 9.947597384452819824e-01 1.022402793169021606e-01
4.824150085449218750e+01 9.943726658821105957e-01 1.059376224875450134e-01
4.817033767700195312e+01 9.947397112846374512e-01 1.024336591362953186e-01
4.804335784912109375e+01 9.941484332084655762e-01 1.080214604735374451e-01
4.797353363037109375e+01 9.942771196365356445e-01 1.068310439586639404e-01
4.792555999755859375e+01 9.942475557327270508e-01 1.071060374379158020e-01
4.789125061035156250e+01 9.945414066314697266e-01 1.043426021933555603e-01
4.779547882080078125e+01 9.945383667945861816e-01 1.043712794780731201e-01
4.773891830444335938e+01 9.940654039382934570e-01 1.087836399674415588e-01
4.770613479614257812e+01 9.942495226860046387e-01 1.070882007479667664e-01
4.758988189697265625e+01 9.936718940734863281e-01 1.123212426900863647e-01
4.755310058593750000e+01 9.941844940185546875e-01 1.076898723840713501e-01
4.744017410278320312e+01 9.937891960144042969e-01 1.112785413861274719e-01
4.741470718383789062e+01 9.943557977676391602e-01 1.060958877205848694e-01
4.729796600341796875e+01 9.945176243782043457e-01 1.045683547854423523e-01
4.728522872924804688e+01 9.939403533935546875e-01 1.099199056625366211e-01
4.718873977661132812e+01 9.944159984588623047e-01 1.055308133363723755e-01
4.716997528076171875e+01 9.935805201530456543e-01 1.131273135542869568e-01
4.704930496215820312e+01 9.942288398742675781e-01 1.072803139686584473e-01
4.699403762817382812e+01 9.941675662994384766e-01 1.078466773033142090e-01
4.693082427978515625e+01 9.934852719306945801e-01 1.139600500464439392e-01
4.685971069335937500e+01 9.945078492164611816e-01 1.046613752841949463e-01
4.674586868286132812e+01 9.934537410736083984e-01 1.142349094152450562e-01
4.673620986938476562e+01 9.936760067939758301e-01 1.122849136590957642e-01
4.668094253540039062e+01 9.942277073860168457e-01 1.072903051972389221e-01
4.664692687988281250e+01 9.936713576316833496e-01 1.123264431953430176e-01
4.659960937500000000e+01 9.940746426582336426e-01 1.086992472410202026e-01
4.653300857543945312e+01 9.942070841789245605e-01 1.074807643890380859e-01
4.650751495361328125e+01 9.936165213584899902e-01 1.128101944923400879e-01
4.647399139404296875e+01 9.937741756439208984e-01 1.114122569561004639e-01
4.637270736694335938e+01 9.939331412315368652e-01 1.099851429462432861e-01
4.636148834228515625e+01 9.946318864822387695e-01 1.034759804606437683e-01
4.628805541992187500e+01 9.935881495475769043e-01 1.130599007010459900e-01
4.625652313232421875e+01 9.942466616630554199e-01 1.071145683526992798e-01
4.615973663330078125e+01 9.937437176704406738e-01 1.116838529706001282e-01
4.603149795532226562e+01 9.938035011291503906e-01 1.111507266759872437e-01
4.601677703857421875e+01 9.939125776290893555e-01 1.101711019873619080e-01
4.589850997924804688e+01 9.938492774963378906e-01 1.107413768768310547e-01
4.587156295776367188e+01 9.940522313117980957e-01 1.089044436812400818e-01
4.579865264892578125e+01 9.940519928932189941e-01 1.089063882827758789e-01
4.576091766357421875e+01 9.942897558212280273e-01 1.067136228084564209e-01
4.571487045288085938e+01 9.936175942420959473e-01 1.128007769584655762e-01
4.565829849243164062e+01 9.936086535453796387e-01 1.128790304064750671e-01
4.560516738891601562e+01 9.939804077148437500e-01 1.095574200153350830e-01
4.559667587280273438e+01 9.936810135841369629e-01 1.122400164604187012e-01
4.551459503173828125e+01 9.939189553260803223e-01 1.101137846708297729e-01
4.543216705322265625e+01 9.936003684997558594e-01 1.129520088434219360e-01
4.542863845825195312e+01 9.945011138916015625e-01 1.047261357307434082e-01
4.532641983032226562e+01 9.937994480133056641e-01 1.111873090267181396e-01
4.531808853149414062e+01 9.943076372146606445e-01 1.065469235181808472e-01
4.527328491210937500e+01 9.936739206314086914e-01 1.123038008809089661e-01
4.524650573730468750e+01 9.941844344139099121e-01 1.076912209391593933e-01
4.514613723754882812e+01 9.937731027603149414e-01 1.114221215248107910e-01
4.510103225708007812e+01 9.940154552459716797e-01 1.092391908168792725e-01
4.502429962158203125e+01 9.939541220664978027e-01 1.097961738705635071e-01
4.500650787353515625e+01 9.928522706031799316e-01 1.193500310182571411e-01
4.487899017333984375e+01 9.936631321907043457e-01 1.123991832137107849e-01
4.481964111328125000e+01 9.936887621879577637e-01 1.121722161769866943e-01
4.477846145629882812e+01 9.935635328292846680e-01 1.132760345935821533e-01
4.474753952026367188e+01 9.939382076263427734e-01 1.099399700760841370e-01
4.473308181762695312e+01 9.932765960693359375e-01 1.157649978995323181e-01
4.470058441162109375e+01 9.939416646957397461e-01 1.099083796143531799e-01
4.462667083740234375e+01 9.937939643859863281e-01 1.112364158034324646e-01
4.461520767211914062e+01 9.937236905097961426e-01 1.118630915880203247e-01
4.453617477416992188e+01 9.933613538742065430e-01 1.150347664952278137e-01
4.452853012084960938e+01 9.936324954032897949e-01 1.126694530248641968e-01
4.445397567749023438e+01 9.934749603271484375e-01 1.140500754117965698e-01
4.439290237426757812e+01 9.936560392379760742e-01 1.124611124396324158e-01
4.433921813964843750e+01 9.934258460998535156e-01 1.144769266247749329e-01
4.432683563232421875e+01 9.931706786155700684e-01 1.166702955961227417e-01
4.423045730590820312e+01 9.940427541732788086e-01 1.089906841516494751e-01
4.418152999877929688e+01 9.932532906532287598e-01 1.159650310873985291e-01
4.412716674804687500e+01 9.934200048446655273e-01 1.145275831222534180e-01
4.407112503051757812e+01 9.936087131500244141e-01 1.128785982728004456e-01
4.406062698364257812e+01 9.934608340263366699e-01 1.141730472445487976e-01
4.400558853149414062e+01 9.933672547340393066e-01 1.149843558669090271e-01
4.395082473754882812e+01 9.934389591217041016e-01 1.143632456660270691e-01
4.387675094604492188e+01 9.937554001808166504e-01 1.115803346037864685e-01
4.383497238159179688e+01 9.934577941894531250e-01 1.141995266079902649e-01
4.376773834228515625e+01 9.937858581542968750e-01 1.113083586096763611e-01
4.374855041503906250e+01 9.933299422264099121e-01 1.153063401579856873e-01
4.370550918579101562e+01 9.940237402915954590e-01 1.091634705662727356e-01
4.367697906494140625e+01 9.936102628707885742e-01 1.128650605678558350e-01
4.361663436889648438e+01 9.934555888175964355e-01 1.142186596989631653e-01
4.356529998779296875e+01 9.937314987182617188e-01 1.117924079298973083e-01
4.348764419555664062e+01 9.929171204566955566e-01 1.188090592622756958e-01
4.345911407470703125e+01 9.934359192848205566e-01 1.143899634480476379e-01
4.344140243530273438e+01 9.931672215461730957e-01 1.166987717151641846e-01
4.338298797607421875e+01 9.935374855995178223e-01 1.135040819644927979e-01
4.336293792724609375e+01 9.934905767440795898e-01 1.139139756560325623e-01
4.332621002197265625e+01 9.935135245323181152e-01 1.137133613228797913e-01
4.326013183593750000e+01 9.934273362159729004e-01 1.144635528326034546e-01
4.323379898071289062e+01 9.936140775680541992e-01 1.128310784697532654e-01
4.318301391601562500e+01 9.937312602996826172e-01 1.117949336767196655e-01
4.312617492675781250e+01 9.930768013000488281e-01 1.174660921096801758e-01
4.311400985717773438e+01 9.936438798904418945e-01 1.125695705413818359e-01
4.307359313964843750e+01 9.937939047813415527e-01 1.112368330359458923e-01
4.298019027709960938e+01 9.931911826133728027e-01 1.164960712194442749e-01
4.290794372558593750e+01 9.933429956436157227e-01 1.151934936642646790e-01
4.290467071533203125e+01 9.937354326248168945e-01 1.117583289742469788e-01
4.287242507934570312e+01 9.933153986930847168e-01 1.154318004846572876e-01
4.283944702148437500e+01 9.929921627044677734e-01 1.181800514459609985e-01
4.280018997192382812e+01 9.928700923919677734e-01 1.192012652754783630e-01
4.271944808959960938e+01 9.933987259864807129e-01 1.147122308611869812e-01
4.267413330078125000e+01 9.939436316490173340e-01 1.098908185958862305e-01
4.265996170043945312e+01 9.933547973632812500e-01 1.150921881198883057e-01
4.261923599243164062e+01 9.935618042945861816e-01 1.132903322577476501e-01
4.259434127807617188e+01 9.933645725250244141e-01 1.150081753730773926e-01
4.255766296386718750e+01 9.931756854057312012e-01 1.166272237896919250e-01
4.247206878662109375e+01 9.936711192131042480e-01 1.123277246952056885e-01
4.242527770996093750e+01 9.933705329895019531e-01 1.149567738175392151e-01
4.237627029418945312e+01 9.931160807609558105e-01 1.171338185667991638e-01
4.234429168701171875e+01 9.935219883918762207e-01 1.136394441127777100e-01
4.225912475585937500e+01 9.935072064399719238e-01 1.137693971395492554e-01
4.224476242065429688e+01 9.932399988174438477e-01 1.160779818892478943e-01
4.221272277832031250e+01 9.934974908828735352e-01 1.138531193137168884e-01
4.216947555541992188e+01 9.930575489997863770e-01 1.176292151212692261e-01
4.216110992431640625e+01 9.926224350929260254e-01 1.212468594312667847e-01
4.213364410400390625e+01 9.928910136222839355e-01 1.190266981720924377e-01
4.210080337524414062e+01 9.935401678085327148e-01 1.134804114699363708e-01
4.201979827880859375e+01 9.936469197273254395e-01 1.125422418117523193e-01
4.198753738403320312e+01 9.929214715957641602e-01 1.187724620103836060e-01
4.193884277343750000e+01 9.934712052345275879e-01 1.140830889344215393e-01
4.186676025390625000e+01 9.931256771087646484e-01 1.170530691742897034e-01
4.182472991943359375e+01 9.930481910705566406e-01 1.177079454064369202e-01
4.180361938476562500e+01 9.929949641227722168e-01 1.181565299630165100e-01
4.174385070800781250e+01 9.928806424140930176e-01 1.191137135028839111e-01
4.169412231445312500e+01 9.935587048530578613e-01 1.133180335164070129e-01
4.166461181640625000e+01 9.934370517730712891e-01 1.143803223967552185e-01
4.161157989501953125e+01 9.934408664703369141e-01 1.143464148044586182e-01
4.157828903198242188e+01 9.935439229011535645e-01 1.134470850229263306e-01
4.154771423339843750e+01 9.933558702468872070e-01 1.150824576616287231e-01
4.152127075195312500e+01 9.927578568458557129e-01 1.201320588588714600e-01
4.147548294067382812e+01 9.925329089164733887e-01 1.219773739576339722e-01
4.139734268188476562e+01 9.930256605148315430e-01 1.178974136710166931e-01
4.138562774658203125e+01 9.930251836776733398e-01 1.179023087024688721e-01
4.132971191406250000e+01 9.930217862129211426e-01 1.179302930831909180e-01
4.129665374755859375e+01 9.932215809822082520e-01 1.162359640002250671e-01
4.125193786621093750e+01 9.927548766136169434e-01 1.201565638184547424e-01
4.121906280517578125e+01 9.931550025939941406e-01 1.168032065033912659e-01
4.118546676635742188e+01 9.928755164146423340e-01 1.191560402512550354e-01
4.114160156250000000e+01 9.934545159339904785e-01 1.142275333404541016e-01
4.112802886962890625e+01 9.932056665420532227e-01 1.163711100816726685e-01
4.111299896240234375e+01 9.925161600112915039e-01 1.221128925681114197e-01
4.105189895629882812e+01 9.934028387069702148e-01 1.146768704056739807e-01
4.103821182250976562e+01 9.933281540870666504e-01 1.153212934732437134e-01
4.101216125488281250e+01 9.930844902992248535e-01 1.174017041921615601e-01
4.098645019531250000e+01 9.929153919219970703e-01 1.188230514526367188e-01
4.093692779541015625e+01 9.927411079406738281e-01 1.202708184719085693e-01
4.092227935791015625e+01 9.934883713722229004e-01 1.139336004853248596e-01
4.089245605468750000e+01 9.933394789695739746e-01 1.152238622307777405e-01
4.083608245849609375e+01 9.933721423149108887e-01 1.149422600865364075e-01
4.076207733154296875e+01 9.927023649215698242e-01 1.205897256731987000e-01
4.072793197631835938e+01 9.927138090133666992e-01 1.204955056309700012e-01
4.069679260253906250e+01 9.930062294006347656e-01 1.180620491504669189e-01
4.068057250976562500e+01 9.931624531745910645e-01 1.167401969432830811e-01
4.066661834716796875e+01 9.926812648773193359e-01 1.207636743783950806e-01
4.062406539916992188e+01 9.929255247116088867e-01 1.187380626797676086e-01
4.060158157348632812e+01 9.928010106086730957e-01 1.197750419378280640e-01
4.056623458862304688e+01 9.929072260856628418e-01 1.188917383551597595e-01
4.048761367797851562e+01 9.930143356323242188e-01 1.179933249950408936e-01
4.046982574462890625e+01 9.927332997322082520e-01 1.203353554010391235e-01
4.046308135986328125e+01 9.925473332405090332e-01 1.218592599034309387e-01
4.039673995971679688e+01 9.925999641418457031e-01 1.214296966791152954e-01
4.036657714843750000e+01 9.930844306945800781e-01 1.174028217792510986e-01
4.035464477539062500e+01 9.925144910812377930e-01 1.221260577440261841e-01
4.033923339843750000e+01 9.925947189331054688e-01 1.214726120233535767e-01
4.028978729248046875e+01 9.928454756736755371e-01 1.194061115384101868e-01
4.022854995727539062e+01 9.926654696464538574e-01 1.208935752511024475e-01
4.020735168457031250e+01 9.927675724029541016e-01 1.200521364808082581e-01
4.018679046630859375e+01 9.928551912307739258e-01 1.193258389830589294e-01
4.015553283691406250e+01 9.923648238182067871e-01 1.233367025852203369e-01
4.011708450317382812e+01 9.928466677665710449e-01 1.193963065743446350e-01
4.010084152221679688e+01 9.928945302963256836e-01 1.189976409077644348e-01
4.005302429199218750e+01 9.927133321762084961e-01 1.205002516508102417e-01
4.001651763916015625e+01 9.927065372467041016e-01 1.205561906099319458e-01
3.999629974365234375e+01 9.927459359169006348e-01 1.202315092086791992e-01
3.995839309692382812e+01 9.925587773323059082e-01 1.217664927244186401e-01
3.993869781494140625e+01 9.926364421844482422e-01 1.211315989494323730e-01
3.986243057250976562e+01 9.922269582748413086e-01 1.244410946965217590e-01
3.985280990600585938e+01 9.924026131629943848e-01 1.230323091149330139e-01
3.981926727294921875e+01 9.926228523254394531e-01 1.212425529956817627e-01
3.980089950561523438e+01 9.933174252510070801e-01 1.154134571552276611e-01
3.977751159667968750e+01 9.926642775535583496e-01 1.209030523896217346e-01
3.975205612182617188e+01 9.918712973594665527e-01 1.272446066141128540e-01
3.969070434570312500e+01 9.927616715431213379e-01 1.201006621122360229e-01
3.965325164794921875e+01 9.925190806388854980e-01 1.220896691083908081e-01
3.964372253417968750e+01 9.925370812416076660e-01 1.219429597258567810e-01
3.962093353271484375e+01 9.923616647720336914e-01 1.233628243207931519e-01
3.956198120117187500e+01 9.925662875175476074e-01 1.217044144868850708e-01
3.955132675170898438e+01 9.930790066719055176e-01 1.174476593732833862e-01
3.948483276367187500e+01 9.925387501716613770e-01 1.219295710325241089e-01
3.944068145751953125e+01 9.926008582115173340e-01 1.214230135083198547e-01
3.943017578125000000e+01 9.919809699058532715e-01 1.263871043920516968e-01
3.940379714965820312e+01 9.932199120521545410e-01 1.162495613098144531e-01
3.934406661987304688e+01 9.922620654106140137e-01 1.241606920957565308e-01
3.931980514526367188e+01 9.926568269729614258e-01 1.209638938307762146e-01
3.929518127441406250e+01 9.920673966407775879e-01 1.257071793079376221e-01
3.928590393066406250e+01 9.918850660324096680e-01 1.271378695964813232e-01
3.923657226562500000e+01 9.926396608352661133e-01 1.211048737168312073e-01
3.920678329467773438e+01 9.919324517250061035e-01 1.267678141593933105e-01
3.917437744140625000e+01 9.913754463195800781e-01 1.310525983572006226e-01
3.913908004760742188e+01 9.925647377967834473e-01 1.217183098196983337e-01
3.910005950927734375e+01 9.924736022949218750e-01 1.224589347839355469e-01
3.904055023193359375e+01 9.922300577163696289e-01 1.244168207049369812e-01
3.903551483154296875e+01 9.921604394912719727e-01 1.249703094363212585e-01
3.901496887207031250e+01 9.928160309791564941e-01 1.196511834859848022e-01
3.893502807617187500e+01 9.925529360771179199e-01 1.218137890100479126e-01
3.892559432983398438e+01 9.923660159111022949e-01 1.233273744583129883e-01
3.891127014160156250e+01 9.919072389602661133e-01 1.269648671150207520e-01
3.887183380126953125e+01 9.924955368041992188e-01 1.222805008292198181e-01
3.885240173339843750e+01 9.925711154937744141e-01 1.216652765870094299e-01
3.883363723754882812e+01 9.924828410148620605e-01 1.223834604024887085e-01
3.876933288574218750e+01 9.925061464309692383e-01 1.221945285797119141e-01
3.874694061279296875e+01 9.925822019577026367e-01 1.215751022100448608e-01
3.872827148437500000e+01 9.923678040504455566e-01 1.233127191662788391e-01
3.872414398193359375e+01 9.923083186149597168e-01 1.237903609871864319e-01
3.869841384887695312e+01 9.925435185432434082e-01 1.218900308012962341e-01
3.867195892333984375e+01 9.922944903373718262e-01 1.239012107253074646e-01
3.865712356567382812e+01 9.922550320625305176e-01 1.242172867059707642e-01
3.855915832519531250e+01 9.924202561378479004e-01 1.228901520371437073e-01
3.854494857788085938e+01 9.928732514381408691e-01 1.191749125719070435e-01
3.848633956909179688e+01 9.926750659942626953e-01 1.208143532276153564e-01
3.848316574096679688e+01 9.920467734336853027e-01 1.258691400289535522e-01
3.847474670410156250e+01 9.927244186401367188e-01 1.204086840152740479e-01
3.844935607910156250e+01 9.924896955490112305e-01 1.223279610276222229e-01
3.841152954101562500e+01 9.925352334976196289e-01 1.219585984945297241e-01
3.839386749267578125e+01 9.927243590354919434e-01 1.204089894890785217e-01
3.835730361938476562e+01 9.927876591682434082e-01 1.198859661817550659e-01
3.830027389526367188e+01 9.920244216918945312e-01 1.260457932949066162e-01
3.827936172485351562e+01 9.921520948410034180e-01 1.250363737344741821e-01
3.825017166137695312e+01 9.920716881752014160e-01 1.256739050149917603e-01
3.821158218383789062e+01 9.923563003540039062e-01 1.234050765633583069e-01
3.819570159912109375e+01 9.922281503677368164e-01 1.244321689009666443e-01
3.817594146728515625e+01 9.921182394027709961e-01 1.253048628568649292e-01
3.814816284179687500e+01 9.930004477500915527e-01 1.181107163429260254e-01
3.811175155639648438e+01 9.922636151313781738e-01 1.241479292511940002e-01
3.809567260742187500e+01 9.918176531791687012e-01 1.276622265577316284e-01
3.805454635620117188e+01 9.919921755790710449e-01 1.262987554073333740e-01
3.805057907104492188e+01 9.927783608436584473e-01 1.199625581502914429e-01
3.801142120361328125e+01 9.920555949211120605e-01 1.257997900247573853e-01
3.796263504028320312e+01 9.918678402900695801e-01 1.272720992565155029e-01
3.794301223754882812e+01 9.920439124107360840e-01 1.258922815322875977e-01
3.792938613891601562e+01 9.921506643295288086e-01 1.250478029251098633e-01
3.787941360473632812e+01 9.921317100524902344e-01 1.251976042985916138e-01
3.786106109619140625e+01 9.922348856925964355e-01 1.243779137730598450e-01
3.784647750854492188e+01 9.916777014732360840e-01 1.287452280521392822e-01
3.779434204101562500e+01 9.917766451835632324e-01 1.279808431863784790e-01
3.776370620727539062e+01 9.918118119239807129e-01 1.277075260877609253e-01
3.774402618408203125e+01 9.917327761650085449e-01 1.283204406499862671e-01
3.771561813354492188e+01 9.922714233398437500e-01 1.240863651037216187e-01
3.768229675292968750e+01 9.922164678573608398e-01 1.245245411992073059e-01
3.767356491088867188e+01 9.919539690017700195e-01 1.265989989042282104e-01
3.762923812866210938e+01 9.924563169479370117e-01 1.225994601845741272e-01
3.760679626464843750e+01 9.918323159217834473e-01 1.275477558374404907e-01
3.758469772338867188e+01 9.920779466629028320e-01 1.256237030029296875e-01
3.756949615478515625e+01 9.918187856674194336e-01 1.276539266109466553e-01
3.753743743896484375e+01 9.920355081558227539e-01 1.259586960077285767e-01
3.748842239379882812e+01 9.921208024024963379e-01 1.252845227718353271e-01
3.746619033813476562e+01 9.919770956039428711e-01 1.264175623655319214e-01
3.744522857666015625e+01 9.925019145011901855e-01 1.222286447882652283e-01
3.743520736694335938e+01 9.919012784957885742e-01 1.270109117031097412e-01
3.740122985839843750e+01 9.915485978126525879e-01 1.297357976436614990e-01
3.737277221679687500e+01 9.922360777854919434e-01 1.243689209222793579e-01
3.734793090820312500e+01 9.918195009231567383e-01 1.276481300592422485e-01
3.731986618041992188e+01 9.919081926345825195e-01 1.269566267728805542e-01
3.729139709472656250e+01 9.925110936164855957e-01 1.221541985869407654e-01
3.726173400878906250e+01 9.916210174560546875e-01 1.291810721158981323e-01
3.723004531860351562e+01 9.921346902847290039e-01 1.251744031906127930e-01
3.721954727172851562e+01 9.921782016754150391e-01 1.248294785618782043e-01
3.720198822021484375e+01 9.918973445892333984e-01 1.270413100719451904e-01
3.716544723510742188e+01 9.916949272155761719e-01 1.286125630140304565e-01
3.711498641967773438e+01 9.920119643211364746e-01 1.261438429355621338e-01
3.710501098632812500e+01 9.918531775474548340e-01 1.273854374885559082e-01
3.706278991699218750e+01 9.919225573539733887e-01 1.268441528081893921e-01
3.701258850097656250e+01 9.920329451560974121e-01 1.259787678718566895e-01
3.698921966552734375e+01 9.920998215675354004e-01 1.254506707191467285e-01
3.697029113769531250e+01 9.914803504943847656e-01 1.302569955587387085e-01
3.694705963134765625e+01 9.914553165435791016e-01 1.304462254047393799e-01
3.691511535644531250e+01 9.919372200965881348e-01 1.267301291227340698e-01
3.688525390625000000e+01 9.920645356178283691e-01 1.257289499044418335e-01
3.686611557006835938e+01 9.919898509979248047e-01 1.263174414634704590e-01
3.685635375976562500e+01 9.915692806243896484e-01 1.295773237943649292e-01
3.683242034912109375e+01 9.923823475837707520e-01 1.231957152485847473e-01
3.681477737426757812e+01 9.921833276748657227e-01 1.247881650924682617e-01
3.680186462402343750e+01 9.913752675056457520e-01 1.310532242059707642e-01
3.674535751342773438e+01 9.924753308296203613e-01 1.224448457360267639e-01
3.672473526000976562e+01 9.921044707298278809e-01 1.254144459962844849e-01
3.671211242675781250e+01 9.910746812820434570e-01 1.333076357841491699e-01
3.667179870605468750e+01 9.918655157089233398e-01 1.272899955511093140e-01
3.663727188110351562e+01 9.915269613265991211e-01 1.299004852771759033e-01
3.661494064331054688e+01 9.914880990982055664e-01 1.301967501640319824e-01
3.660995864868164062e+01 9.923550486564636230e-01 1.234153658151626587e-01
3.656723785400390625e+01 9.917954802513122559e-01 1.278346031904220581e-01
3.653285980224609375e+01 9.920102953910827637e-01 1.261568069458007812e-01
3.651436614990234375e+01 9.918658137321472168e-01 1.272877752780914307e-01
3.649777984619140625e+01 9.919620752334594727e-01 1.265353560447692871e-01
3.643841934204101562e+01 9.915247559547424316e-01 1.299179345369338989e-01
3.640977859497070312e+01 9.917955994606018066e-01 1.278336942195892334e-01
3.638204193115234375e+01 9.915076494216918945e-01 1.300484985113143921e-01
3.637040328979492188e+01 9.917480349540710449e-01 1.282015293836593628e-01
3.634918975830078125e+01 9.913105964660644531e-01 1.315416544675827026e-01
3.631854248046875000e+01 9.920346736907958984e-01 1.259649097919464111e-01
3.631773376464843750e+01 9.914179444313049316e-01 1.307299882173538208e-01
3.626483535766601562e+01 9.918446540832519531e-01 1.274526119232177734e-01
3.623088073730468750e+01 9.913933873176574707e-01 1.309164911508560181e-01
3.622501373291015625e+01 9.920896291732788086e-01 1.255314052104949951e-01
3.620074462890625000e+01 9.912158250808715820e-01 1.322541534900665283e-01
3.619145965576171875e+01 9.919759035110473633e-01 1.264271140098571777e-01
3.615910720825195312e+01 9.909846782684326172e-01 1.339753270149230957e-01
3.611880493164062500e+01 9.915324449539184570e-01 1.298589408397674561e-01
3.608139419555664062e+01 9.907950162887573242e-01 1.353704929351806641e-01
3.607970428466796875e+01 9.919098019599914551e-01 1.269441843032836914e-01
3.603913497924804688e+01 9.916893243789672852e-01 1.286550164222717285e-01
3.602570724487304688e+01 9.916326403617858887e-01 1.290917247533798218e-01
3.599273300170898438e+01 9.921855330467224121e-01 1.247707009315490723e-01
3.596883010864257812e+01 9.912946224212646484e-01 1.316620260477066040e-01
3.594312286376953125e+01 9.918672442436218262e-01 1.272768527269363403e-01
3.591539382934570312e+01 9.912890195846557617e-01 1.317042857408523560e-01
3.590521240234375000e+01 9.912846088409423828e-01 1.317374110221862793e-01
3.588690948486328125e+01 9.913504123687744141e-01 1.312412917613983154e-01
3.586329650878906250e+01 9.914478063583374023e-01 1.305043995380401611e-01
3.582225036621093750e+01 9.912509322166442871e-01 1.319898068904876709e-01
3.581487274169921875e+01 9.916927814483642578e-01 1.286293119192123413e-01
3.579785537719726562e+01 9.913024902343750000e-01 1.316036880016326904e-01
3.578265380859375000e+01 9.911706447601318359e-01 1.325921416282653809e-01
3.573842620849609375e+01 9.906960129737854004e-01 1.360936909914016724e-01
3.571760940551757812e+01 9.916597604751586914e-01 1.288833171129226685e-01
3.569813919067382812e+01 9.916002154350280762e-01 1.293401718139648438e-01
3.567904281616210938e+01 9.912285208702087402e-01 1.321592330932617188e-01
3.564940261840820312e+01 9.920930266380310059e-01 1.255043447017669678e-01
3.563359069824218750e+01 9.914414882659912109e-01 1.305517554283142090e-01
3.560344696044921875e+01 9.908809065818786621e-01 1.347404420375823975e-01
3.559357070922851562e+01 9.909433126449584961e-01 1.342806071043014526e-01
3.557868957519531250e+01 9.912028312683105469e-01 1.323513835668563843e-01
3.556485748291015625e+01 9.915062189102172852e-01 1.300593018531799316e-01
3.551175689697265625e+01 9.911172389984130859e-01 1.329907029867172241e-01
3.546512603759765625e+01 9.910911321640014648e-01 1.331853270530700684e-01
3.543560028076171875e+01 9.914565086364746094e-01 1.304372698068618774e-01
3.540303039550781250e+01 9.912190437316894531e-01 1.322292536497116089e-01
3.537516021728515625e+01 9.912640452384948730e-01 1.318919360637664795e-01
3.536764144897460938e+01 9.911884665489196777e-01 1.324586123228073120e-01
3.533623123168945312e+01 9.908785223960876465e-01 1.347581148147583008e-01
3.532587432861328125e+01 9.910527467727661133e-01 1.334702819585800171e-01
3.530750274658203125e+01 9.911774396896362305e-01 1.325413435697555542e-01
3.527190780639648438e+01 9.914514422416687012e-01 1.304764449596405029e-01
3.524391555786132812e+01 9.912434220314025879e-01 1.320468783378601074e-01
3.523830032348632812e+01 9.916399121284484863e-01 1.290356963872909546e-01
3.522131347656250000e+01 9.913444519042968750e-01 1.312862932682037354e-01
3.519900512695312500e+01 9.910300970077514648e-01 1.336384862661361694e-01
3.518833541870117188e+01 9.912144541740417480e-01 1.322645097970962524e-01
3.516248703002929688e+01 9.915615916252136230e-01 1.296362280845642090e-01
3.515023803710937500e+01 9.910682439804077148e-01 1.333552449941635132e-01
3.510835266113281250e+01 9.914480447769165039e-01 1.305015236139297485e-01
3.507664489746093750e+01 9.911034703254699707e-01 1.330931037664413452e-01
3.505802917480468750e+01 9.908058047294616699e-01 1.352916508913040161e-01
3.503223037719726562e+01 9.916320443153381348e-01 1.290962249040603638e-01
3.501726913452148438e+01 9.914460778236389160e-01 1.305168122053146362e-01
3.500863265991210938e+01 9.908515214920043945e-01 1.349558532238006592e-01
3.496696853637695312e+01 9.907615184783935547e-01 1.356154531240463257e-01
3.494726181030273438e+01 9.909984469413757324e-01 1.338731050491333008e-01
3.493113327026367188e+01 9.908973574638366699e-01 1.346195638179779053e-01
3.491906738281250000e+01 9.912849664688110352e-01 1.317344009876251221e-01
3.488718414306640625e+01 9.912330508232116699e-01 1.321247369050979614e-01
3.487743759155273438e+01 9.916520714759826660e-01 1.289425194263458252e-01
3.485112762451171875e+01 9.910481572151184082e-01 1.335043907165527344e-01
3.482856750488281250e+01 9.910750389099121094e-01 1.333051174879074097e-01
3.480765151977539062e+01 9.908005595207214355e-01 1.353303045034408569e-01
3.477386856079101562e+01 9.914045333862304688e-01 1.308318823575973511e-01
3.475393295288085938e+01 9.908685088157653809e-01 1.348321288824081421e-01
3.473095321655273438e+01 9.906828403472900391e-01 1.361893415451049805e-01
3.469577789306640625e+01 9.912815093994140625e-01 1.317605078220367432e-01
3.467587661743164062e+01 9.913581609725952148e-01 1.311832964420318604e-01
3.463489913940429688e+01 9.911407232284545898e-01 1.328157186508178711e-01
3.462343215942382812e+01 9.904496073722839355e-01 1.378754675388336182e-01
3.459375381469726562e+01 9.907439947128295898e-01 1.357433795928955078e-01
3.458345794677734375e+01 9.904916286468505859e-01 1.375727355480194092e-01
3.456683349609375000e+01 9.905100464820861816e-01 1.374396681785583496e-01
3.454353713989257812e+01 9.914860129356384277e-01 1.302129179239273071e-01
3.452928924560546875e+01 9.909783601760864258e-01 1.340216845273971558e-01
3.450508880615234375e+01 9.906305670738220215e-01 1.365691572427749634e-01
3.448982238769531250e+01 9.908517599105834961e-01 1.349546164274215698e-01
3.447020721435546875e+01 9.910097122192382812e-01 1.337892860174179077e-01
3.444129562377929688e+01 9.910560250282287598e-01 1.334463655948638916e-01
3.441411590576171875e+01 9.904682636260986328e-01 1.377409994602203369e-01
3.440118026733398438e+01 9.906132817268371582e-01 1.366942524909973145e-01
3.437630081176757812e+01 9.910436868667602539e-01 1.335378587245941162e-01
3.433949279785156250e+01 9.908806085586547852e-01 1.347429603338241577e-01
3.433052062988281250e+01 9.909459352493286133e-01 1.342615038156509399e-01
3.431593704223632812e+01 9.910430908203125000e-01 1.335419267416000366e-01
3.429824066162109375e+01 9.907665252685546875e-01 1.355785876512527466e-01
3.426662063598632812e+01 9.906512498855590820e-01 1.364188492298126221e-01
3.423970794677734375e+01 9.910623431205749512e-01 1.333999335765838623e-01
3.423363876342773438e+01 9.910244941711425781e-01 1.336806267499923706e-01
3.418712615966796875e+01 9.902051091194152832e-01 1.396201401948928833e-01
3.416663360595703125e+01 9.908638596534729004e-01 1.348654776811599731e-01
3.415942764282226562e+01 9.900475144386291504e-01 1.407335102558135986e-01
3.413107681274414062e+01 9.905784726142883301e-01 1.369459778070449829e-01
3.409913635253906250e+01 9.905957579612731934e-01 1.368209272623062134e-01
3.407403564453125000e+01 9.902845621109008789e-01 1.390550583600997925e-01
3.405602264404296875e+01 9.913098216056823730e-01 1.315480172634124756e-01
3.404682540893554688e+01 9.907934069633483887e-01 1.353819519281387329e-01
3.402169418334960938e+01 9.909554123878479004e-01 1.341913193464279175e-01
3.399504089355468750e+01 9.912038445472717285e-01 1.323439627885818481e-01
3.398472213745117188e+01 9.908986687660217285e-01 1.346094608306884766e-01
3.395606613159179688e+01 9.899736046791076660e-01 1.412523537874221802e-01
3.393615722656250000e+01 9.917448163032531738e-01 1.282271444797515869e-01
3.390954971313476562e+01 9.903389811515808105e-01 1.386676132678985596e-01
3.389275360107421875e+01 9.904136657714843750e-01 1.381326019763946533e-01
3.386214065551757812e+01 9.905889034271240234e-01 1.368711739778518677e-01
3.384711074829101562e+01 9.903165698051452637e-01 1.388269513845443726e-01
3.382250213623046875e+01 9.906739592552185059e-01 1.362530142068862915e-01
3.381222534179687500e+01 9.908269643783569336e-01 1.351360678672790527e-01
3.381105804443359375e+01 9.912962317466735840e-01 1.316501349210739136e-01
3.376815032958984375e+01 9.901559352874755859e-01 1.399680972099304199e-01
3.375548553466796875e+01 9.912088513374328613e-01 1.323057562112808228e-01
3.374481964111328125e+01 9.911946654319763184e-01 1.324128061532974243e-01
3.372900772094726562e+01 9.906576275825500488e-01 1.363722831010818481e-01
3.369719314575195312e+01 9.912137389183044434e-01 1.322697550058364868e-01
3.367175674438476562e+01 9.907369613647460938e-01 1.357943266630172729e-01
3.366150283813476562e+01 9.907604455947875977e-01 1.356232017278671265e-01
3.362965393066406250e+01 9.901216030120849609e-01 1.402111500501632690e-01
3.361649322509765625e+01 9.903776645660400391e-01 1.383910179138183594e-01
3.359531402587890625e+01 9.900836944580078125e-01 1.404783427715301514e-01
3.357620620727539062e+01 9.904289841651916504e-01 1.380228400230407715e-01
3.355718231201171875e+01 9.907498955726623535e-01 1.357000321149826050e-01
3.352958679199218750e+01 9.908022880554199219e-01 1.353169530630111694e-01
3.351053237915039062e+01 9.905914664268493652e-01 1.368520110845565796e-01
3.349040603637695312e+01 9.909832477569580078e-01 1.339859664440155029e-01
3.344574356079101562e+01 9.908966422080993652e-01 1.346247494220733643e-01
3.343457794189453125e+01 9.905031323432922363e-01 1.374898999929428101e-01
3.340286254882812500e+01 9.903107285499572754e-01 1.388691961765289307e-01
3.338716125488281250e+01 9.905291795730590820e-01 1.373018920421600342e-01
3.336646652221679688e+01 9.909502863883972168e-01 1.342293769121170044e-01
3.335145950317382812e+01 9.900311231613159180e-01 1.408485323190689087e-01
3.333047103881835938e+01 9.904471635818481445e-01 1.378922909498214722e-01
3.331596374511718750e+01 9.903761148452758789e-01 1.384018510580062866e-01
3.327801132202148438e+01 9.912635684013366699e-01 1.318962872028350830e-01
3.326740646362304688e+01 9.910675287246704102e-01 1.333609968423843384e-01
3.324098205566406250e+01 9.910333156585693359e-01 1.336145997047424316e-01
3.322663497924804688e+01 9.897853732109069824e-01 1.425651460886001587e-01
3.321239471435546875e+01 9.903187155723571777e-01 1.388117820024490356e-01
3.317663574218750000e+01 9.905117154121398926e-01 1.374282091856002808e-01
3.314731597900390625e+01 9.903234839439392090e-01 1.387784779071807861e-01
3.312717819213867188e+01 9.902961850166320801e-01 1.389728486537933350e-01
3.309687423706054688e+01 9.900225996971130371e-01 1.409084498882293701e-01
3.308377838134765625e+01 9.901655316352844238e-01 1.399001479148864746e-01
3.307650756835937500e+01 9.903317689895629883e-01 1.387189328670501709e-01
3.304897308349609375e+01 9.900484681129455566e-01 1.407261937856674194e-01
3.302311706542968750e+01 9.899500012397766113e-01 1.414175629615783691e-01
3.300776672363281250e+01 9.905399680137634277e-01 1.372243314981460571e-01
3.296585083007812500e+01 9.902205467224121094e-01 1.395106017589569092e-01
3.295239257812500000e+01 9.907153248786926270e-01 1.359525471925735474e-01
3.294505310058593750e+01 9.910369515419006348e-01 1.335879862308502197e-01
3.291943359375000000e+01 9.900312423706054688e-01 1.408477872610092163e-01
3.288956069946289062e+01 9.892984628677368164e-01 1.459061503410339355e-01
3.288203811645507812e+01 9.905094504356384277e-01 1.374441087245941162e-01
3.287551498413085938e+01 9.903531074523925781e-01 1.385664343833923340e-01
3.282130432128906250e+01 9.906126856803894043e-01 1.366984248161315918e-01
3.280646133422851562e+01 9.902976155281066895e-01 1.389622241258621216e-01
3.280463790893554688e+01 9.900118112564086914e-01 1.409839540719985962e-01
3.279307937622070312e+01 9.906504750251770020e-01 1.364243775606155396e-01
3.277487564086914062e+01 9.904041290283203125e-01 1.382017433643341064e-01
3.275900650024414062e+01 9.902142882347106934e-01 1.395553946495056152e-01
3.274873733520507812e+01 9.896731972694396973e-01 1.433421224355697632e-01
3.273014831542968750e+01 9.910351037979125977e-01 1.336014270782470703e-01
3.270014953613281250e+01 9.905802011489868164e-01 1.369336545467376709e-01
3.268108367919921875e+01 9.904616475105285645e-01 1.377884447574615479e-01
3.265949249267578125e+01 9.906473755836486816e-01 1.364466995000839233e-01
3.265892410278320312e+01 9.901890754699707031e-01 1.397338062524795532e-01
3.261126327514648438e+01 9.903005361557006836e-01 1.389418840408325195e-01
3.258441543579101562e+01 9.889197349548339844e-01 1.484509259462356567e-01
3.257521438598632812e+01 9.902138710021972656e-01 1.395582407712936401e-01
3.256342697143554688e+01 9.899423122406005859e-01 1.414717137813568115e-01
3.254680252075195312e+01 9.898209571838378906e-01 1.423182636499404907e-01
3.252413177490234375e+01 9.899330735206604004e-01 1.415361911058425903e-01
3.251596069335937500e+01 9.898730516433715820e-01 1.419552415609359741e-01
3.249372100830078125e+01 9.903452396392822266e-01 1.386224329471588135e-01
3.247145080566406250e+01 9.901310801506042480e-01 1.401444822549819946e-01
3.243554687500000000e+01 9.901223778724670410e-01 1.402054429054260254e-01
3.239995574951171875e+01 9.903568029403686523e-01 1.385401487350463867e-01
3.238956069946289062e+01 9.897943735122680664e-01 1.425027400255203247e-01
3.238382339477539062e+01 9.903976321220397949e-01 1.382477730512619019e-01
3.237163162231445312e+01 9.906976222991943359e-01 1.360815316438674927e-01
3.236196517944335938e+01 9.899699687957763672e-01 1.412778496742248535e-01
3.234060668945312500e+01 9.904051423072814941e-01 1.381939947605133057e-01
3.232537078857421875e+01 9.905636310577392578e-01 1.370537430047988892e-01
3.231932067871093750e+01 9.898644089698791504e-01 1.420153826475143433e-01
3.227825164794921875e+01 9.900817871093750000e-01 1.404921114444732666e-01
3.226383590698242188e+01 9.900123476982116699e-01 1.409806311130523682e-01
3.224911880493164062e+01 9.897391796112060547e-01 1.428857594728469849e-01
3.222413635253906250e+01 9.895537495613098145e-01 1.441642343997955322e-01
3.220982742309570312e+01 9.907244443893432617e-01 1.358859241008758545e-01
3.216848373413085938e+01 9.897865056991577148e-01 1.425572335720062256e-01
3.215634918212890625e+01 9.895929694175720215e-01 1.438941955566406250e-01
3.212781906127929688e+01 9.897007346153259277e-01 1.431515514850616455e-01
3.211957550048828125e+01 9.895606040954589844e-01 1.441172063350677490e-01
3.209619522094726562e+01 9.893683791160583496e-01 1.454306840896606445e-01
3.208560943603515625e+01 9.902849793434143066e-01 1.390525996685028076e-01
3.207538604736328125e+01 9.893671870231628418e-01 1.454392224550247192e-01
3.205508041381835938e+01 9.899039864540100098e-01 1.417400389909744263e-01
3.203210449218750000e+01 9.896767735481262207e-01 1.433169692754745483e-01
3.201842880249023438e+01 9.895644187927246094e-01 1.440905779600143433e-01
3.201049423217773438e+01 9.906175732612609863e-01 1.366628557443618774e-01
3.199422264099121094e+01 9.904115200042724609e-01 1.381484717130661011e-01
3.198736572265625000e+01 9.898035526275634766e-01 1.424394547939300537e-01
3.195256233215332031e+01 9.901932477951049805e-01 1.397040933370590210e-01
3.194101524353027344e+01 9.900879263877868652e-01 1.404487341642379761e-01
3.190284729003906250e+01 9.900643229484558105e-01 1.406150907278060913e-01
3.189164352416992188e+01 9.887967705726623535e-01 1.492676883935928345e-01
3.187293243408203125e+01 9.903898835182189941e-01 1.383033990859985352e-01
3.186168670654296875e+01 9.898106455802917480e-01 1.423895508050918579e-01
3.182621955871582031e+01 9.895812869071960449e-01 1.439749747514724731e-01
3.181768417358398438e+01 9.896814823150634766e-01 1.432849913835525513e-01
3.179101562500000000e+01 9.899054765701293945e-01 1.417286843061447144e-01
3.175824737548828125e+01 9.894933104515075684e-01 1.445781737565994263e-01
3.175402450561523438e+01 9.903372526168823242e-01 1.386794894933700562e-01
3.174329566955566406e+01 9.899165630340576172e-01 1.416517198085784912e-01
3.171218872070312500e+01 9.895372986793518066e-01 1.442773044109344482e-01
3.169264793395996094e+01 9.894758462905883789e-01 1.446978896856307983e-01
3.167681121826171875e+01 9.900050163269042969e-01 1.410319805145263672e-01
3.166829299926757812e+01 9.892575740814208984e-01 1.461823284626007080e-01
3.164714241027832031e+01 9.897733330726623535e-01 1.426489651203155518e-01
3.162628173828125000e+01 9.889231324195861816e-01 1.484285593032836914e-01
3.160972404479980469e+01 9.893628358840942383e-01 1.454689055681228638e-01
3.159345245361328125e+01 9.891214966773986816e-01 1.471007615327835083e-01
3.157112312316894531e+01 9.894497990608215332e-01 1.448758393526077271e-01
3.155646705627441406e+01 9.896137118339538574e-01 1.437519043684005737e-01
3.153069686889648438e+01 9.897980093955993652e-01 1.424774229526519775e-01
3.151807403564453125e+01 9.891406893730163574e-01 1.469714194536209106e-01
3.149859428405761719e+01 9.901832342147827148e-01 1.397750526666641235e-01
3.147665786743164062e+01 9.892576932907104492e-01 1.461818814277648926e-01
3.146625137329101562e+01 9.897484183311462402e-01 1.428214758634567261e-01
3.145560264587402344e+01 9.896111488342285156e-01 1.437700241804122925e-01
3.142994117736816406e+01 9.898219108581542969e-01 1.423110216856002808e-01
3.140481376647949219e+01 9.901689291000366211e-01 1.398768573999404907e-01
3.138630294799804688e+01 9.894508123397827148e-01 1.448692828416824341e-01
3.136548614501953125e+01 9.902532100677490234e-01 1.392782777547836304e-01
3.135518074035644531e+01 9.896921515464782715e-01 1.432110071182250977e-01
3.134897613525390625e+01 9.898361563682556152e-01 1.422122418880462646e-01
3.131928443908691406e+01 9.898951649665832520e-01 1.418007612228393555e-01
3.130885314941406250e+01 9.892846345901489258e-01 1.459998786449432373e-01
3.128521156311035156e+01 9.897468090057373047e-01 1.428325176239013672e-01
3.127003097534179688e+01 9.894376993179321289e-01 1.449581384658813477e-01
3.125269699096679688e+01 9.893940091133117676e-01 1.452562659978866577e-01
3.122420501708984375e+01 9.898018836975097656e-01 1.424506753683090210e-01
3.120962715148925781e+01 9.889096617698669434e-01 1.485182791948318481e-01
3.120389175415039062e+01 9.889106154441833496e-01 1.485114097595214844e-01
3.116671752929687500e+01 9.889540076255798340e-01 1.482224762439727783e-01
3.115375328063964844e+01 9.890586733818054199e-01 1.475226283073425293e-01
3.115226173400878906e+01 9.899131655693054199e-01 1.416753083467483521e-01
3.112549781799316406e+01 9.891435503959655762e-01 1.469521671533584595e-01
3.110380554199218750e+01 9.889926314353942871e-01 1.479643136262893677e-01
3.107796669006347656e+01 9.896184802055358887e-01 1.437194645404815674e-01
3.106169891357421875e+01 9.896301627159118652e-01 1.436385959386825562e-01
3.104112243652343750e+01 9.895393252372741699e-01 1.442631781101226807e-01
3.102812576293945312e+01 9.888755679130554199e-01 1.487448662519454956e-01
3.101161193847656250e+01 9.890228509902954102e-01 1.477623581886291504e-01
3.099938011169433594e+01 9.896880388259887695e-01 1.432397067546844482e-01
3.098798179626464844e+01 9.898233413696289062e-01 1.423009783029556274e-01
3.097855949401855469e+01 9.889140129089355469e-01 1.484891325235366821e-01
3.094636154174804688e+01 9.896479845046997070e-01 1.435159444808959961e-01
3.093418502807617188e+01 9.898605346679687500e-01 1.420422643423080444e-01
3.091271972656250000e+01 9.897183775901794434e-01 1.430297344923019409e-01
3.088844680786132812e+01 9.891248345375061035e-01 1.470783650875091553e-01
3.087970161437988281e+01 9.900197982788085938e-01 1.409281194210052490e-01
3.086256027221679688e+01 9.887214303016662598e-01 1.497662365436553955e-01
3.085747146606445312e+01 9.892156124114990234e-01 1.464663892984390259e-01
3.082751846313476562e+01 9.899379611015319824e-01 1.415019184350967407e-01
3.079587554931640625e+01 9.899921417236328125e-01 1.411222517490386963e-01
3.078623771667480469e+01 9.892561435699462891e-01 1.461925208568572998e-01
3.077935409545898438e+01 9.894169569015502930e-01 1.450999826192855835e-01
3.076300239562988281e+01 9.893185496330261230e-01 1.457693874835968018e-01
3.074808311462402344e+01 9.890919327735900879e-01 1.472988873720169067e-01
3.072455978393554688e+01 9.891327619552612305e-01 1.470247507095336914e-01
3.071595573425292969e+01 9.892519116401672363e-01 1.462204456329345703e-01
3.068970298767089844e+01 9.889168739318847656e-01 1.484699547290802002e-01
3.067149734497070312e+01 9.895458221435546875e-01 1.442190855741500854e-01
3.066287040710449219e+01 9.893219470977783203e-01 1.457463949918746948e-01
3.063093376159667969e+01 9.889945983886718750e-01 1.479510813951492310e-01
3.061578750610351562e+01 9.899370074272155762e-01 1.415088176727294922e-01
3.059141159057617188e+01 9.891332387924194336e-01 1.470210105180740356e-01
3.057886123657226562e+01 9.891732335090637207e-01 1.467525959014892578e-01
3.057684516906738281e+01 9.891650080680847168e-01 1.468081623315811157e-01
3.056718635559082031e+01 9.890160560607910156e-01 1.478079408407211304e-01
3.054912185668945312e+01 9.893320202827453613e-01 1.456779986619949341e-01
3.052887725830078125e+01 9.892753958702087402e-01 1.460620164871215820e-01
3.050720596313476562e+01 9.888362884521484375e-01 1.490062922239303589e-01
3.048490142822265625e+01 9.888555407524108887e-01 1.488778889179229736e-01
3.047388648986816406e+01 9.898479580879211426e-01 1.421298980712890625e-01
3.044818305969238281e+01 9.894862174987792969e-01 1.446269005537033081e-01
3.042778015136718750e+01 9.896413683891296387e-01 1.435619592666625977e-01
3.041647338867187500e+01 9.892137646675109863e-01 1.464786827564239502e-01
3.039066314697265625e+01 9.892535805702209473e-01 1.462099999189376831e-01
3.038438606262207031e+01 9.891973137855529785e-01 1.465899348258972168e-01
3.035864639282226562e+01 9.885803461074829102e-01 1.506941616535186768e-01
3.034798240661621094e+01 9.886956810951232910e-01 1.499359160661697388e-01
3.033519172668457031e+01 9.888385534286499023e-01 1.489910483360290527e-01
3.032752037048339844e+01 9.888758063316345215e-01 1.487436294555664062e-01
3.030057907104492188e+01 9.894068837165832520e-01 1.451689749956130981e-01
3.028670310974121094e+01 9.892566204071044922e-01 1.461887806653976440e-01
3.027229690551757812e+01 9.891695976257324219e-01 1.467768549919128418e-01
3.025748825073242188e+01 9.890381693840026855e-01 1.476598531007766724e-01
3.023542022705078125e+01 9.887013435363769531e-01 1.498984396457672119e-01
3.022263908386230469e+01 9.878644943237304688e-01 1.553178876638412476e-01
3.021277427673339844e+01 9.884077906608581543e-01 1.518222242593765259e-01
3.018638420104980469e+01 9.886204004287719727e-01 1.504318267107009888e-01
3.017847633361816406e+01 9.892951846122741699e-01 1.459280699491500854e-01
3.016618156433105469e+01 9.891432523727416992e-01 1.469543874263763428e-01
3.014829254150390625e+01 9.879010915756225586e-01 1.550853550434112549e-01
3.013084983825683594e+01 9.887373447418212891e-01 1.496611684560775757e-01
3.011969375610351562e+01 9.886786341667175293e-01 1.500485539436340332e-01
3.009597396850585938e+01 9.889709949493408203e-01 1.481092870235443115e-01
3.008263969421386719e+01 9.886475205421447754e-01 1.502531021833419800e-01
3.007042312622070312e+01 9.893459677696228027e-01 1.455834954977035522e-01
3.005755805969238281e+01 9.878616333007812500e-01 1.553363800048828125e-01
3.003223800659179688e+01 9.889672398567199707e-01 1.481337100267410278e-01
3.000495147705078125e+01 9.887549877166748047e-01 1.495442241430282593e-01
2.998933410644531250e+01 9.888464212417602539e-01 1.489385813474655151e-01
2.997488212585449219e+01 9.883439540863037109e-01 1.522369086742401123e-01
2.994816207885742188e+01 9.885162115097045898e-01 1.511149406433105469e-01
2.993917846679687500e+01 9.878992438316345215e-01 1.550965458154678345e-01
2.992794036865234375e+01 9.889582395553588867e-01 1.481944322586059570e-01
2.992331314086914062e+01 9.886970520019531250e-01 1.499269604682922363e-01
2.990679550170898438e+01 9.887845516204833984e-01 1.493488997220993042e-01
2.986918449401855469e+01 9.887427687644958496e-01 1.496253907680511475e-01
2.984775543212890625e+01 9.888854026794433594e-01 1.486798971891403198e-01
2.984152603149414062e+01 9.884158968925476074e-01 1.517691761255264282e-01
2.982485580444335938e+01 9.883652925491333008e-01 1.520986855030059814e-01
2.980829620361328125e+01 9.882593154907226562e-01 1.527856588363647461e-01
2.979194450378417969e+01 9.892344474792480469e-01 1.463394165039062500e-01
2.978015327453613281e+01 9.878835678100585938e-01 1.551967263221740723e-01
2.975404548645019531e+01 9.880732893943786621e-01 1.539839506149291992e-01
2.974651908874511719e+01 9.887706041336059570e-01 1.494408994913101196e-01
2.973100471496582031e+01 9.884533882141113281e-01 1.515251845121383667e-01
2.971984291076660156e+01 9.893995523452758789e-01 1.452184170484542847e-01
2.967883491516113281e+01 9.891176819801330566e-01 1.471268832683563232e-01
2.965377998352050781e+01 9.877170920372009277e-01 1.562526375055313110e-01
2.965074729919433594e+01 9.876766204833984375e-01 1.565078347921371460e-01
2.963487243652343750e+01 9.892959594726562500e-01 1.459228694438934326e-01
2.961958503723144531e+01 9.893388152122497559e-01 1.456317007541656494e-01
2.959543609619140625e+01 9.875627160072326660e-01 1.572254896163940430e-01
2.957781219482421875e+01 9.891970753669738770e-01 1.465919017791748047e-01
2.956743049621582031e+01 9.883409142494201660e-01 1.522568911314010620e-01
2.956143379211425781e+01 9.888003468513488770e-01 1.492440551519393921e-01
2.954248619079589844e+01 9.884921908378601074e-01 1.512717902660369873e-01
2.953281784057617188e+01 9.883322715759277344e-01 1.523134112358093262e-01
2.949026107788085938e+01 9.883198142051696777e-01 1.523942202329635620e-01
2.947596740722656250e+01 9.885065555572509766e-01 1.511774510145187378e-01
2.946921348571777344e+01 9.887409806251525879e-01 1.496370583772659302e-01
2.944467544555664062e+01 9.880856275558471680e-01 1.539050042629241943e-01
2.943267440795898438e+01 9.881355166435241699e-01 1.535847038030624390e-01
2.942007064819335938e+01 9.880449175834655762e-01 1.541659832000732422e-01
2.939344024658203125e+01 9.878395795822143555e-01 1.554766595363616943e-01
2.939127922058105469e+01 9.883912801742553711e-01 1.519296467304229736e-01
2.934720420837402344e+01 9.876438975334167480e-01 1.567144542932510376e-01
2.933633613586425781e+01 9.881510138511657715e-01 1.534846276044845581e-01
2.932646369934082031e+01 9.882643818855285645e-01 1.527529507875442505e-01
2.931231689453125000e+01 9.872049093246459961e-01 1.594572812318801880e-01
2.928970718383789062e+01 9.887827634811401367e-01 1.493604779243469238e-01
2.927434539794921875e+01 9.886336922645568848e-01 1.503447890281677246e-01
2.926718330383300781e+01 9.884876012802124023e-01 1.513017565011978149e-01
2.924752044677734375e+01 9.881423115730285645e-01 1.535405218601226807e-01
2.922224426269531250e+01 9.891603589057922363e-01 1.468391567468643188e-01
2.921455001831054688e+01 9.880306124687194824e-01 1.542576104402542114e-01
2.920615386962890625e+01 9.875891804695129395e-01 1.570589840412139893e-01
2.918395805358886719e+01 9.882128238677978516e-01 1.530865430831909180e-01
2.916213607788085938e+01 9.884172081947326660e-01 1.517608761787414551e-01
2.915874862670898438e+01 9.884451627731323242e-01 1.515787243843078613e-01
2.914220046997070312e+01 9.875114560127258301e-01 1.575471609830856323e-01
2.911445236206054688e+01 9.877655506134033203e-01 1.559462547302246094e-01
2.911036491394042969e+01 9.888259172439575195e-01 1.490747183561325073e-01
2.908407592773437500e+01 9.882658123970031738e-01 1.527433842420578003e-01
2.906923675537109375e+01 9.882277250289916992e-01 1.529895365238189697e-01
2.906650733947753906e+01 9.878132939338684082e-01 1.556435078382492065e-01
2.904941177368164062e+01 9.887493848800659180e-01 1.495814472436904907e-01
2.903247261047363281e+01 9.886742830276489258e-01 1.500771641731262207e-01
2.901323318481445312e+01 9.882507920265197754e-01 1.528403609991073608e-01
2.899966430664062500e+01 9.882630705833435059e-01 1.527618020772933960e-01
2.897519493103027344e+01 9.882100820541381836e-01 1.531036645174026489e-01
2.896522331237792969e+01 9.883543848991394043e-01 1.521689742803573608e-01
2.894825172424316406e+01 9.887096285820007324e-01 1.498443633317947388e-01
2.892620277404785156e+01 9.880729913711547852e-01 1.539860218763351440e-01
2.890966033935546875e+01 9.881336092948913574e-01 1.535966396331787109e-01
2.889634132385253906e+01 9.878122210502624512e-01 1.556505858898162842e-01
2.886261367797851562e+01 9.883297681808471680e-01 1.523292362689971924e-01
2.885530853271484375e+01 9.881494045257568359e-01 1.534950733184814453e-01
2.883861923217773438e+01 9.878962039947509766e-01 1.551166623830795288e-01
2.882446861267089844e+01 9.882996678352355957e-01 1.525247991085052490e-01
2.880434989929199219e+01 9.880567193031311035e-01 1.540902107954025269e-01
2.879705810546875000e+01 9.879668951034545898e-01 1.546651422977447510e-01
2.878660774230957031e+01 9.881255030632019043e-01 1.536483615636825562e-01
2.878085136413574219e+01 9.875456094741821289e-01 1.573324948549270630e-01
2.876356887817382812e+01 9.884548783302307129e-01 1.515153348445892334e-01
2.874197387695312500e+01 9.883651137351989746e-01 1.520996838808059692e-01
2.873285293579101562e+01 9.886977076530456543e-01 1.499226391315460205e-01
2.871935653686523438e+01 9.877970218658447266e-01 1.557464599609375000e-01
2.869295692443847656e+01 9.881115555763244629e-01 1.537380367517471313e-01
2.867243194580078125e+01 9.879602193832397461e-01 1.547075808048248291e-01
2.866574287414550781e+01 9.877460598945617676e-01 1.560695767402648926e-01
2.866230392456054688e+01 9.879264235496520996e-01 1.549233198165893555e-01
2.864031219482421875e+01 9.877177476882934570e-01 1.562487483024597168e-01
2.863239669799804688e+01 9.875735044479370117e-01 1.571571677923202515e-01
2.859438133239746094e+01 9.876518249511718750e-01 1.566641032695770264e-01
2.857399368286132812e+01 9.884639382362365723e-01 1.514564007520675659e-01
2.857102394104003906e+01 9.885278344154357910e-01 1.510384231805801392e-01
2.855009841918945312e+01 9.876309037208557129e-01 1.567965894937515259e-01
2.853955650329589844e+01 9.874082207679748535e-01 1.581928133964538574e-01
2.852494049072265625e+01 9.878207445144653320e-01 1.555957198143005371e-01
2.850153732299804688e+01 9.870114326477050781e-01 1.606501787900924683e-01
2.848726844787597656e+01 9.872832298278808594e-01 1.589703559875488281e-01
2.845899963378906250e+01 9.885103106498718262e-01 1.511530876159667969e-01
2.844571304321289062e+01 9.880068898200988770e-01 1.544096022844314575e-01
2.844096946716308594e+01 9.878374934196472168e-01 1.554895341396331787e-01
2.842009735107421875e+01 9.879335165023803711e-01 1.548789590597152710e-01
2.840327262878417969e+01 9.879376292228698730e-01 1.548520326614379883e-01
2.838318634033203125e+01 9.879015684127807617e-01 1.550822705030441284e-01
2.837320518493652344e+01 9.878925085067749023e-01 1.551394015550613403e-01
2.835002899169921875e+01 9.879611134529113770e-01 1.547020822763442993e-01
2.832275199890136719e+01 9.880844354629516602e-01 1.539125442504882812e-01
2.830241203308105469e+01 9.870982766151428223e-01 1.601157188415527344e-01
2.829421806335449219e+01 9.874323010444641113e-01 1.580426692962646484e-01
2.828691864013671875e+01 9.876101613044738770e-01 1.569265127182006836e-01
2.826689910888671875e+01 9.876264929771423340e-01 1.568239778280258179e-01
2.825695991516113281e+01 9.877665638923645020e-01 1.559396833181381226e-01
2.824018859863281250e+01 9.882077574729919434e-01 1.531187444925308228e-01
2.821792793273925781e+01 9.878310561180114746e-01 1.555304229259490967e-01
2.819790840148925781e+01 9.873439669609069824e-01 1.585933119058609009e-01
2.818668746948242188e+01 9.870908856391906738e-01 1.601610034704208374e-01
2.818105125427246094e+01 9.864771366119384766e-01 1.638982743024826050e-01
2.814984703063964844e+01 9.867358207702636719e-01 1.623339951038360596e-01
2.812760543823242188e+01 9.870910644531250000e-01 1.601600646972656250e-01
2.811201667785644531e+01 9.877237081527709961e-01 1.562106013298034668e-01
2.810391998291015625e+01 9.872546792030334473e-01 1.591481268405914307e-01
2.808737373352050781e+01 9.870309233665466309e-01 1.605298817157745361e-01
2.807949829101562500e+01 9.875246286392211914e-01 1.574644446372985840e-01
2.806477355957031250e+01 9.874368906021118164e-01 1.580142825841903687e-01
2.804489707946777344e+01 9.884589314460754395e-01 1.514888256788253784e-01
2.801502990722656250e+01 9.878514409065246582e-01 1.554009318351745605e-01
2.799682617187500000e+01 9.869062900543212891e-01 1.612948626279830933e-01
2.798771476745605469e+01 9.880758523941040039e-01 1.539674401283264160e-01
2.797832489013671875e+01 9.871676564216613770e-01 1.596867740154266357e-01
2.796949958801269531e+01 9.879545569419860840e-01 1.547440886497497559e-01
2.795116424560546875e+01 9.882819056510925293e-01 1.526398956775665283e-01
2.793260383605957031e+01 9.871439933776855469e-01 1.598335206508636475e-01
2.792310333251953125e+01 9.876312017440795898e-01 1.567948162555694580e-01
2.791387939453125000e+01 9.873215556144714355e-01 1.587328612804412842e-01
2.788901710510253906e+01 9.871768355369567871e-01 1.596304774284362793e-01
2.787051391601562500e+01 9.875411391258239746e-01 1.573609560728073120e-01
2.785657501220703125e+01 9.869551658630371094e-01 1.609949916601181030e-01
2.783917045593261719e+01 9.872794151306152344e-01 1.589948534965515137e-01
2.781527900695800781e+01 9.873292446136474609e-01 1.586852222681045532e-01
2.779685783386230469e+01 9.877814054489135742e-01 1.558456122875213623e-01
2.778201293945312500e+01 9.872434735298156738e-01 1.592169553041458130e-01
2.776850700378417969e+01 9.871295094490051270e-01 1.599222868680953979e-01
2.775691223144531250e+01 9.876497387886047363e-01 1.566781699657440186e-01
2.775012397766113281e+01 9.876954555511474609e-01 1.563894003629684448e-01
2.772654914855957031e+01 9.873264431953430176e-01 1.587025225162506104e-01
2.771167373657226562e+01 9.874578714370727539e-01 1.578823029994964600e-01
2.770320892333984375e+01 9.871107339859008789e-01 1.600380390882492065e-01
2.767148208618164062e+01 9.870818257331848145e-01 1.602168977260589600e-01
2.765476608276367188e+01 9.867575168609619141e-01 1.622018218040466309e-01
2.764909362792968750e+01 9.873930215835571289e-01 1.582873910665512085e-01
2.763973426818847656e+01 9.876269698143005371e-01 1.568211466073989868e-01
2.761948776245117188e+01 9.872972369194030762e-01 1.588840335607528687e-01
2.760621261596679688e+01 9.872619509696960449e-01 1.591026633977890015e-01
2.758325576782226562e+01 9.882675409317016602e-01 1.527324318885803223e-01
2.757352638244628906e+01 9.872717261314392090e-01 1.590422987937927246e-01
2.753355789184570312e+01 9.875938296318054199e-01 1.570303738117218018e-01
2.751593971252441406e+01 9.870184659957885742e-01 1.606062799692153931e-01
2.750686264038085938e+01 9.879127740859985352e-01 1.550103425979614258e-01
2.749011802673339844e+01 9.868258237838745117e-01 1.617859005928039551e-01
2.746775627136230469e+01 9.859306812286376953e-01 1.671545654535293579e-01
2.746398925781250000e+01 9.866787791252136230e-01 1.626803874969482422e-01
2.744425773620605469e+01 9.875873923301696777e-01 1.570704877376556396e-01
2.743714332580566406e+01 9.872654080390930176e-01 1.590819060802459717e-01
2.742623519897460938e+01 9.867488741874694824e-01 1.622546464204788208e-01
2.741297149658203125e+01 9.873285293579101562e-01 1.586892604827880859e-01
2.738981246948242188e+01 9.879831671714782715e-01 1.545614451169967651e-01
2.737373542785644531e+01 9.880948066711425781e-01 1.538456529378890991e-01
2.736360740661621094e+01 9.872236847877502441e-01 1.593400985002517700e-01
2.733804702758789062e+01 9.871689677238464355e-01 1.596790850162506104e-01
2.733216285705566406e+01 9.873273968696594238e-01 1.586966961622238159e-01
2.731954383850097656e+01 9.873331785202026367e-01 1.586604565382003784e-01
2.731444931030273438e+01 9.870381355285644531e-01 1.604857295751571655e-01
2.729476737976074219e+01 9.876614809036254883e-01 1.566039770841598511e-01
2.728679466247558594e+01 9.865608215332031250e-01 1.633944064378738403e-01
2.727039337158203125e+01 9.875773191452026367e-01 1.571336686611175537e-01
2.725790023803710938e+01 9.865351915359497070e-01 1.635490506887435913e-01
2.722957801818847656e+01 9.863688945770263672e-01 1.645491272211074829e-01
2.721342277526855469e+01 9.871261119842529297e-01 1.599437296390533447e-01
2.720756340026855469e+01 9.870896935462951660e-01 1.601681113243103027e-01
2.719377899169921875e+01 9.865124821662902832e-01 1.636858284473419189e-01
2.717759132385253906e+01 9.873394966125488281e-01 1.586211621761322021e-01
2.716575050354003906e+01 9.870153665542602539e-01 1.606261730194091797e-01
2.715175247192382812e+01 9.874579310417175293e-01 1.578816920518875122e-01
2.713012886047363281e+01 9.869410991668701172e-01 1.610811501741409302e-01
2.710603332519531250e+01 9.862729907035827637e-01 1.651223897933959961e-01
2.710097312927246094e+01 9.867387413978576660e-01 1.623161435127258301e-01
2.709284591674804688e+01 9.868388772010803223e-01 1.617064177989959717e-01
2.707025718688964844e+01 9.876207113265991211e-01 1.568604856729507446e-01
2.703777694702148438e+01 9.875326752662658691e-01 1.574134826660156250e-01
2.702155303955078125e+01 9.864033460617065430e-01 1.643422245979309082e-01
2.701587104797363281e+01 9.860455989837646484e-01 1.664754599332809448e-01
2.699415397644042969e+01 9.873805046081542969e-01 1.583658158779144287e-01
2.697007179260253906e+01 9.872578978538513184e-01 1.591283679008483887e-01
2.696429061889648438e+01 9.866163134574890137e-01 1.630588769912719727e-01
2.694731140136718750e+01 9.869852066040039062e-01 1.608105003833770752e-01
2.693519783020019531e+01 9.876821041107177734e-01 1.564739793539047241e-01
2.691806221008300781e+01 9.861348271369934082e-01 1.659456044435501099e-01
2.690980720520019531e+01 9.865640997886657715e-01 1.633746474981307983e-01
2.688669204711914062e+01 9.873298406600952148e-01 1.586808711290359497e-01
2.687113571166992188e+01 9.867432713508605957e-01 1.622887104749679565e-01
2.686479187011718750e+01 9.873210191726684570e-01 1.587359607219696045e-01
2.684307670593261719e+01 9.867267608642578125e-01 1.623895466327667236e-01
2.683065795898437500e+01 9.875061511993408203e-01 1.575803309679031372e-01
2.680903244018554688e+01 9.865115284919738770e-01 1.636915057897567749e-01
2.679598808288574219e+01 9.867562651634216309e-01 1.622101813554763794e-01
2.678795433044433594e+01 9.873946309089660645e-01 1.582773476839065552e-01
2.677211570739746094e+01 9.873788952827453613e-01 1.583756506443023682e-01
2.675890731811523438e+01 9.867589473724365234e-01 1.621932387351989746e-01
2.674263763427734375e+01 9.871078133583068848e-01 1.600567251443862915e-01
2.673267745971679688e+01 9.873515367507934570e-01 1.585460901260375977e-01
2.671108436584472656e+01 9.861249327659606934e-01 1.660044044256210327e-01
2.669686317443847656e+01 9.859716296195983887e-01 1.669127792119979858e-01
2.668148422241210938e+01 9.856033325195312500e-01 1.690739691257476807e-01
2.666316413879394531e+01 9.868420362472534180e-01 1.616875082254409790e-01
2.664666557312011719e+01 9.875778555870056152e-01 1.571302413940429688e-01
2.662886810302734375e+01 9.866430759429931641e-01 1.628967374563217163e-01
2.662530899047851562e+01 9.867975115776062012e-01 1.619588881731033325e-01
2.659527587890625000e+01 9.864621162414550781e-01 1.639891266822814941e-01
2.658671760559082031e+01 9.863869547843933105e-01 1.644407808780670166e-01
2.656309509277343750e+01 9.870244264602661133e-01 1.605699658393859863e-01
2.654338836669921875e+01 9.863342046737670898e-01 1.647564768791198730e-01
2.652714538574218750e+01 9.864976406097412109e-01 1.637756526470184326e-01
2.652388572692871094e+01 9.867927432060241699e-01 1.619880348443984985e-01
2.649718284606933594e+01 9.864388108253479004e-01 1.641295254230499268e-01
2.648414421081542969e+01 9.864730238914489746e-01 1.639232486486434937e-01
2.647122383117675781e+01 9.865834712982177734e-01 1.632581204175949097e-01
2.646022224426269531e+01 9.876336455345153809e-01 1.567796319723129272e-01
2.643004226684570312e+01 9.861386418342590332e-01 1.659233719110488892e-01
2.641134834289550781e+01 9.870716333389282227e-01 1.602796018123626709e-01
2.639739990234375000e+01 9.868304133415222168e-01 1.617583185434341431e-01
2.638987350463867188e+01 9.863777160644531250e-01 1.644957661628723145e-01
2.636957740783691406e+01 9.861927628517150879e-01 1.656013876199722290e-01
2.635063934326171875e+01 9.863628745079040527e-01 1.645849347114562988e-01
2.633322143554687500e+01 9.864749312400817871e-01 1.639119088649749756e-01
2.632057380676269531e+01 9.864442944526672363e-01 1.640963405370712280e-01
2.631236076354980469e+01 9.860075712203979492e-01 1.667004972696304321e-01
2.629225158691406250e+01 9.871503710746765137e-01 1.597939878702163696e-01
2.628113555908203125e+01 9.867893457412719727e-01 1.620080769062042236e-01
2.625866889953613281e+01 9.864735007286071777e-01 1.639209091663360596e-01
2.624231147766113281e+01 9.866692423820495605e-01 1.627381145954132080e-01
2.623936271667480469e+01 9.875213503837585449e-01 1.574849933385848999e-01
2.622539520263671875e+01 9.856361150741577148e-01 1.688825637102127075e-01
2.620473480224609375e+01 9.865648150444030762e-01 1.633701026439666748e-01
2.620187377929687500e+01 9.868257045745849609e-01 1.617863923311233521e-01
2.618199539184570312e+01 9.864547848701477051e-01 1.640336513519287109e-01
2.616239547729492188e+01 9.866039156913757324e-01 1.631339192390441895e-01
2.615082550048828125e+01 9.864764213562011719e-01 1.639027446508407593e-01
2.613637733459472656e+01 9.860526919364929199e-01 1.664335131645202637e-01
2.609974288940429688e+01 9.868984222412109375e-01 1.613429635763168335e-01
2.608091354370117188e+01 9.857618808746337891e-01 1.681468635797500610e-01
2.606505966186523438e+01 9.860363602638244629e-01 1.665301322937011719e-01
2.605673599243164062e+01 9.855245351791381836e-01 1.695325374603271484e-01
2.604252243041992188e+01 9.859549999237060547e-01 1.670110970735549927e-01
2.601263427734375000e+01 9.859058856964111328e-01 1.673007607460021973e-01
2.601042556762695312e+01 9.863403439521789551e-01 1.647200584411621094e-01
2.599684715270996094e+01 9.857542514801025391e-01 1.681917756795883179e-01
2.598009300231933594e+01 9.862677454948425293e-01 1.651539355516433716e-01
2.596744728088378906e+01 9.865536093711853027e-01 1.634378284215927124e-01
2.595890617370605469e+01 9.859842658042907715e-01 1.668383479118347168e-01
2.593117713928222656e+01 9.853519797325134277e-01 1.705330312252044678e-01
2.592411422729492188e+01 9.858723282814025879e-01 1.674980819225311279e-01
2.590782356262207031e+01 9.864921569824218750e-01 1.638085693120956421e-01
2.586718940734863281e+01 9.853214025497436523e-01 1.707092374563217163e-01
2.585811233520507812e+01 9.861497282981872559e-01 1.658573150634765625e-01
2.584002494812011719e+01 9.868022799491882324e-01 1.619292199611663818e-01
2.582682800292968750e+01 9.849492311477661133e-01 1.728435754776000977e-01
2.581718826293945312e+01 9.863114953041076660e-01 1.648922413587570190e-01
2.580283927917480469e+01 9.863911867141723633e-01 1.644151657819747925e-01
2.578858375549316406e+01 9.849342107772827148e-01 1.729292720556259155e-01
2.577217292785644531e+01 9.862371087074279785e-01 1.653367280960083008e-01
2.574981307983398438e+01 9.861624836921691895e-01 1.657815873622894287e-01
2.573276329040527344e+01 9.870733618736267090e-01 1.602688729763031006e-01
2.571988105773925781e+01 9.855254292488098145e-01 1.695275306701660156e-01
2.569994735717773438e+01 9.860774874687194824e-01 1.662867665290832520e-01
2.569597816467285156e+01 9.866341948509216309e-01 1.629503965377807617e-01
2.568178176879882812e+01 9.853466749191284180e-01 1.705635488033294678e-01
2.566871452331542969e+01 9.852557778358459473e-01 1.710876673460006714e-01
2.565338897705078125e+01 9.866821169853210449e-01 1.626603007316589355e-01
2.563554191589355469e+01 9.861460924148559570e-01 1.658792495727539062e-01
2.562496185302734375e+01 9.867692589759826660e-01 1.621309518814086914e-01
2.560930442810058594e+01 9.853701591491699219e-01 1.704278737306594849e-01
2.559856033325195312e+01 9.856377243995666504e-01 1.688735932111740112e-01
2.558535957336425781e+01 9.855222702026367188e-01 1.695456802845001221e-01
2.554574775695800781e+01 9.848679304122924805e-01 1.733064800500869751e-01
2.553211212158203125e+01 9.860890507698059082e-01 1.662177592515945435e-01
2.551067161560058594e+01 9.851200580596923828e-01 1.718673855066299438e-01
2.549260902404785156e+01 9.852372407913208008e-01 1.711946129798889160e-01
2.547305297851562500e+01 9.857882261276245117e-01 1.679927110671997070e-01
2.545636558532714844e+01 9.856244325637817383e-01 1.689512580633163452e-01
2.545039176940917969e+01 9.860793948173522949e-01 1.662748306989669800e-01
2.542682838439941406e+01 9.859179854393005371e-01 1.672293394804000854e-01
2.539896774291992188e+01 9.859332442283630371e-01 1.671396195888519287e-01
2.538582229614257812e+01 9.863189458847045898e-01 1.648479104042053223e-01
2.538232421875000000e+01 9.856939911842346191e-01 1.685444414615631104e-01
2.536591911315917969e+01 9.855603575706481934e-01 1.693240255117416382e-01
2.536202049255371094e+01 9.859293103218078613e-01 1.671625971794128418e-01
2.535005378723144531e+01 9.855117201805114746e-01 1.696073412895202637e-01
2.533377647399902344e+01 9.849830269813537598e-01 1.726512014865875244e-01
2.530368614196777344e+01 9.855467677116394043e-01 1.694034785032272339e-01
2.528259277343750000e+01 9.863980412483215332e-01 1.643738448619842529e-01
2.526927375793457031e+01 9.857422709465026855e-01 1.682624816894531250e-01
2.526261329650878906e+01 9.858658313751220703e-01 1.675367802381515503e-01
2.523967361450195312e+01 9.854278564453125000e-01 1.700941026210784912e-01
2.522196769714355469e+01 9.855417609214782715e-01 1.694325953722000122e-01
2.520291709899902344e+01 9.854897260665893555e-01 1.697348952293395996e-01
2.519004058837890625e+01 9.863508939743041992e-01 1.646567136049270630e-01
2.517732238769531250e+01 9.861064553260803223e-01 1.661148220300674438e-01
2.516795921325683594e+01 9.846598505973815918e-01 1.744846701622009277e-01
2.515891265869140625e+01 9.852828383445739746e-01 1.709320545196533203e-01
2.514236640930175781e+01 9.856867790222167969e-01 1.685866713523864746e-01
2.510423278808593750e+01 9.858410358428955078e-01 1.676822751760482788e-01
2.509478569030761719e+01 9.853838086128234863e-01 1.703486293554306030e-01
2.509379386901855469e+01 9.866539239883422852e-01 1.628313064575195312e-01
2.506773948669433594e+01 9.862565398216247559e-01 1.652210652828216553e-01
2.505794906616210938e+01 9.862393736839294434e-01 1.653233915567398071e-01
2.504054450988769531e+01 9.849547743797302246e-01 1.728121489286422729e-01
2.501682472229003906e+01 9.854145050048828125e-01 1.701713055372238159e-01
2.500109863281250000e+01 9.855260252952575684e-01 1.695242226123809814e-01
2.498587226867675781e+01 9.863517284393310547e-01 1.646517217159271240e-01
2.497144317626953125e+01 9.851184487342834473e-01 1.718768030405044556e-01
2.495506286621093750e+01 9.855491518974304199e-01 1.693893820047378540e-01
2.495133399963378906e+01 9.851571321487426758e-01 1.716550439596176147e-01
2.491201210021972656e+01 9.855216741561889648e-01 1.695493310689926147e-01
2.487987136840820312e+01 9.841618537902832031e-01 1.772721856832504272e-01
2.486535835266113281e+01 9.847356081008911133e-01 1.740562468767166138e-01
2.485870361328125000e+01 9.858132004737854004e-01 1.678461432456970215e-01
2.484963226318359375e+01 9.848784804344177246e-01 1.732464581727981567e-01
2.484420585632324219e+01 9.860166311264038086e-01 1.666471511125564575e-01
2.483186149597167969e+01 9.851747751235961914e-01 1.715530902147293091e-01
2.480920410156250000e+01 9.852325916290283203e-01 1.712206453084945679e-01
2.477909660339355469e+01 9.847965240478515625e-01 1.737117022275924683e-01
2.476956939697265625e+01 9.846156835556030273e-01 1.747336685657501221e-01
2.476580429077148438e+01 9.854832291603088379e-01 1.697726398706436157e-01
2.474424362182617188e+01 9.860590696334838867e-01 1.663956791162490845e-01
2.472736549377441406e+01 9.848191738128662109e-01 1.735830605030059814e-01
2.472106361389160156e+01 9.851411581039428711e-01 1.717461794614791870e-01
2.471527862548828125e+01 9.856392145156860352e-01 1.688644289970397949e-01
2.468795585632324219e+01 9.857192039489746094e-01 1.683973670005798340e-01
2.466596221923828125e+01 9.846862554550170898e-01 1.743359863758087158e-01
2.465419006347656250e+01 9.855234026908874512e-01 1.695389598608016968e-01
2.462352561950683594e+01 9.857863187789916992e-01 1.680039167404174805e-01
2.460785484313964844e+01 9.853551387786865234e-01 1.705144047737121582e-01
2.460414505004882812e+01 9.848182797431945801e-01 1.735885292291641235e-01
2.456684494018554688e+01 9.850503206253051758e-01 1.722666770219802856e-01
2.455256271362304688e+01 9.854004383087158203e-01 1.702526211738586426e-01
2.454240036010742188e+01 9.846484661102294922e-01 1.745488643646240234e-01
2.452956390380859375e+01 9.852882027626037598e-01 1.709010601043701172e-01
2.451802635192871094e+01 9.851240515708923340e-01 1.718444675207138062e-01
2.451242446899414062e+01 9.843451380729675293e-01 1.762514710426330566e-01
2.448939514160156250e+01 9.844698309898376465e-01 1.755536347627639771e-01
2.447405815124511719e+01 9.845909476280212402e-01 1.748731583356857300e-01
2.444495391845703125e+01 9.850341677665710449e-01 1.723590791225433350e-01
2.444146347045898438e+01 9.855192303657531738e-01 1.695633381605148315e-01
2.442744445800781250e+01 9.848574995994567871e-01 1.733658611774444580e-01
2.440434646606445312e+01 9.842760562896728516e-01 1.766372770071029663e-01
2.439283943176269531e+01 9.854469895362854004e-01 1.699824035167694092e-01
2.436622810363769531e+01 9.853255748748779297e-01 1.706851720809936523e-01
2.433448600769042969e+01 9.851682782173156738e-01 1.715911626815795898e-01
2.431697082519531250e+01 9.838023781776428223e-01 1.792562603950500488e-01
2.430319976806640625e+01 9.851173162460327148e-01 1.718830168247222900e-01
2.429321479797363281e+01 9.841024279594421387e-01 1.776019185781478882e-01
2.427558898925781250e+01 9.844543337821960449e-01 1.756406277418136597e-01
2.425522804260253906e+01 9.828339815139770508e-01 1.844920068979263306e-01
2.424314689636230469e+01 9.845187664031982422e-01 1.752788275480270386e-01
2.422500419616699219e+01 9.843535423278808594e-01 1.762043982744216919e-01
2.421996498107910156e+01 9.850021004676818848e-01 1.725423783063888550e-01
2.420637702941894531e+01 9.844790697097778320e-01 1.755019873380661011e-01
2.419956398010253906e+01 9.837955832481384277e-01 1.792934536933898926e-01
2.416284370422363281e+01 9.850573539733886719e-01 1.722263246774673462e-01
2.415504455566406250e+01 9.853935241699218750e-01 1.702924817800521851e-01
2.414255714416503906e+01 9.843620061874389648e-01 1.761573106050491333e-01
2.410795021057128906e+01 9.842570424079895020e-01 1.767423897981643677e-01
2.409699821472167969e+01 9.840513467788696289e-01 1.778844594955444336e-01
2.409056091308593750e+01 9.842615723609924316e-01 1.767176687717437744e-01
2.406452560424804688e+01 9.847792983055114746e-01 1.738092899322509766e-01
2.403076171875000000e+01 9.852119684219360352e-01 1.713397204875946045e-01
2.400975799560546875e+01 9.846704602241516113e-01 1.744242608547210693e-01
2.399549102783203125e+01 9.838723540306091309e-01 1.788719743490219116e-01
2.398931503295898438e+01 9.851291775703430176e-01 1.718149930238723755e-01
2.397302436828613281e+01 9.843107461929321289e-01 1.764432340860366821e-01
2.396454048156738281e+01 9.852193593978881836e-01 1.712971776723861694e-01
2.393901443481445312e+01 9.853496551513671875e-01 1.705461889505386353e-01
2.390648651123046875e+01 9.844789505004882812e-01 1.755026727914810181e-01
2.390206718444824219e+01 9.840971231460571289e-01 1.776315569877624512e-01
2.386353492736816406e+01 9.863367080688476562e-01 1.647417545318603516e-01
2.385095596313476562e+01 9.855442047119140625e-01 1.694185584783554077e-01
2.380972862243652344e+01 9.849795699119567871e-01 1.726707965135574341e-01
2.379988479614257812e+01 9.851060509681701660e-01 1.719476878643035889e-01
2.378778266906738281e+01 9.849079847335815430e-01 1.730790883302688599e-01
2.377742195129394531e+01 9.836872816085815430e-01 1.798866242170333862e-01
2.375647926330566406e+01 9.846330881118774414e-01 1.746356636285781860e-01
2.371979331970214844e+01 9.827010631561279297e-01 1.851985901594161987e-01
2.370230293273925781e+01 9.850293993949890137e-01 1.723863631486892700e-01
2.369449806213378906e+01 9.843848943710327148e-01 1.760297119617462158e-01
2.368167686462402344e+01 9.839102029800415039e-01 1.786632835865020752e-01
2.366888999938964844e+01 9.851047992706298828e-01 1.719547808170318604e-01
2.364399528503417969e+01 9.850848317146301270e-01 1.720693558454513550e-01
2.362437438964843750e+01 9.845092296600341797e-01 1.753325015306472778e-01
2.360235595703125000e+01 9.861506223678588867e-01 1.658517867326736450e-01
2.359266471862792969e+01 9.854363799095153809e-01 1.700446009635925293e-01
2.358525466918945312e+01 9.841333627700805664e-01 1.774302273988723755e-01
2.356735610961914062e+01 9.845820069313049316e-01 1.749235689640045166e-01
2.355153656005859375e+01 9.854059815406799316e-01 1.702200472354888916e-01
2.353811836242675781e+01 9.843822121620178223e-01 1.760445386171340942e-01
2.350001716613769531e+01 9.856696724891662598e-01 1.686867922544479370e-01
2.349877738952636719e+01 9.850431084632873535e-01 1.723081767559051514e-01
2.348240089416503906e+01 9.843811392784118652e-01 1.760502308607101440e-01
2.345278930664062500e+01 9.851118326187133789e-01 1.719146072864532471e-01
2.343240737915039062e+01 9.835739135742187500e-01 1.805061697959899902e-01
2.342396736145019531e+01 9.852852225303649902e-01 1.709179133176803589e-01
2.339053344726562500e+01 9.855936765670776367e-01 1.691304147243499756e-01
2.337657356262207031e+01 9.851393699645996094e-01 1.717564165592193604e-01
2.336202049255371094e+01 9.841551184654235840e-01 1.773094683885574341e-01
2.332562446594238281e+01 9.848216176033020020e-01 1.735692024230957031e-01
2.330914115905761719e+01 9.852168560028076172e-01 1.713119447231292725e-01
2.330034065246582031e+01 9.835641384124755859e-01 1.805592924356460571e-01
2.328229522705078125e+01 9.840387701988220215e-01 1.779540479183197021e-01
2.324921798706054688e+01 9.836435914039611816e-01 1.801254302263259888e-01
2.324311256408691406e+01 9.843055605888366699e-01 1.764722764492034912e-01
2.322274971008300781e+01 9.833866357803344727e-01 1.815233230590820312e-01
2.318416213989257812e+01 9.843389391899108887e-01 1.762861162424087524e-01
2.316206550598144531e+01 9.851307868957519531e-01 1.718060970306396484e-01
2.314714431762695312e+01 9.834989309310913086e-01 1.809137612581253052e-01
2.313888740539550781e+01 9.835928082466125488e-01 1.804027557373046875e-01
2.311170005798339844e+01 9.839931130409240723e-01 1.782062053680419922e-01
2.308913803100585938e+01 9.835668802261352539e-01 1.805440336465835571e-01
2.306521415710449219e+01 9.847611188888549805e-01 1.739126741886138916e-01
2.305564689636230469e+01 9.847700595855712891e-01 1.738611310720443726e-01
2.302910423278808594e+01 9.852950572967529297e-01 1.708616614341735840e-01
2.301280784606933594e+01 9.839347600936889648e-01 1.785283684730529785e-01
2.300015830993652344e+01 9.848402142524719238e-01 1.734642535448074341e-01
2.297749519348144531e+01 9.840537309646606445e-01 1.778708547353744507e-01
2.296155738830566406e+01 9.850283861160278320e-01 1.723921597003936768e-01
2.292561149597167969e+01 9.840372204780578613e-01 1.779627352952957153e-01
2.291015052795410156e+01 9.846575856208801270e-01 1.744976490736007690e-01
2.288894081115722656e+01 9.843088388442993164e-01 1.764543056488037109e-01
2.287172317504882812e+01 9.841251373291015625e-01 1.774759441614151001e-01
2.282866668701171875e+01 9.829316139221191406e-01 1.839714795351028442e-01
2.281624412536621094e+01 9.823595285415649414e-01 1.870019733905792236e-01
2.278035736083984375e+01 9.841063022613525391e-01 1.775801479816436768e-01
2.277420234680175781e+01 9.849184155464172363e-01 1.730191558599472046e-01
2.274766540527343750e+01 9.838775396347045898e-01 1.788433790206909180e-01
2.274239730834960938e+01 9.840196371078491211e-01 1.780600845813751221e-01
2.272006225585937500e+01 9.832618832588195801e-01 1.821976453065872192e-01
2.269884300231933594e+01 9.841973781585693359e-01 1.770748496055603027e-01
2.268991851806640625e+01 9.839417338371276855e-01 1.784897297620773315e-01
2.267016792297363281e+01 9.844781160354614258e-01 1.755072772502899170e-01
2.263959503173828125e+01 9.832544922828674316e-01 1.822375953197479248e-01
2.262029266357421875e+01 9.835847020149230957e-01 1.804471611976623535e-01
2.260299682617187500e+01 9.848322868347167969e-01 1.735088676214218140e-01
2.255882263183593750e+01 9.859340786933898926e-01 1.671345829963684082e-01
2.254480361938476562e+01 9.842200875282287598e-01 1.769483089447021484e-01
2.250882720947265625e+01 9.843453764915466309e-01 1.762502491474151611e-01
2.249172592163085938e+01 9.839224815368652344e-01 1.785960197448730469e-01
2.244819450378417969e+01 9.855548739433288574e-01 1.693563908338546753e-01
2.243894004821777344e+01 9.857029318809509277e-01 1.684924364089965820e-01
2.241467094421386719e+01 9.837277531623840332e-01 1.796654909849166870e-01
2.237250518798828125e+01 9.832965135574340820e-01 1.820108741521835327e-01
2.235952186584472656e+01 9.851237535476684570e-01 1.718458384275436401e-01
2.232307052612304688e+01 9.848384857177734375e-01 1.734734028577804565e-01
2.231079864501953125e+01 9.833145737648010254e-01 1.819133311510086060e-01
2.229837226867675781e+01 9.833323955535888672e-01 1.818168610334396362e-01
2.225160789489746094e+01 9.843676686286926270e-01 1.761258691549301147e-01
2.223013114929199219e+01 9.835197925567626953e-01 1.808003485202789307e-01
2.220079803466796875e+01 9.843580126762390137e-01 1.761796027421951294e-01
2.216519546508789062e+01 9.843684434890747070e-01 1.761212646961212158e-01
2.214317131042480469e+01 9.845277070999145508e-01 1.752285957336425781e-01
2.212745475769042969e+01 9.847089052200317383e-01 1.742077320814132690e-01
2.208214950561523438e+01 9.840341210365295410e-01 1.779795438051223755e-01
2.205424880981445312e+01 9.853243231773376465e-01 1.706922203302383423e-01
2.201367950439453125e+01 9.848713874816894531e-01 1.732871085405349731e-01
2.200600814819335938e+01 9.842863082885742188e-01 1.765799671411514282e-01
2.195965766906738281e+01 9.839569926261901855e-01 1.784054934978485107e-01
2.195038414001464844e+01 9.844866991043090820e-01 1.754591464996337891e-01
2.193965721130371094e+01 9.826903939247131348e-01 1.852558404207229614e-01
2.190756607055664062e+01 9.840419292449951172e-01 1.779363900423049927e-01
2.187723541259765625e+01 9.835662841796875000e-01 1.805471479892730713e-01
2.183081054687500000e+01 9.842714667320251465e-01 1.766625344753265381e-01
2.182101631164550781e+01 9.826977849006652832e-01 1.852160096168518066e-01
2.179013824462890625e+01 9.854657649993896484e-01 1.698738783597946167e-01
2.172397422790527344e+01 9.843401312828063965e-01 1.762795001268386841e-01
2.171185302734375000e+01 9.839064478874206543e-01 1.786837875843048096e-01
2.167978477478027344e+01 9.840319752693176270e-01 1.779914349317550659e-01
2.166330909729003906e+01 9.819989204406738281e-01 1.888867020606994629e-01
2.162115669250488281e+01 9.833944439888000488e-01 1.814808994531631470e-01
2.157795333862304688e+01 9.808871150016784668e-01 1.945773512125015259e-01
2.156602096557617188e+01 9.849149584770202637e-01 1.730391234159469604e-01
2.151751327514648438e+01 9.837729930877685547e-01 1.794175058603286743e-01
2.146586608886718750e+01 9.846203923225402832e-01 1.747071146965026855e-01
2.142631340026855469e+01 9.839541912078857422e-01 1.784211993217468262e-01
2.140510177612304688e+01 9.832623600959777832e-01 1.821947842836380005e-01
2.137157630920410156e+01 9.847033023834228516e-01 1.742390692234039307e-01
2.133366966247558594e+01 9.813999533653259277e-01 1.919741630554199219e-01
2.129085731506347656e+01 9.836057424545288086e-01 1.803317517042160034e-01
2.126217269897460938e+01 9.832292199134826660e-01 1.823738068342208862e-01
2.121724128723144531e+01 9.846023917198181152e-01 1.748087853193283081e-01
2.120485115051269531e+01 9.827368259429931641e-01 1.850085556507110596e-01
2.110724258422851562e+01 9.847605824470520020e-01 1.739153861999511719e-01
2.109952545166015625e+01 9.854775667190551758e-01 1.698054671287536621e-01
2.103281211853027344e+01 9.843382239341735840e-01 1.762901395559310913e-01
2.100963401794433594e+01 9.848496913909912109e-01 1.734099686145782471e-01
2.094494819641113281e+01 9.841197133064270020e-01 1.775063276290893555e-01
2.088148117065429688e+01 9.848672747611999512e-01 1.733101457357406616e-01
2.076929855346679688e+01 9.837033748626708984e-01 1.797987669706344604e-01
2.072056388854980469e+01 9.841478466987609863e-01 1.773497015237808228e-01
2.064087104797363281e+01 9.844193458557128906e-01 1.758366972208023071e-01
2.055892753601074219e+01 9.842993617057800293e-01 1.765069961547851562e-01
2.048539924621582031e+01 9.835149049758911133e-01 1.808264851570129395e-01
2.037704467773437500e+01 9.846479296684265137e-01 1.745517402887344360e-01


==> fig/resnet_scaled_lr_no_dd.txt <==
epoch train test
0.000000000000000000e+00 2.969999885559082031e+01 3.614999771118164062e+01
1.000000000000000000e+00 3.652999877929687500e+01 4.471999740600585938e+01
2.000000000000000000e+00 4.058599853515625000e+01 4.889999771118164062e+01
3.000000000000000000e+00 4.375399780273437500e+01 5.355999755859375000e+01
4.000000000000000000e+00 4.662999725341796875e+01 5.812999725341796875e+01
5.000000000000000000e+00 5.021799850463867188e+01 6.172999954223632812e+01
6.000000000000000000e+00 4.441999816894531250e+01 5.328999710083007812e+01
7.000000000000000000e+00 4.964599990844726562e+01 6.093999862670898438e+01
8.000000000000000000e+00 5.322999954223632812e+01 6.462999725341796875e+01
9.000000000000000000e+00 5.294599914550781250e+01 6.339999771118164062e+01
1.000000000000000000e+01 5.603799819946289062e+01 6.836000061035156250e+01
1.100000000000000000e+01 5.657600021362304688e+01 6.906999969482421875e+01
1.200000000000000000e+01 5.574399948120117188e+01 6.775999450683593750e+01
1.300000000000000000e+01 5.702399826049804688e+01 6.915000152587890625e+01
1.400000000000000000e+01 5.482999801635742188e+01 6.594999694824218750e+01
1.500000000000000000e+01 5.812799835205078125e+01 7.115999603271484375e+01
1.600000000000000000e+01 5.973600006103515625e+01 7.280999755859375000e+01
1.700000000000000000e+01 6.016399765014648438e+01 7.218000030517578125e+01
1.800000000000000000e+01 6.050399780273437500e+01 7.263999938964843750e+01
1.900000000000000000e+01 5.955999755859375000e+01 7.283999633789062500e+01
2.000000000000000000e+01 6.111199951171875000e+01 7.381999969482421875e+01
2.100000000000000000e+01 5.963199996948242188e+01 7.198999786376953125e+01
2.200000000000000000e+01 6.229599761962890625e+01 7.534999847412109375e+01
2.300000000000000000e+01 6.312399673461914062e+01 7.718999481201171875e+01
2.400000000000000000e+01 6.268000030517578125e+01 7.570999908447265625e+01
2.500000000000000000e+01 6.233799743652343750e+01 7.440999603271484375e+01
2.600000000000000000e+01 6.429000091552734375e+01 7.756999969482421875e+01
2.700000000000000000e+01 6.386199951171875000e+01 7.598999786376953125e+01
2.800000000000000000e+01 6.130199813842773438e+01 7.350000000000000000e+01
2.900000000000000000e+01 6.499800109863281250e+01 7.741999816894531250e+01
3.000000000000000000e+01 6.583999633789062500e+01 7.915000152587890625e+01
3.100000000000000000e+01 6.527600097656250000e+01 7.752999877929687500e+01
3.200000000000000000e+01 6.443799591064453125e+01 7.733999633789062500e+01
3.300000000000000000e+01 6.713600158691406250e+01 7.936999511718750000e+01
3.400000000000000000e+01 6.636999511718750000e+01 7.893000030517578125e+01
3.500000000000000000e+01 6.536199951171875000e+01 7.776999664306640625e+01
3.600000000000000000e+01 6.645999908447265625e+01 7.915999603271484375e+01
3.700000000000000000e+01 6.665399932861328125e+01 7.865999603271484375e+01
3.800000000000000000e+01 6.764399719238281250e+01 7.990000152587890625e+01
3.900000000000000000e+01 6.734199523925781250e+01 7.944999694824218750e+01
4.000000000000000000e+01 6.820800018310546875e+01 8.025000000000000000e+01
4.100000000000000000e+01 6.792199707031250000e+01 8.004999542236328125e+01
4.200000000000000000e+01 6.843799591064453125e+01 8.034999847412109375e+01
4.300000000000000000e+01 6.737400054931640625e+01 7.858999633789062500e+01
4.400000000000000000e+01 6.918799591064453125e+01 8.140999603271484375e+01
4.500000000000000000e+01 6.998199462890625000e+01 8.200000000000000000e+01
4.600000000000000000e+01 6.973999786376953125e+01 8.154999542236328125e+01
4.700000000000000000e+01 6.992800140380859375e+01 8.127999877929687500e+01
4.800000000000000000e+01 6.926200103759765625e+01 7.998999786376953125e+01
4.900000000000000000e+01 6.959199523925781250e+01 8.119999694824218750e+01
5.000000000000000000e+01 6.986999511718750000e+01 8.200999450683593750e+01
5.100000000000000000e+01 7.054000091552734375e+01 8.281999969482421875e+01
5.200000000000000000e+01 6.901999664306640625e+01 8.012999725341796875e+01
5.300000000000000000e+01 6.968399810791015625e+01 8.105999755859375000e+01
5.400000000000000000e+01 6.976599884033203125e+01 8.101999664306640625e+01
5.500000000000000000e+01 7.076799774169921875e+01 8.127999877929687500e+01
5.600000000000000000e+01 7.081199645996093750e+01 8.191999816894531250e+01
5.700000000000000000e+01 7.072799682617187500e+01 8.165000152587890625e+01
5.800000000000000000e+01 7.162200164794921875e+01 8.218000030517578125e+01
5.900000000000000000e+01 7.024599456787109375e+01 8.112999725341796875e+01
6.000000000000000000e+01 7.101799774169921875e+01 8.201999664306640625e+01
6.100000000000000000e+01 7.139199829101562500e+01 8.132999420166015625e+01
6.200000000000000000e+01 7.194999694824218750e+01 8.245999908447265625e+01
6.300000000000000000e+01 7.036999511718750000e+01 8.097000122070312500e+01
6.400000000000000000e+01 7.127399444580078125e+01 8.182999420166015625e+01
6.500000000000000000e+01 7.248199462890625000e+01 8.252999877929687500e+01
6.600000000000000000e+01 7.135399627685546875e+01 8.156999969482421875e+01
6.700000000000000000e+01 7.185399627685546875e+01 8.193000030517578125e+01
6.800000000000000000e+01 7.229399871826171875e+01 8.157999420166015625e+01
6.900000000000000000e+01 7.285199737548828125e+01 8.226999664306640625e+01
7.000000000000000000e+01 7.266799926757812500e+01 8.306999969482421875e+01
7.100000000000000000e+01 7.309400177001953125e+01 8.359999847412109375e+01
7.200000000000000000e+01 7.244999694824218750e+01 8.232999420166015625e+01
7.300000000000000000e+01 7.359799957275390625e+01 8.334999847412109375e+01
7.400000000000000000e+01 7.260599517822265625e+01 8.147000122070312500e+01
7.500000000000000000e+01 7.285399627685546875e+01 8.209999847412109375e+01
7.600000000000000000e+01 7.240599822998046875e+01 8.162999725341796875e+01
7.700000000000000000e+01 7.368999481201171875e+01 8.283999633789062500e+01
7.800000000000000000e+01 7.315999603271484375e+01 8.240999603271484375e+01
7.900000000000000000e+01 7.374399566650390625e+01 8.318000030517578125e+01
8.000000000000000000e+01 7.411199951171875000e+01 8.333999633789062500e+01
8.100000000000000000e+01 7.375000000000000000e+01 8.250000000000000000e+01
8.200000000000000000e+01 7.355599975585937500e+01 8.183999633789062500e+01
8.300000000000000000e+01 7.259199523925781250e+01 8.134999847412109375e+01
8.400000000000000000e+01 7.385800170898437500e+01 8.243000030517578125e+01
8.500000000000000000e+01 7.423799896240234375e+01 8.245999908447265625e+01
8.600000000000000000e+01 7.352999877929687500e+01 8.163999938964843750e+01
8.700000000000000000e+01 7.342599487304687500e+01 8.126999664306640625e+01
8.800000000000000000e+01 7.488199615478515625e+01 8.281999969482421875e+01
8.900000000000000000e+01 7.400000000000000000e+01 8.154999542236328125e+01
9.000000000000000000e+01 7.265799713134765625e+01 8.069999694824218750e+01
9.100000000000000000e+01 7.434199523925781250e+01 8.186000061035156250e+01
9.200000000000000000e+01 7.431999969482421875e+01 8.133999633789062500e+01
9.300000000000000000e+01 7.334999847412109375e+01 8.031999969482421875e+01
9.400000000000000000e+01 7.521199798583984375e+01 8.232999420166015625e+01
9.500000000000000000e+01 7.525399780273437500e+01 8.219999694824218750e+01
9.600000000000000000e+01 7.301200103759765625e+01 7.893000030517578125e+01
9.700000000000000000e+01 7.521199798583984375e+01 8.193000030517578125e+01
9.800000000000000000e+01 7.457199859619140625e+01 8.147999572753906250e+01
9.900000000000000000e+01 7.593799591064453125e+01 8.238999938964843750e+01
1.000000000000000000e+02 7.551599884033203125e+01 8.115999603271484375e+01
1.010000000000000000e+02 7.494999694824218750e+01 8.083999633789062500e+01
1.020000000000000000e+02 7.460599517822265625e+01 8.111999511718750000e+01
1.030000000000000000e+02 7.453399658203125000e+01 8.031999969482421875e+01
1.040000000000000000e+02 7.562400054931640625e+01 8.123999786376953125e+01
1.050000000000000000e+02 7.405799865722656250e+01 7.979999542236328125e+01
1.060000000000000000e+02 7.540799713134765625e+01 8.119999694824218750e+01
1.070000000000000000e+02 7.594599914550781250e+01 8.123999786376953125e+01
1.080000000000000000e+02 7.575599670410156250e+01 8.000999450683593750e+01
1.090000000000000000e+02 7.644200134277343750e+01 8.123999786376953125e+01
1.100000000000000000e+02 7.646799468994140625e+01 8.190999603271484375e+01
1.110000000000000000e+02 7.560800170898437500e+01 8.023999786376953125e+01
1.120000000000000000e+02 7.631399536132812500e+01 8.127999877929687500e+01
1.130000000000000000e+02 7.631399536132812500e+01 8.029999542236328125e+01
1.140000000000000000e+02 7.459600067138671875e+01 7.923999786376953125e+01
1.150000000000000000e+02 7.705199432373046875e+01 8.168999481201171875e+01
1.160000000000000000e+02 7.633399963378906250e+01 8.058999633789062500e+01
1.170000000000000000e+02 7.448600006103515625e+01 7.869999694824218750e+01
1.180000000000000000e+02 7.661199951171875000e+01 8.048999786376953125e+01
1.190000000000000000e+02 7.522999572753906250e+01 7.975000000000000000e+01
1.200000000000000000e+02 7.762200164794921875e+01 8.111999511718750000e+01
1.210000000000000000e+02 7.734400177001953125e+01 8.055999755859375000e+01
1.220000000000000000e+02 7.607199859619140625e+01 7.986000061035156250e+01
1.230000000000000000e+02 7.727399444580078125e+01 8.044999694824218750e+01
1.240000000000000000e+02 7.716199493408203125e+01 7.986000061035156250e+01
1.250000000000000000e+02 7.702199554443359375e+01 7.923999786376953125e+01
1.260000000000000000e+02 7.788600158691406250e+01 8.129999542236328125e+01
1.270000000000000000e+02 7.765399932861328125e+01 8.086999511718750000e+01
1.280000000000000000e+02 7.728599548339843750e+01 7.991999816894531250e+01
1.290000000000000000e+02 7.752199554443359375e+01 7.988999938964843750e+01
1.300000000000000000e+02 7.793000030517578125e+01 8.000999450683593750e+01
1.310000000000000000e+02 7.802199554443359375e+01 8.050999450683593750e+01
1.320000000000000000e+02 7.869400024414062500e+01 8.138999938964843750e+01
1.330000000000000000e+02 7.774800109863281250e+01 7.952999877929687500e+01
1.340000000000000000e+02 7.790399932861328125e+01 7.988999938964843750e+01
1.350000000000000000e+02 7.787599945068359375e+01 7.998999786376953125e+01
1.360000000000000000e+02 7.684400177001953125e+01 7.754999542236328125e+01
1.370000000000000000e+02 7.879399871826171875e+01 8.029999542236328125e+01
1.380000000000000000e+02 7.736999511718750000e+01 7.955999755859375000e+01
1.390000000000000000e+02 7.917599487304687500e+01 8.063999938964843750e+01
1.400000000000000000e+02 7.763199615478515625e+01 7.783999633789062500e+01
1.410000000000000000e+02 7.794999694824218750e+01 7.913999938964843750e+01
1.420000000000000000e+02 7.807199859619140625e+01 7.808999633789062500e+01
1.430000000000000000e+02 7.912999725341796875e+01 8.068999481201171875e+01
1.440000000000000000e+02 7.541400146484375000e+01 7.600000000000000000e+01
1.450000000000000000e+02 7.880799865722656250e+01 7.916999816894531250e+01
1.460000000000000000e+02 7.829799652099609375e+01 7.854000091552734375e+01
1.470000000000000000e+02 7.893399810791015625e+01 8.004000091552734375e+01
1.480000000000000000e+02 7.822399902343750000e+01 7.911999511718750000e+01
1.490000000000000000e+02 7.887799835205078125e+01 7.820999908447265625e+01
1.500000000000000000e+02 7.845399475097656250e+01 7.808999633789062500e+01
1.510000000000000000e+02 7.947999572753906250e+01 7.893000030517578125e+01
1.520000000000000000e+02 7.970800018310546875e+01 7.829000091552734375e+01
1.530000000000000000e+02 8.047200012207031250e+01 7.904999542236328125e+01
1.540000000000000000e+02 8.004799652099609375e+01 7.932999420166015625e+01
1.550000000000000000e+02 8.014799499511718750e+01 7.907999420166015625e+01
1.560000000000000000e+02 7.978799438476562500e+01 7.850999450683593750e+01
1.570000000000000000e+02 8.001999664306640625e+01 7.859999847412109375e+01
1.580000000000000000e+02 8.019400024414062500e+01 7.890000152587890625e+01
1.590000000000000000e+02 8.006800079345703125e+01 7.868000030517578125e+01
1.600000000000000000e+02 7.997999572753906250e+01 7.859999847412109375e+01
1.610000000000000000e+02 7.980199432373046875e+01 7.836000061035156250e+01
1.620000000000000000e+02 7.794200134277343750e+01 7.551999664306640625e+01
1.630000000000000000e+02 8.007599639892578125e+01 7.758999633789062500e+01
1.640000000000000000e+02 8.030799865722656250e+01 7.841999816894531250e+01
1.650000000000000000e+02 8.047999572753906250e+01 7.734999847412109375e+01
1.660000000000000000e+02 8.032999420166015625e+01 7.744999694824218750e+01
1.670000000000000000e+02 8.103599548339843750e+01 7.854000091552734375e+01
1.680000000000000000e+02 8.078599548339843750e+01 7.858999633789062500e+01
1.690000000000000000e+02 8.058799743652343750e+01 7.775999450683593750e+01
1.700000000000000000e+02 8.020399475097656250e+01 7.683000183105468750e+01
1.710000000000000000e+02 8.047999572753906250e+01 7.815999603271484375e+01
1.720000000000000000e+02 8.143000030517578125e+01 7.833000183105468750e+01
1.730000000000000000e+02 8.127600097656250000e+01 7.697999572753906250e+01
1.740000000000000000e+02 7.918999481201171875e+01 7.465999603271484375e+01
1.750000000000000000e+02 8.175199890136718750e+01 7.719999694824218750e+01
1.760000000000000000e+02 8.095800018310546875e+01 7.597000122070312500e+01
1.770000000000000000e+02 8.207399749755859375e+01 7.861000061035156250e+01
1.780000000000000000e+02 8.170399475097656250e+01 7.731999969482421875e+01
1.790000000000000000e+02 8.075000000000000000e+01 7.613999938964843750e+01
1.800000000000000000e+02 8.230599975585937500e+01 7.765000152587890625e+01
1.810000000000000000e+02 8.041600036621093750e+01 7.643999481201171875e+01
1.820000000000000000e+02 8.157399749755859375e+01 7.693999481201171875e+01
1.830000000000000000e+02 8.216199493408203125e+01 7.673999786376953125e+01
1.840000000000000000e+02 8.086399841308593750e+01 7.465999603271484375e+01
1.850000000000000000e+02 8.211999511718750000e+01 7.688999938964843750e+01
1.860000000000000000e+02 8.093999481201171875e+01 7.558999633789062500e+01
1.870000000000000000e+02 8.159799957275390625e+01 7.704999542236328125e+01
1.880000000000000000e+02 8.257399749755859375e+01 7.750999450683593750e+01
1.890000000000000000e+02 8.252600097656250000e+01 7.762999725341796875e+01
1.900000000000000000e+02 8.279999542236328125e+01 7.818999481201171875e+01
1.910000000000000000e+02 8.282999420166015625e+01 7.673999786376953125e+01
1.920000000000000000e+02 8.281599426269531250e+01 7.679999542236328125e+01
1.930000000000000000e+02 8.255400085449218750e+01 7.736999511718750000e+01
1.940000000000000000e+02 8.202199554443359375e+01 7.511999511718750000e+01
1.950000000000000000e+02 8.218399810791015625e+01 7.511000061035156250e+01
1.960000000000000000e+02 8.306199645996093750e+01 7.750999450683593750e+01
1.970000000000000000e+02 8.266400146484375000e+01 7.634999847412109375e+01
1.980000000000000000e+02 8.285199737548828125e+01 7.684999847412109375e+01
1.990000000000000000e+02 8.357799530029296875e+01 7.729000091552734375e+01
2.000000000000000000e+02 8.397200012207031250e+01 7.683000183105468750e+01
2.010000000000000000e+02 8.284799957275390625e+01 7.648999786376953125e+01
2.020000000000000000e+02 8.372200012207031250e+01 7.700999450683593750e+01
2.030000000000000000e+02 8.334199523925781250e+01 7.718999481201171875e+01
2.040000000000000000e+02 8.288600158691406250e+01 7.493999481201171875e+01
2.050000000000000000e+02 8.383999633789062500e+01 7.586000061035156250e+01
2.060000000000000000e+02 8.419200134277343750e+01 7.738999938964843750e+01
2.070000000000000000e+02 8.413199615478515625e+01 7.604999542236328125e+01
2.080000000000000000e+02 8.325199890136718750e+01 7.720999908447265625e+01
2.090000000000000000e+02 8.403399658203125000e+01 7.629000091552734375e+01
2.100000000000000000e+02 8.365399932861328125e+01 7.647999572753906250e+01
2.110000000000000000e+02 8.359199523925781250e+01 7.556999969482421875e+01
2.120000000000000000e+02 8.229199981689453125e+01 7.429000091552734375e+01
2.130000000000000000e+02 8.444400024414062500e+01 7.580999755859375000e+01
2.140000000000000000e+02 8.456800079345703125e+01 7.568000030517578125e+01
2.150000000000000000e+02 8.428199768066406250e+01 7.550999450683593750e+01
2.160000000000000000e+02 8.437200164794921875e+01 7.627999877929687500e+01
2.170000000000000000e+02 8.356199645996093750e+01 7.466999816894531250e+01
2.180000000000000000e+02 8.486599731445312500e+01 7.615999603271484375e+01
2.190000000000000000e+02 8.418000030517578125e+01 7.469999694824218750e+01
2.200000000000000000e+02 8.468799591064453125e+01 7.731999969482421875e+01
2.210000000000000000e+02 8.429000091552734375e+01 7.622999572753906250e+01
2.220000000000000000e+02 8.552199554443359375e+01 7.672999572753906250e+01
2.230000000000000000e+02 8.516199493408203125e+01 7.511999511718750000e+01
2.240000000000000000e+02 8.498600006103515625e+01 7.618999481201171875e+01
2.250000000000000000e+02 8.313600158691406250e+01 7.204999542236328125e+01
2.260000000000000000e+02 8.512599945068359375e+01 7.479000091552734375e+01
2.270000000000000000e+02 8.528599548339843750e+01 7.547000122070312500e+01
2.280000000000000000e+02 8.511599731445312500e+01 7.390000152587890625e+01
2.290000000000000000e+02 8.478799438476562500e+01 7.422000122070312500e+01
2.300000000000000000e+02 8.470800018310546875e+01 7.404999542236328125e+01
2.310000000000000000e+02 8.509799957275390625e+01 7.461999511718750000e+01
2.320000000000000000e+02 8.398199462890625000e+01 7.337999725341796875e+01
2.330000000000000000e+02 8.626399993896484375e+01 7.661999511718750000e+01
2.340000000000000000e+02 8.638199615478515625e+01 7.468000030517578125e+01
2.350000000000000000e+02 8.500799560546875000e+01 7.365000152587890625e+01
2.360000000000000000e+02 8.600199890136718750e+01 7.568000030517578125e+01
2.370000000000000000e+02 8.541199493408203125e+01 7.323999786376953125e+01
2.380000000000000000e+02 8.511399841308593750e+01 7.306999969482421875e+01
2.390000000000000000e+02 8.545800018310546875e+01 7.476999664306640625e+01
2.400000000000000000e+02 8.587199401855468750e+01 7.427999877929687500e+01
2.410000000000000000e+02 8.515200042724609375e+01 7.387999725341796875e+01
2.420000000000000000e+02 8.530799865722656250e+01 7.397000122070312500e+01
2.430000000000000000e+02 8.573600006103515625e+01 7.454000091552734375e+01
2.440000000000000000e+02 8.685199737548828125e+01 7.658000183105468750e+01
2.450000000000000000e+02 8.745399475097656250e+01 7.493000030517578125e+01
2.460000000000000000e+02 8.620399475097656250e+01 7.383999633789062500e+01
2.470000000000000000e+02 8.689799499511718750e+01 7.497999572753906250e+01
2.480000000000000000e+02 8.651200103759765625e+01 7.408000183105468750e+01
2.490000000000000000e+02 8.650000000000000000e+01 7.388999938964843750e+01
2.500000000000000000e+02 8.666600036621093750e+01 7.458000183105468750e+01
2.510000000000000000e+02 8.718399810791015625e+01 7.451999664306640625e+01
2.520000000000000000e+02 8.699399566650390625e+01 7.315000152587890625e+01
2.530000000000000000e+02 8.495800018310546875e+01 6.945999908447265625e+01
2.540000000000000000e+02 8.737599945068359375e+01 7.366999816894531250e+01
2.550000000000000000e+02 8.761199951171875000e+01 7.576999664306640625e+01
2.560000000000000000e+02 8.666199493408203125e+01 7.152999877929687500e+01
2.570000000000000000e+02 8.631800079345703125e+01 7.326999664306640625e+01
2.580000000000000000e+02 8.791199493408203125e+01 7.406999969482421875e+01
2.590000000000000000e+02 8.674599456787109375e+01 7.363999938964843750e+01
2.600000000000000000e+02 8.755599975585937500e+01 7.470999908447265625e+01
2.610000000000000000e+02 8.783599853515625000e+01 7.345999908447265625e+01
2.620000000000000000e+02 8.813399505615234375e+01 7.530999755859375000e+01
2.630000000000000000e+02 8.796199798583984375e+01 7.433000183105468750e+01
2.640000000000000000e+02 8.816199493408203125e+01 7.498999786376953125e+01
2.650000000000000000e+02 8.841199493408203125e+01 7.487999725341796875e+01
2.660000000000000000e+02 8.862599945068359375e+01 7.518000030517578125e+01
2.670000000000000000e+02 8.788800048828125000e+01 7.423999786376953125e+01
2.680000000000000000e+02 8.901399993896484375e+01 7.490999603271484375e+01
2.690000000000000000e+02 8.813800048828125000e+01 7.255999755859375000e+01
2.700000000000000000e+02 8.836799621582031250e+01 7.322999572753906250e+01
2.710000000000000000e+02 8.881199645996093750e+01 7.386000061035156250e+01
2.720000000000000000e+02 8.890000152587890625e+01 7.458999633789062500e+01
2.730000000000000000e+02 8.800199890136718750e+01 7.381999969482421875e+01
2.740000000000000000e+02 8.894400024414062500e+01 7.443000030517578125e+01
2.750000000000000000e+02 8.868399810791015625e+01 7.322000122070312500e+01
2.760000000000000000e+02 8.923799896240234375e+01 7.469999694824218750e+01
2.770000000000000000e+02 8.958399963378906250e+01 7.401999664306640625e+01
2.780000000000000000e+02 8.872999572753906250e+01 7.337999725341796875e+01
2.790000000000000000e+02 8.905799865722656250e+01 7.347000122070312500e+01
2.800000000000000000e+02 8.846799468994140625e+01 7.359999847412109375e+01
2.810000000000000000e+02 8.850399780273437500e+01 7.288999938964843750e+01
2.820000000000000000e+02 8.905199432373046875e+01 7.234999847412109375e+01
2.830000000000000000e+02 8.901599884033203125e+01 7.213999938964843750e+01
2.840000000000000000e+02 8.702199554443359375e+01 7.061000061035156250e+01
2.850000000000000000e+02 8.887400054931640625e+01 7.104000091552734375e+01
2.860000000000000000e+02 8.927600097656250000e+01 7.323999786376953125e+01
2.870000000000000000e+02 8.971399688720703125e+01 7.451999664306640625e+01
2.880000000000000000e+02 9.004799652099609375e+01 7.336999511718750000e+01
2.890000000000000000e+02 8.841400146484375000e+01 7.197000122070312500e+01
2.900000000000000000e+02 9.022200012207031250e+01 7.386999511718750000e+01
2.910000000000000000e+02 8.964599609375000000e+01 7.356999969482421875e+01
2.920000000000000000e+02 8.909999847412109375e+01 7.193000030517578125e+01
2.930000000000000000e+02 8.981599426269531250e+01 7.361999511718750000e+01
2.940000000000000000e+02 8.986199951171875000e+01 7.215999603271484375e+01
2.950000000000000000e+02 8.969799804687500000e+01 7.200000000000000000e+01
2.960000000000000000e+02 8.953799438476562500e+01 7.162999725341796875e+01
2.970000000000000000e+02 8.961599731445312500e+01 7.441999816894531250e+01
2.980000000000000000e+02 9.051200103759765625e+01 7.312999725341796875e+01
2.990000000000000000e+02 9.088599395751953125e+01 7.323999786376953125e+01
3.000000000000000000e+02 9.000000000000000000e+01 7.143999481201171875e+01
3.010000000000000000e+02 8.984399414062500000e+01 7.137999725341796875e+01
3.020000000000000000e+02 8.968399810791015625e+01 7.329999542236328125e+01
3.030000000000000000e+02 9.050799560546875000e+01 7.362999725341796875e+01
3.040000000000000000e+02 8.909799957275390625e+01 7.136000061035156250e+01
3.050000000000000000e+02 9.082399749755859375e+01 7.236999511718750000e+01
3.060000000000000000e+02 9.028599548339843750e+01 7.322000122070312500e+01
3.070000000000000000e+02 9.042599487304687500e+01 7.208000183105468750e+01
3.080000000000000000e+02 9.016400146484375000e+01 7.151999664306640625e+01
3.090000000000000000e+02 9.104799652099609375e+01 7.398999786376953125e+01
3.100000000000000000e+02 9.112599945068359375e+01 7.251999664306640625e+01
3.110000000000000000e+02 9.192800140380859375e+01 7.287999725341796875e+01
3.120000000000000000e+02 9.129399871826171875e+01 7.440999603271484375e+01
3.130000000000000000e+02 9.103599548339843750e+01 7.179999542236328125e+01
3.140000000000000000e+02 9.068599700927734375e+01 7.237999725341796875e+01
3.150000000000000000e+02 9.181399536132812500e+01 7.233000183105468750e+01
3.160000000000000000e+02 9.126399993896484375e+01 7.291999816894531250e+01
3.170000000000000000e+02 9.122599792480468750e+01 7.200000000000000000e+01
3.180000000000000000e+02 9.158599853515625000e+01 7.150000000000000000e+01
3.190000000000000000e+02 9.200799560546875000e+01 7.250000000000000000e+01
3.200000000000000000e+02 9.166799926757812500e+01 7.136999511718750000e+01
3.210000000000000000e+02 9.108799743652343750e+01 7.240000152587890625e+01
3.220000000000000000e+02 9.086199951171875000e+01 7.138999938964843750e+01
3.230000000000000000e+02 9.227799987792968750e+01 7.201999664306640625e+01
3.240000000000000000e+02 9.200000000000000000e+01 7.262999725341796875e+01
3.250000000000000000e+02 9.161000061035156250e+01 7.047000122070312500e+01
3.260000000000000000e+02 9.134399414062500000e+01 7.069999694824218750e+01
3.270000000000000000e+02 9.094400024414062500e+01 7.219999694824218750e+01
3.280000000000000000e+02 9.174199676513671875e+01 7.168999481201171875e+01
3.290000000000000000e+02 9.115799713134765625e+01 7.215999603271484375e+01
3.300000000000000000e+02 9.148600006103515625e+01 7.277999877929687500e+01
3.310000000000000000e+02 9.243599700927734375e+01 7.226999664306640625e+01
3.320000000000000000e+02 9.235599517822265625e+01 7.186999511718750000e+01
3.330000000000000000e+02 9.278399658203125000e+01 7.302999877929687500e+01
3.340000000000000000e+02 9.130199432373046875e+01 7.161000061035156250e+01
3.350000000000000000e+02 9.180400085449218750e+01 7.236999511718750000e+01
3.360000000000000000e+02 9.153199768066406250e+01 7.229000091552734375e+01
3.370000000000000000e+02 9.264399719238281250e+01 7.119999694824218750e+01
3.380000000000000000e+02 9.316799926757812500e+01 7.218999481201171875e+01
3.390000000000000000e+02 9.291199493408203125e+01 7.165000152587890625e+01
3.400000000000000000e+02 9.197599792480468750e+01 7.250000000000000000e+01
3.410000000000000000e+02 9.278799438476562500e+01 7.225000000000000000e+01
3.420000000000000000e+02 9.202399444580078125e+01 7.197999572753906250e+01
3.430000000000000000e+02 9.312400054931640625e+01 7.005999755859375000e+01
3.440000000000000000e+02 9.319599914550781250e+01 7.247999572753906250e+01
3.450000000000000000e+02 9.107799530029296875e+01 6.822000122070312500e+01
3.460000000000000000e+02 9.266799926757812500e+01 7.215000152587890625e+01
3.470000000000000000e+02 9.332199859619140625e+01 7.387999725341796875e+01
3.480000000000000000e+02 9.236399841308593750e+01 7.061999511718750000e+01
3.490000000000000000e+02 9.209399414062500000e+01 7.108000183105468750e+01
3.500000000000000000e+02 9.241400146484375000e+01 6.884999847412109375e+01
3.510000000000000000e+02 9.339199829101562500e+01 7.133999633789062500e+01
3.520000000000000000e+02 9.270600128173828125e+01 7.093999481201171875e+01
3.530000000000000000e+02 9.247799682617187500e+01 7.087999725341796875e+01
3.540000000000000000e+02 9.353599548339843750e+01 7.058999633789062500e+01
3.550000000000000000e+02 9.391199493408203125e+01 7.118999481201171875e+01
3.560000000000000000e+02 9.379199981689453125e+01 7.145999908447265625e+01
3.570000000000000000e+02 9.342800140380859375e+01 7.126999664306640625e+01
3.580000000000000000e+02 9.427799987792968750e+01 7.125999450683593750e+01
3.590000000000000000e+02 9.371199798583984375e+01 7.100999450683593750e+01
3.600000000000000000e+02 9.331999969482421875e+01 7.001999664306640625e+01
3.610000000000000000e+02 9.342399597167968750e+01 6.951999664306640625e+01
3.620000000000000000e+02 9.414799499511718750e+01 7.165000152587890625e+01
3.630000000000000000e+02 9.309199523925781250e+01 7.011000061035156250e+01
3.640000000000000000e+02 9.429199981689453125e+01 6.886000061035156250e+01
3.650000000000000000e+02 9.386799621582031250e+01 7.129000091552734375e+01
3.660000000000000000e+02 9.395399475097656250e+01 7.143000030517578125e+01
3.670000000000000000e+02 9.421399688720703125e+01 6.983999633789062500e+01
3.680000000000000000e+02 9.356800079345703125e+01 7.261000061035156250e+01
3.690000000000000000e+02 9.384600067138671875e+01 6.940999603271484375e+01
3.700000000000000000e+02 9.410199737548828125e+01 7.215999603271484375e+01
3.710000000000000000e+02 9.331199645996093750e+01 7.169999694824218750e+01
3.720000000000000000e+02 9.448400115966796875e+01 7.237999725341796875e+01
3.730000000000000000e+02 9.370600128173828125e+01 6.962999725341796875e+01
3.740000000000000000e+02 9.358399963378906250e+01 7.095999908447265625e+01
3.750000000000000000e+02 9.408999633789062500e+01 7.109999847412109375e+01
3.760000000000000000e+02 9.339399719238281250e+01 7.208000183105468750e+01
3.770000000000000000e+02 9.401799774169921875e+01 7.115999603271484375e+01
3.780000000000000000e+02 9.486799621582031250e+01 7.137999725341796875e+01
3.790000000000000000e+02 9.417599487304687500e+01 6.983000183105468750e+01
3.800000000000000000e+02 9.463999938964843750e+01 7.150999450683593750e+01
3.810000000000000000e+02 9.405799865722656250e+01 6.918000030517578125e+01
3.820000000000000000e+02 9.425199890136718750e+01 7.022999572753906250e+01
3.830000000000000000e+02 9.502399444580078125e+01 7.125000000000000000e+01
3.840000000000000000e+02 9.511199951171875000e+01 6.948999786376953125e+01
3.850000000000000000e+02 9.461000061035156250e+01 7.104999542236328125e+01
3.860000000000000000e+02 9.478599548339843750e+01 7.173999786376953125e+01
3.870000000000000000e+02 9.466399383544921875e+01 7.265000152587890625e+01
3.880000000000000000e+02 9.473199462890625000e+01 7.263999938964843750e+01
3.890000000000000000e+02 9.461000061035156250e+01 7.068999481201171875e+01
3.900000000000000000e+02 9.496599578857421875e+01 7.165999603271484375e+01
3.910000000000000000e+02 9.511199951171875000e+01 7.136999511718750000e+01
3.920000000000000000e+02 9.493399810791015625e+01 6.786000061035156250e+01
3.930000000000000000e+02 9.528599548339843750e+01 6.984999847412109375e+01
3.940000000000000000e+02 9.559999847412109375e+01 7.016999816894531250e+01
3.950000000000000000e+02 9.477399444580078125e+01 7.056999969482421875e+01
3.960000000000000000e+02 9.543599700927734375e+01 7.083999633789062500e+01
3.970000000000000000e+02 9.543799591064453125e+01 6.929000091552734375e+01
3.980000000000000000e+02 9.573199462890625000e+01 7.165999603271484375e+01
3.990000000000000000e+02 9.531199645996093750e+01 7.170999908447265625e+01
4.000000000000000000e+02 9.549599456787109375e+01 7.009999847412109375e+01
4.010000000000000000e+02 9.560399627685546875e+01 6.965000152587890625e+01
4.020000000000000000e+02 9.295600128173828125e+01 7.000000000000000000e+01
4.030000000000000000e+02 9.550999450683593750e+01 7.204999542236328125e+01
4.040000000000000000e+02 9.534600067138671875e+01 7.018999481201171875e+01
4.050000000000000000e+02 9.614199829101562500e+01 7.072000122070312500e+01
4.060000000000000000e+02 9.598999786376953125e+01 6.984999847412109375e+01
4.070000000000000000e+02 9.606999969482421875e+01 7.054999542236328125e+01
4.080000000000000000e+02 9.536000061035156250e+01 7.166999816894531250e+01
4.090000000000000000e+02 9.553599548339843750e+01 7.143999481201171875e+01
4.100000000000000000e+02 9.579599761962890625e+01 7.066999816894531250e+01
4.110000000000000000e+02 9.557799530029296875e+01 7.083000183105468750e+01
4.120000000000000000e+02 9.575799560546875000e+01 6.940000152587890625e+01
4.130000000000000000e+02 9.536799621582031250e+01 6.962999725341796875e+01
4.140000000000000000e+02 9.556199645996093750e+01 6.880999755859375000e+01
4.150000000000000000e+02 9.600599670410156250e+01 6.959999847412109375e+01
4.160000000000000000e+02 9.638800048828125000e+01 6.947000122070312500e+01
4.170000000000000000e+02 9.655999755859375000e+01 7.040999603271484375e+01
4.180000000000000000e+02 9.537799835205078125e+01 6.868999481201171875e+01
4.190000000000000000e+02 9.593599700927734375e+01 6.868999481201171875e+01
4.200000000000000000e+02 9.647399902343750000e+01 7.018999481201171875e+01
4.210000000000000000e+02 9.628799438476562500e+01 7.061999511718750000e+01
4.220000000000000000e+02 9.642399597167968750e+01 7.091999816894531250e+01
4.230000000000000000e+02 9.644400024414062500e+01 7.122000122070312500e+01
4.240000000000000000e+02 9.650599670410156250e+01 6.897000122070312500e+01
4.250000000000000000e+02 9.658799743652343750e+01 7.095999908447265625e+01
4.260000000000000000e+02 9.623400115966796875e+01 7.172000122070312500e+01
4.270000000000000000e+02 9.639599609375000000e+01 7.106999969482421875e+01
4.280000000000000000e+02 9.581800079345703125e+01 7.122999572753906250e+01
4.290000000000000000e+02 9.590999603271484375e+01 6.929000091552734375e+01
4.300000000000000000e+02 9.663999938964843750e+01 7.104999542236328125e+01
4.310000000000000000e+02 9.614999389648437500e+01 6.922000122070312500e+01
4.320000000000000000e+02 9.638999938964843750e+01 6.968000030517578125e+01
4.330000000000000000e+02 9.628599548339843750e+01 6.958999633789062500e+01
4.340000000000000000e+02 9.664799499511718750e+01 6.981999969482421875e+01
4.350000000000000000e+02 9.664399719238281250e+01 6.900000000000000000e+01
4.360000000000000000e+02 9.659399414062500000e+01 7.058999633789062500e+01
4.370000000000000000e+02 9.630400085449218750e+01 7.100999450683593750e+01
4.380000000000000000e+02 9.713800048828125000e+01 6.968999481201171875e+01
4.390000000000000000e+02 9.667799377441406250e+01 7.048999786376953125e+01
4.400000000000000000e+02 9.685399627685546875e+01 6.966999816894531250e+01
4.410000000000000000e+02 9.660599517822265625e+01 6.972999572753906250e+01
4.420000000000000000e+02 9.633999633789062500e+01 7.200999450683593750e+01
4.430000000000000000e+02 9.664599609375000000e+01 7.083000183105468750e+01
4.440000000000000000e+02 9.573600006103515625e+01 6.862999725341796875e+01
4.450000000000000000e+02 9.700399780273437500e+01 7.016999816894531250e+01
4.460000000000000000e+02 9.709399414062500000e+01 7.041999816894531250e+01
4.470000000000000000e+02 9.707599639892578125e+01 6.920999908447265625e+01
4.480000000000000000e+02 9.719200134277343750e+01 7.052999877929687500e+01
4.490000000000000000e+02 9.659399414062500000e+01 6.769999694824218750e+01
4.500000000000000000e+02 9.660599517822265625e+01 6.956999969482421875e+01
4.510000000000000000e+02 9.729399871826171875e+01 7.037999725341796875e+01
4.520000000000000000e+02 9.638399505615234375e+01 7.065999603271484375e+01
4.530000000000000000e+02 9.721799468994140625e+01 7.093000030517578125e+01
4.540000000000000000e+02 9.706800079345703125e+01 7.036999511718750000e+01
4.550000000000000000e+02 9.704799652099609375e+01 7.075000000000000000e+01
4.560000000000000000e+02 9.672599792480468750e+01 6.976999664306640625e+01
4.570000000000000000e+02 9.705400085449218750e+01 6.920999908447265625e+01
4.580000000000000000e+02 9.746799468994140625e+01 6.958999633789062500e+01
4.590000000000000000e+02 9.706800079345703125e+01 6.930999755859375000e+01
4.600000000000000000e+02 9.725000000000000000e+01 6.850999450683593750e+01
4.610000000000000000e+02 9.724599456787109375e+01 6.947000122070312500e+01
4.620000000000000000e+02 9.730599975585937500e+01 6.948999786376953125e+01
4.630000000000000000e+02 9.729399871826171875e+01 7.176999664306640625e+01
4.640000000000000000e+02 9.744799804687500000e+01 6.868000030517578125e+01
4.650000000000000000e+02 9.687400054931640625e+01 6.893000030517578125e+01
4.660000000000000000e+02 9.771599578857421875e+01 6.993999481201171875e+01
4.670000000000000000e+02 9.695800018310546875e+01 6.952999877929687500e+01
4.680000000000000000e+02 9.657599639892578125e+01 6.972000122070312500e+01
4.690000000000000000e+02 9.715999603271484375e+01 6.909999847412109375e+01
4.700000000000000000e+02 9.744799804687500000e+01 7.044999694824218750e+01
4.710000000000000000e+02 9.773199462890625000e+01 6.937999725341796875e+01
4.720000000000000000e+02 9.752799987792968750e+01 7.079000091552734375e+01
4.730000000000000000e+02 9.761599731445312500e+01 7.025000000000000000e+01
4.740000000000000000e+02 9.829999542236328125e+01 6.968000030517578125e+01
4.750000000000000000e+02 9.754399871826171875e+01 7.015999603271484375e+01
4.760000000000000000e+02 9.767799377441406250e+01 6.888999938964843750e+01
4.770000000000000000e+02 9.764399719238281250e+01 7.036999511718750000e+01
4.780000000000000000e+02 9.761000061035156250e+01 6.790999603271484375e+01
4.790000000000000000e+02 9.771799468994140625e+01 7.050999450683593750e+01
4.800000000000000000e+02 9.726200103759765625e+01 6.987999725341796875e+01
4.810000000000000000e+02 9.736799621582031250e+01 6.905999755859375000e+01
4.820000000000000000e+02 9.743799591064453125e+01 6.997999572753906250e+01
4.830000000000000000e+02 9.692599487304687500e+01 6.737999725341796875e+01
4.840000000000000000e+02 9.813800048828125000e+01 7.029000091552734375e+01
4.850000000000000000e+02 9.814199829101562500e+01 6.997999572753906250e+01
4.860000000000000000e+02 9.796599578857421875e+01 7.066999816894531250e+01
4.870000000000000000e+02 9.775599670410156250e+01 7.001999664306640625e+01
4.880000000000000000e+02 9.758399963378906250e+01 6.983000183105468750e+01
4.890000000000000000e+02 9.831800079345703125e+01 6.923999786376953125e+01
4.900000000000000000e+02 9.805799865722656250e+01 7.015999603271484375e+01
4.910000000000000000e+02 9.813599395751953125e+01 6.847000122070312500e+01
4.920000000000000000e+02 9.798600006103515625e+01 7.084999847412109375e+01
4.930000000000000000e+02 9.800999450683593750e+01 7.001999664306640625e+01
4.940000000000000000e+02 9.770199584960937500e+01 7.050000000000000000e+01
4.950000000000000000e+02 9.787799835205078125e+01 7.033000183105468750e+01
4.960000000000000000e+02 9.797000122070312500e+01 7.118000030517578125e+01
4.970000000000000000e+02 9.694200134277343750e+01 7.022999572753906250e+01
4.980000000000000000e+02 9.730400085449218750e+01 6.879999542236328125e+01
4.990000000000000000e+02 9.813800048828125000e+01 6.954000091552734375e+01
5.000000000000000000e+02 9.825799560546875000e+01 7.015000152587890625e+01
5.010000000000000000e+02 9.747399902343750000e+01 6.900999450683593750e+01
5.020000000000000000e+02 9.818599700927734375e+01 6.747000122070312500e+01
5.030000000000000000e+02 9.822599792480468750e+01 6.972000122070312500e+01
5.040000000000000000e+02 9.817199707031250000e+01 6.954000091552734375e+01
5.050000000000000000e+02 9.832999420166015625e+01 7.043000030517578125e+01
5.060000000000000000e+02 9.839799499511718750e+01 6.970999908447265625e+01
5.070000000000000000e+02 9.751999664306640625e+01 6.975000000000000000e+01
5.080000000000000000e+02 9.828199768066406250e+01 6.861999511718750000e+01
5.090000000000000000e+02 9.839799499511718750e+01 7.063999938964843750e+01
5.100000000000000000e+02 9.815799713134765625e+01 7.031999969482421875e+01
5.110000000000000000e+02 9.835199737548828125e+01 6.936000061035156250e+01
5.120000000000000000e+02 9.826799774169921875e+01 6.945999908447265625e+01
5.130000000000000000e+02 9.849800109863281250e+01 6.790000152587890625e+01
5.140000000000000000e+02 9.841999816894531250e+01 6.998999786376953125e+01
5.150000000000000000e+02 9.860599517822265625e+01 6.968000030517578125e+01
5.160000000000000000e+02 9.847599792480468750e+01 6.838999938964843750e+01
5.170000000000000000e+02 9.840599822998046875e+01 7.018000030517578125e+01
5.180000000000000000e+02 9.815200042724609375e+01 6.987999725341796875e+01
5.190000000000000000e+02 9.844999694824218750e+01 6.852999877929687500e+01
5.200000000000000000e+02 9.863399505615234375e+01 6.997000122070312500e+01
5.210000000000000000e+02 9.819799804687500000e+01 7.023999786376953125e+01
5.220000000000000000e+02 9.838800048828125000e+01 6.725999450683593750e+01
5.230000000000000000e+02 9.843999481201171875e+01 7.054999542236328125e+01
5.240000000000000000e+02 9.829399871826171875e+01 6.743999481201171875e+01
5.250000000000000000e+02 9.842599487304687500e+01 7.063999938964843750e+01
5.260000000000000000e+02 9.844999694824218750e+01 6.962999725341796875e+01
5.270000000000000000e+02 9.813599395751953125e+01 7.090999603271484375e+01
5.280000000000000000e+02 9.868399810791015625e+01 6.981999969482421875e+01
5.290000000000000000e+02 9.883399963378906250e+01 6.965000152587890625e+01
5.300000000000000000e+02 9.859199523925781250e+01 6.862999725341796875e+01
5.310000000000000000e+02 9.867799377441406250e+01 6.818999481201171875e+01
5.320000000000000000e+02 9.859999847412109375e+01 6.913999938964843750e+01
5.330000000000000000e+02 9.868000030517578125e+01 7.037999725341796875e+01
5.340000000000000000e+02 9.851399993896484375e+01 6.948999786376953125e+01
5.350000000000000000e+02 9.867799377441406250e+01 6.943000030517578125e+01
5.360000000000000000e+02 9.886199951171875000e+01 6.797999572753906250e+01
5.370000000000000000e+02 9.860799407958984375e+01 6.983000183105468750e+01
5.380000000000000000e+02 9.877999877929687500e+01 7.011000061035156250e+01
5.390000000000000000e+02 9.844999694824218750e+01 6.661999511718750000e+01
5.400000000000000000e+02 9.875999450683593750e+01 6.986999511718750000e+01
5.410000000000000000e+02 9.887599945068359375e+01 6.884999847412109375e+01
5.420000000000000000e+02 9.854199981689453125e+01 7.076999664306640625e+01
5.430000000000000000e+02 9.863999938964843750e+01 7.013999938964843750e+01
5.440000000000000000e+02 9.891799926757812500e+01 6.819999694824218750e+01
5.450000000000000000e+02 9.868199920654296875e+01 7.044999694824218750e+01
5.460000000000000000e+02 9.873799896240234375e+01 6.937999725341796875e+01
5.470000000000000000e+02 9.843599700927734375e+01 7.016999816894531250e+01
5.480000000000000000e+02 9.873400115966796875e+01 6.825000000000000000e+01
5.490000000000000000e+02 9.873199462890625000e+01 6.891999816894531250e+01
5.500000000000000000e+02 9.860799407958984375e+01 6.936000061035156250e+01
5.510000000000000000e+02 9.879999542236328125e+01 7.029999542236328125e+01
5.520000000000000000e+02 9.889399719238281250e+01 7.002999877929687500e+01
5.530000000000000000e+02 9.887599945068359375e+01 7.004000091552734375e+01
5.540000000000000000e+02 9.889599609375000000e+01 6.988999938964843750e+01
5.550000000000000000e+02 9.886199951171875000e+01 7.022999572753906250e+01
5.560000000000000000e+02 9.880799865722656250e+01 7.025999450683593750e+01
5.570000000000000000e+02 9.886999511718750000e+01 6.931999969482421875e+01
5.580000000000000000e+02 9.881399536132812500e+01 6.838999938964843750e+01
5.590000000000000000e+02 9.904999542236328125e+01 6.890999603271484375e+01
5.600000000000000000e+02 9.916799926757812500e+01 7.015000152587890625e+01
5.610000000000000000e+02 9.864199829101562500e+01 6.837999725341796875e+01
5.620000000000000000e+02 9.906599426269531250e+01 6.969999694824218750e+01
5.630000000000000000e+02 9.879399871826171875e+01 6.847999572753906250e+01
5.640000000000000000e+02 9.891399383544921875e+01 6.950999450683593750e+01
5.650000000000000000e+02 9.907999420166015625e+01 6.956999969482421875e+01
5.660000000000000000e+02 9.911999511718750000e+01 6.983999633789062500e+01
5.670000000000000000e+02 9.911199951171875000e+01 7.025000000000000000e+01
5.680000000000000000e+02 9.916399383544921875e+01 7.004000091552734375e+01
5.690000000000000000e+02 9.876599884033203125e+01 7.023999786376953125e+01
5.700000000000000000e+02 9.900799560546875000e+01 6.991999816894531250e+01
5.710000000000000000e+02 9.865200042724609375e+01 6.873999786376953125e+01
5.720000000000000000e+02 9.879999542236328125e+01 6.958000183105468750e+01
5.730000000000000000e+02 9.911799621582031250e+01 7.005999755859375000e+01
5.740000000000000000e+02 9.919400024414062500e+01 6.941999816894531250e+01
5.750000000000000000e+02 9.903199768066406250e+01 6.933999633789062500e+01
5.760000000000000000e+02 9.919999694824218750e+01 6.936000061035156250e+01
5.770000000000000000e+02 9.843399810791015625e+01 6.972000122070312500e+01
5.780000000000000000e+02 9.894799804687500000e+01 6.775999450683593750e+01
5.790000000000000000e+02 9.913199615478515625e+01 6.909999847412109375e+01
5.800000000000000000e+02 9.921599578857421875e+01 7.044999694824218750e+01
5.810000000000000000e+02 9.912400054931640625e+01 7.005999755859375000e+01
5.820000000000000000e+02 9.914399719238281250e+01 7.000000000000000000e+01
5.830000000000000000e+02 9.906800079345703125e+01 6.934999847412109375e+01
5.840000000000000000e+02 9.896199798583984375e+01 6.844999694824218750e+01
5.850000000000000000e+02 9.926599884033203125e+01 7.026999664306640625e+01
5.860000000000000000e+02 9.927399444580078125e+01 6.943000030517578125e+01
5.870000000000000000e+02 9.893399810791015625e+01 6.811999511718750000e+01
5.880000000000000000e+02 9.919799804687500000e+01 6.954000091552734375e+01
5.890000000000000000e+02 9.937799835205078125e+01 6.963999938964843750e+01
5.900000000000000000e+02 9.917199707031250000e+01 7.169999694824218750e+01
5.910000000000000000e+02 9.908599853515625000e+01 6.979000091552734375e+01
5.920000000000000000e+02 9.884600067138671875e+01 6.868000030517578125e+01
5.930000000000000000e+02 9.935199737548828125e+01 6.972000122070312500e+01
5.940000000000000000e+02 9.899399566650390625e+01 6.940999603271484375e+01
5.950000000000000000e+02 9.900999450683593750e+01 6.969999694824218750e+01
5.960000000000000000e+02 9.927600097656250000e+01 7.079999542236328125e+01
5.970000000000000000e+02 9.926200103759765625e+01 6.979999542236328125e+01
5.980000000000000000e+02 9.931599426269531250e+01 6.976999664306640625e+01
5.990000000000000000e+02 9.934199523925781250e+01 6.830999755859375000e+01
6.000000000000000000e+02 9.928399658203125000e+01 6.872000122070312500e+01
6.010000000000000000e+02 9.908799743652343750e+01 7.011999511718750000e+01
6.020000000000000000e+02 9.934600067138671875e+01 6.868999481201171875e+01
6.030000000000000000e+02 9.903799438476562500e+01 7.043000030517578125e+01
6.040000000000000000e+02 9.933599853515625000e+01 7.058999633789062500e+01
6.050000000000000000e+02 9.932399749755859375e+01 7.008000183105468750e+01
6.060000000000000000e+02 9.927199554443359375e+01 6.980999755859375000e+01
6.070000000000000000e+02 9.929799652099609375e+01 7.088999938964843750e+01
6.080000000000000000e+02 9.931999969482421875e+01 6.905999755859375000e+01
6.090000000000000000e+02 9.945999908447265625e+01 7.065999603271484375e+01
6.100000000000000000e+02 9.938199615478515625e+01 7.072999572753906250e+01
6.110000000000000000e+02 9.940799713134765625e+01 6.961999511718750000e+01
6.120000000000000000e+02 9.904399871826171875e+01 6.976999664306640625e+01
6.130000000000000000e+02 9.914999389648437500e+01 7.026999664306640625e+01
6.140000000000000000e+02 9.927600097656250000e+01 6.981999969482421875e+01
6.150000000000000000e+02 9.938599395751953125e+01 7.030999755859375000e+01
6.160000000000000000e+02 9.934799957275390625e+01 7.005999755859375000e+01
6.170000000000000000e+02 9.927399444580078125e+01 6.933000183105468750e+01
6.180000000000000000e+02 9.938999938964843750e+01 7.002999877929687500e+01
6.190000000000000000e+02 9.954999542236328125e+01 6.908000183105468750e+01
6.200000000000000000e+02 9.948600006103515625e+01 6.943999481201171875e+01
6.210000000000000000e+02 9.943799591064453125e+01 6.948999786376953125e+01
6.220000000000000000e+02 9.920600128173828125e+01 6.930999755859375000e+01
6.230000000000000000e+02 9.950599670410156250e+01 7.000999450683593750e+01
6.240000000000000000e+02 9.947399902343750000e+01 6.912999725341796875e+01
6.250000000000000000e+02 9.932399749755859375e+01 6.920999908447265625e+01
6.260000000000000000e+02 9.919400024414062500e+01 7.008000183105468750e+01
6.270000000000000000e+02 9.951799774169921875e+01 6.947999572753906250e+01
6.280000000000000000e+02 9.933799743652343750e+01 6.936000061035156250e+01
6.290000000000000000e+02 9.957999420166015625e+01 6.947999572753906250e+01
6.300000000000000000e+02 9.944400024414062500e+01 6.931999969482421875e+01
6.310000000000000000e+02 9.927999877929687500e+01 6.975999450683593750e+01
6.320000000000000000e+02 9.950399780273437500e+01 6.908000183105468750e+01
6.330000000000000000e+02 9.944400024414062500e+01 6.893999481201171875e+01
6.340000000000000000e+02 9.941600036621093750e+01 7.045999908447265625e+01
6.350000000000000000e+02 9.935599517822265625e+01 7.006999969482421875e+01
6.360000000000000000e+02 9.941600036621093750e+01 6.783000183105468750e+01
6.370000000000000000e+02 9.952600097656250000e+01 6.983000183105468750e+01
6.380000000000000000e+02 9.950599670410156250e+01 6.941999816894531250e+01
6.390000000000000000e+02 9.952399444580078125e+01 6.884999847412109375e+01
6.400000000000000000e+02 9.942399597167968750e+01 7.012999725341796875e+01
6.410000000000000000e+02 9.947799682617187500e+01 7.111999511718750000e+01
6.420000000000000000e+02 9.954799652099609375e+01 6.966999816894531250e+01
6.430000000000000000e+02 9.941600036621093750e+01 7.001999664306640625e+01
6.440000000000000000e+02 9.956199645996093750e+01 7.023999786376953125e+01
6.450000000000000000e+02 9.930400085449218750e+01 7.000999450683593750e+01
6.460000000000000000e+02 9.953799438476562500e+01 7.111999511718750000e+01
6.470000000000000000e+02 9.950199890136718750e+01 6.984999847412109375e+01
6.480000000000000000e+02 9.949800109863281250e+01 7.044999694824218750e+01
6.490000000000000000e+02 9.958999633789062500e+01 6.929000091552734375e+01
6.500000000000000000e+02 9.945399475097656250e+01 6.872999572753906250e+01
6.510000000000000000e+02 9.954399871826171875e+01 6.987999725341796875e+01
6.520000000000000000e+02 9.962799835205078125e+01 6.962999725341796875e+01
6.530000000000000000e+02 9.954199981689453125e+01 6.983999633789062500e+01
6.540000000000000000e+02 9.964599609375000000e+01 7.004000091552734375e+01
6.550000000000000000e+02 9.955799865722656250e+01 6.976999664306640625e+01
6.560000000000000000e+02 9.941399383544921875e+01 7.000999450683593750e+01
6.570000000000000000e+02 9.956199645996093750e+01 6.897000122070312500e+01
6.580000000000000000e+02 9.953199768066406250e+01 6.986999511718750000e+01
6.590000000000000000e+02 9.959399414062500000e+01 6.969999694824218750e+01
6.600000000000000000e+02 9.955599975585937500e+01 6.933999633789062500e+01
6.610000000000000000e+02 9.952999877929687500e+01 6.995999908447265625e+01
6.620000000000000000e+02 9.954999542236328125e+01 7.008999633789062500e+01
6.630000000000000000e+02 9.965799713134765625e+01 6.933000183105468750e+01
6.640000000000000000e+02 9.961399841308593750e+01 6.915000152587890625e+01
6.650000000000000000e+02 9.956599426269531250e+01 6.915000152587890625e+01
6.660000000000000000e+02 9.963599395751953125e+01 6.920999908447265625e+01
6.670000000000000000e+02 9.960399627685546875e+01 7.020999908447265625e+01
6.680000000000000000e+02 9.954399871826171875e+01 6.988999938964843750e+01
6.690000000000000000e+02 9.961199951171875000e+01 6.990000152587890625e+01
6.700000000000000000e+02 9.929799652099609375e+01 6.988999938964843750e+01
6.710000000000000000e+02 9.959399414062500000e+01 7.000999450683593750e+01
6.720000000000000000e+02 9.971199798583984375e+01 7.027999877929687500e+01
6.730000000000000000e+02 9.961000061035156250e+01 6.972000122070312500e+01
6.740000000000000000e+02 9.961999511718750000e+01 7.004000091552734375e+01
6.750000000000000000e+02 9.971799468994140625e+01 6.913999938964843750e+01
6.760000000000000000e+02 9.969400024414062500e+01 7.018999481201171875e+01
6.770000000000000000e+02 9.964799499511718750e+01 6.922999572753906250e+01
6.780000000000000000e+02 9.957199859619140625e+01 6.997999572753906250e+01
6.790000000000000000e+02 9.964999389648437500e+01 6.933999633789062500e+01
6.800000000000000000e+02 9.969999694824218750e+01 7.001999664306640625e+01
6.810000000000000000e+02 9.956199645996093750e+01 6.948999786376953125e+01
6.820000000000000000e+02 9.947999572753906250e+01 6.950000000000000000e+01
6.830000000000000000e+02 9.963199615478515625e+01 6.884999847412109375e+01
6.840000000000000000e+02 9.960799407958984375e+01 6.976999664306640625e+01
6.850000000000000000e+02 9.926399993896484375e+01 6.750999450683593750e+01
6.860000000000000000e+02 9.968199920654296875e+01 6.922000122070312500e+01
6.870000000000000000e+02 9.947200012207031250e+01 6.972000122070312500e+01
6.880000000000000000e+02 9.969199371337890625e+01 6.997000122070312500e+01
6.890000000000000000e+02 9.963199615478515625e+01 7.087999725341796875e+01
6.900000000000000000e+02 9.964399719238281250e+01 6.940000152587890625e+01
6.910000000000000000e+02 9.962199401855468750e+01 6.954000091552734375e+01
6.920000000000000000e+02 9.969199371337890625e+01 6.916999816894531250e+01
6.930000000000000000e+02 9.968199920654296875e+01 6.947000122070312500e+01
6.940000000000000000e+02 9.965599822998046875e+01 6.922999572753906250e+01
6.950000000000000000e+02 9.975599670410156250e+01 6.923999786376953125e+01
6.960000000000000000e+02 9.965200042724609375e+01 6.938999938964843750e+01
6.970000000000000000e+02 9.973400115966796875e+01 6.897000122070312500e+01
6.980000000000000000e+02 9.966799926757812500e+01 6.893000030517578125e+01
6.990000000000000000e+02 9.951200103759765625e+01 7.047999572753906250e+01
7.000000000000000000e+02 9.965200042724609375e+01 6.954000091552734375e+01
7.010000000000000000e+02 9.969400024414062500e+01 7.015000152587890625e+01
7.020000000000000000e+02 9.975199890136718750e+01 6.984999847412109375e+01
7.030000000000000000e+02 9.963399505615234375e+01 6.812999725341796875e+01
7.040000000000000000e+02 9.974599456787109375e+01 7.050000000000000000e+01
7.050000000000000000e+02 9.965799713134765625e+01 6.848999786376953125e+01
7.060000000000000000e+02 9.973400115966796875e+01 6.941999816894531250e+01
7.070000000000000000e+02 9.973400115966796875e+01 6.969999694824218750e+01
7.080000000000000000e+02 9.974199676513671875e+01 6.908999633789062500e+01
7.090000000000000000e+02 9.970999908447265625e+01 6.979999542236328125e+01
7.100000000000000000e+02 9.967399597167968750e+01 7.025000000000000000e+01
7.110000000000000000e+02 9.979799652099609375e+01 6.933000183105468750e+01
7.120000000000000000e+02 9.970399475097656250e+01 7.030999755859375000e+01
7.130000000000000000e+02 9.967799377441406250e+01 6.970999908447265625e+01
7.140000000000000000e+02 9.972200012207031250e+01 6.868000030517578125e+01
7.150000000000000000e+02 9.978799438476562500e+01 6.970999908447265625e+01
7.160000000000000000e+02 9.975799560546875000e+01 6.904000091552734375e+01
7.170000000000000000e+02 9.977799987792968750e+01 7.063999938964843750e+01
7.180000000000000000e+02 9.971599578857421875e+01 6.900000000000000000e+01
7.190000000000000000e+02 9.973999786376953125e+01 7.011000061035156250e+01
7.200000000000000000e+02 9.972999572753906250e+01 6.915000152587890625e+01
7.210000000000000000e+02 9.969199371337890625e+01 6.968000030517578125e+01
7.220000000000000000e+02 9.971599578857421875e+01 6.972000122070312500e+01
7.230000000000000000e+02 9.972000122070312500e+01 7.025999450683593750e+01
7.240000000000000000e+02 9.971199798583984375e+01 6.825999450683593750e+01
7.250000000000000000e+02 9.968000030517578125e+01 6.893000030517578125e+01
7.260000000000000000e+02 9.971399688720703125e+01 6.915999603271484375e+01
7.270000000000000000e+02 9.977999877929687500e+01 6.961000061035156250e+01
7.280000000000000000e+02 9.976999664306640625e+01 7.023999786376953125e+01
7.290000000000000000e+02 9.970199584960937500e+01 6.976999664306640625e+01
7.300000000000000000e+02 9.982399749755859375e+01 7.027999877929687500e+01
7.310000000000000000e+02 9.968799591064453125e+01 7.040999603271484375e+01
7.320000000000000000e+02 9.947599792480468750e+01 6.755999755859375000e+01
7.330000000000000000e+02 9.979399871826171875e+01 6.975999450683593750e+01
7.340000000000000000e+02 9.954799652099609375e+01 6.836000061035156250e+01
7.350000000000000000e+02 9.977600097656250000e+01 7.023999786376953125e+01
7.360000000000000000e+02 9.975000000000000000e+01 6.933000183105468750e+01
7.370000000000000000e+02 9.973400115966796875e+01 6.938999938964843750e+01
7.380000000000000000e+02 9.965799713134765625e+01 7.083000183105468750e+01
7.390000000000000000e+02 9.970999908447265625e+01 6.937999725341796875e+01
7.400000000000000000e+02 9.956999969482421875e+01 6.858000183105468750e+01
7.410000000000000000e+02 9.979799652099609375e+01 6.937999725341796875e+01
7.420000000000000000e+02 9.971599578857421875e+01 6.891999816894531250e+01
7.430000000000000000e+02 9.978399658203125000e+01 6.838999938964843750e+01
7.440000000000000000e+02 9.979000091552734375e+01 6.922000122070312500e+01
7.450000000000000000e+02 9.978799438476562500e+01 6.913999938964843750e+01
7.460000000000000000e+02 9.984799957275390625e+01 7.025000000000000000e+01
7.470000000000000000e+02 9.972399902343750000e+01 7.027999877929687500e+01
7.480000000000000000e+02 9.984399414062500000e+01 6.951999664306640625e+01
7.490000000000000000e+02 9.979799652099609375e+01 6.970999908447265625e+01
7.500000000000000000e+02 9.978599548339843750e+01 6.954999542236328125e+01
7.510000000000000000e+02 9.979199981689453125e+01 6.945999908447265625e+01
7.520000000000000000e+02 9.985199737548828125e+01 6.940999603271484375e+01
7.530000000000000000e+02 9.982999420166015625e+01 6.991999816894531250e+01
7.540000000000000000e+02 9.987400054931640625e+01 6.998999786376953125e+01
7.550000000000000000e+02 9.984399414062500000e+01 6.933999633789062500e+01
7.560000000000000000e+02 9.985599517822265625e+01 6.909999847412109375e+01
7.570000000000000000e+02 9.980199432373046875e+01 6.893000030517578125e+01
7.580000000000000000e+02 9.974599456787109375e+01 6.880999755859375000e+01
7.590000000000000000e+02 9.984600067138671875e+01 6.901999664306640625e+01
7.600000000000000000e+02 9.965399932861328125e+01 6.850000000000000000e+01
7.610000000000000000e+02 9.977199554443359375e+01 6.984999847412109375e+01
7.620000000000000000e+02 9.984600067138671875e+01 6.943000030517578125e+01
7.630000000000000000e+02 9.980199432373046875e+01 7.037999725341796875e+01
7.640000000000000000e+02 9.983799743652343750e+01 6.958000183105468750e+01
7.650000000000000000e+02 9.981999969482421875e+01 6.911000061035156250e+01
7.660000000000000000e+02 9.986000061035156250e+01 6.919999694824218750e+01
7.670000000000000000e+02 9.983599853515625000e+01 7.033000183105468750e+01
7.680000000000000000e+02 9.975999450683593750e+01 6.956999969482421875e+01
7.690000000000000000e+02 9.982399749755859375e+01 7.022999572753906250e+01
7.700000000000000000e+02 9.977999877929687500e+01 6.968999481201171875e+01
7.710000000000000000e+02 9.973999786376953125e+01 7.020999908447265625e+01
7.720000000000000000e+02 9.982799530029296875e+01 6.997000122070312500e+01
7.730000000000000000e+02 9.971599578857421875e+01 6.977999877929687500e+01
7.740000000000000000e+02 9.984199523925781250e+01 6.993000030517578125e+01
7.750000000000000000e+02 9.984600067138671875e+01 7.031999969482421875e+01
7.760000000000000000e+02 9.978599548339843750e+01 6.887999725341796875e+01
7.770000000000000000e+02 9.979799652099609375e+01 6.900000000000000000e+01
7.780000000000000000e+02 9.976999664306640625e+01 6.919999694824218750e+01
7.790000000000000000e+02 9.986199951171875000e+01 7.031999969482421875e+01
7.800000000000000000e+02 9.970199584960937500e+01 6.740000152587890625e+01
7.810000000000000000e+02 9.983999633789062500e+01 7.004000091552734375e+01
7.820000000000000000e+02 9.985199737548828125e+01 6.962999725341796875e+01
7.830000000000000000e+02 9.980999755859375000e+01 6.913999938964843750e+01
7.840000000000000000e+02 9.981800079345703125e+01 6.872000122070312500e+01
7.850000000000000000e+02 9.975399780273437500e+01 6.941999816894531250e+01
7.860000000000000000e+02 9.978199768066406250e+01 6.819999694824218750e+01
7.870000000000000000e+02 9.981199645996093750e+01 6.875999450683593750e+01
7.880000000000000000e+02 9.983599853515625000e+01 6.908999633789062500e+01
7.890000000000000000e+02 9.977999877929687500e+01 7.030999755859375000e+01
7.900000000000000000e+02 9.988199615478515625e+01 7.030999755859375000e+01
7.910000000000000000e+02 9.978799438476562500e+01 6.890999603271484375e+01
7.920000000000000000e+02 9.984799957275390625e+01 6.890999603271484375e+01
7.930000000000000000e+02 9.986799621582031250e+01 6.986000061035156250e+01
7.940000000000000000e+02 9.982799530029296875e+01 6.890999603271484375e+01
7.950000000000000000e+02 9.984999847412109375e+01 7.040000152587890625e+01
7.960000000000000000e+02 9.986599731445312500e+01 7.036999511718750000e+01
7.970000000000000000e+02 9.984799957275390625e+01 6.879000091552734375e+01
7.980000000000000000e+02 9.980599975585937500e+01 7.040999603271484375e+01
7.990000000000000000e+02 9.986599731445312500e+01 7.122000122070312500e+01
8.000000000000000000e+02 9.987799835205078125e+01 6.969999694824218750e+01
8.010000000000000000e+02 9.987199401855468750e+01 6.983000183105468750e+01
8.020000000000000000e+02 9.986399841308593750e+01 6.909999847412109375e+01
8.030000000000000000e+02 9.990200042724609375e+01 7.022999572753906250e+01
8.040000000000000000e+02 9.989999389648437500e+01 6.950000000000000000e+01
8.050000000000000000e+02 9.987199401855468750e+01 6.941999816894531250e+01
8.060000000000000000e+02 9.981199645996093750e+01 6.905999755859375000e+01
8.070000000000000000e+02 9.986799621582031250e+01 6.976999664306640625e+01
8.080000000000000000e+02 9.987400054931640625e+01 6.984999847412109375e+01
8.090000000000000000e+02 9.986199951171875000e+01 6.919999694824218750e+01
8.100000000000000000e+02 9.987199401855468750e+01 6.954999542236328125e+01
8.110000000000000000e+02 9.982199859619140625e+01 7.073999786376953125e+01
8.120000000000000000e+02 9.991399383544921875e+01 6.915999603271484375e+01
8.130000000000000000e+02 9.988800048828125000e+01 7.070999908447265625e+01
8.140000000000000000e+02 9.987599945068359375e+01 6.883000183105468750e+01
8.150000000000000000e+02 9.992399597167968750e+01 6.972999572753906250e+01
8.160000000000000000e+02 9.987199401855468750e+01 6.929999542236328125e+01
8.170000000000000000e+02 9.990399932861328125e+01 6.938999938964843750e+01
8.180000000000000000e+02 9.986999511718750000e+01 6.929000091552734375e+01
8.190000000000000000e+02 9.986999511718750000e+01 6.958000183105468750e+01
8.200000000000000000e+02 9.982399749755859375e+01 7.022999572753906250e+01
8.210000000000000000e+02 9.986000061035156250e+01 6.962999725341796875e+01
8.220000000000000000e+02 9.969999694824218750e+01 6.966999816894531250e+01
8.230000000000000000e+02 9.973600006103515625e+01 6.777999877929687500e+01
8.240000000000000000e+02 9.982599639892578125e+01 6.863999938964843750e+01
8.250000000000000000e+02 9.988399505615234375e+01 6.983000183105468750e+01
8.260000000000000000e+02 9.979000091552734375e+01 6.918999481201171875e+01
8.270000000000000000e+02 9.987199401855468750e+01 7.015000152587890625e+01
8.280000000000000000e+02 9.990399932861328125e+01 6.990999603271484375e+01
8.290000000000000000e+02 9.986999511718750000e+01 7.004999542236328125e+01
8.300000000000000000e+02 9.990200042724609375e+01 7.072999572753906250e+01
8.310000000000000000e+02 9.991799926757812500e+01 6.926999664306640625e+01
8.320000000000000000e+02 9.991799926757812500e+01 6.955999755859375000e+01
8.330000000000000000e+02 9.989399719238281250e+01 6.975000000000000000e+01
8.340000000000000000e+02 9.968000030517578125e+01 7.012999725341796875e+01
8.350000000000000000e+02 9.981399536132812500e+01 6.840999603271484375e+01
8.360000000000000000e+02 9.971199798583984375e+01 7.022999572753906250e+01
8.370000000000000000e+02 9.977999877929687500e+01 6.920999908447265625e+01
8.380000000000000000e+02 9.990799713134765625e+01 6.922999572753906250e+01
8.390000000000000000e+02 9.988199615478515625e+01 6.983999633789062500e+01
8.400000000000000000e+02 9.989199829101562500e+01 6.943000030517578125e+01
8.410000000000000000e+02 9.981599426269531250e+01 6.908000183105468750e+01
8.420000000000000000e+02 9.990799713134765625e+01 6.934999847412109375e+01
8.430000000000000000e+02 9.991999816894531250e+01 7.002999877929687500e+01
8.440000000000000000e+02 9.990399932861328125e+01 6.993000030517578125e+01
8.450000000000000000e+02 9.981999969482421875e+01 7.090999603271484375e+01
8.460000000000000000e+02 9.987999725341796875e+01 6.997000122070312500e+01
8.470000000000000000e+02 9.988599395751953125e+01 6.956999969482421875e+01
8.480000000000000000e+02 9.982399749755859375e+01 6.937999725341796875e+01
8.490000000000000000e+02 9.979000091552734375e+01 7.036000061035156250e+01
8.500000000000000000e+02 9.989799499511718750e+01 6.915000152587890625e+01
8.510000000000000000e+02 9.989599609375000000e+01 6.993000030517578125e+01
8.520000000000000000e+02 9.977799987792968750e+01 6.951999664306640625e+01
8.530000000000000000e+02 9.991999816894531250e+01 6.940000152587890625e+01
8.540000000000000000e+02 9.986799621582031250e+01 6.901999664306640625e+01
8.550000000000000000e+02 9.995600128173828125e+01 6.906999969482421875e+01
8.560000000000000000e+02 9.992399597167968750e+01 6.993999481201171875e+01
8.570000000000000000e+02 9.989399719238281250e+01 6.958999633789062500e+01
8.580000000000000000e+02 9.985399627685546875e+01 6.925000000000000000e+01
8.590000000000000000e+02 9.988800048828125000e+01 6.961999511718750000e+01
8.600000000000000000e+02 9.991199493408203125e+01 6.902999877929687500e+01
8.610000000000000000e+02 9.989199829101562500e+01 6.880999755859375000e+01
8.620000000000000000e+02 9.991600036621093750e+01 6.900000000000000000e+01
8.630000000000000000e+02 9.991399383544921875e+01 6.988999938964843750e+01
8.640000000000000000e+02 9.993399810791015625e+01 6.934999847412109375e+01
8.650000000000000000e+02 9.993199920654296875e+01 6.965999603271484375e+01
8.660000000000000000e+02 9.992599487304687500e+01 7.040000152587890625e+01
8.670000000000000000e+02 9.982799530029296875e+01 6.918999481201171875e+01
8.680000000000000000e+02 9.991999816894531250e+01 6.951999664306640625e+01
8.690000000000000000e+02 9.989799499511718750e+01 6.972000122070312500e+01
8.700000000000000000e+02 9.993799591064453125e+01 6.933999633789062500e+01
8.710000000000000000e+02 9.991600036621093750e+01 6.933999633789062500e+01
8.720000000000000000e+02 9.993399810791015625e+01 6.983999633789062500e+01
8.730000000000000000e+02 9.992599487304687500e+01 7.011000061035156250e+01
8.740000000000000000e+02 9.987799835205078125e+01 6.908999633789062500e+01
8.750000000000000000e+02 9.991799926757812500e+01 7.000000000000000000e+01
8.760000000000000000e+02 9.990599822998046875e+01 6.983000183105468750e+01
8.770000000000000000e+02 9.989999389648437500e+01 6.863999938964843750e+01
8.780000000000000000e+02 9.991600036621093750e+01 7.037999725341796875e+01
8.790000000000000000e+02 9.984399414062500000e+01 6.940000152587890625e+01
8.800000000000000000e+02 9.991600036621093750e+01 6.976999664306640625e+01
8.810000000000000000e+02 9.989999389648437500e+01 6.912999725341796875e+01
8.820000000000000000e+02 9.992599487304687500e+01 7.050999450683593750e+01
8.830000000000000000e+02 9.989199829101562500e+01 6.979999542236328125e+01
8.840000000000000000e+02 9.992399597167968750e+01 6.979999542236328125e+01
8.850000000000000000e+02 9.993199920654296875e+01 6.938999938964843750e+01
8.860000000000000000e+02 9.988599395751953125e+01 6.961999511718750000e+01
8.870000000000000000e+02 9.992599487304687500e+01 6.998999786376953125e+01
8.880000000000000000e+02 9.992599487304687500e+01 6.901999664306640625e+01
8.890000000000000000e+02 9.990799713134765625e+01 6.968000030517578125e+01
8.900000000000000000e+02 9.989399719238281250e+01 6.940000152587890625e+01
8.910000000000000000e+02 9.979599761962890625e+01 6.804999542236328125e+01
8.920000000000000000e+02 9.991600036621093750e+01 6.991999816894531250e+01
8.930000000000000000e+02 9.993399810791015625e+01 6.945999908447265625e+01
8.940000000000000000e+02 9.991199493408203125e+01 6.979000091552734375e+01
8.950000000000000000e+02 9.993599700927734375e+01 7.034999847412109375e+01
8.960000000000000000e+02 9.992199707031250000e+01 6.959999847412109375e+01
8.970000000000000000e+02 9.993199920654296875e+01 7.001999664306640625e+01
8.980000000000000000e+02 9.993599700927734375e+01 6.943999481201171875e+01
8.990000000000000000e+02 9.992199707031250000e+01 6.909999847412109375e+01
9.000000000000000000e+02 9.991600036621093750e+01 6.991999816894531250e+01
9.010000000000000000e+02 9.995399475097656250e+01 6.952999877929687500e+01
9.020000000000000000e+02 9.986999511718750000e+01 6.793000030517578125e+01
9.030000000000000000e+02 9.991799926757812500e+01 7.025000000000000000e+01
9.040000000000000000e+02 9.989599609375000000e+01 6.983999633789062500e+01
9.050000000000000000e+02 9.989999389648437500e+01 7.040000152587890625e+01
9.060000000000000000e+02 9.994400024414062500e+01 7.086999511718750000e+01
9.070000000000000000e+02 9.993399810791015625e+01 6.998999786376953125e+01
9.080000000000000000e+02 9.993399810791015625e+01 7.097999572753906250e+01
9.090000000000000000e+02 9.992199707031250000e+01 6.895999908447265625e+01
9.100000000000000000e+02 9.991999816894531250e+01 6.962999725341796875e+01
9.110000000000000000e+02 9.989399719238281250e+01 6.906999969482421875e+01
9.120000000000000000e+02 9.990599822998046875e+01 7.022000122070312500e+01
9.130000000000000000e+02 9.992799377441406250e+01 7.019999694824218750e+01
9.140000000000000000e+02 9.991799926757812500e+01 6.940999603271484375e+01
9.150000000000000000e+02 9.994199371337890625e+01 7.009999847412109375e+01
9.160000000000000000e+02 9.994999694824218750e+01 6.998999786376953125e+01
9.170000000000000000e+02 9.992599487304687500e+01 6.986999511718750000e+01
9.180000000000000000e+02 9.994799804687500000e+01 6.934999847412109375e+01
9.190000000000000000e+02 9.994400024414062500e+01 7.004000091552734375e+01
9.200000000000000000e+02 9.984399414062500000e+01 6.934999847412109375e+01
9.210000000000000000e+02 9.992799377441406250e+01 7.033000183105468750e+01
9.220000000000000000e+02 9.991999816894531250e+01 6.904999542236328125e+01
9.230000000000000000e+02 9.991199493408203125e+01 6.986999511718750000e+01
9.240000000000000000e+02 9.995399475097656250e+01 7.015000152587890625e+01
9.250000000000000000e+02 9.992199707031250000e+01 6.970999908447265625e+01
9.260000000000000000e+02 9.988800048828125000e+01 6.966999816894531250e+01
9.270000000000000000e+02 9.990200042724609375e+01 7.016999816894531250e+01
9.280000000000000000e+02 9.991999816894531250e+01 6.981999969482421875e+01
9.290000000000000000e+02 9.993599700927734375e+01 7.002999877929687500e+01
9.300000000000000000e+02 9.988999938964843750e+01 6.916999816894531250e+01
9.310000000000000000e+02 9.992799377441406250e+01 6.973999786376953125e+01
9.320000000000000000e+02 9.995199584960937500e+01 6.968000030517578125e+01
9.330000000000000000e+02 9.995999908447265625e+01 6.990999603271484375e+01
9.340000000000000000e+02 9.994999694824218750e+01 6.868999481201171875e+01
9.350000000000000000e+02 9.993799591064453125e+01 7.008000183105468750e+01
9.360000000000000000e+02 9.994799804687500000e+01 6.972000122070312500e+01
9.370000000000000000e+02 9.993999481201171875e+01 6.947999572753906250e+01
9.380000000000000000e+02 9.993999481201171875e+01 6.911000061035156250e+01
9.390000000000000000e+02 9.994799804687500000e+01 7.016999816894531250e+01
9.400000000000000000e+02 9.990799713134765625e+01 7.041999816894531250e+01
9.410000000000000000e+02 9.993999481201171875e+01 6.976999664306640625e+01
9.420000000000000000e+02 9.993000030517578125e+01 6.920999908447265625e+01
9.430000000000000000e+02 9.994199371337890625e+01 6.908000183105468750e+01
9.440000000000000000e+02 9.994999694824218750e+01 6.950000000000000000e+01
9.450000000000000000e+02 9.991600036621093750e+01 7.025999450683593750e+01
9.460000000000000000e+02 9.992799377441406250e+01 6.922999572753906250e+01
9.470000000000000000e+02 9.996399688720703125e+01 6.962999725341796875e+01
9.480000000000000000e+02 9.991799926757812500e+01 6.895999908447265625e+01
9.490000000000000000e+02 9.992199707031250000e+01 7.051999664306640625e+01
9.500000000000000000e+02 9.993000030517578125e+01 7.001999664306640625e+01
9.510000000000000000e+02 9.996599578857421875e+01 7.043000030517578125e+01
9.520000000000000000e+02 9.993199920654296875e+01 6.984999847412109375e+01
9.530000000000000000e+02 9.994199371337890625e+01 7.011999511718750000e+01
9.540000000000000000e+02 9.995999908447265625e+01 6.998999786376953125e+01
9.550000000000000000e+02 9.993599700927734375e+01 6.977999877929687500e+01
9.560000000000000000e+02 9.994199371337890625e+01 6.940999603271484375e+01
9.570000000000000000e+02 9.995399475097656250e+01 7.031999969482421875e+01
9.580000000000000000e+02 9.993799591064453125e+01 7.018000030517578125e+01
9.590000000000000000e+02 9.994599914550781250e+01 6.976999664306640625e+01
9.600000000000000000e+02 9.990200042724609375e+01 7.038999938964843750e+01
9.610000000000000000e+02 9.994199371337890625e+01 7.026999664306640625e+01
9.620000000000000000e+02 9.994599914550781250e+01 6.980999755859375000e+01
9.630000000000000000e+02 9.990799713134765625e+01 6.981999969482421875e+01
9.640000000000000000e+02 9.997000122070312500e+01 6.972000122070312500e+01
9.650000000000000000e+02 9.992799377441406250e+01 7.025000000000000000e+01
9.660000000000000000e+02 9.994400024414062500e+01 6.979999542236328125e+01
9.670000000000000000e+02 9.996199798583984375e+01 7.000999450683593750e+01
9.680000000000000000e+02 9.995399475097656250e+01 6.987999725341796875e+01
9.690000000000000000e+02 9.995800018310546875e+01 6.944999694824218750e+01
9.700000000000000000e+02 9.994599914550781250e+01 7.051999664306640625e+01
9.710000000000000000e+02 9.994199371337890625e+01 6.944999694824218750e+01
9.720000000000000000e+02 9.986799621582031250e+01 6.984999847412109375e+01
9.730000000000000000e+02 9.995600128173828125e+01 6.958000183105468750e+01
9.740000000000000000e+02 9.994400024414062500e+01 6.973999786376953125e+01
9.750000000000000000e+02 9.994799804687500000e+01 6.961000061035156250e+01
9.760000000000000000e+02 9.994999694824218750e+01 6.940000152587890625e+01
9.770000000000000000e+02 9.993399810791015625e+01 6.972999572753906250e+01
9.780000000000000000e+02 9.995600128173828125e+01 6.975000000000000000e+01
9.790000000000000000e+02 9.994599914550781250e+01 6.961999511718750000e+01
9.800000000000000000e+02 9.995399475097656250e+01 6.922999572753906250e+01
9.810000000000000000e+02 9.995800018310546875e+01 6.961000061035156250e+01
9.820000000000000000e+02 9.993799591064453125e+01 6.988999938964843750e+01
9.830000000000000000e+02 9.994799804687500000e+01 6.993000030517578125e+01
9.840000000000000000e+02 9.995600128173828125e+01 6.972000122070312500e+01
9.850000000000000000e+02 9.994599914550781250e+01 6.941999816894531250e+01
9.860000000000000000e+02 9.996399688720703125e+01 7.000000000000000000e+01
9.870000000000000000e+02 9.996399688720703125e+01 6.961999511718750000e+01
9.880000000000000000e+02 9.994999694824218750e+01 7.022000122070312500e+01
9.890000000000000000e+02 9.995199584960937500e+01 6.891999816894531250e+01
9.900000000000000000e+02 9.993399810791015625e+01 6.983000183105468750e+01
9.910000000000000000e+02 9.993399810791015625e+01 6.968999481201171875e+01
9.920000000000000000e+02 9.994999694824218750e+01 7.036000061035156250e+01
9.930000000000000000e+02 9.995999908447265625e+01 7.011000061035156250e+01
9.940000000000000000e+02 9.994400024414062500e+01 6.952999877929687500e+01
9.950000000000000000e+02 9.996599578857421875e+01 6.997999572753906250e+01
9.960000000000000000e+02 9.994599914550781250e+01 6.988999938964843750e+01
9.970000000000000000e+02 9.993799591064453125e+01 6.961999511718750000e+01
9.980000000000000000e+02 9.995399475097656250e+01 6.915999603271484375e+01
9.990000000000000000e+02 9.996199798583984375e+01 6.976999664306640625e+01
1.000000000000000000e+03 9.992599487304687500e+01 6.886999511718750000e+01
1.001000000000000000e+03 9.995600128173828125e+01 6.950999450683593750e+01
1.002000000000000000e+03 9.996799468994140625e+01 6.975999450683593750e+01
1.003000000000000000e+03 9.996399688720703125e+01 6.958000183105468750e+01
1.004000000000000000e+03 9.996199798583984375e+01 7.004999542236328125e+01
1.005000000000000000e+03 9.995399475097656250e+01 6.936999511718750000e+01
1.006000000000000000e+03 9.994799804687500000e+01 6.984999847412109375e+01
1.007000000000000000e+03 9.995199584960937500e+01 6.997999572753906250e+01
1.008000000000000000e+03 9.993799591064453125e+01 6.965999603271484375e+01
1.009000000000000000e+03 9.997200012207031250e+01 6.927999877929687500e+01
1.010000000000000000e+03 9.991199493408203125e+01 7.059999847412109375e+01
1.011000000000000000e+03 9.991600036621093750e+01 7.031999969482421875e+01
1.012000000000000000e+03 9.995999908447265625e+01 6.868000030517578125e+01
1.013000000000000000e+03 9.988199615478515625e+01 6.918000030517578125e+01
1.014000000000000000e+03 9.997000122070312500e+01 7.027999877929687500e+01
1.015000000000000000e+03 9.994400024414062500e+01 6.958000183105468750e+01
1.016000000000000000e+03 9.995199584960937500e+01 7.043000030517578125e+01
1.017000000000000000e+03 9.995999908447265625e+01 6.943000030517578125e+01
1.018000000000000000e+03 9.993799591064453125e+01 6.972000122070312500e+01
1.019000000000000000e+03 9.996799468994140625e+01 6.955999755859375000e+01
1.020000000000000000e+03 9.994599914550781250e+01 6.972000122070312500e+01
1.021000000000000000e+03 9.997200012207031250e+01 6.890000152587890625e+01
1.022000000000000000e+03 9.995999908447265625e+01 6.954000091552734375e+01
1.023000000000000000e+03 9.991999816894531250e+01 6.897000122070312500e+01
1.024000000000000000e+03 9.997399902343750000e+01 6.943999481201171875e+01
1.025000000000000000e+03 9.995999908447265625e+01 6.943000030517578125e+01
1.026000000000000000e+03 9.995999908447265625e+01 7.000000000000000000e+01
1.027000000000000000e+03 9.996199798583984375e+01 6.991999816894531250e+01
1.028000000000000000e+03 9.996399688720703125e+01 7.009999847412109375e+01
1.029000000000000000e+03 9.995600128173828125e+01 6.972999572753906250e+01
1.030000000000000000e+03 9.997599792480468750e+01 6.940999603271484375e+01
1.031000000000000000e+03 9.994799804687500000e+01 7.037999725341796875e+01
1.032000000000000000e+03 9.996199798583984375e+01 6.915000152587890625e+01
1.033000000000000000e+03 9.996199798583984375e+01 7.050999450683593750e+01
1.034000000000000000e+03 9.995600128173828125e+01 6.947000122070312500e+01
1.035000000000000000e+03 9.996599578857421875e+01 6.975999450683593750e+01
1.036000000000000000e+03 9.996799468994140625e+01 6.925000000000000000e+01
1.037000000000000000e+03 9.994999694824218750e+01 6.950000000000000000e+01
1.038000000000000000e+03 9.997000122070312500e+01 6.997000122070312500e+01
1.039000000000000000e+03 9.997000122070312500e+01 6.943000030517578125e+01
1.040000000000000000e+03 9.994199371337890625e+01 6.933999633789062500e+01
1.041000000000000000e+03 9.997599792480468750e+01 6.886000061035156250e+01
1.042000000000000000e+03 9.995199584960937500e+01 6.906999969482421875e+01
1.043000000000000000e+03 9.997599792480468750e+01 7.013999938964843750e+01
1.044000000000000000e+03 9.996399688720703125e+01 6.940999603271484375e+01
1.045000000000000000e+03 9.996599578857421875e+01 6.997000122070312500e+01
1.046000000000000000e+03 9.995600128173828125e+01 6.829999542236328125e+01
1.047000000000000000e+03 9.997399902343750000e+01 6.909999847412109375e+01
1.048000000000000000e+03 9.994400024414062500e+01 6.931999969482421875e+01
1.049000000000000000e+03 9.996799468994140625e+01 6.929999542236328125e+01
1.050000000000000000e+03 9.996199798583984375e+01 7.008000183105468750e+01
1.051000000000000000e+03 9.997000122070312500e+01 6.937999725341796875e+01
1.052000000000000000e+03 9.997000122070312500e+01 6.941999816894531250e+01
1.053000000000000000e+03 9.997200012207031250e+01 6.941999816894531250e+01
1.054000000000000000e+03 9.995399475097656250e+01 6.997999572753906250e+01
1.055000000000000000e+03 9.997000122070312500e+01 6.954000091552734375e+01
1.056000000000000000e+03 9.996199798583984375e+01 6.983999633789062500e+01
1.057000000000000000e+03 9.997000122070312500e+01 6.956999969482421875e+01
1.058000000000000000e+03 9.996599578857421875e+01 7.029000091552734375e+01
1.059000000000000000e+03 9.995399475097656250e+01 7.040999603271484375e+01
1.060000000000000000e+03 9.995399475097656250e+01 7.004000091552734375e+01
1.061000000000000000e+03 9.987999725341796875e+01 6.827999877929687500e+01
1.062000000000000000e+03 9.997999572753906250e+01 6.902999877929687500e+01
1.063000000000000000e+03 9.997599792480468750e+01 6.958000183105468750e+01
1.064000000000000000e+03 9.998600006103515625e+01 6.965999603271484375e+01
1.065000000000000000e+03 9.999199676513671875e+01 7.019999694824218750e+01
1.066000000000000000e+03 9.996399688720703125e+01 6.975000000000000000e+01
1.067000000000000000e+03 9.997999572753906250e+01 6.981999969482421875e+01
1.068000000000000000e+03 9.997999572753906250e+01 6.972000122070312500e+01
1.069000000000000000e+03 9.998799896240234375e+01 6.968000030517578125e+01
1.070000000000000000e+03 9.997599792480468750e+01 6.976999664306640625e+01
1.071000000000000000e+03 9.997000122070312500e+01 7.020999908447265625e+01
1.072000000000000000e+03 9.995600128173828125e+01 6.936999511718750000e+01
1.073000000000000000e+03 9.992399597167968750e+01 6.859999847412109375e+01
1.074000000000000000e+03 9.996599578857421875e+01 6.915000152587890625e+01
1.075000000000000000e+03 9.996599578857421875e+01 6.968000030517578125e+01
1.076000000000000000e+03 9.997799682617187500e+01 6.904000091552734375e+01
1.077000000000000000e+03 9.996199798583984375e+01 6.969999694824218750e+01
1.078000000000000000e+03 9.995999908447265625e+01 6.915999603271484375e+01
1.079000000000000000e+03 9.998999786376953125e+01 6.930999755859375000e+01
1.080000000000000000e+03 9.998600006103515625e+01 6.970999908447265625e+01
1.081000000000000000e+03 9.997599792480468750e+01 6.979999542236328125e+01
1.082000000000000000e+03 9.998799896240234375e+01 6.972999572753906250e+01
1.083000000000000000e+03 9.992599487304687500e+01 6.912999725341796875e+01
1.084000000000000000e+03 9.986199951171875000e+01 6.943000030517578125e+01
1.085000000000000000e+03 9.994599914550781250e+01 6.968000030517578125e+01
1.086000000000000000e+03 9.996199798583984375e+01 6.973999786376953125e+01
1.087000000000000000e+03 9.997000122070312500e+01 7.029999542236328125e+01
1.088000000000000000e+03 9.997000122070312500e+01 6.925000000000000000e+01
1.089000000000000000e+03 9.996599578857421875e+01 7.016999816894531250e+01
1.090000000000000000e+03 9.996799468994140625e+01 7.004000091552734375e+01
1.091000000000000000e+03 9.997799682617187500e+01 6.918999481201171875e+01
1.092000000000000000e+03 9.997399902343750000e+01 6.968000030517578125e+01
1.093000000000000000e+03 9.995999908447265625e+01 6.884999847412109375e+01
1.094000000000000000e+03 9.997599792480468750e+01 6.863999938964843750e+01
1.095000000000000000e+03 9.996799468994140625e+01 7.009999847412109375e+01
1.096000000000000000e+03 9.997000122070312500e+01 6.936999511718750000e+01
1.097000000000000000e+03 9.996599578857421875e+01 6.966999816894531250e+01
1.098000000000000000e+03 9.998199462890625000e+01 6.975000000000000000e+01
1.099000000000000000e+03 9.997399902343750000e+01 6.847999572753906250e+01
1.100000000000000000e+03 9.997599792480468750e+01 6.969999694824218750e+01
1.101000000000000000e+03 9.995800018310546875e+01 6.963999938964843750e+01
1.102000000000000000e+03 9.997000122070312500e+01 7.029999542236328125e+01
1.103000000000000000e+03 9.997599792480468750e+01 6.933999633789062500e+01
1.104000000000000000e+03 9.997000122070312500e+01 7.015000152587890625e+01
1.105000000000000000e+03 9.998799896240234375e+01 6.986000061035156250e+01
1.106000000000000000e+03 9.998400115966796875e+01 6.900000000000000000e+01
1.107000000000000000e+03 9.998400115966796875e+01 7.000000000000000000e+01
1.108000000000000000e+03 9.995999908447265625e+01 6.897999572753906250e+01
1.109000000000000000e+03 9.997200012207031250e+01 6.986000061035156250e+01
1.110000000000000000e+03 9.998600006103515625e+01 6.969999694824218750e+01
1.111000000000000000e+03 9.998400115966796875e+01 6.990000152587890625e+01
1.112000000000000000e+03 9.997000122070312500e+01 6.963999938964843750e+01
1.113000000000000000e+03 9.996199798583984375e+01 6.831999969482421875e+01
1.114000000000000000e+03 9.999199676513671875e+01 6.986000061035156250e+01
1.115000000000000000e+03 9.997999572753906250e+01 6.915000152587890625e+01
1.116000000000000000e+03 9.997999572753906250e+01 6.986999511718750000e+01
1.117000000000000000e+03 9.998400115966796875e+01 6.983999633789062500e+01
1.118000000000000000e+03 9.998199462890625000e+01 6.962999725341796875e+01
1.119000000000000000e+03 9.999599456787109375e+01 6.976999664306640625e+01
1.120000000000000000e+03 9.997000122070312500e+01 6.923999786376953125e+01
1.121000000000000000e+03 9.998799896240234375e+01 6.979999542236328125e+01
1.122000000000000000e+03 9.996799468994140625e+01 7.026999664306640625e+01
1.123000000000000000e+03 9.998999786376953125e+01 6.986999511718750000e+01
1.124000000000000000e+03 9.998400115966796875e+01 6.898999786376953125e+01
1.125000000000000000e+03 9.996799468994140625e+01 6.938999938964843750e+01
1.126000000000000000e+03 9.996599578857421875e+01 6.902999877929687500e+01
1.127000000000000000e+03 9.997000122070312500e+01 6.879000091552734375e+01
1.128000000000000000e+03 9.997200012207031250e+01 7.015000152587890625e+01
1.129000000000000000e+03 9.998600006103515625e+01 7.011999511718750000e+01
1.130000000000000000e+03 9.997000122070312500e+01 7.008000183105468750e+01
1.131000000000000000e+03 9.996599578857421875e+01 6.990000152587890625e+01
1.132000000000000000e+03 9.997599792480468750e+01 7.015000152587890625e+01
1.133000000000000000e+03 9.997799682617187500e+01 6.950999450683593750e+01
1.134000000000000000e+03 9.998199462890625000e+01 6.956999969482421875e+01
1.135000000000000000e+03 9.998999786376953125e+01 6.980999755859375000e+01
1.136000000000000000e+03 9.997799682617187500e+01 6.961000061035156250e+01
1.137000000000000000e+03 9.997799682617187500e+01 6.993999481201171875e+01
1.138000000000000000e+03 9.998199462890625000e+01 6.993999481201171875e+01
1.139000000000000000e+03 9.997399902343750000e+01 6.965999603271484375e+01
1.140000000000000000e+03 9.998400115966796875e+01 6.979999542236328125e+01
1.141000000000000000e+03 9.997399902343750000e+01 7.025000000000000000e+01
1.142000000000000000e+03 9.994599914550781250e+01 6.993999481201171875e+01
1.143000000000000000e+03 9.998600006103515625e+01 7.015999603271484375e+01
1.144000000000000000e+03 9.996399688720703125e+01 6.894999694824218750e+01
1.145000000000000000e+03 9.997000122070312500e+01 7.000000000000000000e+01
1.146000000000000000e+03 9.998400115966796875e+01 6.979999542236328125e+01
1.147000000000000000e+03 9.996599578857421875e+01 6.979999542236328125e+01
1.148000000000000000e+03 9.997999572753906250e+01 6.912999725341796875e+01
1.149000000000000000e+03 9.994999694824218750e+01 6.986999511718750000e+01
1.150000000000000000e+03 9.999199676513671875e+01 6.950999450683593750e+01
1.151000000000000000e+03 9.998999786376953125e+01 6.929999542236328125e+01
1.152000000000000000e+03 9.999599456787109375e+01 6.947999572753906250e+01
1.153000000000000000e+03 9.997799682617187500e+01 6.918999481201171875e+01
1.154000000000000000e+03 9.998999786376953125e+01 6.997000122070312500e+01
1.155000000000000000e+03 9.997999572753906250e+01 6.926999664306640625e+01
1.156000000000000000e+03 9.998400115966796875e+01 6.976999664306640625e+01
1.157000000000000000e+03 9.993999481201171875e+01 6.940000152587890625e+01
1.158000000000000000e+03 9.997000122070312500e+01 6.929999542236328125e+01
1.159000000000000000e+03 9.998400115966796875e+01 7.033000183105468750e+01
1.160000000000000000e+03 9.997999572753906250e+01 7.040000152587890625e+01
1.161000000000000000e+03 9.998199462890625000e+01 6.968000030517578125e+01
1.162000000000000000e+03 9.997799682617187500e+01 7.006999969482421875e+01
1.163000000000000000e+03 9.998999786376953125e+01 6.958000183105468750e+01
1.164000000000000000e+03 9.995999908447265625e+01 6.997000122070312500e+01
1.165000000000000000e+03 9.997999572753906250e+01 6.981999969482421875e+01
1.166000000000000000e+03 9.997999572753906250e+01 6.934999847412109375e+01
1.167000000000000000e+03 9.997999572753906250e+01 6.991999816894531250e+01
1.168000000000000000e+03 9.998799896240234375e+01 6.929000091552734375e+01
1.169000000000000000e+03 9.998999786376953125e+01 6.936999511718750000e+01
1.170000000000000000e+03 9.997799682617187500e+01 7.008999633789062500e+01
1.171000000000000000e+03 9.998400115966796875e+01 6.975999450683593750e+01
1.172000000000000000e+03 9.998600006103515625e+01 7.033000183105468750e+01
1.173000000000000000e+03 9.999599456787109375e+01 7.040999603271484375e+01
1.174000000000000000e+03 9.996199798583984375e+01 6.902999877929687500e+01
1.175000000000000000e+03 9.998999786376953125e+01 7.005999755859375000e+01
1.176000000000000000e+03 9.997200012207031250e+01 6.984999847412109375e+01
1.177000000000000000e+03 9.997799682617187500e+01 6.991999816894531250e+01
1.178000000000000000e+03 9.998199462890625000e+01 7.001999664306640625e+01
1.179000000000000000e+03 9.998600006103515625e+01 6.986999511718750000e+01
1.180000000000000000e+03 9.998400115966796875e+01 6.958999633789062500e+01
1.181000000000000000e+03 9.999199676513671875e+01 6.923999786376953125e+01
1.182000000000000000e+03 9.998600006103515625e+01 6.972999572753906250e+01
1.183000000000000000e+03 9.998600006103515625e+01 6.933000183105468750e+01
1.184000000000000000e+03 9.998999786376953125e+01 6.958999633789062500e+01
1.185000000000000000e+03 9.989399719238281250e+01 6.740999603271484375e+01
1.186000000000000000e+03 9.997999572753906250e+01 6.923999786376953125e+01
1.187000000000000000e+03 9.997999572753906250e+01 6.961000061035156250e+01
1.188000000000000000e+03 9.998999786376953125e+01 7.002999877929687500e+01
1.189000000000000000e+03 9.998600006103515625e+01 7.038999938964843750e+01
1.190000000000000000e+03 9.998400115966796875e+01 6.945999908447265625e+01
1.191000000000000000e+03 9.999199676513671875e+01 6.972999572753906250e+01
1.192000000000000000e+03 9.968000030517578125e+01 6.780999755859375000e+01
1.193000000000000000e+03 9.999399566650390625e+01 6.958999633789062500e+01
1.194000000000000000e+03 9.998799896240234375e+01 6.873999786376953125e+01
1.195000000000000000e+03 9.997200012207031250e+01 6.883999633789062500e+01
1.196000000000000000e+03 9.999399566650390625e+01 6.955999755859375000e+01
1.197000000000000000e+03 9.998199462890625000e+01 6.968000030517578125e+01
1.198000000000000000e+03 9.998400115966796875e+01 6.940000152587890625e+01
1.199000000000000000e+03 9.998999786376953125e+01 6.943000030517578125e+01
1.200000000000000000e+03 9.999199676513671875e+01 6.965000152587890625e+01
1.201000000000000000e+03 9.997000122070312500e+01 6.961000061035156250e+01
1.202000000000000000e+03 9.998799896240234375e+01 6.862999725341796875e+01
1.203000000000000000e+03 9.998600006103515625e+01 6.937999725341796875e+01
1.204000000000000000e+03 9.998999786376953125e+01 6.951999664306640625e+01
1.205000000000000000e+03 9.999399566650390625e+01 6.980999755859375000e+01
1.206000000000000000e+03 9.998799896240234375e+01 6.972999572753906250e+01
1.207000000000000000e+03 9.998400115966796875e+01 7.026999664306640625e+01
1.208000000000000000e+03 9.998999786376953125e+01 6.952999877929687500e+01
1.209000000000000000e+03 9.998999786376953125e+01 6.922999572753906250e+01
1.210000000000000000e+03 9.999199676513671875e+01 6.944999694824218750e+01
1.211000000000000000e+03 9.998600006103515625e+01 6.998999786376953125e+01
1.212000000000000000e+03 9.997799682617187500e+01 7.006999969482421875e+01
1.213000000000000000e+03 9.999199676513671875e+01 6.979000091552734375e+01
1.214000000000000000e+03 9.998600006103515625e+01 6.997000122070312500e+01
1.215000000000000000e+03 9.998600006103515625e+01 7.044999694824218750e+01
1.216000000000000000e+03 9.999199676513671875e+01 6.970999908447265625e+01
1.217000000000000000e+03 9.999399566650390625e+01 6.998999786376953125e+01
1.218000000000000000e+03 9.999399566650390625e+01 7.047000122070312500e+01
1.219000000000000000e+03 9.998400115966796875e+01 6.981999969482421875e+01
1.220000000000000000e+03 9.997999572753906250e+01 6.911000061035156250e+01
1.221000000000000000e+03 9.998999786376953125e+01 7.031999969482421875e+01
1.222000000000000000e+03 9.998799896240234375e+01 7.034999847412109375e+01
1.223000000000000000e+03 9.998799896240234375e+01 6.991999816894531250e+01
1.224000000000000000e+03 9.998799896240234375e+01 6.950999450683593750e+01
1.225000000000000000e+03 9.997599792480468750e+01 6.963999938964843750e+01
1.226000000000000000e+03 9.998199462890625000e+01 6.961000061035156250e+01
1.227000000000000000e+03 9.998199462890625000e+01 6.972000122070312500e+01
1.228000000000000000e+03 9.998600006103515625e+01 7.004000091552734375e+01
1.229000000000000000e+03 9.999199676513671875e+01 6.933999633789062500e+01
1.230000000000000000e+03 9.996199798583984375e+01 6.912999725341796875e+01
1.231000000000000000e+03 9.998600006103515625e+01 6.986000061035156250e+01
1.232000000000000000e+03 9.998400115966796875e+01 6.936999511718750000e+01
1.233000000000000000e+03 9.998600006103515625e+01 6.958999633789062500e+01
1.234000000000000000e+03 9.998999786376953125e+01 7.002999877929687500e+01
1.235000000000000000e+03 9.998600006103515625e+01 6.976999664306640625e+01
1.236000000000000000e+03 9.999399566650390625e+01 6.975999450683593750e+01
1.237000000000000000e+03 9.998199462890625000e+01 7.027999877929687500e+01
1.238000000000000000e+03 9.999199676513671875e+01 6.936000061035156250e+01
1.239000000000000000e+03 9.998600006103515625e+01 6.993999481201171875e+01
1.240000000000000000e+03 9.998199462890625000e+01 6.986000061035156250e+01
1.241000000000000000e+03 9.998199462890625000e+01 6.883999633789062500e+01
1.242000000000000000e+03 9.999199676513671875e+01 6.994999694824218750e+01
1.243000000000000000e+03 9.999399566650390625e+01 6.943999481201171875e+01
1.244000000000000000e+03 9.998799896240234375e+01 6.976999664306640625e+01
1.245000000000000000e+03 9.998999786376953125e+01 6.959999847412109375e+01
1.246000000000000000e+03 9.999599456787109375e+01 6.918999481201171875e+01
1.247000000000000000e+03 9.998799896240234375e+01 7.037999725341796875e+01
1.248000000000000000e+03 9.997999572753906250e+01 6.968999481201171875e+01
1.249000000000000000e+03 9.999199676513671875e+01 6.994999694824218750e+01
1.250000000000000000e+03 9.997999572753906250e+01 6.926999664306640625e+01
1.251000000000000000e+03 9.998400115966796875e+01 7.009999847412109375e+01
1.252000000000000000e+03 9.996799468994140625e+01 6.933000183105468750e+01
1.253000000000000000e+03 9.999599456787109375e+01 6.976999664306640625e+01
1.254000000000000000e+03 9.998199462890625000e+01 7.004000091552734375e+01
1.255000000000000000e+03 9.995399475097656250e+01 7.058999633789062500e+01
1.256000000000000000e+03 9.998999786376953125e+01 7.062999725341796875e+01
1.257000000000000000e+03 9.999599456787109375e+01 6.972000122070312500e+01
1.258000000000000000e+03 9.998600006103515625e+01 7.004999542236328125e+01
1.259000000000000000e+03 9.999199676513671875e+01 6.990999603271484375e+01
1.260000000000000000e+03 9.999599456787109375e+01 6.987999725341796875e+01
1.261000000000000000e+03 9.998600006103515625e+01 6.995999908447265625e+01
1.262000000000000000e+03 9.998999786376953125e+01 6.961000061035156250e+01
1.263000000000000000e+03 9.998999786376953125e+01 6.923999786376953125e+01
1.264000000000000000e+03 9.997999572753906250e+01 6.943999481201171875e+01
1.265000000000000000e+03 9.999199676513671875e+01 6.947000122070312500e+01
1.266000000000000000e+03 9.998600006103515625e+01 6.973999786376953125e+01
1.267000000000000000e+03 9.998400115966796875e+01 7.038999938964843750e+01
1.268000000000000000e+03 9.998999786376953125e+01 6.947999572753906250e+01
1.269000000000000000e+03 9.998799896240234375e+01 6.940999603271484375e+01
1.270000000000000000e+03 9.998999786376953125e+01 6.977999877929687500e+01
1.271000000000000000e+03 9.998600006103515625e+01 6.955999755859375000e+01
1.272000000000000000e+03 9.998799896240234375e+01 7.022999572753906250e+01
1.273000000000000000e+03 9.998999786376953125e+01 6.948999786376953125e+01
1.274000000000000000e+03 9.998400115966796875e+01 6.961999511718750000e+01
1.275000000000000000e+03 9.993199920654296875e+01 6.877999877929687500e+01
1.276000000000000000e+03 9.999599456787109375e+01 6.979000091552734375e+01
1.277000000000000000e+03 9.999199676513671875e+01 7.002999877929687500e+01
1.278000000000000000e+03 9.998400115966796875e+01 6.981999969482421875e+01
1.279000000000000000e+03 9.999599456787109375e+01 6.979999542236328125e+01
1.280000000000000000e+03 9.998999786376953125e+01 7.016999816894531250e+01
1.281000000000000000e+03 9.998799896240234375e+01 7.020999908447265625e+01
1.282000000000000000e+03 9.998999786376953125e+01 6.927999877929687500e+01
1.283000000000000000e+03 9.999199676513671875e+01 6.997999572753906250e+01
1.284000000000000000e+03 9.999399566650390625e+01 6.986999511718750000e+01
1.285000000000000000e+03 9.998999786376953125e+01 7.011000061035156250e+01
1.286000000000000000e+03 9.998799896240234375e+01 6.995999908447265625e+01
1.287000000000000000e+03 9.999199676513671875e+01 6.993999481201171875e+01
1.288000000000000000e+03 9.998600006103515625e+01 7.015000152587890625e+01
1.289000000000000000e+03 9.998600006103515625e+01 6.997000122070312500e+01
1.290000000000000000e+03 9.998999786376953125e+01 7.005999755859375000e+01
1.291000000000000000e+03 9.998999786376953125e+01 7.009999847412109375e+01
1.292000000000000000e+03 9.996799468994140625e+01 7.018999481201171875e+01
1.293000000000000000e+03 9.998999786376953125e+01 6.981999969482421875e+01
1.294000000000000000e+03 9.998199462890625000e+01 6.945999908447265625e+01
1.295000000000000000e+03 9.998999786376953125e+01 7.022000122070312500e+01
1.296000000000000000e+03 9.999199676513671875e+01 6.997999572753906250e+01
1.297000000000000000e+03 9.998600006103515625e+01 6.993999481201171875e+01
1.298000000000000000e+03 9.999599456787109375e+01 6.984999847412109375e+01
1.299000000000000000e+03 9.998400115966796875e+01 6.955999755859375000e+01
1.300000000000000000e+03 9.998999786376953125e+01 6.954000091552734375e+01
1.301000000000000000e+03 9.998600006103515625e+01 6.961000061035156250e+01
1.302000000000000000e+03 9.998999786376953125e+01 6.958000183105468750e+01
1.303000000000000000e+03 9.998999786376953125e+01 7.043000030517578125e+01
1.304000000000000000e+03 9.996599578857421875e+01 6.869999694824218750e+01
1.305000000000000000e+03 9.999199676513671875e+01 7.048999786376953125e+01
1.306000000000000000e+03 9.998999786376953125e+01 6.950999450683593750e+01
1.307000000000000000e+03 9.999399566650390625e+01 6.972000122070312500e+01
1.308000000000000000e+03 9.998999786376953125e+01 6.908999633789062500e+01
1.309000000000000000e+03 9.999199676513671875e+01 7.001999664306640625e+01
1.310000000000000000e+03 9.998999786376953125e+01 6.963999938964843750e+01
1.311000000000000000e+03 9.999199676513671875e+01 7.016999816894531250e+01
1.312000000000000000e+03 9.998400115966796875e+01 7.008000183105468750e+01
1.313000000000000000e+03 9.997799682617187500e+01 6.854999542236328125e+01
1.314000000000000000e+03 9.998999786376953125e+01 7.004000091552734375e+01
1.315000000000000000e+03 9.999399566650390625e+01 6.975999450683593750e+01
1.316000000000000000e+03 9.998799896240234375e+01 6.961999511718750000e+01
1.317000000000000000e+03 9.998199462890625000e+01 7.038999938964843750e+01
1.318000000000000000e+03 9.999199676513671875e+01 7.008000183105468750e+01
1.319000000000000000e+03 9.999199676513671875e+01 6.945999908447265625e+01
1.320000000000000000e+03 9.999199676513671875e+01 6.940999603271484375e+01
1.321000000000000000e+03 9.999199676513671875e+01 7.012999725341796875e+01
1.322000000000000000e+03 9.998999786376953125e+01 7.004000091552734375e+01
1.323000000000000000e+03 9.999399566650390625e+01 6.970999908447265625e+01
1.324000000000000000e+03 9.999199676513671875e+01 6.887999725341796875e+01
1.325000000000000000e+03 1.000000000000000000e+02 6.947999572753906250e+01
1.326000000000000000e+03 9.999199676513671875e+01 6.994999694824218750e+01
1.327000000000000000e+03 9.999399566650390625e+01 6.938999938964843750e+01
1.328000000000000000e+03 9.998600006103515625e+01 6.984999847412109375e+01
1.329000000000000000e+03 9.999399566650390625e+01 6.979000091552734375e+01
1.330000000000000000e+03 9.997999572753906250e+01 6.908000183105468750e+01
1.331000000000000000e+03 9.999599456787109375e+01 6.959999847412109375e+01
1.332000000000000000e+03 9.997999572753906250e+01 7.004999542236328125e+01
1.333000000000000000e+03 9.999599456787109375e+01 6.959999847412109375e+01
1.334000000000000000e+03 9.997000122070312500e+01 6.986999511718750000e+01
1.335000000000000000e+03 9.998799896240234375e+01 6.995999908447265625e+01
1.336000000000000000e+03 9.999399566650390625e+01 7.011999511718750000e+01
1.337000000000000000e+03 9.999199676513671875e+01 7.000999450683593750e+01
1.338000000000000000e+03 9.999199676513671875e+01 6.979000091552734375e+01
1.339000000000000000e+03 9.999800109863281250e+01 6.995999908447265625e+01
1.340000000000000000e+03 9.999199676513671875e+01 6.969999694824218750e+01
1.341000000000000000e+03 9.999199676513671875e+01 7.011999511718750000e+01
1.342000000000000000e+03 1.000000000000000000e+02 6.970999908447265625e+01
1.343000000000000000e+03 9.998799896240234375e+01 6.972000122070312500e+01
1.344000000000000000e+03 9.999199676513671875e+01 6.993000030517578125e+01
1.345000000000000000e+03 9.999599456787109375e+01 6.931999969482421875e+01
1.346000000000000000e+03 9.999800109863281250e+01 6.972000122070312500e+01
1.347000000000000000e+03 9.998999786376953125e+01 6.979999542236328125e+01
1.348000000000000000e+03 9.999199676513671875e+01 6.972999572753906250e+01
1.349000000000000000e+03 9.998400115966796875e+01 6.951999664306640625e+01
1.350000000000000000e+03 9.999399566650390625e+01 6.970999908447265625e+01
1.351000000000000000e+03 9.998799896240234375e+01 6.973999786376953125e+01
1.352000000000000000e+03 9.998799896240234375e+01 7.020999908447265625e+01
1.353000000000000000e+03 9.998600006103515625e+01 6.961999511718750000e+01
1.354000000000000000e+03 9.997999572753906250e+01 6.909999847412109375e+01
1.355000000000000000e+03 9.999599456787109375e+01 6.968999481201171875e+01
1.356000000000000000e+03 9.999800109863281250e+01 7.004999542236328125e+01
1.357000000000000000e+03 9.998400115966796875e+01 6.936999511718750000e+01
1.358000000000000000e+03 9.999199676513671875e+01 7.047000122070312500e+01
1.359000000000000000e+03 9.998400115966796875e+01 6.869999694824218750e+01
1.360000000000000000e+03 9.999800109863281250e+01 6.915999603271484375e+01
1.361000000000000000e+03 9.998600006103515625e+01 6.905999755859375000e+01
1.362000000000000000e+03 9.998999786376953125e+01 6.994999694824218750e+01
1.363000000000000000e+03 9.998199462890625000e+01 6.911000061035156250e+01
1.364000000000000000e+03 9.999599456787109375e+01 7.054000091552734375e+01
1.365000000000000000e+03 9.998999786376953125e+01 6.948999786376953125e+01
1.366000000000000000e+03 9.998799896240234375e+01 6.958000183105468750e+01
1.367000000000000000e+03 9.998999786376953125e+01 6.922999572753906250e+01
1.368000000000000000e+03 9.999800109863281250e+01 6.997000122070312500e+01
1.369000000000000000e+03 9.998999786376953125e+01 6.981999969482421875e+01
1.370000000000000000e+03 9.998999786376953125e+01 6.997000122070312500e+01
1.371000000000000000e+03 9.998999786376953125e+01 6.972999572753906250e+01
1.372000000000000000e+03 9.999199676513671875e+01 7.037999725341796875e+01
1.373000000000000000e+03 9.999399566650390625e+01 6.962999725341796875e+01
1.374000000000000000e+03 9.999599456787109375e+01 7.079000091552734375e+01
1.375000000000000000e+03 9.997799682617187500e+01 6.961000061035156250e+01
1.376000000000000000e+03 9.999199676513671875e+01 6.977999877929687500e+01
1.377000000000000000e+03 9.999800109863281250e+01 6.963999938964843750e+01
1.378000000000000000e+03 9.999599456787109375e+01 7.012999725341796875e+01
1.379000000000000000e+03 9.997999572753906250e+01 6.905999755859375000e+01
1.380000000000000000e+03 9.999800109863281250e+01 6.979000091552734375e+01
1.381000000000000000e+03 9.998799896240234375e+01 6.984999847412109375e+01
1.382000000000000000e+03 9.998999786376953125e+01 6.972999572753906250e+01
1.383000000000000000e+03 9.999399566650390625e+01 7.000999450683593750e+01
1.384000000000000000e+03 9.999199676513671875e+01 6.959999847412109375e+01
1.385000000000000000e+03 9.999599456787109375e+01 6.947000122070312500e+01
1.386000000000000000e+03 9.998799896240234375e+01 6.965999603271484375e+01
1.387000000000000000e+03 9.999800109863281250e+01 7.013999938964843750e+01
1.388000000000000000e+03 9.999399566650390625e+01 6.926999664306640625e+01
1.389000000000000000e+03 9.998799896240234375e+01 6.990999603271484375e+01
1.390000000000000000e+03 9.999599456787109375e+01 6.972999572753906250e+01
1.391000000000000000e+03 9.998799896240234375e+01 6.958999633789062500e+01
1.392000000000000000e+03 9.999399566650390625e+01 6.937999725341796875e+01
1.393000000000000000e+03 9.998799896240234375e+01 6.958000183105468750e+01
1.394000000000000000e+03 9.999599456787109375e+01 7.005999755859375000e+01
1.395000000000000000e+03 9.998400115966796875e+01 6.865000152587890625e+01
1.396000000000000000e+03 9.998799896240234375e+01 6.961999511718750000e+01
1.397000000000000000e+03 9.999199676513671875e+01 6.936999511718750000e+01
1.398000000000000000e+03 9.998799896240234375e+01 6.983999633789062500e+01
1.399000000000000000e+03 9.998799896240234375e+01 7.031999969482421875e+01
1.400000000000000000e+03 9.998400115966796875e+01 6.908000183105468750e+01
1.401000000000000000e+03 9.999199676513671875e+01 6.908999633789062500e+01
1.402000000000000000e+03 9.999399566650390625e+01 7.000999450683593750e+01
1.403000000000000000e+03 9.999599456787109375e+01 6.929999542236328125e+01
1.404000000000000000e+03 1.000000000000000000e+02 6.954000091552734375e+01
1.405000000000000000e+03 9.999399566650390625e+01 7.005999755859375000e+01
1.406000000000000000e+03 9.999399566650390625e+01 7.004000091552734375e+01
1.407000000000000000e+03 9.998999786376953125e+01 6.929000091552734375e+01
1.408000000000000000e+03 9.999599456787109375e+01 7.001999664306640625e+01
1.409000000000000000e+03 9.999399566650390625e+01 7.033000183105468750e+01
1.410000000000000000e+03 9.998600006103515625e+01 6.987999725341796875e+01
1.411000000000000000e+03 9.999599456787109375e+01 6.972000122070312500e+01
1.412000000000000000e+03 9.998799896240234375e+01 6.987999725341796875e+01
1.413000000000000000e+03 1.000000000000000000e+02 6.995999908447265625e+01
1.414000000000000000e+03 9.998999786376953125e+01 6.988999938964843750e+01
1.415000000000000000e+03 9.999399566650390625e+01 6.981999969482421875e+01
1.416000000000000000e+03 9.995800018310546875e+01 6.879000091552734375e+01
1.417000000000000000e+03 9.998999786376953125e+01 6.968999481201171875e+01
1.418000000000000000e+03 9.998400115966796875e+01 6.929999542236328125e+01
1.419000000000000000e+03 9.999399566650390625e+01 7.031999969482421875e+01
1.420000000000000000e+03 9.999599456787109375e+01 7.000000000000000000e+01
1.421000000000000000e+03 9.999599456787109375e+01 7.030999755859375000e+01
1.422000000000000000e+03 9.998600006103515625e+01 7.040999603271484375e+01
1.423000000000000000e+03 9.999800109863281250e+01 6.970999908447265625e+01
1.424000000000000000e+03 9.999599456787109375e+01 6.979999542236328125e+01
1.425000000000000000e+03 9.997399902343750000e+01 6.915000152587890625e+01
1.426000000000000000e+03 9.999199676513671875e+01 6.988999938964843750e+01
1.427000000000000000e+03 9.999599456787109375e+01 6.943000030517578125e+01
1.428000000000000000e+03 9.999599456787109375e+01 7.004999542236328125e+01
1.429000000000000000e+03 9.999800109863281250e+01 6.972999572753906250e+01
1.430000000000000000e+03 9.999199676513671875e+01 6.963999938964843750e+01
1.431000000000000000e+03 9.999399566650390625e+01 6.947999572753906250e+01
1.432000000000000000e+03 9.999800109863281250e+01 7.004000091552734375e+01
1.433000000000000000e+03 9.999399566650390625e+01 6.925000000000000000e+01
1.434000000000000000e+03 9.999199676513671875e+01 6.988999938964843750e+01
1.435000000000000000e+03 9.999800109863281250e+01 6.993999481201171875e+01
1.436000000000000000e+03 9.993199920654296875e+01 6.972999572753906250e+01
1.437000000000000000e+03 9.999800109863281250e+01 7.008000183105468750e+01
1.438000000000000000e+03 9.999199676513671875e+01 6.934999847412109375e+01
1.439000000000000000e+03 9.999599456787109375e+01 6.913999938964843750e+01
1.440000000000000000e+03 9.999399566650390625e+01 6.922999572753906250e+01
1.441000000000000000e+03 9.999199676513671875e+01 6.993000030517578125e+01
1.442000000000000000e+03 9.999399566650390625e+01 7.019999694824218750e+01
1.443000000000000000e+03 9.999199676513671875e+01 7.013999938964843750e+01
1.444000000000000000e+03 9.999199676513671875e+01 6.997000122070312500e+01
1.445000000000000000e+03 9.999399566650390625e+01 6.956999969482421875e+01
1.446000000000000000e+03 9.999399566650390625e+01 7.004000091552734375e+01
1.447000000000000000e+03 9.999800109863281250e+01 6.945999908447265625e+01
1.448000000000000000e+03 9.998600006103515625e+01 7.011999511718750000e+01
1.449000000000000000e+03 9.999599456787109375e+01 6.976999664306640625e+01
1.450000000000000000e+03 9.999199676513671875e+01 6.979000091552734375e+01
1.451000000000000000e+03 9.999800109863281250e+01 6.983000183105468750e+01
1.452000000000000000e+03 9.999199676513671875e+01 6.993000030517578125e+01
1.453000000000000000e+03 9.999800109863281250e+01 6.950999450683593750e+01
1.454000000000000000e+03 9.999399566650390625e+01 6.915000152587890625e+01
1.455000000000000000e+03 9.999599456787109375e+01 6.958999633789062500e+01
1.456000000000000000e+03 9.999399566650390625e+01 6.936999511718750000e+01
1.457000000000000000e+03 9.999599456787109375e+01 6.997000122070312500e+01
1.458000000000000000e+03 9.999599456787109375e+01 7.011999511718750000e+01
1.459000000000000000e+03 9.998799896240234375e+01 6.943999481201171875e+01
1.460000000000000000e+03 9.999399566650390625e+01 6.950999450683593750e+01
1.461000000000000000e+03 9.998999786376953125e+01 6.975000000000000000e+01
1.462000000000000000e+03 9.999599456787109375e+01 6.993999481201171875e+01
1.463000000000000000e+03 9.999599456787109375e+01 6.958999633789062500e+01
1.464000000000000000e+03 9.999199676513671875e+01 7.043999481201171875e+01
1.465000000000000000e+03 9.999800109863281250e+01 7.000999450683593750e+01
1.466000000000000000e+03 9.999599456787109375e+01 6.929000091552734375e+01
1.467000000000000000e+03 9.999800109863281250e+01 6.944999694824218750e+01
1.468000000000000000e+03 9.999199676513671875e+01 6.993999481201171875e+01
1.469000000000000000e+03 9.999399566650390625e+01 6.988999938964843750e+01
1.470000000000000000e+03 9.999399566650390625e+01 6.954000091552734375e+01
1.471000000000000000e+03 9.999399566650390625e+01 7.027999877929687500e+01
1.472000000000000000e+03 9.999399566650390625e+01 6.997999572753906250e+01
1.473000000000000000e+03 9.998799896240234375e+01 6.984999847412109375e+01
1.474000000000000000e+03 9.999599456787109375e+01 7.022000122070312500e+01
1.475000000000000000e+03 9.999599456787109375e+01 6.983000183105468750e+01
1.476000000000000000e+03 9.999800109863281250e+01 6.965000152587890625e+01
1.477000000000000000e+03 9.998799896240234375e+01 6.915999603271484375e+01
1.478000000000000000e+03 9.998999786376953125e+01 6.988999938964843750e+01
1.479000000000000000e+03 1.000000000000000000e+02 6.965000152587890625e+01
1.480000000000000000e+03 9.999599456787109375e+01 7.040000152587890625e+01
1.481000000000000000e+03 9.999599456787109375e+01 7.026999664306640625e+01
1.482000000000000000e+03 9.999599456787109375e+01 6.925000000000000000e+01
1.483000000000000000e+03 9.998999786376953125e+01 6.963999938964843750e+01
1.484000000000000000e+03 9.998999786376953125e+01 7.015000152587890625e+01
1.485000000000000000e+03 9.999599456787109375e+01 6.998999786376953125e+01
1.486000000000000000e+03 9.999599456787109375e+01 6.994999694824218750e+01
1.487000000000000000e+03 9.999399566650390625e+01 6.969999694824218750e+01
1.488000000000000000e+03 1.000000000000000000e+02 6.965000152587890625e+01
1.489000000000000000e+03 9.999599456787109375e+01 6.947000122070312500e+01
1.490000000000000000e+03 9.999800109863281250e+01 7.019999694824218750e+01
1.491000000000000000e+03 9.999599456787109375e+01 6.958000183105468750e+01
1.492000000000000000e+03 9.999800109863281250e+01 6.941999816894531250e+01
1.493000000000000000e+03 9.999800109863281250e+01 6.961999511718750000e+01
1.494000000000000000e+03 9.999800109863281250e+01 6.936999511718750000e+01
1.495000000000000000e+03 9.999800109863281250e+01 6.947999572753906250e+01
1.496000000000000000e+03 9.999800109863281250e+01 6.979000091552734375e+01
1.497000000000000000e+03 9.999800109863281250e+01 6.986000061035156250e+01
1.498000000000000000e+03 9.999399566650390625e+01 6.979000091552734375e+01
1.499000000000000000e+03 9.999199676513671875e+01 6.987999725341796875e+01
1.500000000000000000e+03 9.999199676513671875e+01 7.008999633789062500e+01
1.501000000000000000e+03 1.000000000000000000e+02 6.984999847412109375e+01
1.502000000000000000e+03 9.999599456787109375e+01 7.023999786376953125e+01
1.503000000000000000e+03 9.998799896240234375e+01 7.001999664306640625e+01
1.504000000000000000e+03 9.999800109863281250e+01 7.005999755859375000e+01
1.505000000000000000e+03 9.999599456787109375e+01 7.018000030517578125e+01
1.506000000000000000e+03 9.999599456787109375e+01 7.012999725341796875e+01
1.507000000000000000e+03 9.999800109863281250e+01 6.990000152587890625e+01
1.508000000000000000e+03 1.000000000000000000e+02 7.006999969482421875e+01
1.509000000000000000e+03 9.999199676513671875e+01 6.954000091552734375e+01
1.510000000000000000e+03 9.999599456787109375e+01 6.995999908447265625e+01
1.511000000000000000e+03 9.999800109863281250e+01 6.975999450683593750e+01
1.512000000000000000e+03 9.999599456787109375e+01 6.943999481201171875e+01
1.513000000000000000e+03 9.999399566650390625e+01 7.006999969482421875e+01
1.514000000000000000e+03 9.999800109863281250e+01 7.019999694824218750e+01
1.515000000000000000e+03 9.999399566650390625e+01 7.002999877929687500e+01
1.516000000000000000e+03 9.999399566650390625e+01 6.968999481201171875e+01
1.517000000000000000e+03 9.999399566650390625e+01 6.988999938964843750e+01
1.518000000000000000e+03 1.000000000000000000e+02 6.995999908447265625e+01
1.519000000000000000e+03 9.999599456787109375e+01 6.943000030517578125e+01
1.520000000000000000e+03 9.999399566650390625e+01 6.994999694824218750e+01
1.521000000000000000e+03 9.999800109863281250e+01 7.008999633789062500e+01
1.522000000000000000e+03 9.999599456787109375e+01 6.948999786376953125e+01
1.523000000000000000e+03 1.000000000000000000e+02 7.008999633789062500e+01
1.524000000000000000e+03 9.999800109863281250e+01 6.984999847412109375e+01
1.525000000000000000e+03 9.999800109863281250e+01 6.987999725341796875e+01
1.526000000000000000e+03 9.997999572753906250e+01 6.968999481201171875e+01
1.527000000000000000e+03 9.999800109863281250e+01 7.009999847412109375e+01
1.528000000000000000e+03 9.999599456787109375e+01 6.948999786376953125e+01
1.529000000000000000e+03 9.999599456787109375e+01 7.012999725341796875e+01
1.530000000000000000e+03 9.999399566650390625e+01 6.961000061035156250e+01
1.531000000000000000e+03 9.999599456787109375e+01 6.979999542236328125e+01
1.532000000000000000e+03 9.999599456787109375e+01 6.962999725341796875e+01
1.533000000000000000e+03 9.999800109863281250e+01 6.956999969482421875e+01
1.534000000000000000e+03 9.999599456787109375e+01 6.984999847412109375e+01
1.535000000000000000e+03 9.999800109863281250e+01 7.006999969482421875e+01
1.536000000000000000e+03 9.999800109863281250e+01 6.970999908447265625e+01
1.537000000000000000e+03 9.999599456787109375e+01 6.979000091552734375e+01
1.538000000000000000e+03 9.999800109863281250e+01 7.025000000000000000e+01
1.539000000000000000e+03 9.999800109863281250e+01 6.933999633789062500e+01
1.540000000000000000e+03 9.999399566650390625e+01 7.015000152587890625e+01
1.541000000000000000e+03 9.999399566650390625e+01 7.022999572753906250e+01
1.542000000000000000e+03 1.000000000000000000e+02 6.966999816894531250e+01
1.543000000000000000e+03 9.998199462890625000e+01 6.920999908447265625e+01
1.544000000000000000e+03 1.000000000000000000e+02 6.963999938964843750e+01
1.545000000000000000e+03 9.999599456787109375e+01 6.993999481201171875e+01
1.546000000000000000e+03 9.999800109863281250e+01 6.977999877929687500e+01
1.547000000000000000e+03 9.999800109863281250e+01 6.972000122070312500e+01
1.548000000000000000e+03 9.999800109863281250e+01 6.968000030517578125e+01
1.549000000000000000e+03 9.999800109863281250e+01 7.019999694824218750e+01
1.550000000000000000e+03 9.999399566650390625e+01 6.987999725341796875e+01
1.551000000000000000e+03 1.000000000000000000e+02 6.954000091552734375e+01
1.552000000000000000e+03 9.999599456787109375e+01 6.990999603271484375e+01
1.553000000000000000e+03 9.999399566650390625e+01 6.997999572753906250e+01
1.554000000000000000e+03 1.000000000000000000e+02 7.025000000000000000e+01
1.555000000000000000e+03 9.999599456787109375e+01 6.976999664306640625e+01
1.556000000000000000e+03 9.999800109863281250e+01 6.997999572753906250e+01
1.557000000000000000e+03 9.999399566650390625e+01 6.895999908447265625e+01
1.558000000000000000e+03 9.998999786376953125e+01 7.008999633789062500e+01
1.559000000000000000e+03 9.999399566650390625e+01 6.943000030517578125e+01
1.560000000000000000e+03 1.000000000000000000e+02 6.961999511718750000e+01
1.561000000000000000e+03 9.998999786376953125e+01 6.916999816894531250e+01
1.562000000000000000e+03 9.999599456787109375e+01 6.984999847412109375e+01
1.563000000000000000e+03 9.999800109863281250e+01 6.990000152587890625e+01
1.564000000000000000e+03 9.999800109863281250e+01 6.972999572753906250e+01
1.565000000000000000e+03 9.999599456787109375e+01 7.018000030517578125e+01
1.566000000000000000e+03 1.000000000000000000e+02 7.015999603271484375e+01
1.567000000000000000e+03 9.999399566650390625e+01 6.972999572753906250e+01
1.568000000000000000e+03 9.999800109863281250e+01 6.972999572753906250e+01
1.569000000000000000e+03 1.000000000000000000e+02 6.988999938964843750e+01
1.570000000000000000e+03 9.999199676513671875e+01 6.879999542236328125e+01
1.571000000000000000e+03 9.999599456787109375e+01 6.975999450683593750e+01
1.572000000000000000e+03 9.999800109863281250e+01 6.945999908447265625e+01
1.573000000000000000e+03 9.999399566650390625e+01 6.988999938964843750e+01
1.574000000000000000e+03 9.998999786376953125e+01 7.008000183105468750e+01
1.575000000000000000e+03 9.999199676513671875e+01 6.958000183105468750e+01
1.576000000000000000e+03 9.999599456787109375e+01 7.018999481201171875e+01
1.577000000000000000e+03 9.999800109863281250e+01 6.981999969482421875e+01
1.578000000000000000e+03 1.000000000000000000e+02 6.969999694824218750e+01
1.579000000000000000e+03 9.999800109863281250e+01 6.931999969482421875e+01
1.580000000000000000e+03 9.999599456787109375e+01 6.975999450683593750e+01
1.581000000000000000e+03 9.999199676513671875e+01 6.943000030517578125e+01
1.582000000000000000e+03 9.999800109863281250e+01 7.001999664306640625e+01
1.583000000000000000e+03 9.999599456787109375e+01 6.973999786376953125e+01
1.584000000000000000e+03 9.998999786376953125e+01 6.968000030517578125e+01
1.585000000000000000e+03 9.999399566650390625e+01 7.013999938964843750e+01
1.586000000000000000e+03 9.999399566650390625e+01 6.980999755859375000e+01
1.587000000000000000e+03 9.999399566650390625e+01 6.976999664306640625e+01
1.588000000000000000e+03 9.999599456787109375e+01 6.975000000000000000e+01
1.589000000000000000e+03 9.999599456787109375e+01 6.965000152587890625e+01
1.590000000000000000e+03 9.999800109863281250e+01 6.943999481201171875e+01
1.591000000000000000e+03 1.000000000000000000e+02 6.961000061035156250e+01
1.592000000000000000e+03 9.998400115966796875e+01 6.958000183105468750e+01
1.593000000000000000e+03 9.999399566650390625e+01 6.943000030517578125e+01
1.594000000000000000e+03 9.999599456787109375e+01 7.022000122070312500e+01
1.595000000000000000e+03 9.999399566650390625e+01 6.972999572753906250e+01
1.596000000000000000e+03 1.000000000000000000e+02 6.963999938964843750e+01
1.597000000000000000e+03 9.999800109863281250e+01 6.947999572753906250e+01
1.598000000000000000e+03 9.999800109863281250e+01 6.979999542236328125e+01
1.599000000000000000e+03 1.000000000000000000e+02 6.968999481201171875e+01
1.600000000000000000e+03 9.999599456787109375e+01 7.005999755859375000e+01
1.601000000000000000e+03 9.999599456787109375e+01 6.959999847412109375e+01
1.602000000000000000e+03 9.999599456787109375e+01 6.952999877929687500e+01
1.603000000000000000e+03 9.999199676513671875e+01 6.993000030517578125e+01
1.604000000000000000e+03 9.999599456787109375e+01 6.998999786376953125e+01
1.605000000000000000e+03 9.999800109863281250e+01 6.959999847412109375e+01
1.606000000000000000e+03 9.999800109863281250e+01 6.993999481201171875e+01
1.607000000000000000e+03 9.999599456787109375e+01 7.006999969482421875e+01
1.608000000000000000e+03 1.000000000000000000e+02 7.009999847412109375e+01
1.609000000000000000e+03 9.999599456787109375e+01 6.991999816894531250e+01
1.610000000000000000e+03 9.998999786376953125e+01 6.915999603271484375e+01
1.611000000000000000e+03 9.999199676513671875e+01 6.980999755859375000e+01
1.612000000000000000e+03 9.999599456787109375e+01 7.048999786376953125e+01
1.613000000000000000e+03 9.999399566650390625e+01 7.008999633789062500e+01
1.614000000000000000e+03 9.999800109863281250e+01 6.950999450683593750e+01
1.615000000000000000e+03 9.999800109863281250e+01 6.929999542236328125e+01
1.616000000000000000e+03 9.999599456787109375e+01 6.988999938964843750e+01
1.617000000000000000e+03 9.999399566650390625e+01 6.950999450683593750e+01
1.618000000000000000e+03 1.000000000000000000e+02 7.013999938964843750e+01
1.619000000000000000e+03 9.999399566650390625e+01 7.013999938964843750e+01
1.620000000000000000e+03 9.999800109863281250e+01 7.025999450683593750e+01
1.621000000000000000e+03 9.999599456787109375e+01 6.958999633789062500e+01
1.622000000000000000e+03 9.998999786376953125e+01 7.000000000000000000e+01
1.623000000000000000e+03 1.000000000000000000e+02 6.991999816894531250e+01
1.624000000000000000e+03 1.000000000000000000e+02 7.072000122070312500e+01
1.625000000000000000e+03 9.999399566650390625e+01 7.029999542236328125e+01
1.626000000000000000e+03 9.999800109863281250e+01 6.984999847412109375e+01
1.627000000000000000e+03 9.999399566650390625e+01 7.023999786376953125e+01
1.628000000000000000e+03 1.000000000000000000e+02 7.000999450683593750e+01
1.629000000000000000e+03 1.000000000000000000e+02 7.000000000000000000e+01
1.630000000000000000e+03 9.999800109863281250e+01 7.033000183105468750e+01
1.631000000000000000e+03 9.999199676513671875e+01 6.950999450683593750e+01
1.632000000000000000e+03 1.000000000000000000e+02 6.936999511718750000e+01
1.633000000000000000e+03 1.000000000000000000e+02 6.979000091552734375e+01
1.634000000000000000e+03 9.999599456787109375e+01 7.006999969482421875e+01
1.635000000000000000e+03 1.000000000000000000e+02 6.993999481201171875e+01
1.636000000000000000e+03 9.999800109863281250e+01 6.979000091552734375e+01
1.637000000000000000e+03 9.999199676513671875e+01 6.984999847412109375e+01
1.638000000000000000e+03 9.999399566650390625e+01 7.015999603271484375e+01
1.639000000000000000e+03 9.999599456787109375e+01 6.983999633789062500e+01
1.640000000000000000e+03 9.999800109863281250e+01 6.965000152587890625e+01
1.641000000000000000e+03 9.999599456787109375e+01 6.943000030517578125e+01
1.642000000000000000e+03 9.999800109863281250e+01 6.983000183105468750e+01
1.643000000000000000e+03 9.999599456787109375e+01 6.976999664306640625e+01
1.644000000000000000e+03 9.999399566650390625e+01 6.913999938964843750e+01
1.645000000000000000e+03 9.999599456787109375e+01 6.986999511718750000e+01
1.646000000000000000e+03 9.999800109863281250e+01 7.005999755859375000e+01
1.647000000000000000e+03 9.999800109863281250e+01 7.043000030517578125e+01
1.648000000000000000e+03 9.999800109863281250e+01 6.990000152587890625e+01
1.649000000000000000e+03 9.999399566650390625e+01 7.069999694824218750e+01
1.650000000000000000e+03 1.000000000000000000e+02 6.947999572753906250e+01
1.651000000000000000e+03 9.999399566650390625e+01 7.022000122070312500e+01
1.652000000000000000e+03 9.999199676513671875e+01 7.022000122070312500e+01
1.653000000000000000e+03 1.000000000000000000e+02 6.973999786376953125e+01
1.654000000000000000e+03 9.999599456787109375e+01 6.956999969482421875e+01
1.655000000000000000e+03 9.999599456787109375e+01 6.979999542236328125e+01
1.656000000000000000e+03 9.999800109863281250e+01 6.961000061035156250e+01
1.657000000000000000e+03 9.999599456787109375e+01 7.016999816894531250e+01
1.658000000000000000e+03 1.000000000000000000e+02 6.970999908447265625e+01
1.659000000000000000e+03 9.999599456787109375e+01 6.961000061035156250e+01
1.660000000000000000e+03 1.000000000000000000e+02 6.990999603271484375e+01
1.661000000000000000e+03 9.999599456787109375e+01 6.905999755859375000e+01
1.662000000000000000e+03 9.999800109863281250e+01 6.955999755859375000e+01
1.663000000000000000e+03 9.999399566650390625e+01 6.963999938964843750e+01
1.664000000000000000e+03 9.999800109863281250e+01 6.970999908447265625e+01
1.665000000000000000e+03 9.999399566650390625e+01 6.965000152587890625e+01
1.666000000000000000e+03 1.000000000000000000e+02 6.993000030517578125e+01
1.667000000000000000e+03 9.999800109863281250e+01 6.972000122070312500e+01
1.668000000000000000e+03 1.000000000000000000e+02 6.916999816894531250e+01
1.669000000000000000e+03 1.000000000000000000e+02 6.962999725341796875e+01
1.670000000000000000e+03 9.999800109863281250e+01 6.990999603271484375e+01
1.671000000000000000e+03 9.999199676513671875e+01 6.983999633789062500e+01
1.672000000000000000e+03 9.999599456787109375e+01 7.041999816894531250e+01
1.673000000000000000e+03 9.999800109863281250e+01 6.940999603271484375e+01
1.674000000000000000e+03 9.999399566650390625e+01 6.965000152587890625e+01
1.675000000000000000e+03 9.999800109863281250e+01 6.963999938964843750e+01
1.676000000000000000e+03 9.999800109863281250e+01 6.975999450683593750e+01
1.677000000000000000e+03 1.000000000000000000e+02 6.991999816894531250e+01
1.678000000000000000e+03 9.999599456787109375e+01 6.963999938964843750e+01
1.679000000000000000e+03 9.999599456787109375e+01 7.000999450683593750e+01
1.680000000000000000e+03 1.000000000000000000e+02 6.993999481201171875e+01
1.681000000000000000e+03 9.998999786376953125e+01 6.936000061035156250e+01
1.682000000000000000e+03 1.000000000000000000e+02 6.975000000000000000e+01
1.683000000000000000e+03 9.999599456787109375e+01 6.936999511718750000e+01
1.684000000000000000e+03 9.999800109863281250e+01 6.995999908447265625e+01
1.685000000000000000e+03 9.999800109863281250e+01 6.980999755859375000e+01
1.686000000000000000e+03 9.999800109863281250e+01 6.991999816894531250e+01
1.687000000000000000e+03 9.999599456787109375e+01 6.958000183105468750e+01
1.688000000000000000e+03 1.000000000000000000e+02 6.961000061035156250e+01
1.689000000000000000e+03 9.999800109863281250e+01 6.936000061035156250e+01
1.690000000000000000e+03 9.999599456787109375e+01 6.973999786376953125e+01
1.691000000000000000e+03 1.000000000000000000e+02 6.986000061035156250e+01
1.692000000000000000e+03 9.999800109863281250e+01 6.980999755859375000e+01
1.693000000000000000e+03 9.999800109863281250e+01 6.937999725341796875e+01
1.694000000000000000e+03 9.999800109863281250e+01 6.966999816894531250e+01
1.695000000000000000e+03 9.999800109863281250e+01 6.918999481201171875e+01
1.696000000000000000e+03 9.999800109863281250e+01 6.975000000000000000e+01
1.697000000000000000e+03 9.999800109863281250e+01 6.962999725341796875e+01
1.698000000000000000e+03 9.999599456787109375e+01 6.965999603271484375e+01
1.699000000000000000e+03 9.999800109863281250e+01 6.997000122070312500e+01
1.700000000000000000e+03 9.999800109863281250e+01 7.012999725341796875e+01
1.701000000000000000e+03 9.999800109863281250e+01 6.975999450683593750e+01
1.702000000000000000e+03 9.999800109863281250e+01 6.976999664306640625e+01
1.703000000000000000e+03 9.999800109863281250e+01 6.963999938964843750e+01
1.704000000000000000e+03 9.999399566650390625e+01 6.934999847412109375e+01
1.705000000000000000e+03 1.000000000000000000e+02 6.994999694824218750e+01
1.706000000000000000e+03 9.999599456787109375e+01 7.020999908447265625e+01
1.707000000000000000e+03 9.999800109863281250e+01 7.001999664306640625e+01
1.708000000000000000e+03 9.999399566650390625e+01 6.930999755859375000e+01
1.709000000000000000e+03 1.000000000000000000e+02 6.983999633789062500e+01
1.710000000000000000e+03 9.999800109863281250e+01 6.973999786376953125e+01
1.711000000000000000e+03 9.999800109863281250e+01 6.972000122070312500e+01
1.712000000000000000e+03 9.999199676513671875e+01 6.965999603271484375e+01
1.713000000000000000e+03 9.999800109863281250e+01 6.973999786376953125e+01
1.714000000000000000e+03 9.999800109863281250e+01 6.950999450683593750e+01
1.715000000000000000e+03 9.999800109863281250e+01 6.968999481201171875e+01
1.716000000000000000e+03 9.999399566650390625e+01 6.938999938964843750e+01
1.717000000000000000e+03 9.999599456787109375e+01 6.943999481201171875e+01
1.718000000000000000e+03 1.000000000000000000e+02 6.952999877929687500e+01
1.719000000000000000e+03 1.000000000000000000e+02 6.984999847412109375e+01
1.720000000000000000e+03 9.998999786376953125e+01 6.993999481201171875e+01
1.721000000000000000e+03 9.999199676513671875e+01 6.847999572753906250e+01
1.722000000000000000e+03 1.000000000000000000e+02 6.951999664306640625e+01
1.723000000000000000e+03 1.000000000000000000e+02 6.961999511718750000e+01
1.724000000000000000e+03 9.999399566650390625e+01 6.943000030517578125e+01
1.725000000000000000e+03 9.999800109863281250e+01 6.966999816894531250e+01
1.726000000000000000e+03 9.999399566650390625e+01 7.033999633789062500e+01
1.727000000000000000e+03 9.999800109863281250e+01 7.004999542236328125e+01
1.728000000000000000e+03 9.999800109863281250e+01 6.933000183105468750e+01
1.729000000000000000e+03 9.999399566650390625e+01 6.973999786376953125e+01
1.730000000000000000e+03 9.999599456787109375e+01 6.948999786376953125e+01
1.731000000000000000e+03 1.000000000000000000e+02 6.911000061035156250e+01
1.732000000000000000e+03 1.000000000000000000e+02 6.915999603271484375e+01
1.733000000000000000e+03 9.999199676513671875e+01 7.004000091552734375e+01
1.734000000000000000e+03 9.999399566650390625e+01 6.968999481201171875e+01
1.735000000000000000e+03 9.999599456787109375e+01 7.026999664306640625e+01
1.736000000000000000e+03 9.999800109863281250e+01 7.019999694824218750e+01
1.737000000000000000e+03 9.999800109863281250e+01 7.018000030517578125e+01
1.738000000000000000e+03 1.000000000000000000e+02 6.990999603271484375e+01
1.739000000000000000e+03 1.000000000000000000e+02 6.959999847412109375e+01
1.740000000000000000e+03 9.999800109863281250e+01 6.970999908447265625e+01
1.741000000000000000e+03 9.999800109863281250e+01 6.963999938964843750e+01
1.742000000000000000e+03 1.000000000000000000e+02 6.965000152587890625e+01
1.743000000000000000e+03 9.999399566650390625e+01 6.948999786376953125e+01
1.744000000000000000e+03 1.000000000000000000e+02 6.934999847412109375e+01
1.745000000000000000e+03 9.999599456787109375e+01 6.950000000000000000e+01
1.746000000000000000e+03 1.000000000000000000e+02 6.947000122070312500e+01
1.747000000000000000e+03 9.999800109863281250e+01 6.952999877929687500e+01
1.748000000000000000e+03 1.000000000000000000e+02 6.977999877929687500e+01
1.749000000000000000e+03 1.000000000000000000e+02 6.968999481201171875e+01
1.750000000000000000e+03 9.999599456787109375e+01 6.990000152587890625e+01
1.751000000000000000e+03 9.998600006103515625e+01 6.988999938964843750e+01
1.752000000000000000e+03 9.999399566650390625e+01 6.933000183105468750e+01
1.753000000000000000e+03 9.999599456787109375e+01 6.936999511718750000e+01
1.754000000000000000e+03 9.999800109863281250e+01 6.950000000000000000e+01
1.755000000000000000e+03 1.000000000000000000e+02 6.981999969482421875e+01
1.756000000000000000e+03 9.999800109863281250e+01 6.983000183105468750e+01
1.757000000000000000e+03 1.000000000000000000e+02 6.994999694824218750e+01
1.758000000000000000e+03 9.999599456787109375e+01 6.922000122070312500e+01
1.759000000000000000e+03 1.000000000000000000e+02 6.925999450683593750e+01
1.760000000000000000e+03 9.999800109863281250e+01 6.981999969482421875e+01
1.761000000000000000e+03 9.999599456787109375e+01 7.029000091552734375e+01
1.762000000000000000e+03 1.000000000000000000e+02 6.977999877929687500e+01
1.763000000000000000e+03 9.999399566650390625e+01 7.041999816894531250e+01
1.764000000000000000e+03 9.999800109863281250e+01 7.020999908447265625e+01
1.765000000000000000e+03 1.000000000000000000e+02 7.004999542236328125e+01
1.766000000000000000e+03 9.999800109863281250e+01 6.933999633789062500e+01
1.767000000000000000e+03 1.000000000000000000e+02 6.936999511718750000e+01
1.768000000000000000e+03 1.000000000000000000e+02 6.929999542236328125e+01
1.769000000000000000e+03 1.000000000000000000e+02 6.965999603271484375e+01
1.770000000000000000e+03 1.000000000000000000e+02 6.993000030517578125e+01
1.771000000000000000e+03 9.999199676513671875e+01 6.908999633789062500e+01
1.772000000000000000e+03 9.999800109863281250e+01 6.897999572753906250e+01
1.773000000000000000e+03 9.999800109863281250e+01 6.968000030517578125e+01
1.774000000000000000e+03 9.998999786376953125e+01 6.936000061035156250e+01
1.775000000000000000e+03 9.999800109863281250e+01 6.956999969482421875e+01
1.776000000000000000e+03 9.999599456787109375e+01 6.984999847412109375e+01
1.777000000000000000e+03 9.999800109863281250e+01 6.950999450683593750e+01
1.778000000000000000e+03 9.999800109863281250e+01 6.900000000000000000e+01
1.779000000000000000e+03 9.999399566650390625e+01 6.991999816894531250e+01
1.780000000000000000e+03 9.999800109863281250e+01 7.002999877929687500e+01
1.781000000000000000e+03 9.999599456787109375e+01 6.966999816894531250e+01
1.782000000000000000e+03 9.999800109863281250e+01 7.011999511718750000e+01
1.783000000000000000e+03 9.999800109863281250e+01 6.997000122070312500e+01
1.784000000000000000e+03 1.000000000000000000e+02 6.993000030517578125e+01
1.785000000000000000e+03 9.999199676513671875e+01 6.983999633789062500e+01
1.786000000000000000e+03 9.999800109863281250e+01 7.023999786376953125e+01
1.787000000000000000e+03 1.000000000000000000e+02 6.954000091552734375e+01
1.788000000000000000e+03 9.999399566650390625e+01 6.997999572753906250e+01
1.789000000000000000e+03 9.999800109863281250e+01 7.009999847412109375e+01
1.790000000000000000e+03 9.999800109863281250e+01 6.952999877929687500e+01
1.791000000000000000e+03 1.000000000000000000e+02 6.986999511718750000e+01
1.792000000000000000e+03 1.000000000000000000e+02 6.911999511718750000e+01
1.793000000000000000e+03 9.999599456787109375e+01 6.970999908447265625e+01
1.794000000000000000e+03 1.000000000000000000e+02 7.020999908447265625e+01
1.795000000000000000e+03 1.000000000000000000e+02 6.954000091552734375e+01
1.796000000000000000e+03 1.000000000000000000e+02 6.980999755859375000e+01
1.797000000000000000e+03 9.999399566650390625e+01 7.029000091552734375e+01
1.798000000000000000e+03 9.999599456787109375e+01 6.990000152587890625e+01
1.799000000000000000e+03 1.000000000000000000e+02 6.976999664306640625e+01
1.800000000000000000e+03 9.999800109863281250e+01 6.987999725341796875e+01
1.801000000000000000e+03 1.000000000000000000e+02 6.993000030517578125e+01
1.802000000000000000e+03 1.000000000000000000e+02 7.020999908447265625e+01
1.803000000000000000e+03 1.000000000000000000e+02 7.011000061035156250e+01
1.804000000000000000e+03 9.999800109863281250e+01 6.984999847412109375e+01
1.805000000000000000e+03 1.000000000000000000e+02 6.958999633789062500e+01
1.806000000000000000e+03 1.000000000000000000e+02 6.979999542236328125e+01
1.807000000000000000e+03 9.999800109863281250e+01 6.961000061035156250e+01
1.808000000000000000e+03 1.000000000000000000e+02 6.993000030517578125e+01
1.809000000000000000e+03 1.000000000000000000e+02 7.002999877929687500e+01
1.810000000000000000e+03 9.999599456787109375e+01 7.018000030517578125e+01
1.811000000000000000e+03 1.000000000000000000e+02 7.001999664306640625e+01
1.812000000000000000e+03 9.999399566650390625e+01 6.965999603271484375e+01
1.813000000000000000e+03 1.000000000000000000e+02 6.958999633789062500e+01
1.814000000000000000e+03 1.000000000000000000e+02 6.929000091552734375e+01
1.815000000000000000e+03 9.999599456787109375e+01 6.972000122070312500e+01
1.816000000000000000e+03 1.000000000000000000e+02 6.984999847412109375e+01
1.817000000000000000e+03 9.999800109863281250e+01 7.026999664306640625e+01
1.818000000000000000e+03 1.000000000000000000e+02 6.975000000000000000e+01
1.819000000000000000e+03 1.000000000000000000e+02 6.938999938964843750e+01
1.820000000000000000e+03 1.000000000000000000e+02 6.936999511718750000e+01
1.821000000000000000e+03 9.999399566650390625e+01 7.004000091552734375e+01
1.822000000000000000e+03 9.999800109863281250e+01 7.022999572753906250e+01
1.823000000000000000e+03 1.000000000000000000e+02 6.954999542236328125e+01
1.824000000000000000e+03 9.999800109863281250e+01 6.951999664306640625e+01
1.825000000000000000e+03 9.999599456787109375e+01 6.966999816894531250e+01
1.826000000000000000e+03 9.999599456787109375e+01 6.965999603271484375e+01
1.827000000000000000e+03 9.999800109863281250e+01 6.997999572753906250e+01
1.828000000000000000e+03 9.999800109863281250e+01 7.013999938964843750e+01
1.829000000000000000e+03 9.999599456787109375e+01 6.956999969482421875e+01
1.830000000000000000e+03 9.999599456787109375e+01 7.022999572753906250e+01
1.831000000000000000e+03 9.999800109863281250e+01 6.975000000000000000e+01
1.832000000000000000e+03 1.000000000000000000e+02 6.986999511718750000e+01
1.833000000000000000e+03 9.999599456787109375e+01 7.001999664306640625e+01
1.834000000000000000e+03 9.999399566650390625e+01 6.927999877929687500e+01
1.835000000000000000e+03 1.000000000000000000e+02 6.969999694824218750e+01
1.836000000000000000e+03 9.999800109863281250e+01 6.983000183105468750e+01
1.837000000000000000e+03 9.999800109863281250e+01 6.915999603271484375e+01
1.838000000000000000e+03 9.999599456787109375e+01 6.951999664306640625e+01
1.839000000000000000e+03 9.999599456787109375e+01 7.004000091552734375e+01
1.840000000000000000e+03 1.000000000000000000e+02 6.979999542236328125e+01
1.841000000000000000e+03 1.000000000000000000e+02 6.958999633789062500e+01
1.842000000000000000e+03 1.000000000000000000e+02 7.036999511718750000e+01
1.843000000000000000e+03 9.999599456787109375e+01 7.008000183105468750e+01
1.844000000000000000e+03 9.999800109863281250e+01 7.011999511718750000e+01
1.845000000000000000e+03 9.999800109863281250e+01 6.997999572753906250e+01
1.846000000000000000e+03 1.000000000000000000e+02 6.984999847412109375e+01
1.847000000000000000e+03 1.000000000000000000e+02 6.965999603271484375e+01
1.848000000000000000e+03 1.000000000000000000e+02 6.976999664306640625e+01
1.849000000000000000e+03 9.999599456787109375e+01 6.993000030517578125e+01
1.850000000000000000e+03 9.999800109863281250e+01 7.004999542236328125e+01
1.851000000000000000e+03 9.999800109863281250e+01 6.943999481201171875e+01
1.852000000000000000e+03 1.000000000000000000e+02 6.986999511718750000e+01
1.853000000000000000e+03 9.999399566650390625e+01 6.919999694824218750e+01
1.854000000000000000e+03 9.999800109863281250e+01 6.979999542236328125e+01
1.855000000000000000e+03 9.999399566650390625e+01 6.983000183105468750e+01
1.856000000000000000e+03 9.999800109863281250e+01 6.958000183105468750e+01
1.857000000000000000e+03 1.000000000000000000e+02 6.976999664306640625e+01
1.858000000000000000e+03 9.999800109863281250e+01 6.965000152587890625e+01
1.859000000000000000e+03 1.000000000000000000e+02 6.908000183105468750e+01
1.860000000000000000e+03 9.999800109863281250e+01 6.976999664306640625e+01
1.861000000000000000e+03 9.999800109863281250e+01 7.011999511718750000e+01
1.862000000000000000e+03 9.999599456787109375e+01 6.972000122070312500e+01
1.863000000000000000e+03 1.000000000000000000e+02 6.958000183105468750e+01
1.864000000000000000e+03 1.000000000000000000e+02 6.986999511718750000e+01
1.865000000000000000e+03 9.999599456787109375e+01 7.001999664306640625e+01
1.866000000000000000e+03 1.000000000000000000e+02 6.991999816894531250e+01
1.867000000000000000e+03 1.000000000000000000e+02 6.966999816894531250e+01
1.868000000000000000e+03 1.000000000000000000e+02 6.962999725341796875e+01
1.869000000000000000e+03 9.999800109863281250e+01 6.979999542236328125e+01
1.870000000000000000e+03 1.000000000000000000e+02 6.983999633789062500e+01
1.871000000000000000e+03 1.000000000000000000e+02 6.986999511718750000e+01
1.872000000000000000e+03 9.999599456787109375e+01 7.004000091552734375e+01
1.873000000000000000e+03 9.999599456787109375e+01 6.983000183105468750e+01
1.874000000000000000e+03 1.000000000000000000e+02 6.973999786376953125e+01
1.875000000000000000e+03 1.000000000000000000e+02 6.977999877929687500e+01
1.876000000000000000e+03 1.000000000000000000e+02 6.950999450683593750e+01
1.877000000000000000e+03 1.000000000000000000e+02 7.023999786376953125e+01
1.878000000000000000e+03 9.999800109863281250e+01 7.000999450683593750e+01
1.879000000000000000e+03 9.999800109863281250e+01 6.954999542236328125e+01
1.880000000000000000e+03 9.999399566650390625e+01 6.886000061035156250e+01
1.881000000000000000e+03 9.999800109863281250e+01 7.026999664306640625e+01
1.882000000000000000e+03 1.000000000000000000e+02 7.048999786376953125e+01
1.883000000000000000e+03 9.999800109863281250e+01 7.004999542236328125e+01
1.884000000000000000e+03 9.999599456787109375e+01 6.972000122070312500e+01
1.885000000000000000e+03 9.999599456787109375e+01 6.987999725341796875e+01
1.886000000000000000e+03 9.999800109863281250e+01 7.022000122070312500e+01
1.887000000000000000e+03 9.999800109863281250e+01 7.009999847412109375e+01
1.888000000000000000e+03 9.999800109863281250e+01 7.019999694824218750e+01
1.889000000000000000e+03 9.999800109863281250e+01 6.915999603271484375e+01
1.890000000000000000e+03 1.000000000000000000e+02 6.929000091552734375e+01
1.891000000000000000e+03 1.000000000000000000e+02 6.973999786376953125e+01
1.892000000000000000e+03 1.000000000000000000e+02 6.950000000000000000e+01
1.893000000000000000e+03 1.000000000000000000e+02 6.951999664306640625e+01
1.894000000000000000e+03 9.999800109863281250e+01 6.875000000000000000e+01
1.895000000000000000e+03 9.999399566650390625e+01 6.987999725341796875e+01
1.896000000000000000e+03 9.999800109863281250e+01 6.940000152587890625e+01
1.897000000000000000e+03 1.000000000000000000e+02 6.950000000000000000e+01
1.898000000000000000e+03 9.999800109863281250e+01 6.958999633789062500e+01
1.899000000000000000e+03 9.999800109863281250e+01 6.968000030517578125e+01
1.900000000000000000e+03 9.999800109863281250e+01 7.002999877929687500e+01
1.901000000000000000e+03 1.000000000000000000e+02 6.938999938964843750e+01
1.902000000000000000e+03 9.999800109863281250e+01 6.972999572753906250e+01
1.903000000000000000e+03 1.000000000000000000e+02 7.040000152587890625e+01
1.904000000000000000e+03 9.999199676513671875e+01 6.925000000000000000e+01
1.905000000000000000e+03 1.000000000000000000e+02 6.916999816894531250e+01
1.906000000000000000e+03 1.000000000000000000e+02 7.001999664306640625e+01
1.907000000000000000e+03 1.000000000000000000e+02 7.011999511718750000e+01
1.908000000000000000e+03 1.000000000000000000e+02 7.006999969482421875e+01
1.909000000000000000e+03 9.999800109863281250e+01 6.994999694824218750e+01
1.910000000000000000e+03 1.000000000000000000e+02 6.965000152587890625e+01
1.911000000000000000e+03 9.999800109863281250e+01 6.983999633789062500e+01
1.912000000000000000e+03 1.000000000000000000e+02 6.993000030517578125e+01
1.913000000000000000e+03 9.999800109863281250e+01 6.965000152587890625e+01
1.914000000000000000e+03 9.999800109863281250e+01 6.969999694824218750e+01
1.915000000000000000e+03 1.000000000000000000e+02 6.979999542236328125e+01
1.916000000000000000e+03 9.999800109863281250e+01 6.954000091552734375e+01
1.917000000000000000e+03 9.999800109863281250e+01 6.923999786376953125e+01
1.918000000000000000e+03 1.000000000000000000e+02 6.969999694824218750e+01
1.919000000000000000e+03 1.000000000000000000e+02 6.979999542236328125e+01
1.920000000000000000e+03 9.999800109863281250e+01 6.936000061035156250e+01
1.921000000000000000e+03 9.999800109863281250e+01 6.929999542236328125e+01
1.922000000000000000e+03 1.000000000000000000e+02 6.947999572753906250e+01
1.923000000000000000e+03 9.999800109863281250e+01 6.972000122070312500e+01
1.924000000000000000e+03 9.999599456787109375e+01 6.991999816894531250e+01
1.925000000000000000e+03 1.000000000000000000e+02 6.959999847412109375e+01
1.926000000000000000e+03 9.999800109863281250e+01 6.988999938964843750e+01
1.927000000000000000e+03 1.000000000000000000e+02 6.947999572753906250e+01
1.928000000000000000e+03 1.000000000000000000e+02 6.959999847412109375e+01
1.929000000000000000e+03 9.999599456787109375e+01 6.998999786376953125e+01
1.930000000000000000e+03 9.999199676513671875e+01 6.993000030517578125e+01
1.931000000000000000e+03 9.999800109863281250e+01 6.970999908447265625e+01
1.932000000000000000e+03 9.999800109863281250e+01 6.972000122070312500e+01
1.933000000000000000e+03 9.999599456787109375e+01 6.997000122070312500e+01
1.934000000000000000e+03 1.000000000000000000e+02 6.954999542236328125e+01
1.935000000000000000e+03 9.999800109863281250e+01 6.975999450683593750e+01
1.936000000000000000e+03 1.000000000000000000e+02 6.959999847412109375e+01
1.937000000000000000e+03 9.999800109863281250e+01 7.020999908447265625e+01
1.938000000000000000e+03 9.999800109863281250e+01 7.022000122070312500e+01
1.939000000000000000e+03 1.000000000000000000e+02 6.944999694824218750e+01
1.940000000000000000e+03 9.999800109863281250e+01 6.972000122070312500e+01
1.941000000000000000e+03 9.999800109863281250e+01 6.950999450683593750e+01
1.942000000000000000e+03 9.999599456787109375e+01 6.934999847412109375e+01
1.943000000000000000e+03 9.999800109863281250e+01 6.969999694824218750e+01
1.944000000000000000e+03 9.999800109863281250e+01 6.975000000000000000e+01
1.945000000000000000e+03 9.999800109863281250e+01 7.023999786376953125e+01
1.946000000000000000e+03 1.000000000000000000e+02 6.997000122070312500e+01
1.947000000000000000e+03 1.000000000000000000e+02 6.954000091552734375e+01
1.948000000000000000e+03 9.999800109863281250e+01 6.990000152587890625e+01
1.949000000000000000e+03 1.000000000000000000e+02 6.965999603271484375e+01
1.950000000000000000e+03 9.999800109863281250e+01 6.948999786376953125e+01
1.951000000000000000e+03 1.000000000000000000e+02 7.004999542236328125e+01
1.952000000000000000e+03 9.999800109863281250e+01 6.990000152587890625e+01
1.953000000000000000e+03 1.000000000000000000e+02 6.955999755859375000e+01
1.954000000000000000e+03 9.999800109863281250e+01 6.947000122070312500e+01
1.955000000000000000e+03 9.999800109863281250e+01 7.012999725341796875e+01
1.956000000000000000e+03 1.000000000000000000e+02 6.987999725341796875e+01
1.957000000000000000e+03 1.000000000000000000e+02 6.966999816894531250e+01
1.958000000000000000e+03 1.000000000000000000e+02 6.969999694824218750e+01
1.959000000000000000e+03 1.000000000000000000e+02 6.997000122070312500e+01
1.960000000000000000e+03 9.999800109863281250e+01 6.972000122070312500e+01
1.961000000000000000e+03 1.000000000000000000e+02 6.983999633789062500e+01
1.962000000000000000e+03 9.999800109863281250e+01 6.963999938964843750e+01
1.963000000000000000e+03 1.000000000000000000e+02 6.958999633789062500e+01
1.964000000000000000e+03 1.000000000000000000e+02 7.005999755859375000e+01
1.965000000000000000e+03 1.000000000000000000e+02 6.994999694824218750e+01
1.966000000000000000e+03 9.999599456787109375e+01 7.030999755859375000e+01
1.967000000000000000e+03 1.000000000000000000e+02 6.969999694824218750e+01
1.968000000000000000e+03 1.000000000000000000e+02 6.993000030517578125e+01
1.969000000000000000e+03 9.999800109863281250e+01 6.995999908447265625e+01
1.970000000000000000e+03 9.999800109863281250e+01 6.986000061035156250e+01
1.971000000000000000e+03 1.000000000000000000e+02 7.008999633789062500e+01
1.972000000000000000e+03 9.999599456787109375e+01 6.901999664306640625e+01
1.973000000000000000e+03 9.999800109863281250e+01 6.961000061035156250e+01
1.974000000000000000e+03 1.000000000000000000e+02 6.955999755859375000e+01
1.975000000000000000e+03 9.999800109863281250e+01 6.961000061035156250e+01
1.976000000000000000e+03 1.000000000000000000e+02 7.013999938964843750e+01
1.977000000000000000e+03 1.000000000000000000e+02 6.990999603271484375e+01
1.978000000000000000e+03 9.999800109863281250e+01 6.972999572753906250e+01
1.979000000000000000e+03 1.000000000000000000e+02 6.936999511718750000e+01
1.980000000000000000e+03 9.999599456787109375e+01 7.033999633789062500e+01
1.981000000000000000e+03 1.000000000000000000e+02 6.970999908447265625e+01
1.982000000000000000e+03 9.999800109863281250e+01 6.961000061035156250e+01
1.983000000000000000e+03 9.999599456787109375e+01 7.026999664306640625e+01
1.984000000000000000e+03 1.000000000000000000e+02 6.911999511718750000e+01
1.985000000000000000e+03 9.999800109863281250e+01 6.954000091552734375e+01
1.986000000000000000e+03 9.999800109863281250e+01 6.997000122070312500e+01
1.987000000000000000e+03 9.999599456787109375e+01 6.959999847412109375e+01
1.988000000000000000e+03 1.000000000000000000e+02 6.970999908447265625e+01
1.989000000000000000e+03 1.000000000000000000e+02 6.940000152587890625e+01
1.990000000000000000e+03 9.999800109863281250e+01 6.951999664306640625e+01
1.991000000000000000e+03 9.999599456787109375e+01 6.983999633789062500e+01
1.992000000000000000e+03 9.999800109863281250e+01 6.944999694824218750e+01
1.993000000000000000e+03 9.999599456787109375e+01 6.983000183105468750e+01
1.994000000000000000e+03 9.999800109863281250e+01 6.977999877929687500e+01
1.995000000000000000e+03 1.000000000000000000e+02 6.983000183105468750e+01
1.996000000000000000e+03 9.999599456787109375e+01 7.040000152587890625e+01
1.997000000000000000e+03 1.000000000000000000e+02 6.981999969482421875e+01
1.998000000000000000e+03 9.999800109863281250e+01 7.026999664306640625e+01
1.999000000000000000e+03 9.999599456787109375e+01 7.022000122070312500e+01


==> fig/risk_n=10d.dat <==
1.000000000000000000e+00 1.900870005746069680e+00 1.880356507971558955e+00 3.033935306228022731e-03
2.000000000000000000e+00 1.811785848522659004e+00 1.786985274022723003e+00 3.913435666950155524e-03
3.000000000000000000e+00 1.734108192050935138e+00 1.707610761578258973e+00 4.513626668446593833e-03
4.000000000000000000e+00 1.666409858219727091e+00 1.640058273301763681e+00 4.911209292215182320e-03
5.000000000000000000e+00 1.607440050440211543e+00 1.582505748906152032e+00 5.163619897925278771e-03
6.000000000000000000e+00 1.556102689672150818e+00 1.533424233310427764e+00 5.313352398932213137e-03
7.000000000000000000e+00 1.511437402944018515e+00 1.491528747449101244e+00 5.391418506959135513e-03
8.000000000000000000e+00 1.472602840125013079e+00 1.455737691525729405e+00 5.420118307714516873e-03
9.000000000000000000e+00 1.438862034309556837e+00 1.425139254624450791e+00 5.415249074082827130e-03
1.000000000000000000e+01 1.409569555942488117e+00 1.398963584184167441e+00 5.387848884638711880e-03
1.100000000000000000e+01 1.384160241335988584e+00 1.376559696191158144e+00 5.345551512730994416e-03
1.200000000000000000e+01 1.362139303025451387e+00 1.357376291977157035e+00 5.293617171377688543e-03
1.300000000000000000e+01 1.343073652935877327e+00 1.340945798232048736e+00 5.235696569632825904e-03
1.400000000000000000e+01 1.326584289982378762e+00 1.326871069726255348e+00 5.174380397148802685e-03
1.500000000000000000e+01 1.312339621858573002e+00 1.314814294521815530e+00 5.111580967674824935e-03
1.600000000000000000e+01 1.300049606682905257e+00 1.304487723368088714e+00 5.048786654532344542e-03
1.700000000000000000e+01 1.289460614145562234e+00 1.295645911957301610e+00 4.987223101124589435e-03
1.800000000000000000e+01 1.280350918064792065e+00 1.288079219535393172e+00 4.927948510858645888e-03
1.900000000000000000e+01 1.272526743029595009e+00 1.281608352278041041e+00 4.871904144209332661e-03
2.000000000000000000e+01 1.265818797258630557e+00 1.276079776678856970e+00 4.819935831062113242e-03
2.100000000000000000e+01 1.260079232103503477e+00 1.271361858441444115e+00 4.772797985108244607e-03
2.200000000000000000e+01 1.255178975909203132e+00 1.267341607226292410e+00 4.731148253574454093e-03
2.300000000000000000e+01 1.251005396339218256e+00 1.263921928059084099e+00 4.695538416171078470e-03
2.400000000000000000e+01 1.247460250886335498e+00 1.261019297058175948e+00 4.666405287072909920e-03
2.500000000000000000e+01 1.244457890217766538e+00 1.258561793037060506e+00 4.644064002000674631e-03
2.600000000000000000e+01 1.241923683328797212e+00 1.256487428013588703e+00 4.628705047805461298e-03
2.700000000000000000e+01 1.239792637276099896e+00 1.254742729145191804e+00 4.620395613295292386e-03
2.800000000000000000e+01 1.238008187594789034e+00 1.253281532462435788e+00 4.619085245321317285e-03
2.900000000000000000e+01 1.236521138428855249e+00 1.252063955281628616e+00 4.624615351718448092e-03
3.000000000000000000e+01 1.235288733972583541e+00 1.251055519577941810e+00 4.636731789072524174e-03
3.100000000000000000e+01 1.234273845074580933e+00 1.250226403087879135e+00 4.655099601011766612e-03
3.200000000000000000e+01 1.233444256834468788e+00 1.249550798643221050e+00 4.679318921241420841e-03
3.300000000000000000e+01 1.232772044758825736e+00 1.249006365348603431e+00 4.708941106751854226e-03
3.400000000000000000e+01 1.232233028567088828e+00 1.248573757809155804e+00 4.743484294952837396e-03
3.500000000000000000e+01 1.231806294075853181e+00 1.248236221781560573e+00 4.782447754248194717e-03
3.600000000000000000e+01 1.231473774764067830e+00 1.247979246434345102e+00 4.825324591577663351e-03
3.700000000000000000e+01 1.231219885652042878e+00 1.247790264921254666e+00 4.871612568130593776e-03
3.800000000000000000e+01 1.231031203031499377e+00 1.247658396244728740e+00 4.920822938266898247e-03
3.900000000000000000e+01 1.230896184377519020e+00 1.247574222455800852e+00 4.972487356848679339e-03
4.000000000000000000e+01 1.230804923469714041e+00 1.247529596136068175e+00 5.026162993693354848e-03
4.100000000000000000e+01 1.230748936361127033e+00 1.247517473864768300e+00 5.081436052803419562e-03
4.200000000000000000e+01 1.230720974369690301e+00 1.247531772012788753e+00 5.137923923596243725e-03
4.300000000000000000e+01 1.230714860737692318e+00 1.247567241744919952e+00 5.195276198122321040e-03
4.400000000000000000e+01 1.230725348017654319e+00 1.247619360567914004e+00 5.253174778854357956e-03
4.500000000000000000e+01 1.230747993605335822e+00 1.247684238148325742e+00 5.311333281939158331e-03
4.600000000000000000e+01 1.230779051158507720e+00 1.247758534451828938e+00 5.369495915598020315e-03
4.700000000000000000e+01 1.230815375919016574e+00 1.247839388534002669e+00 5.427435986181628966e-03
4.800000000000000000e+01 1.230854342200384366e+00 1.247924356549270142e+00 5.484954157674585412e-03
4.900000000000000000e+01 1.230893771517807211e+00 1.248011357746233063e+00 5.541876565719148010e-03
5.000000000000000000e+01 1.230931870025737007e+00 1.248098627389508053e+00 5.598052865305466232e-03
5.100000000000000000e+01 1.230967174093390515e+00 1.248184675694954837e+00 5.653354272470659074e-03
5.200000000000000000e+01 1.230998502993389199e+00 1.248268251990652056e+00 5.707671644652335952e-03
5.300000000000000000e+01 1.231024917805794372e+00 1.248348313423419231e+00 5.760913631533175899e-03
5.400000000000000000e+01 1.231045685751224639e+00 1.248423997622788217e+00 5.813004917983700427e-03
5.500000000000000000e+01 1.231060249264453788e+00 1.248494598813364886e+00 5.863884572689168420e-03
5.600000000000000000e+01 1.231068199205550329e+00 1.248559546934478570e+00 5.913504509891258538e-03
5.700000000000000000e+01 1.231069251680759535e+00 1.248618389384473781e+00 5.961828067036990288e-03
5.800000000000000000e+01 1.231063228011149535e+00 1.248670775057364013e+00 6.008828697724764162e-03
5.900000000000000000e+01 1.231050037444798573e+00 1.248716440383021320e+00 6.054488776910276794e-03
6.000000000000000000e+01 1.231029662258880553e+00 1.248755197119597593e+00 6.098798513664739976e-03
6.100000000000000000e+01 1.231002144942350718e+00 1.248786921679300832e+00 6.141754965702993403e-03
6.200000000000000000e+01 1.230967577188787354e+00 1.248811545796751910e+00 6.183361149261996925e-03
6.300000000000000000e+01 1.230926090463001499e+00 1.248829048373447659e+00 6.223625237609950803e-03
6.400000000000000000e+01 1.230877847934834346e+00 1.248839448352996540e+00 6.262559841405879874e-03
6.500000000000000000e+01 1.230823037599692693e+00 1.248842798500083173e+00 6.300181364244171467e-03
6.600000000000000000e+01 1.230761866428261575e+00 1.248839179972083491e+00 6.336509426951234501e-03
6.700000000000000000e+01 1.230694555407839674e+00 1.248828697586084058e+00 6.371566354514820660e-03
6.800000000000000000e+01 1.230621335355309043e+00 1.248811475696151474e+00 6.405376719885133227e-03
6.900000000000000000e+01 1.230542443397073971e+00 1.248787654606211550e+00 6.437966939275807134e-03
7.000000000000000000e+01 1.230458120024758850e+00 1.248757387453081735e+00 6.469364913983772364e-03
7.100000000000000000e+01 1.230368606647184393e+00 1.248720837502222070e+00 6.499599714142734533e-03
7.200000000000000000e+01 1.230274143569439760e+00 1.248678175805776558e+00 6.528701300201708579e-03
7.300000000000000000e+01 1.230174968338836328e+00 1.248629579178608839e+00 6.556700278287420393e-03
7.400000000000000000e+01 1.230071314405403626e+00 1.248575228453401964e+00 6.583627685950690228e-03
7.500000000000000000e+01 1.229963410051436279e+00 1.248515306980602091e+00 6.609514805118981394e-03
7.600000000000000000e+01 1.229851477550612859e+00 1.248449999343093975e+00 6.634392999376882705e-03
7.700000000000000000e+01 1.229735732522435621e+00 1.248379490259132307e+00 6.658293572971034358e-03
7.800000000000000000e+01 1.229616383452315498e+00 1.248303963650211346e+00 6.681247649189369330e-03
7.900000000000000000e+01 1.229493631351615379e+00 1.248223601853359899e+00 6.703286065998141120e-03
8.000000000000000000e+01 1.229367669535447627e+00 1.248138584959786801e+00 6.724439287028114408e-03
8.100000000000000000e+01 1.229238683499046303e+00 1.248049090263978700e+00 6.744737326197025769e-03
8.200000000000000000e+01 1.229106850876189094e+00 1.247955291809222711e+00 6.764209684428135888e-03
8.300000000000000000e+01 1.228972341465430329e+00 1.247857360017227579e+00 6.782885297082443497e-03
8.400000000000000000e+01 1.228835317311923303e+00 1.247755461390965825e+00 6.800792490866293741e-03
8.500000000000000000e+01 1.228695932834345639e+00 1.247649758281171861e+00 6.817958949103216856e-03
8.700000000000000000e+01 1.228410663456049878e+00 1.247427566230865592e+00 6.850177017654775907e-03
8.800000000000000000e+01 1.228265050863541763e+00 1.247311379858631719e+00 6.865280563100856388e-03
8.900000000000000000e+01 1.228117623006712789e+00 1.247191993996571879e+00 6.879747217861486956e-03
9.000000000000000000e+01 1.227968499094881594e+00 1.247069548422888641e+00 6.893601156196437797e-03
9.100000000000000000e+01 1.227817791999791464e+00 1.246944178291646832e+00 6.906865827386163802e-03
9.300000000000000000e+01 1.227512049584080556e+00 1.246685182020922600e+00 6.931717550461756472e-03
9.400000000000000000e+01 1.227357210610624971e+00 1.246551803384720047e+00 6.943347900357920918e-03
9.500000000000000000e+01 1.227201181656079942e+00 1.246415995329574589e+00 6.954475594058541835e-03
9.600000000000000000e+01 1.227044047715994957e+00 1.246277870595942971e+00 6.965120524411070983e-03
9.800000000000000000e+01 1.226726780960428309e+00 1.245995100915516129e+00 6.985038265011381600e-03
9.900000000000000000e+01 1.226566794940965544e+00 1.245850660613282868e+00 6.994347499382578409e-03
1.000000000000000000e+02 1.226405997982071394e+00 1.245704313135361563e+00 7.003246847397389535e-03
1.010000000000000000e+02 1.226244453245466159e+00 1.245556151024406644e+00 7.011752926202276769e-03
1.030000000000000000e+02 1.225919354719808396e+00 1.245254734645017347e+00 7.027648711859127255e-03
1.040000000000000000e+02 1.225755909477316496e+00 1.245101647379040166e+00 7.035068669181709401e-03
1.060000000000000000e+02 1.225427474564427577e+00 1.244791106808623038e+00 7.048924111349290714e-03
1.070000000000000000e+02 1.225262575105030116e+00 1.244633800674785906e+00 7.055386534740914171e-03
1.080000000000000000e+02 1.225097276609649954e+00 1.244475230311175906e+00 7.061555857133723114e-03
1.100000000000000000e+02 1.224765634455557750e+00 1.244154558431256774e+00 7.073063528294309434e-03
1.110000000000000000e+02 1.224599361034883316e+00 1.243992580780645563e+00 7.078424864043042671e-03
1.130000000000000000e+02 1.224266069274121183e+00 1.243665632108095886e+00 7.088416637013334604e-03
1.140000000000000000e+02 1.224099109022267928e+00 1.243500769683274942e+00 7.093067433261222680e-03
1.160000000000000000e+02 1.223764691795797166e+00 1.243168522750786487e+00 7.101726719457720008e-03
1.170000000000000000e+02 1.223597282782310280e+00 1.243001233309056985e+00 7.105753210590604226e-03
1.190000000000000000e+02 1.223262172876586451e+00 1.242664544765801349e+00 7.113242187980023563e-03
1.210000000000000000e+02 1.222926803551411812e+00 1.242325317369000981e+00 7.120031600013553355e-03
1.220000000000000000e+02 1.222759065761296560e+00 1.242154847645901894e+00 7.123182438780887096e-03
1.240000000000000000e+02 1.222423562728407465e+00 1.241812373613309095e+00 7.129030700753546078e-03
1.250000000000000000e+02 1.222255826059780670e+00 1.241640435610518844e+00 7.131741008351085050e-03
1.270000000000000000e+02 1.221920447193288517e+00 1.241295312491685454e+00 7.136764210536496525e-03
1.290000000000000000e+02 1.221585271287503049e+00 1.240948717217608577e+00 7.141294956720321309e-03
1.310000000000000000e+02 1.221250380712261441e+00 1.240600861053105630e+00 7.145374944381993089e-03
1.320000000000000000e+02 1.221083065333196549e+00 1.240426521055247422e+00 7.147257993044255943e-03
1.340000000000000000e+02 1.220748735164822740e+00 1.240077129650563492e+00 7.150732631262780685e-03
1.360000000000000000e+02 1.220414854149154404e+00 1.239726928018443752e+00 7.153846403854222796e-03
1.380000000000000000e+02 1.220081473911685865e+00 1.239376069326561636e+00 7.156630200290876528e-03
1.390000000000000000e+02 1.219914985908955307e+00 1.239200437722985715e+00 7.157907307300839100e-03
1.410000000000000000e+02 1.219582439562452603e+00 1.238848851413902219e+00 7.160248535325463778e-03
1.430000000000000000e+02 1.219250496172105791e+00 1.238496934416639217e+00 7.162326300411711241e-03
1.450000000000000000e+02 1.218919187742967036e+00 1.238144797538946573e+00 7.164163434512778490e-03
1.470000000000000000e+02 1.218588542118650864e+00 1.237792541763017784e+00 7.165780874423498953e-03
1.490000000000000000e+02 1.218258583486075297e+00 1.237440259101927786e+00 7.167197817055390510e-03
1.510000000000000000e+02 1.217929332819473576e+00 1.237088033382188090e+00 7.168431862342341913e-03
1.530000000000000000e+02 1.217600808270886015e+00 1.236735940958515689e+00 7.169499144686837348e-03
1.550000000000000000e+02 1.217273025513515572e+00 1.236384051366482550e+00 7.170414453804022960e-03
1.570000000000000000e+02 1.216945998043574395e+00 1.236032427918283272e+00 7.171191345770486399e-03
1.590000000000000000e+02 1.216619737445601812e+00 1.235681128246469695e+00 7.171842245031316739e-03
1.610000000000000000e+02 1.216294253625638921e+00 1.235330204800097142e+00 7.172378538069791067e-03
1.630000000000000000e+02 1.215969555016127801e+00 1.234979705297393870e+00 7.172810659395953588e-03
1.660000000000000000e+02 1.215483994673370649e+00 1.234454844788739125e+00 7.173284214322461945e-03
1.680000000000000000e+02 1.215161287877367435e+00 1.234105586495288120e+00 7.173496004631564789e-03
1.700000000000000000e+02 1.214839386609805061e+00 1.233756887547483361e+00 7.173633729286118914e-03
1.720000000000000000e+02 1.214518294607194182e+00 1.233408778989585342e+00 7.173704426199354819e-03
1.750000000000000000e+02 1.214038180402260414e+00 1.232887784054589320e+00 7.173698747167849346e-03
1.770000000000000000e+02 1.213719123408128819e+00 1.232541269096795178e+00 7.173628905389140865e-03
1.790000000000000000e+02 1.213400883650977091e+00 1.232195432203933461e+00 7.173512324680866338e-03
1.820000000000000000e+02 1.212925058697442049e+00 1.231677991405905281e+00 7.173260071755100872e-03
1.840000000000000000e+02 1.212608866122042217e+00 1.231333932945139154e+00 7.173046505091399891e-03
1.860000000000000000e+02 1.212293493105615960e+00 1.230990614486906720e+00 7.172801102082844264e-03
1.890000000000000000e+02 1.211821970053790443e+00 1.230477054546596616e+00 7.172380825964995953e-03
1.910000000000000000e+02 1.211508645133837936e+00 1.230135644342212897e+00 7.172070397991179083e-03
1.940000000000000000e+02 1.211040191859950266e+00 1.229625000571509696e+00 7.171566348547661965e-03
1.970000000000000000e+02 1.210573576912098437e+00 1.229116150432750354e+00 7.171023592783622863e-03
1.990000000000000000e+02 1.210263519821179301e+00 1.228777926888486416e+00 7.170643916918345920e-03
2.020000000000000000e+02 1.209799960445534728e+00 1.228272123558739271e+00 7.170052498144777707e-03
2.050000000000000000e+02 1.209338228501622536e+00 1.227768176072046913e+00 7.169439931931741519e-03
2.070000000000000000e+02 1.209031420000786117e+00 1.227433250393846986e+00 7.169022351295784717e-03
2.100000000000000000e+02 1.208572722530577348e+00 1.226932431207296226e+00 7.168385537312804701e-03
2.130000000000000000e+02 1.208115838462775260e+00 1.226433505457143358e+00 7.167739740224194668e-03
2.160000000000000000e+02 1.207660762023736956e+00 1.225936482484114576e+00 7.167088467806616639e-03
2.190000000000000000e+02 1.207207487242245803e+00 1.225441369530525737e+00 7.166434759264104885e-03
2.210000000000000000e+02 1.206906301954204785e+00 1.225112358088430664e+00 7.165998913022454328e-03
2.240000000000000000e+02 1.206456016252095420e+00 1.224620439714002362e+00 7.165346802179575758e-03
2.270000000000000000e+02 1.206007515598472635e+00 1.224130442309065092e+00 7.164698478872140452e-03
2.300000000000000000e+02 1.205560793587550084e+00 1.223642367432822509e+00 7.164055699859942471e-03
2.330000000000000000e+02 1.205115843749689164e+00 1.223156215520879275e+00 7.163419965358535160e-03
2.370000000000000000e+02 1.204525322742661109e+00 1.222511003178205158e+00 7.162585451842136582e-03
2.400000000000000000e+02 1.204084482570427328e+00 1.222029334587111382e+00 7.161970773353561887e-03
2.430000000000000000e+02 1.203645392728618591e+00 1.221549583981731413e+00 7.161366659852579433e-03
2.460000000000000000e+02 1.203208046621872640e+00 1.221071748349867203e+00 7.160773814857085071e-03
2.490000000000000000e+02 1.202772437648839565e+00 1.220595824131998519e+00 7.160192813577587363e-03
2.530000000000000000e+02 1.202194316482823488e+00 1.219964224780241357e+00 7.159437353986086369e-03
2.560000000000000000e+02 1.201762735155858186e+00 1.219492744117260274e+00 7.158885618588096793e-03
2.590000000000000000e+02 1.201332868979023027e+00 1.219023159884718543e+00 7.158346906403417059e-03
2.630000000000000000e+02 1.200762370726180528e+00 1.218399988505372233e+00 7.157649181752820562e-03
2.660000000000000000e+02 1.200336481022654445e+00 1.217934808504515187e+00 7.157141444626068279e-03
2.700000000000000000e+02 1.199771260967601672e+00 1.217317488889999577e+00 7.156485287278926098e-03
2.730000000000000000e+02 1.199349312139636581e+00 1.216856681695230424e+00 7.156008776453957713e-03
2.770000000000000000e+02 1.198789322971480997e+00 1.216245170379132379e+00 7.155394135193423114e-03
2.810000000000000000e+02 1.198232301768090924e+00 1.215636957607518109e+00 7.154802952298063359e-03
2.850000000000000000e+02 1.197678233257642777e+00 1.215032028044074508e+00 7.154234922525239126e-03
2.880000000000000000e+02 1.197264610431692855e+00 1.214580476096885242e+00 7.153823870412804459e-03
2.920000000000000000e+02 1.196715672595743074e+00 1.213981254462722648e+00 7.153295418192641593e-03
2.960000000000000000e+02 1.196169645817575455e+00 1.213385272629931677e+00 7.152788952272473751e-03
3.000000000000000000e+02 1.195626515092436781e+00 1.212792514510170561e+00 7.152303963260885598e-03
3.040000000000000000e+02 1.195086265488839006e+00 1.212202963912857978e+00 7.151839910577498932e-03
3.080000000000000000e+02 1.194548882148909863e+00 1.211616604574596856e+00 7.151396229444288190e-03
3.120000000000000000e+02 1.194014350288575166e+00 1.211033420183970311e+00 7.150972336784109512e-03
3.160000000000000000e+02 1.193482655197615205e+00 1.210453394402431826e+00 7.150567636194688111e-03
3.200000000000000000e+02 1.192953782239620120e+00 1.209876510881905620e+00 7.150181522138032708e-03
3.250000000000000000e+02 1.192296637488218236e+00 1.209159800390110950e+00 7.149724085542140742e-03
3.290000000000000000e+02 1.191774061196427148e+00 1.208589927231611405e+00 7.149377552876172957e-03
3.330000000000000000e+02 1.191254259977212238e+00 1.208023143300791746e+00 7.149047614562662432e-03
3.380000000000000000e+02 1.190608389083212648e+00 1.207318982863247570e+00 7.148657596571601248e-03
3.420000000000000000e+02 1.190094779513480416e+00 1.206759090354132091e+00 7.148362766775478300e-03
3.470000000000000000e+02 1.189456603249354760e+00 1.206063493043908919e+00 7.148014725441973263e-03
3.510000000000000000e+02 1.188949113635773047e+00 1.205510410269431620e+00 7.147751966884209780e-03
3.560000000000000000e+02 1.188318542897121022e+00 1.204823274391782828e+00 7.147442154064802960e-03
3.610000000000000000e+02 1.187692159323164409e+00 1.204140795700719080e+00 7.147152001710517510e-03
3.660000000000000000e+02 1.187069935899411677e+00 1.203462943258703399e+00 7.146880411111075290e-03
3.700000000000000000e+02 1.186575134424542766e+00 1.202923971525924118e+00 7.146675779922525770e-03
3.750000000000000000e+02 1.185960331742453411e+00 1.202254368930970374e+00 7.146434908240188039e-03
3.800000000000000000e+02 1.185349614480769143e+00 1.201589306904784715e+00 7.146209651163194267e-03
3.850000000000000000e+02 1.184742956272341718e+00 1.200928755196045028e+00 7.145999004311258916e-03
3.910000000000000000e+02 1.184020287495624491e+00 1.200142004447938948e+00 7.145764137716096968e-03
3.960000000000000000e+02 1.183422467217455587e+00 1.199491269878782740e+00 7.145582225716286956e-03
4.010000000000000000e+02 1.182828622740232039e+00 1.198844950088883810e+00 7.145411884284102490e-03
4.060000000000000000e+02 1.182238728394594540e+00 1.198203015621568390e+00 7.145252217917548963e-03
4.120000000000000000e+02 1.181536033452619261e+00 1.197438441693328581e+00 7.145073486331484681e-03
4.170000000000000000e+02 1.180954739844186863e+00 1.196806052187110447e+00 7.144934278696530618e-03
4.230000000000000000e+02 1.180262292501469634e+00 1.196052848144395053e+00 7.144777693272419232e-03
4.280000000000000000e+02 1.179689477902646777e+00 1.195429863976075868e+00 7.144655001046426590e-03
4.340000000000000000e+02 1.179007133108827210e+00 1.194687863481081358e+00 7.144515986485825906e-03
4.400000000000000000e+02 1.178330238384435624e+00 1.193951904763925542e+00 7.144384737138484952e-03
4.460000000000000000e+02 1.177658751501804435e+00 1.193221939439115697e+00 7.144260030665810536e-03
4.520000000000000000e+02 1.176992630555808050e+00 1.192497919506183557e+00 7.144140691584408877e-03
4.580000000000000000e+02 1.176331833961417939e+00 1.191779797347164882e+00 7.144025590133371018e-03
4.640000000000000000e+02 1.175676320451273460e+00 1.191067525723985332e+00 7.143913641133210757e-03
4.700000000000000000e+02 1.175026049073273571e+00 1.190361057775760845e+00 7.143803802844561450e-03
4.760000000000000000e+02 1.174380979188184515e+00 1.189660347016044506e+00 7.143695075832109075e-03
4.820000000000000000e+02 1.173741070467266834e+00 1.188965347330032785e+00 7.143586501837404477e-03
4.890000000000000000e+02 1.173000980056251974e+00 1.188161671516052120e+00 7.143458802781720539e-03
4.950000000000000000e+02 1.172372116972652645e+00 1.187478889377055813e+00 7.143347462328066867e-03
5.020000000000000000e+02 1.171644804913090754e+00 1.186689343733120516e+00 7.143214194150542158e-03
5.080000000000000000e+02 1.171026802685632306e+00 1.186018568090808856e+00 7.143096165196713768e-03
5.150000000000000000e+02 1.170312055183464039e+00 1.185242908525588446e+00 7.142952969298093334e-03
5.220000000000000000e+02 1.169603985896043641e+00 1.184474626456597068e+00 7.142802768698422802e-03
5.290000000000000000e+02 1.168902534401919047e+00 1.183713652984030418e+00 7.142644481911371995e-03
5.360000000000000000e+02 1.168207640818126780e+00 1.182959919851234165e+00 7.142477086979011174e-03
5.430000000000000000e+02 1.167519245795426652e+00 1.182213359438704980e+00 7.142299619433798916e-03
5.500000000000000000e+02 1.166837290513581316e+00 1.181473904758135740e+00 7.142111170314783576e-03
5.580000000000000000e+02 1.166065723687491174e+00 1.180637429488923473e+00 7.141881258163920894e-03
5.650000000000000000e+02 1.165397372214194149e+00 1.179912978703862247e+00 7.141666462956979683e-03
5.730000000000000000e+02 1.164641201834557327e+00 1.179093479234803787e+00 7.141404412994843687e-03
5.800000000000000000e+02 1.163986191565866690e+00 1.178383733671518163e+00 7.141159839925421970e-03
5.880000000000000000e+02 1.163245120379617914e+00 1.177580872072975460e+00 7.140861998786413901e-03
5.960000000000000000e+02 1.162511982508492192e+00 1.176786748156058771e+00 7.140543751819266628e-03
6.040000000000000000e+02 1.161786695854455820e+00 1.176001268716795334e+00 7.140204277013858722e-03
6.120000000000000000e+02 1.161069179155732600e+00 1.175224341544435003e+00 7.139842821650750453e-03
6.200000000000000000e+02 1.160359351978349718e+00 1.174455875410796768e+00 7.139458699370259190e-03
6.280000000000000000e+02 1.159657134707769544e+00 1.173695780059726967e+00 7.139051287340101790e-03
6.360000000000000000e+02 1.158962448540606704e+00 1.172943966196673182e+00 7.138620023519777306e-03
6.450000000000000000e+02 1.158189831535902492e+00 1.172107964605847874e+00 7.138105716155238034e-03
6.530000000000000000e+02 1.157510890967032635e+00 1.171373456748938668e+00 7.137622163332662216e-03
6.620000000000000000e+02 1.156755792861827725e+00 1.170556703837803969e+00 7.137047973467105198e-03
6.710000000000000000e+02 1.156009813668812392e+00 1.169749965180035822e+00 7.136441357124604506e-03
6.800000000000000000e+02 1.155272847127799540e+00 1.168953120666235579e+00 7.135801913740694863e-03
6.890000000000000000e+02 1.154544788196411487e+00 1.168166051624986768e+00 7.135129315537324171e-03
6.980000000000000000e+02 1.153825533036234807e+00 1.167388640805526290e+00 7.134423303732565121e-03
7.070000000000000000e+02 1.153114978999131957e+00 1.166620772360619007e+00 7.133683684902017083e-03
7.160000000000000000e+02 1.152413024613708092e+00 1.165862331829648824e+00 7.132910327486008915e-03
7.260000000000000000e+02 1.151643039344281805e+00 1.165030540054580843e+00 7.132011384563311483e-03
7.360000000000000000e+02 1.150883411186989225e+00 1.164210094921006133e+00 7.131070679832464398e-03
7.450000000000000000e+02 1.150208490223258551e+00 1.163481270722337868e+00 7.130188386181610105e-03
7.550000000000000000e+02 1.149468172266522314e+00 1.162681969483394084e+00 7.129168557042114655e-03
7.650000000000000000e+02 1.148737826927710870e+00 1.161893582096459543e+00 7.128107336498525938e-03
7.750000000000000000e+02 1.148017324902088854e+00 1.161115963173380505e+00 7.127004985216621111e-03
7.860000000000000000e+02 1.147235989389960631e+00 1.160272848774788423e+00 7.125745278329243503e-03
7.960000000000000000e+02 1.146535744737073204e+00 1.159517378946470556e+00 7.124557666895290839e-03
8.070000000000000000e+02 1.145776388916820654e+00 1.158698287876486877e+00 7.123205166032505961e-03
8.170000000000000000e+02 1.145095853598471880e+00 1.157964351981648266e+00 7.121934213675388051e-03
8.280000000000000000e+02 1.144357882690758110e+00 1.157168616993667465e+00 7.120491277700593050e-03
8.390000000000000000e+02 1.143630881355785389e+00 1.156384856071979828e+00 7.119002062777714593e-03
8.500000000000000000e+02 1.142914692970315116e+00 1.155612893813452002e+00 7.117467393342727898e-03
8.620000000000000000e+02 1.142145547270206674e+00 1.154784006460922274e+00 7.115742397257169422e-03
8.730000000000000000e+02 1.141451471301991649e+00 1.154036158569235582e+00 7.114115567951910177e-03
8.850000000000000000e+02 1.140706088068937696e+00 1.153233175046803227e+00 7.112292286802964283e-03
8.960000000000000000e+02 1.140033468974339215e+00 1.152508708691545092e+00 7.110577516190103552e-03
9.080000000000000000e+02 1.139311143547845795e+00 1.151730841735258526e+00 7.108660736517000318e-03
9.200000000000000000e+02 1.138600575414161709e+00 1.150965774527499930e+00 7.106697181431151714e-03
9.330000000000000000e+02 1.137843848430493132e+00 1.150151158772843463e+00 7.104518864805487409e-03
9.450000000000000000e+02 1.137157188934363905e+00 1.149412104655506806e+00 7.102462471618811203e-03
9.580000000000000000e+02 1.136425942145136814e+00 1.148625200890840636e+00 7.100187036867037192e-03
9.700000000000000000e+02 1.135762420476639445e+00 1.147911301349279656e+00 7.098044239712615611e-03
9.830000000000000000e+02 1.135055832139505672e+00 1.147151194909978411e+00 7.095678762470164491e-03
9.960000000000000000e+02 1.134361750102083510e+00 1.146404671611645387e+00 7.093269312181264483e-03
1.009000000000000000e+03 1.133679962768960214e+00 1.145671496379112586e+00 7.090817856877083304e-03
1.023000000000000000e+03 1.132959241350146584e+00 1.144896585861108207e+00 7.088133118888250740e-03
1.036000000000000000e+03 1.132302328229042088e+00 1.144190399884839060e+00 7.085600740894105673e-03
1.050000000000000000e+03 1.131607923547593320e+00 1.143444032444496106e+00 7.082833452904101559e-03
1.064000000000000000e+03 1.130926801298280271e+00 1.142712062488154157e+00 7.080026974094061169e-03
1.078000000000000000e+03 1.130258719175744497e+00 1.141994221703212631e+00 7.077183758202838099e-03
1.092000000000000000e+03 1.129603439200448811e+00 1.141290246742349135e+00 7.074306242673944999e-03
1.107000000000000000e+03 1.128915294517645052e+00 1.140551081116543575e+00 7.071187873549962880e-03
1.122000000000000000e+03 1.128241295760092244e+00 1.139827224416584572e+00 7.068035845133558044e-03
1.137000000000000000e+03 1.127581166161020665e+00 1.139118370995516383e+00 7.064853061310842099e-03
1.152000000000000000e+03 1.126934634248413669e+00 1.138424221260500024e+00 7.061642384146502721e-03
1.167000000000000000e+03 1.126301433744798075e+00 1.137744481552406928e+00 7.058406629854001128e-03
1.182000000000000000e+03 1.125681303468921479e+00 1.137078864027831759e+00 7.055148565206915794e-03
1.198000000000000000e+03 1.125033948918742421e+00 1.136384119996036279e+00 7.051651762331329933e-03
1.214000000000000000e+03 1.124400869207728304e+00 1.135704787511614855e+00 7.048135886989288952e-03
1.230000000000000000e+03 1.123781765795639709e+00 1.135040538237946706e+00 7.044604088474033105e-03
1.246000000000000000e+03 1.123176346238367262e+00 1.134391050767662001e+00 7.041059438117965204e-03
1.263000000000000000e+03 1.122547761077380857e+00 1.133716793083653362e+00 7.037282509336642046e-03
1.280000000000000000e+03 1.121933964000835671e+00 1.133058475815996724e+00 7.033497933045651691e-03
1.297000000000000000e+03 1.121334625930628270e+00 1.132415738061156585e+00 7.029709087543274150e-03
1.314000000000000000e+03 1.120749424930834071e+00 1.131788227000506186e+00 7.025919242196284123e-03
1.331000000000000000e+03 1.120178046054532528e+00 1.131175597718687031e+00 7.022131556186896051e-03
1.349000000000000000e+03 1.119587779990536713e+00 1.130542777436850610e+00 7.018126804435581047e-03
1.367000000000000000e+03 1.119012307095257341e+00 1.129925872245086449e+00 7.014131371693020818e-03
1.385000000000000000e+03 1.118451278021174611e+00 1.129324500370222140e+00 7.010148599820278416e-03
1.403000000000000000e+03 1.117904351454753975e+00 1.128738289085831514e+00 7.006181690734243454e-03
1.422000000000000000e+03 1.117341971212671536e+00 1.128135555918393207e+00 7.002014988997852345e-03
1.441000000000000000e+03 1.116794549574108508e+00 1.127548891724424962e+00 6.997872807482014013e-03
1.460000000000000000e+03 1.116261712922178129e+00 1.126977889379889630e+00 6.993758411421311175e-03
1.479000000000000000e+03 1.115743096714804539e+00 1.126422151935494886e+00 6.989674898483103430e-03
1.499000000000000000e+03 1.115212156851154601e+00 1.125853231003194121e+00 6.985413049294990177e-03
1.519000000000000000e+03 1.114696175177040782e+00 1.125300355501032357e+00 6.981191893876700395e-03
1.539000000000000000e+03 1.114194757527185997e+00 1.124763097149221736e+00 6.977014463501482987e-03
1.559000000000000000e+03 1.113707519821423908e+00 1.124241038925828828e+00 6.972883598615833151e-03
1.580000000000000000e+03 1.113210772027749540e+00 1.123708792770152121e+00 6.968599208275469588e-03
1.601000000000000000e+03 1.112728823225088481e+00 1.123192399765960747e+00 6.964371938277835218e-03
1.622000000000000000e+03 1.112261262875227974e+00 1.122691415119809077e+00 6.960204431730601139e-03
1.644000000000000000e+03 1.111786435110429849e+00 1.122182629367848516e+00 6.955905223448617322e-03
1.666000000000000000e+03 1.111326513707723507e+00 1.121689796512244985e+00 6.951676840564901053e-03
1.688000000000000000e+03 1.110881064562861509e+00 1.121212447236621168e+00 6.947521613068138695e-03
1.710000000000000000e+03 1.110449665807552888e+00 1.120750125776334594e+00 6.943441645945049034e-03
1.733000000000000000e+03 1.110013236057085129e+00 1.120282377417425312e+00 6.939258742686952967e-03
1.756000000000000000e+03 1.109591260093672593e+00 1.119830079623487240e+00 6.935162075336558964e-03
1.779000000000000000e+03 1.109183296384228967e+00 1.119392756385049648e+00 6.931153322343575236e-03
1.803000000000000000e+03 1.108772071133844239e+00 1.118951885243667066e+00 6.927065574630005516e-03
1.827000000000000000e+03 1.108375164416986802e+00 1.118526308190849416e+00 6.923076530743655851e-03
1.851000000000000000e+03 1.107992118586187402e+00 1.118115532864333517e+00 6.919187347018222571e-03
1.875000000000000000e+03 1.107622490095710566e+00 1.117719082395760566e+00 6.915398949496658933e-03
1.900000000000000000e+03 1.107251264678974945e+00 1.117320847968974462e+00 6.911560636118516121e-03
1.926000000000000000e+03 1.106879633783165007e+00 1.116922098212383974e+00 6.907686216036378578e-03
1.951000000000000000e+03 1.106535713937269128e+00 1.116553001383019827e+00 6.904074064201530005e-03
1.977000000000000000e+03 1.106191512083765760e+00 1.116183515605844168e+00 6.900435332829433187e-03
2.003000000000000000e+03 1.105860576546812801e+00 1.115828180092632849e+00 6.896916719012709078e-03
2.030000000000000000e+03 1.105530458086925183e+00 1.115473623610740095e+00 6.893389568184270233e-03
2.057000000000000000e+03 1.105213646139348249e+00 1.115133256314795762e+00 6.889991024298331400e-03
2.084000000000000000e+03 1.104909657340160889e+00 1.114806561206637125e+00 6.886720286070098854e-03
2.112000000000000000e+03 1.104607455328129317e+00 1.114481674324806049e+00 6.883462331294849107e-03
2.140000000000000000e+03 1.104318040389125732e+00 1.114170418752435276e+00 6.880339424037213401e-03
2.168000000000000000e+03 1.104040928753978079e+00 1.113872277982129066e+00 6.877350048382725733e-03
2.197000000000000000e+03 1.103766393275213975e+00 1.113576784469665570e+00 6.874392874458747603e-03
2.226000000000000000e+03 1.103504056525157262e+00 1.113294293476731145e+00 6.871575069271389398e-03
2.255000000000000000e+03 1.103253438200878511e+00 1.113024293053392011e+00 6.868894413823045664e-03
2.285000000000000000e+03 1.103006017470596012e+00 1.112757602282831382e+00 6.866263130342769617e-03
2.316000000000000000e+03 1.102762481553366980e+00 1.112494954271145309e+00 6.863692738457666774e-03
2.346000000000000000e+03 1.102538056382819764e+00 1.112252776763440032e+00 6.861346100476107407e-03
2.378000000000000000e+03 1.102310354298914108e+00 1.112006911683770749e+00 6.858992292795380342e-03
2.409000000000000000e+03 1.102100781518002171e+00 1.111780473363167099e+00 6.856855511734979286e-03
2.441000000000000000e+03 1.101895322909990149e+00 1.111558327551810388e+00 6.854794147447805693e-03
2.473000000000000000e+03 1.101700430041183454e+00 1.111347451336973879e+00 6.852875529079711057e-03
2.506000000000000000e+03 1.101510019460407053e+00 1.111141264593494160e+00 6.851042235337550558e-03
2.539000000000000000e+03 1.101329859380373755e+00 1.110946016086289401e+00 6.849352074347183315e-03
2.573000000000000000e+03 1.101154465802535398e+00 1.110755765921435989e+00 6.847755687539417400e-03
2.607000000000000000e+03 1.100988965236566308e+00 1.110576078641238862e+00 6.846301606263097833e-03
2.642000000000000000e+03 1.100828436488396012e+00 1.110401615795859831e+00 6.844948235303532739e-03
2.677000000000000000e+03 1.100677406315094142e+00 1.110237302063453280e+00 6.843735142616835104e-03
2.712000000000000000e+03 1.100535408718840369e+00 1.110082643584241691e+00 6.842657030018304068e-03
2.748000000000000000e+03 1.100398309256608975e+00 1.109933143240895648e+00 6.841683402578052804e-03
2.785000000000000000e+03 1.100266384235588646e+00 1.109789101379004439e+00 6.840819805132990379e-03
2.822000000000000000e+03 1.100143092520494914e+00 1.109654301998802328e+00 6.840089166360805925e-03
2.859000000000000000e+03 1.100027980306242270e+00 1.109528264526514985e+00 6.839485536941244254e-03
2.897000000000000000e+03 1.099917817747295468e+00 1.109407460976890913e+00 6.838991667157067432e-03
2.936000000000000000e+03 1.099812787697105776e+00 1.109292093403336343e+00 6.838611206596476554e-03
2.975000000000000000e+03 1.099715441256390314e+00 1.109184973939863594e+00 6.838352314185537628e-03
3.014000000000000000e+03 1.099625345634791307e+00 1.109085644366007539e+00 6.838208621608572041e-03
3.054000000000000000e+03 1.099540042055238143e+00 1.108991404767974087e+00 6.838174425542760566e-03
3.095000000000000000e+03 1.099459634651207995e+00 1.108902374254574053e+00 6.838251594210024119e-03
3.136000000000000000e+03 1.099385918713520427e+00 1.108820553104847395e+00 6.838435662998357950e-03
3.177000000000000000e+03 1.099318489848639224e+00 1.108745512978654313e+00 6.838720099487907017e-03
3.219000000000000000e+03 1.099255535838443265e+00 1.108675250484637997e+00 6.839108957518157637e-03
3.262000000000000000e+03 1.099197097144028135e+00 1.108609817380464380e+00 6.839602530938612701e-03
3.305000000000000000e+03 1.099144353672512953e+00 1.108550549908094096e+00 6.840186016215375232e-03
3.349000000000000000e+03 1.099095892896399196e+00 1.108495876997449114e+00 6.840869423652509197e-03
3.394000000000000000e+03 1.099051708656649140e+00 1.108445800923786972e+00 6.841651880456585053e-03
3.439000000000000000e+03 1.099012590015827184e+00 1.108401234198625573e+00 6.842512101435455768e-03
3.484000000000000000e+03 1.098978184142905379e+00 1.108361802082604708e+00 6.843443663132756441e-03
3.530000000000000000e+03 1.098947539854401967e+00 1.108326434218676493e+00 6.844463301985809905e-03
3.577000000000000000e+03 1.098920612885361692e+00 1.108295091899126339e+00 6.845569063517326081e-03
3.625000000000000000e+03 1.098897343900566259e+00 1.108267720288636626e+00 6.846758616310599441e-03
3.673000000000000000e+03 1.098878022350624040e+00 1.108244685662652662e+00 6.848002814067674117e-03
3.722000000000000000e+03 1.098862049452681733e+00 1.108225302911429067e+00 6.849323130521733222e-03
3.771000000000000000e+03 1.098849562183592754e+00 1.108209769804991307e+00 6.850688260166925940e-03
3.821000000000000000e+03 1.098840116767841213e+00 1.108197571318317198e+00 6.852121652987363046e-03
3.872000000000000000e+03 1.098833622030446211e+00 1.108188617470523329e+00 6.853620036831234615e-03
3.923000000000000000e+03 1.098830021060713147e+00 1.108182890145442245e+00 6.855149631432174394e-03
3.975000000000000000e+03 1.098829060709761274e+00 1.108180084840049373e+00 6.856736031174697800e-03
4.028000000000000000e+03 1.098830637193719983e+00 1.108180097119496610e+00 6.858375589987014860e-03
4.081000000000000000e+03 1.098834545519063344e+00 1.108182741604425869e+00 6.860033076456411270e-03
4.135000000000000000e+03 1.098840687239842406e+00 1.108187885920874027e+00 6.861735516186146661e-03
4.190000000000000000e+03 1.098848952111391108e+00 1.108195417549798112e+00 6.863479066612562275e-03
4.246000000000000000e+03 1.098859225631935610e+00 1.108205218988312257e+00 6.865259780267189693e-03
4.302000000000000000e+03 1.098871162831847492e+00 1.108216943124775256e+00 6.867041818519028541e-03
4.359000000000000000e+03 1.098884819976939431e+00 1.108230631746557115e+00 6.868853067050675193e-03
4.417000000000000000e+03 1.098900083404249051e+00 1.108246166877868033e+00 6.870689602426675521e-03
4.476000000000000000e+03 1.098916837925204337e+00 1.108263428409427265e+00 6.872547476764302200e-03
4.535000000000000000e+03 1.098934657278057614e+00 1.108281970566387553e+00 6.874391618341846137e-03
4.595000000000000000e+03 1.098953706785658957e+00 1.108301959982264995e+00 6.876249844995961299e-03
4.656000000000000000e+03 1.098973877602410498e+00 1.108323281901931301e+00 6.878118412087841187e-03
4.718000000000000000e+03 1.098995061466589984e+00 1.108345821671563147e+00 6.879993616476883476e-03
4.780000000000000000e+03 1.099016796856853162e+00 1.108369084958705786e+00 6.881842227269046458e-03
4.844000000000000000e+03 1.099039680947401010e+00 1.108393711130083226e+00 6.883720341921380388e-03
4.908000000000000000e+03 1.099062899001646443e+00 1.108418823805647602e+00 6.885565868310503969e-03
4.973000000000000000e+03 1.099086709374893056e+00 1.108444699908608388e+00 6.887405116884720742e-03
5.039000000000000000e+03 1.099111018486746083e+00 1.108471238137244352e+00 6.889234914869323684e-03
5.106000000000000000e+03 1.099135735562467353e+00 1.108498339713485326e+00 6.891052204130672376e-03
5.174000000000000000e+03 1.099160772942556541e+00 1.108525908728850151e+00 6.892854051507994392e-03
5.242000000000000000e+03 1.099185681378470392e+00 1.108553448107810979e+00 6.894612133899003480e-03
5.312000000000000000e+03 1.099211113683066454e+00 1.108581679544482501e+00 6.896375518948869715e-03
5.382000000000000000e+03 1.099236268412640216e+00 1.108609713193864144e+00 6.898091347352285248e-03
5.454000000000000000e+03 1.099261792016981820e+00 1.108638269010584043e+00 6.899806297970076212e-03
5.526000000000000000e+03 1.099286908270300289e+00 1.108666477918990534e+00 6.901470555315631847e-03
5.599000000000000000e+03 1.099311911545597598e+00 1.108694667387261079e+00 6.903106271299530583e-03
5.674000000000000000e+03 1.099337074935886394e+00 1.108723146378344238e+00 6.904732918192261169e-03
5.749000000000000000e+03 1.099361672184631544e+00 1.108751091554854851e+00 6.906305412914432416e-03
5.825000000000000000e+03 1.099385991643606841e+00 1.108778826707246257e+00 6.907844259807237146e-03
5.902000000000000000e+03 1.099409986546969087e+00 1.108806296630748145e+00 6.909348073469471878e-03
5.981000000000000000e+03 1.099433912497544741e+00 1.108833793797996625e+00 6.910834079527620848e-03
6.060000000000000000e+03 1.099457124637979843e+00 1.108860574647774211e+00 6.912263586232466304e-03
6.140000000000000000e+03 1.099479895204408697e+00 1.108886948555298124e+00 6.913654840794182521e-03
6.222000000000000000e+03 1.099502463411656139e+00 1.108913191539218523e+00 6.915023416676975218e-03
6.304000000000000000e+03 1.099524251062142355e+00 1.108938628035751162e+00 6.916335314043104039e-03
6.388000000000000000e+03 1.099545765340645742e+00 1.108963846609242188e+00 6.917622070121354910e-03
6.473000000000000000e+03 1.099566714974614001e+00 1.108988503890069977e+00 6.918867026939935945e-03
6.559000000000000000e+03 1.099587082607795807e+00 1.109012575378530707e+00 6.920070006553252252e-03
6.646000000000000000e+03 1.099606854120354527e+00 1.109036040107843846e+00 6.921230959275530108e-03
6.734000000000000000e+03 1.099626018458602861e+00 1.109058880486654353e+00 6.922349957057294043e-03
6.823000000000000000e+03 1.099644567460623445e+00 1.109081082135454199e+00 6.923427186617343333e-03
6.914000000000000000e+03 1.099662690288491840e+00 1.109102868177724854e+00 6.924474156241396464e-03
7.005000000000000000e+03 1.099679985864007392e+00 1.109123751436789984e+00 6.925468264287656592e-03
7.098000000000000000e+03 1.099696834210377672e+00 1.109144185496510282e+00 6.926431888052320303e-03
7.192000000000000000e+03 1.099713043005593693e+00 1.109163933222536258e+00 6.927354443754115201e-03
7.288000000000000000e+03 1.099728776323976032e+00 1.109183190321249679e+00 6.928245667360137180e-03
7.384000000000000000e+03 1.099743712808214813e+00 1.109201557769096569e+00 6.929087788325914536e-03
7.482000000000000000e+03 1.099758172136975354e+00 1.109219422811809519e+00 6.929899239590100145e-03
7.582000000000000000e+03 1.099772140714375679e+00 1.109236765296483185e+00 6.930679528361198029e-03
7.682000000000000000e+03 1.099785351024938462e+00 1.109253247027202516e+00 6.931414074980815285e-03
7.784000000000000000e+03 1.099798080748549900e+00 1.109269208265903695e+00 6.932118666182340329e-03
7.887000000000000000e+03 1.099810208770123809e+00 1.109284492172300407e+00 6.932786875543831689e-03
7.992000000000000000e+03 1.099821858418584375e+00 1.109299249005522237e+00 6.933425767360060915e-03
8.098000000000000000e+03 1.099832925709835152e+00 1.109313341820703513e+00 6.934029896572827673e-03
8.205000000000000000e+03 1.099843428532664813e+00 1.109326787049630614e+00 6.934600527886296273e-03
8.314000000000000000e+03 1.099853474528345254e+00 1.109339717144700144e+00 6.935143749203061085e-03
8.424000000000000000e+03 1.099862981983849686e+00 1.109352021573406066e+00 6.935655373255778487e-03
8.536000000000000000e+03 1.099872048989427809e+00 1.109363821831164332e+00 6.936140905896999269e-03
8.649000000000000000e+03 1.099880606957476470e+00 1.109375023219176359e+00 6.936596894591519520e-03
8.764000000000000000e+03 1.099888744937173035e+00 1.109385736800212241e+00 6.937028301282235736e-03
8.880000000000000000e+03 1.099896405946914069e+00 1.109395882111634091e+00 6.937432316363860776e-03
8.998000000000000000e+03 1.099903670517272447e+00 1.109405560326526707e+00 6.937813395173610988e-03
9.118000000000000000e+03 1.099910547092693980e+00 1.109414777978285027e+00 6.938172159787477783e-03
9.238000000000000000e+03 1.099916942405809284e+00 1.109423403955642318e+00 6.938503968714984475e-03
9.361000000000000000e+03 1.099923031932060757e+00 1.109431669562153777e+00 6.938818123905092158e-03
9.485000000000000000e+03 1.099928726629039177e+00 1.109439449323734950e+00 6.939110201477821475e-03
9.611000000000000000e+03 1.099934088339387994e+00 1.109446822454628334e+00 6.939383564379010029e-03
9.738000000000000000e+03 1.099939090236044859e+00 1.109453746917174577e+00 6.939637030376409089e-03
9.868000000000000000e+03 1.099943822431515006e+00 1.109460342880152828e+00 6.939875331387381809e-03
9.998000000000000000e+03 1.099948191302834832e+00 1.109466474866980024e+00 6.940093930642947731e-03


==> fig/risk_n=5d.dat <==
1.000000000000000000e+00 2.002679325469325811e+00 1.993318845903231606e+00 3.053195651523697707e-03
2.000000000000000000e+00 1.950023322178640051e+00 1.938031400407259852e+00 4.236165265216184153e-03
3.000000000000000000e+00 1.901019565005993339e+00 1.887467578587967321e+00 5.226312377438876479e-03
4.000000000000000000e+00 1.855426264436061512e+00 1.841201678597735647e+00 6.046858611782507040e-03
5.000000000000000000e+00 1.813017285611369100e+00 1.798848857075117547e+00 6.718303976719223851e-03
6.000000000000000000e+00 1.773581145645245272e+00 1.760060994779989674e+00 7.258755419824586969e-03
7.000000000000000000e+00 1.736920074814643611e+00 1.724522998185373357e+00 7.684215704998946690e-03
8.000000000000000000e+00 1.702849137574005800e+00 1.691949489558783881e+00 8.008837501103168929e-03
9.000000000000000000e+00 1.671195409588941860e+00 1.662081843366621570e+00 8.245146978932410900e-03
1.000000000000000000e+01 1.641797207229676925e+00 1.634685531531648861e+00 8.404240695916389073e-03
1.100000000000000000e+01 1.614503366190138456e+00 1.609547744236066835e+00 8.495959095312656181e-03
1.200000000000000000e+01 1.589172566110154117e+00 1.586475256652804422e+00 8.529039551060938612e-03
1.300000000000000000e+01 1.565672698276359354e+00 1.565292515260005235e+00 8.511251543933454761e-03
1.400000000000000000e+01 1.543880273663079450e+00 1.545839920296392833e+00 8.449516253014217881e-03
1.500000000000000000e+01 1.523679868748219146e+00 1.527972283490790728e+00 8.350012583324734408e-03
1.600000000000000000e+01 1.504963606702048207e+00 1.511557442485109259e+00 8.218271420495545584e-03
1.700000000000000000e+01 1.487630671699225360e+00 1.496475015399709729e+00 8.059259701848727614e-03
1.800000000000000000e+01 1.471586854247236564e+00 1.482615280792630497e+00 7.877455715124589974e-03
1.900000000000000000e+01 1.456744125558151914e+00 1.469878169865508344e+00 7.676916875868401886e-03
2.000000000000000000e+01 1.443020239115914150e+00 1.458172359192143386e+00 7.461341085732362856e-03
2.100000000000000000e+01 1.430338357708655916e+00 1.447414453510723842e+00 7.234122628478411622e-03
2.200000000000000000e+01 1.418626704305455455e+00 1.437528249245723755e+00 6.998403407567251912e-03
2.300000000000000000e+01 1.407818235259843842e+00 1.428444070426196477e+00 6.757120154533842460e-03
2.400000000000000000e+01 1.397850334418762941e+00 1.420098169557680867e+00 6.513048021823696944e-03
2.500000000000000000e+01 1.388664526805944321e+00 1.412432186797615064e+00 6.268840692967929916e-03
2.600000000000000000e+01 1.380206210633216690e+00 1.405392661489968775e+00 6.027066767681934709e-03
2.700000000000000000e+01 1.372424406472450009e+00 1.398930590743566515e+00 5.790241679311613696e-03
2.800000000000000000e+01 1.365271522494974743e+00 1.393001030298809839e+00 5.560853754863526004e-03
2.900000000000000000e+01 1.358703134754787101e+00 1.387562733426936035e+00 5.341382238968757530e-03
3.000000000000000000e+01 1.352677781556887115e+00 1.382577824051279825e+00 5.134304238085066543e-03
3.100000000000000000e+01 1.347156771013018561e+00 1.378011500677280399e+00 4.942086772395795809e-03
3.200000000000000000e+01 1.342104000944126518e+00 1.373831768072485415e+00 4.767159777715464057e-03
3.300000000000000000e+01 1.337485790342285430e+00 1.370009193954304205e+00 4.611866476249362051e-03
3.400000000000000000e+01 1.333270721654893354e+00 1.366516688225881904e+00 4.478389618891065287e-03
3.500000000000000000e+01 1.329429493200783075e+00 1.363329302553001998e+00 4.368656110435762373e-03
3.600000000000000000e+01 1.325934781071806512e+00 1.360424048300605815e+00 4.284228273891944883e-03
3.700000000000000000e+01 1.322761109914535327e+00 1.357779731049307825e+00 4.226196250024822666e-03
3.800000000000000000e+01 1.319884732025239149e+00 1.355376800092773504e+00 4.195090427953343179e-03
3.900000000000000000e+01 1.317283514227328478e+00 1.353197211478364137e+00 4.190832720577110371e-03
4.000000000000000000e+01 1.314936832034240943e+00 1.351224303298020235e+00 4.212739527288604340e-03
4.100000000000000000e+01 1.312825470632340119e+00 1.349442682065840948e+00 4.259578547910683813e-03
4.200000000000000000e+01 1.310931532248034825e+00 1.347838119134862289e+00 4.329669905684440170e-03
4.300000000000000000e+01 1.309238349491042674e+00 1.346397456209483146e+00 4.421013624346825654e-03
4.400000000000000000e+01 1.307730404291692849e+00 1.345108519103267897e+00 4.531422976656457324e-03
4.500000000000000000e+01 1.306393252074498301e+00 1.343960038975491766e+00 4.658646319101947784e-03
4.600000000000000000e+01 1.305213450832984456e+00 1.342941580354868325e+00 4.800466371512613836e-03
4.700000000000000000e+01 1.304178494792112009e+00 1.342043475326320401e+00 4.954772673741953369e-03
4.800000000000000000e+01 1.303276752364589397e+00 1.341256763317196343e+00 5.119608219012872392e-03
4.900000000000000000e+01 1.302497408126093159e+00 1.340573135973759378e+00 5.293194346544134732e-03
5.000000000000000000e+01 1.301830408551915452e+00 1.339984886667706876e+00 5.473939120458508334e-03
5.100000000000000000e+01 1.301266411273979795e+00 1.339484864216477389e+00 5.660434266067565327e-03
5.200000000000000000e+01 1.300796737632517575e+00 1.339066430440724265e+00 5.851444916047565843e-03
5.300000000000000000e+01 1.300413328311086136e+00 1.338723421217974385e+00 6.045895398660786589e-03
5.400000000000000000e+01 1.300108701857086935e+00 1.338450110723636177e+00 6.242853341159237610e-03
5.500000000000000000e+01 1.299875915902549917e+00 1.338241178579439694e+00 6.441513577009407542e-03
5.600000000000000000e+01 1.299708530911772408e+00 1.338091679655512012e+00 6.641182758240938601e-03
5.700000000000000000e+01 1.299600576293455934e+00 1.337997016295824793e+00 6.841265162543641760e-03
5.800000000000000000e+01 1.299546518725348321e+00 1.337952912757993662e+00 7.041249911960395513e-03
5.900000000000000000e+01 1.299541232549099812e+00 1.337955391677604577e+00 7.240699649099556837e-03
6.000000000000000000e+01 1.299579972102124170e+00 1.338000752384561398e+00 7.439240616558946868e-03
6.100000000000000000e+01 1.299658345861756548e+00 1.338085550914615673e+00 7.636554031929610256e-03
6.200000000000000000e+01 1.299772292284980146e+00 1.338206581573411658e+00 7.832368627239722977e-03
6.300000000000000000e+01 1.299918057234429991e+00 1.338360859923179325e+00 8.026454216308293033e-03
6.400000000000000000e+01 1.300092172888386965e+00 1.338545607073814425e+00 8.218616158421877815e-03
6.500000000000000000e+01 1.300291438039000935e+00 1.338758235170598665e+00 8.408690597093392005e-03
6.600000000000000000e+01 1.300512899689110657e+00 1.338996333980304820e+00 8.596540365309844611e-03
6.700000000000000000e+01 1.300753835863756480e+00 1.339257658486090463e+00 8.782051461828772193e-03
6.800000000000000000e+01 1.301011739557861091e+00 1.339540117409386388e+00 8.965130015704758648e-03
6.900000000000000000e+01 1.301284303746563342e+00 1.339841762584096596e+00 9.145699667813478317e-03
7.000000000000000000e+01 1.301569407389411959e+00 1.340160779114872636e+00 9.323699308465478383e-03
7.100000000000000000e+01 1.301865102364024196e+00 1.340495476257091312e+00 9.499081119234737899e-03
7.200000000000000000e+01 1.302169601268944987e+00 1.340844278961459857e+00 9.671808874931424674e-03
7.300000000000000000e+01 1.302481266039293484e+00 1.341205720031058979e+00 9.841856468319525042e-03
7.400000000000000000e+01 1.302798597322424978e+00 1.341578432842985169e+00 1.000920662586479368e-02
7.500000000000000000e+01 1.303120224564190632e+00 1.341961144590810839e+00 1.017384978760468676e-02
7.600000000000000000e+01 1.303444896759575089e+00 1.342352670007696203e+00 1.033578312829982505e-02
7.700000000000000000e+01 1.303771473824446359e+00 1.342751905533335677e+00 1.049500970045515527e-02
7.800000000000000000e+01 1.304098918547930808e+00 1.343157823890941405e+00 1.065153768268923933e-02
7.900000000000000000e+01 1.304426289087535329e+00 1.343569469043244258e+00 1.080537971936878019e-02
8.000000000000000000e+01 1.304752731971568158e+00 1.343985951499006015e+00 1.095655233948074347e-02
8.100000000000000000e+01 1.305077475575689094e+00 1.344406443943856555e+00 1.110507544444968263e-02
8.200000000000000000e+01 1.305399824042559276e+00 1.344830177171358221e+00 1.125097185607574872e-02
8.300000000000000000e+01 1.305719151615559070e+00 1.345256436292142865e+00 1.139426691701024563e-02
8.400000000000000000e+01 1.306034897359400704e+00 1.345684557200718334e+00 1.153498813723799477e-02
8.500000000000000000e+01 1.306346560242236832e+00 1.346113923281151648e+00 1.167316488093096856e-02
8.700000000000000000e+01 1.306955905649090699e+00 1.346974143710744753e+00 1.194201003170362180e-02
8.800000000000000000e+01 1.307252845961563992e+00 1.347403975634343887e+00 1.207274409188711581e-02
8.900000000000000000e+01 1.307544211325094796e+00 1.347833002703410221e+00 1.220106456857991337e-02
9.000000000000000000e+01 1.307829737527784975e+00 1.348260803556371457e+00 1.232700650523646697e-02
9.100000000000000000e+01 1.308109197115827627e+00 1.348686988690675603e+00 1.245060553593679668e-02
9.300000000000000000e+01 1.308649172789958737e+00 1.349533100988643097e+00 1.269091956469444588e-02
9.400000000000000000e+01 1.308909392027231000e+00 1.349952390747622744e+00 1.280770762910718973e-02
9.500000000000000000e+01 1.309162945995871130e+00 1.350368786527842202e+00 1.292229871652634393e-02
9.600000000000000000e+01 1.309409750406614226e+00 1.350782030058627292e+00 1.303472964524185311e-02
9.800000000000000000e+01 1.309882880427834184e+00 1.351598133127757118e+00 1.325325807472539641e-02
9.900000000000000000e+01 1.310109138897581849e+00 1.352000577945470683e+00 1.335942879428927282e-02
1.000000000000000000e+02 1.310328510112445333e+00 1.352399038590494484e+00 1.346358568144159773e-02
1.010000000000000000e+02 1.310541000956379154e+00 1.352793351155701318e+00 1.356576480128517635e-02
1.030000000000000000e+02 1.310945435399457182e+00 1.353568952488169108e+00 1.376433248350870941e-02
1.040000000000000000e+02 1.311137455275293240e+00 1.353949986607052791e+00 1.386079155857715059e-02
1.060000000000000000e+02 1.311501366982930517e+00 1.354697981187443334e+00 1.404823358385400185e-02
1.070000000000000000e+02 1.311673391505323139e+00 1.355064760418071668e+00 1.413928464964325782e-02
1.080000000000000000e+02 1.311838895888084888e+00 1.355426624479869613e+00 1.422860042424022205e-02
1.100000000000000000e+02 1.312150683773462889e+00 1.356135355671996612e+00 1.440215734334618705e-02
1.110000000000000000e+02 1.312297149989688494e+00 1.356482119047462298e+00 1.448646291248453961e-02
1.130000000000000000e+02 1.312571715703714670e+00 1.357160241855712268e+00 1.465028565220727677e-02
1.140000000000000000e+02 1.312700021012288776e+00 1.357491543239370158e+00 1.472986427876067476e-02
1.160000000000000000e+02 1.312939210653685240e+00 1.358138529491066837e+00 1.488450589825589775e-02
1.170000000000000000e+02 1.313050314567911769e+00 1.358454193402626631e+00 1.495962731028130377e-02
1.190000000000000000e+02 1.313256099600774718e+00 1.359069849737509994e+00 1.510561358013112927e-02
1.210000000000000000e+02 1.313440742202857558e+00 1.359664647859753606e+00 1.524610820515154806e-02
1.220000000000000000e+02 1.313525419274774286e+00 1.359954254577522503e+00 1.531436318218142023e-02
1.240000000000000000e+02 1.313680052566055467e+00 1.360517974527942320e+00 1.544701819510057965e-02
1.250000000000000000e+02 1.313750234518241911e+00 1.360792134008656395e+00 1.551146865880008441e-02
1.270000000000000000e+02 1.313876887884808609e+00 1.361325189129446223e+00 1.563673797212336916e-02
1.290000000000000000e+02 1.313985994263836332e+00 1.361838104761271540e+00 1.575732293900916625e-02
1.310000000000000000e+02 1.314078417232732221e+00 1.362331166047315190e+00 1.587340649493632419e-02
1.320000000000000000e+02 1.314118636295475984e+00 1.362570348677698107e+00 1.592981544713989450e-02
1.340000000000000000e+02 1.314187603945931038e+00 1.363034226661866022e+00 1.603947428577158496e-02
1.360000000000000000e+02 1.314241944300467368e+00 1.363479082318682201e+00 1.614505820315013940e-02
1.380000000000000000e+02 1.314282433165496311e+00 1.363905284168357879e+00 1.624672604051381752e-02
1.390000000000000000e+02 1.314297717920541286e+00 1.364111509180281567e+00 1.629613931760294857e-02
1.410000000000000000e+02 1.314318821342683297e+00 1.364510452504372306e+00 1.639221697916637063e-02
1.430000000000000000e+02 1.314327886059993178e+00 1.364891720620907023e+00 1.648474827248218311e-02
1.450000000000000000e+02 1.314325585318668388e+00 1.365255720240521331e+00 1.657387072273172612e-02
1.470000000000000000e+02 1.314312562675610918e+00 1.365602863149868895e+00 1.665971627087415793e-02
1.490000000000000000e+02 1.314289432285442816e+00 1.365933564189591332e+00 1.674241149167909198e-02
1.510000000000000000e+02 1.314256779364965544e+00 1.366248239488366156e+00 1.682207780666045843e-02
1.530000000000000000e+02 1.314215160799811599e+00 1.366547304924485839e+00 1.689883169136978044e-02
1.550000000000000000e+02 1.314165105863222660e+00 1.366831174789617576e+00 1.697278487665277585e-02
1.570000000000000000e+02 1.314107117021367177e+00 1.367100260632202247e+00 1.704404454359061474e-02
1.590000000000000000e+02 1.314041670803510975e+00 1.367354970260445723e+00 1.711271351194757623e-02
1.610000000000000000e+02 1.313969218718710863e+00 1.367595706887049900e+00 1.717889042202750544e-02
1.630000000000000000e+02 1.313890188203605147e+00 1.367822868399798164e+00 1.724266990990790810e-02
1.660000000000000000e+02 1.313760186267811214e+00 1.368139012956014922e+00 1.733404159239736869e-02
1.680000000000000000e+02 1.313666430471516655e+00 1.368333937190044924e+00 1.739221678388635367e-02
1.700000000000000000e+02 1.313567416692509759e+00 1.368516628929126400e+00 1.744829662216572028e-02
1.720000000000000000e+02 1.313463476026836441e+00 1.368687455786634199e+00 1.750235971782982194e-02
1.750000000000000000e+02 1.313299005393047780e+00 1.368922234703060736e+00 1.757983719636802694e-02
1.770000000000000000e+02 1.313184075050681354e+00 1.369064957004241245e+00 1.762918197556606267e-02
1.790000000000000000e+02 1.313065234710182327e+00 1.369197039678641259e+00 1.767676116416070503e-02
1.820000000000000000e+02 1.312880193696167375e+00 1.369375938343083465e+00 1.774496187985280873e-02
1.840000000000000000e+02 1.312752655725115902e+00 1.369482856447530761e+00 1.778840770091825313e-02
1.860000000000000000e+02 1.312622032183203391e+00 1.369580261060840742e+00 1.783030582159912669e-02
1.890000000000000000e+02 1.312420756521103682e+00 1.369709191618209809e+00 1.789037474137541300e-02
1.910000000000000000e+02 1.312283289398915143e+00 1.369784122106445068e+00 1.792864733675122654e-02
1.940000000000000000e+02 1.312072603063701770e+00 1.369880691221442959e+00 1.798352476470515757e-02
1.970000000000000000e+02 1.311857017984841445e+00 1.369959085788294617e+00 1.803551051403379929e-02
1.990000000000000000e+02 1.311710821769234370e+00 1.370001689880357088e+00 1.806863843284350554e-02
2.020000000000000000e+02 1.311488160360070987e+00 1.370051738635506222e+00 1.811614618988039230e-02
2.050000000000000000e+02 1.311261834958733941e+00 1.370085885398677039e+00 1.816115779123539387e-02
2.070000000000000000e+02 1.311109109067805312e+00 1.370100204329501858e+00 1.818984479673080995e-02
2.100000000000000000e+02 1.310877522428506747e+00 1.370109573656623336e+00 1.823098808829621068e-02
2.130000000000000000e+02 1.310643230464876297e+00 1.370105055364630564e+00 1.826997353233347429e-02
2.160000000000000000e+02 1.310406534144406887e+00 1.370087342777229544e+00 1.830691509628205871e-02
2.190000000000000000e+02 1.310167706847027880e+00 1.370057097247052269e+00 1.834192036898638772e-02
2.210000000000000000e+02 1.310007428332068624e+00 1.370030283450522024e+00 1.836423190557308696e-02
2.240000000000000000e+02 1.309765589700571775e+00 1.369980536377522373e+00 1.839623299257275510e-02
2.270000000000000000e+02 1.309522232299251021e+00 1.369919872905573488e+00 1.842655634610370838e-02
2.300000000000000000e+02 1.309277547875675296e+00 1.369848847508106537e+00 1.845528926430965722e-02
2.330000000000000000e+02 1.309031710406928006e+00 1.369767988263256742e+00 1.848251425654477351e-02
2.370000000000000000e+02 1.308702404125847485e+00 1.369645744408149568e+00 1.851660278562312217e-02
2.400000000000000000e+02 1.308454464785005378e+00 1.369543853325150717e+00 1.854060532549254778e-02
2.430000000000000000e+02 1.308205843669119517e+00 1.369433712362926103e+00 1.856334386634021089e-02
2.460000000000000000e+02 1.307956654666045715e+00 1.369315747932465133e+00 1.858488319749395518e-02
2.490000000000000000e+02 1.307707001003515668e+00 1.369190365731292269e+00 1.860528462911226200e-02
2.530000000000000000e+02 1.307373567056347774e+00 1.369012315036234551e+00 1.863081632231059284e-02
2.560000000000000000e+02 1.307123177916339696e+00 1.368871093155175744e+00 1.864878300802899624e-02
2.590000000000000000e+02 1.306872603160142088e+00 1.368723668244256286e+00 1.866579350238231627e-02
2.630000000000000000e+02 1.306538330111415513e+00 1.368518014593836707e+00 1.868707001116798674e-02
2.660000000000000000e+02 1.306287572995796786e+00 1.368357358212781483e+00 1.870203317235955356e-02
2.700000000000000000e+02 1.305953261883478378e+00 1.368135146916749756e+00 1.872073954621282857e-02
2.730000000000000000e+02 1.305702613900850295e+00 1.367962841234426907e+00 1.873388789592674020e-02
2.770000000000000000e+02 1.305368610751762581e+00 1.367726061453945485e+00 1.875031538090839514e-02
2.810000000000000000e+02 1.305034910505634027e+00 1.367481763789314853e+00 1.876555811083849973e-02
2.850000000000000000e+02 1.304701591085347001e+00 1.367230487521023274e+00 1.877969425572462506e-02
2.880000000000000000e+02 1.304451892723923478e+00 1.367037755129532739e+00 1.878961418513160064e-02
2.920000000000000000e+02 1.304119398313527300e+00 1.366775459498090317e+00 1.880198613947392516e-02
2.960000000000000000e+02 1.303787451776537321e+00 1.366507493808046814e+00 1.881344021302244415e-02
3.000000000000000000e+02 1.303456099882681185e+00 1.366234276871943987e+00 1.882403653190990039e-02
3.040000000000000000e+02 1.303125383364657663e+00 1.365956200208177318e+00 1.883383119532135164e-02
3.080000000000000000e+02 1.302795337657669972e+00 1.365673629829831981e+00 1.884287655903547215e-02
3.120000000000000000e+02 1.302465993548687750e+00 1.365386907917950143e+00 1.885122149778865538e-02
3.160000000000000000e+02 1.302137377746405811e+00 1.365096354386135413e+00 1.885891164815075433e-02
3.200000000000000000e+02 1.301809513381544825e+00 1.364802268343087821e+00 1.886598963345446911e-02
3.250000000000000000e+02 1.301400769823526371e+00 1.364430117509376483e+00 1.887403666766722388e-02
3.290000000000000000e+02 1.301074665126260133e+00 1.364129078308800702e+00 1.887987890644419672e-02
3.330000000000000000e+02 1.300749367283986713e+00 1.363825350934081637e+00 1.888522911286711833e-02
3.380000000000000000e+02 1.300343898058770709e+00 1.363442252673662924e+00 1.889127344842306960e-02
3.420000000000000000e+02 1.300020457592104384e+00 1.363133277059007442e+00 1.889563030809679467e-02
3.470000000000000000e+02 1.299617339575357189e+00 1.362744253725233445e+00 1.890052323441459778e-02
3.510000000000000000e+02 1.299295799735554979e+00 1.362431010729443503e+00 1.890402614541078150e-02
3.560000000000000000e+02 1.298895077512030927e+00 1.362037199724856817e+00 1.890792933418967287e-02
3.610000000000000000e+02 1.298495699755265687e+00 1.361641161056128535e+00 1.891134413466490777e-02
3.660000000000000000e+02 1.298097673379944528e+00 1.361243172329525297e+00 1.891431006584482974e-02
3.700000000000000000e+02 1.297780228796749924e+00 1.360923549663200172e+00 1.891638418191463750e-02
3.750000000000000000e+02 1.297384646918043005e+00 1.360522680802963125e+00 1.891863193400363310e-02
3.800000000000000000e+02 1.296990427296268678e+00 1.360120526889206705e+00 1.892052566067451910e-02
3.850000000000000000e+02 1.296597571488887102e+00 1.359717290357126407e+00 1.892209430535474884e-02
3.910000000000000000e+02 1.296127945577591367e+00 1.359232238743425247e+00 1.892358498831958266e-02
3.960000000000000000e+02 1.295738091257761182e+00 1.358827255507626175e+00 1.892452944932812575e-02
4.010000000000000000e+02 1.295349600141463497e+00 1.358421735353413595e+00 1.892522711369759927e-02
4.060000000000000000e+02 1.294962470728432402e+00 1.358015821193820027e+00 1.892569856916210061e-02
4.120000000000000000e+02 1.294499710090593281e+00 1.357528388589484880e+00 1.892599235647127870e-02
4.170000000000000000e+02 1.294115568974575137e+00 1.357122055996943244e+00 1.892603094513864090e-02
4.230000000000000000e+02 1.293656386838168526e+00 1.356634454404537449e+00 1.892585358001641280e-02
4.280000000000000000e+02 1.293275220838062678e+00 1.356228235092995060e+00 1.892553647785522389e-02
4.340000000000000000e+02 1.292819599680964604e+00 1.355741046982245512e+00 1.892497275606885160e-02
4.400000000000000000e+02 1.292365912531704186e+00 1.355254294414116156e+00 1.892422903878443821e-02
4.460000000000000000e+02 1.291914153090497397e+00 1.354768107738809180e+00 1.892332450620586373e-02
4.520000000000000000e+02 1.291464314812011516e+00 1.354282604874835538e+00 1.892227658346429947e-02
4.580000000000000000e+02 1.291016390954544235e+00 1.353797892463475261e+00 1.892110110136620976e-02
4.640000000000000000e+02 1.290570374620416905e+00 1.353314066913336999e+00 1.891981244187842387e-02
4.700000000000000000e+02 1.290126258789144220e+00 1.352831215345758453e+00 1.891842366986334206e-02
4.760000000000000000e+02 1.289684036344667994e+00 1.352349416450700614e+00 1.891694665242201964e-02
4.820000000000000000e+02 1.289243700097714163e+00 1.351868741261843976e+00 1.891539216706002169e-02
4.890000000000000000e+02 1.288732348753585999e+00 1.351309458913403594e+00 1.891349369456099550e-02
4.950000000000000000e+02 1.288296074364118748e+00 1.350831429853460497e+00 1.891180373391031927e-02
5.020000000000000000e+02 1.287789441860671236e+00 1.350275382863827200e+00 1.890977010667811015e-02
5.080000000000000000e+02 1.287357195003319799e+00 1.349800240635851578e+00 1.890798201151527511e-02
5.150000000000000000e+02 1.286855241199967637e+00 1.349247679420885415e+00 1.890585243152367173e-02
5.220000000000000000e+02 1.286355790048174352e+00 1.348697080159449557e+00 1.890368472807577027e-02
5.290000000000000000e+02 1.285858829904511058e+00 1.348148493208437326e+00 1.890148706153652047e-02
5.360000000000000000e+02 1.285364349144868967e+00 1.347601962712090984e+00 1.889926669242703375e-02
5.430000000000000000e+02 1.284872336171397400e+00 1.347057527249329478e+00 1.889703007316741526e-02
5.500000000000000000e+02 1.284382779417963860e+00 1.346515220412448199e+00 1.889478293030150136e-02
5.580000000000000000e+02 1.283826278812805421e+00 1.345898084823301755e+00 1.889220836308145440e-02
5.650000000000000000e+02 1.283341946612774009e+00 1.345360432275957807e+00 1.888995500793932275e-02
5.730000000000000000e+02 1.282791386843670223e+00 1.344748675989681175e+00 1.888738426896799383e-02
5.800000000000000000e+02 1.282312226657483345e+00 1.344215774862959734e+00 1.888514264061486730e-02
5.880000000000000000e+02 1.281767547928018836e+00 1.343609491083332941e+00 1.888259361453501275e-02
5.960000000000000000e+02 1.281225981482361664e+00 1.343006153462997787e+00 1.888006191555154090e-02
6.040000000000000000e+02 1.280687510541999696e+00 1.342405776093013037e+00 1.887755079704928410e-02
6.120000000000000000e+02 1.280152118411520323e+00 1.341808369719962979e+00 1.887506301629558736e-02
6.200000000000000000e+02 1.279619788479380516e+00 1.341213942136243675e+00 1.887260089150995593e-02
6.280000000000000000e+02 1.279090504218391322e+00 1.340622498524880246e+00 1.887016635247255186e-02
6.360000000000000000e+02 1.278564249185989654e+00 1.340034041764294859e+00 1.886776098542176927e-02
6.450000000000000000e+02 1.277975812785214549e+00 1.339375599107292869e+00 1.886509140338411133e-02
6.530000000000000000e+02 1.277455940655924937e+00 1.338793489975748097e+00 1.886275195240812858e-02
6.620000000000000000e+02 1.276874643816598098e+00 1.338142183564005494e+00 1.886015874130547373e-02
6.710000000000000000e+02 1.276297093599352728e+00 1.337494647515800938e+00 1.885760719822563228e-02
6.800000000000000000e+02 1.275723267231866798e+00 1.336850873967918796e+00 1.885509779582031364e-02
6.890000000000000000e+02 1.275153142075967416e+00 1.336210853394914633e+00 1.885263075909207262e-02
6.980000000000000000e+02 1.274586695627027977e+00 1.335574574831023709e+00 1.885020609898394733e-02
7.070000000000000000e+02 1.274023905513325339e+00 1.334942026063921983e+00 1.884782364181794220e-02
7.160000000000000000e+02 1.273464749495361037e+00 1.334313193803967401e+00 1.884548305510229740e-02
7.260000000000000000e+02 1.272847700356995126e+00 1.333618832837220491e+00 1.884293093642960479e-02
7.360000000000000000e+02 1.272235080328869561e+00 1.332929021922914625e+00 1.884042911829856073e-02
7.450000000000000000e+02 1.271687484444220750e+00 1.332312064491012249e+00 1.883821969966772980e-02
7.550000000000000000e+02 1.271083197406608800e+00 1.331630838215574375e+00 1.883581071077691446e-02
7.650000000000000000e+02 1.270483253197857154e+00 1.330954096836334033e+00 1.883344892325458306e-02
7.750000000000000000e+02 1.269887622446687292e+00 1.330281816528138261e+00 1.883113308022265828e-02
7.860000000000000000e+02 1.269237375845739368e+00 1.329547431671013857e+00 1.882863713658119650e-02
7.960000000000000000e+02 1.268650708610400191e+00 1.328884439910892556e+00 1.882641340338190444e-02
8.070000000000000000e+02 1.268010251841478420e+00 1.328160211952115644e+00 1.882401538263178686e-02
8.170000000000000000e+02 1.267432421218022576e+00 1.327506398055780190e+00 1.882187750261078360e-02
8.280000000000000000e+02 1.266801615651679480e+00 1.326792203901179246e+00 1.881957037303176247e-02
8.390000000000000000e+02 1.266175810793524814e+00 1.326083215778031121e+00 1.881730798611386951e-02
8.500000000000000000e+02 1.265554969403163366e+00 1.325379399251336521e+00 1.881508835880938216e-02
8.620000000000000000e+02 1.264883305265491975e+00 1.324617457013967270e+00 1.881271338675136531e-02
8.730000000000000000e+02 1.264272722882622491e+00 1.323924342198424586e+00 1.881057677562335967e-02
8.850000000000000000e+02 1.263612163230268370e+00 1.323173992108534147e+00 1.880828768687729802e-02
8.960000000000000000e+02 1.263011680659354985e+00 1.322491427893266680e+00 1.880622555446038319e-02
9.080000000000000000e+02 1.262362053139755469e+00 1.321752505278547041e+00 1.880401314107203736e-02
9.200000000000000000e+02 1.261718061791445855e+00 1.321019479697564725e+00 1.880183716543594452e-02
9.330000000000000000e+02 1.261026711600092165e+00 1.320231971734633358e+00 1.879951820990669389e-02
9.450000000000000000e+02 1.260394315458705616e+00 1.319511089079346000e+00 1.879741053612678930e-02
9.580000000000000000e+02 1.259715420300015376e+00 1.318736632169491552e+00 1.879516014739254434e-02
9.700000000000000000e+02 1.259094423656512252e+00 1.318027701336328406e+00 1.879311087506432484e-02
9.830000000000000000e+02 1.258427773258277815e+00 1.317266089581984101e+00 1.879091859224060398e-02
9.960000000000000000e+02 1.257767408183290581e+00 1.316511076750025211e+00 1.878875257193604251e-02
1.009000000000000000e+03 1.257113272986681185e+00 1.315762608202647010e+00 1.878661021272377135e-02
1.023000000000000000e+03 1.256415723799058526e+00 1.314963821684558276e+00 1.878432662674966308e-02
1.036000000000000000e+03 1.255774352477402545e+00 1.314228772201901929e+00 1.878222544210679870e-02
1.050000000000000000e+03 1.255090423027726221e+00 1.313444312395829483e+00 1.877998062775373955e-02
1.064000000000000000e+03 1.254413457509725660e+00 1.312667184050954061e+00 1.877775170645510500e-02
1.078000000000000000e+03 1.253743389700347599e+00 1.311897321499542191e+00 1.877553593940258642e-02
1.092000000000000000e+03 1.253080153987699230e+00 1.311134659624777710e+00 1.877333069050284367e-02
1.107000000000000000e+03 1.252377051989048695e+00 1.310325439107529188e+00 1.877097671763284376e-02
1.122000000000000000e+03 1.251681639151803971e+00 1.309524331857667701e+00 1.876862891859101476e-02
1.137000000000000000e+03 1.250993837068358427e+00 1.308731259897249144e+00 1.876628442939740765e-02
1.152000000000000000e+03 1.250313568106569573e+00 1.307946145974888008e+00 1.876394051095328294e-02
1.167000000000000000e+03 1.249640755402195103e+00 1.307168913562967827e+00 1.876159454598548895e-02
1.182000000000000000e+03 1.248975322851410219e+00 1.306399486854084913e+00 1.875924403592599612e-02
1.198000000000000000e+03 1.248273577814906998e+00 1.305587284057366348e+00 1.875672913262948702e-02
1.214000000000000000e+03 1.247580053517222343e+00 1.304783786746975593e+00 1.875420359684382837e-02
1.230000000000000000e+03 1.246894660400424959e+00 1.303988905595726333e+00 1.875166481836732998e-02
1.246000000000000000e+03 1.246217309851897825e+00 1.303202552183000851e+00 1.874911032375678119e-02
1.263000000000000000e+03 1.245506339107957494e+00 1.302376297671574479e+00 1.874637633680874271e-02
1.280000000000000000e+03 1.244804244680830951e+00 1.301559467506928192e+00 1.874361931713479715e-02
1.297000000000000000e+03 1.244110923716558403e+00 1.300751958935915109e+00 1.874083677300929576e-02
1.314000000000000000e+03 1.243426274515063046e+00 1.299953670318489296e+00 1.873802636493461515e-02
1.331000000000000000e+03 1.242750196517401040e+00 1.299164501116379711e+00 1.873518590022938898e-02
1.349000000000000000e+03 1.242043581058899893e+00 1.298338739541166964e+00 1.873214331140210867e-02
1.367000000000000000e+03 1.241346346713735560e+00 1.297522973597153850e+00 1.872906245949142873e-02
1.385000000000000000e+03 1.240658378202222023e+00 1.296717087893260345e+00 1.872594124087667219e-02
1.403000000000000000e+03 1.239979561614787951e+00 1.295920968364230763e+00 1.872277771019337927e-02
1.422000000000000000e+03 1.239272837352977774e+00 1.295091090496458985e+00 1.871939054504119862e-02
1.441000000000000000e+03 1.238576053988396097e+00 1.294271837415135185e+00 1.871595230612631625e-02
1.460000000000000000e+03 1.237889082402740870e+00 1.293463079665033710e+00 1.871246123368342645e-02
1.479000000000000000e+03 1.237211795098268841e+00 1.292664689360859098e+00 1.870891573379805661e-02
1.499000000000000000e+03 1.236509184962328201e+00 1.291835339946765915e+00 1.870512325333452755e-02
1.519000000000000000e+03 1.235817020900676022e+00 1.291017192522817991e+00 1.870126738384021367e-02
1.539000000000000000e+03 1.235135159880196509e+00 1.290210103428629518e+00 1.869734680999832199e-02
1.559000000000000000e+03 1.234463460758415509e+00 1.289413930836632582e+00 1.869336038555251614e-02
1.580000000000000000e+03 1.233768961054759306e+00 1.288589545318708840e+00 1.868910269220770345e-02
1.601000000000000000e+03 1.233085352264346568e+00 1.287776880920831868e+00 1.868477035471696746e-02
1.622000000000000000e+03 1.232412477550163477e+00 1.286975779814271359e+00 1.868036259072151581e-02
1.644000000000000000e+03 1.231718905662509744e+00 1.286148763747733570e+00 1.867566336570949601e-02
1.666000000000000000e+03 1.231036769470428949e+00 1.285334090993087042e+00 1.867088016590818383e-02
1.688000000000000000e+03 1.230365896230588119e+00 1.284531587439917910e+00 1.866601265144848809e-02
1.710000000000000000e+03 1.229706115713800063e+00 1.283741081417434815e+00 1.866106065276668113e-02
1.733000000000000000e+03 1.229028023628759403e+00 1.282927287547068973e+00 1.865579322353864977e-02
1.756000000000000000e+03 1.228361683460002851e+00 1.282126231054616206e+00 1.865043361269804259e-02
1.779000000000000000e+03 1.227706909253990286e+00 1.281337724088074781e+00 1.864498215583264285e-02
1.803000000000000000e+03 1.227035799766242885e+00 1.280528113866910234e+00 1.863919629281453327e-02
1.827000000000000000e+03 1.226376879647161466e+00 1.279731759462953589e+00 1.863331169705555526e-02
1.851000000000000000e+03 1.225729947327512948e+00 1.278948456869734240e+00 1.862732926678437040e-02
1.875000000000000000e+03 1.225094804442386387e+00 1.278178005193758349e+00 1.862125005302881636e-02
1.900000000000000000e+03 1.224445523349631859e+00 1.277388903367244088e+00 1.861481590990543902e-02
1.926000000000000000e+03 1.223783383183428830e+00 1.276582565144691817e+00 1.860801598739130619e-02
1.951000000000000000e+03 1.223159097238935233e+00 1.275820792711181317e+00 1.860137505728236967e-02
1.977000000000000000e+03 1.222522494164122397e+00 1.275042412243094336e+00 1.859436378294110001e-02
2.003000000000000000e+03 1.221898564541097132e+00 1.274277933747938851e+00 1.858724786152799249e-02
2.030000000000000000e+03 1.221263807244062027e+00 1.273498517990347301e+00 1.857974992077429319e-02
2.057000000000000000e+03 1.220642220351503493e+00 1.272733588809555005e+00 1.857214424584670981e-02
2.084000000000000000e+03 1.220033557519831335e+00 1.271982895267325775e+00 1.856443363020973680e-02
2.112000000000000000e+03 1.219415743901079763e+00 1.271219170845138580e+00 1.855632969820336306e-02
2.140000000000000000e+03 1.218811304362434234e+00 1.270470220583025833e+00 1.854811937785269885e-02
2.168000000000000000e+03 1.218219978933770653e+00 1.269735779000341402e+00 1.853980611554344529e-02
2.197000000000000000e+03 1.217621087631953536e+00 1.268990124409908660e+00 1.853109119790019577e-02
2.226000000000000000e+03 1.217035712141230741e+00 1.268259469151655994e+00 1.852227365278017596e-02
2.255000000000000000e+03 1.216463579726186239e+00 1.267543533961951852e+00 1.851335756132049815e-02
2.285000000000000000e+03 1.215885369883007661e+00 1.266818109807682280e+00 1.850403472457135684e-02
2.316000000000000000e+03 1.215302165996465567e+00 1.266084429521414645e+00 1.849429991886962499e-02
2.346000000000000000e+03 1.214751301751318069e+00 1.265389527078262910e+00 1.848478600891020895e-02
2.378000000000000000e+03 1.214178060823443595e+00 1.264664353970220478e+00 1.847454223859740577e-02
2.409000000000000000e+03 1.213636551177073031e+00 1.263977333014000948e+00 1.846452978600170852e-02
2.441000000000000000e+03 1.213091520839710391e+00 1.263283814897366852e+00 1.845410829147882750e-02
2.473000000000000000e+03 1.212560345154709784e+00 1.262605886323472371e+00 1.844360506338527800e-02
2.506000000000000000e+03 1.212026752344100400e+00 1.261922761005841220e+00 1.843269407697946047e-02
2.539000000000000000e+03 1.211507229898737714e+00 1.261255529173061163e+00 1.842170853614864129e-02
2.573000000000000000e+03 1.210986336354441750e+00 1.260584345038474829e+00 1.841031869892969727e-02
2.607000000000000000e+03 1.210479684190805205e+00 1.259929312958619985e+00 1.839886307993145523e-02
2.642000000000000000e+03 1.209972647019766478e+00 1.259271514129108649e+00 1.838700886727416550e-02
2.677000000000000000e+03 1.209479977176314280e+00 1.258630079819691883e+00 1.837509923073998505e-02
2.712000000000000000e+03 1.209001320040988148e+00 1.258004641210787478e+00 1.836314127361268408e-02
2.748000000000000000e+03 1.208523241266363790e+00 1.257377640880271930e+00 1.835079861477029867e-02
2.785000000000000000e+03 1.208046562163768822e+00 1.256750057255485942e+00 1.833807541005558206e-02
2.822000000000000000e+03 1.207584377656714336e+00 1.256139134346061725e+00 1.832532188882933510e-02
2.859000000000000000e+03 1.207136307676940135e+00 1.255544474647968700e+00 1.831254585228790296e-02
2.897000000000000000e+03 1.206690430359142363e+00 1.254950263840713287e+00 1.829940909116168843e-02
2.936000000000000000e+03 1.206247483012776511e+00 1.254357396726125007e+00 1.828591875495293867e-02
2.975000000000000000e+03 1.205818981011132163e+00 1.253781301565497275e+00 1.827242886386689497e-02
3.014000000000000000e+03 1.205404522856774241e+00 1.253221555824501454e+00 1.825894767450988998e-02
3.054000000000000000e+03 1.204993616613909024e+00 1.252664009503373421e+00 1.824513824935493703e-02
3.095000000000000000e+03 1.204586913111308055e+00 1.252109469813188714e+00 1.823101060724778913e-02
3.136000000000000000e+03 1.204194437049396660e+00 1.251571633295109454e+00 1.821691897146045930e-02
3.177000000000000000e+03 1.203815770038427546e+00 1.251050056590220949e+00 1.820287176374501409e-02
3.219000000000000000e+03 1.203441760388883619e+00 1.250532166591614036e+00 1.818853648872850726e-02
3.262000000000000000e+03 1.203072972110303729e+00 1.250018681094075879e+00 1.817392577650761912e-02
3.305000000000000000e+03 1.202718036686069691e+00 1.249521659111423766e+00 1.815939028472133773e-02
3.349000000000000000e+03 1.202368737901394979e+00 1.249029641422190418e+00 1.814460324327111032e-02
3.394000000000000000e+03 1.202025570938440646e+00 1.248543275077325543e+00 1.812957935983551885e-02
3.439000000000000000e+03 1.201696171567834481e+00 1.248073437188171431e+00 1.811466436744491038e-02
3.484000000000000000e+03 1.201380089438025323e+00 1.247619643803973499e+00 1.809986644942597825e-02
3.530000000000000000e+03 1.201070293103632336e+00 1.247171859809707462e+00 1.808486876936073531e-02
3.577000000000000000e+03 1.200767193362502150e+00 1.246730642467946071e+00 1.806968792362834836e-02
3.625000000000000000e+03 1.200471174852461687e+00 1.246296522054912037e+00 1.805434124818737149e-02
3.673000000000000000e+03 1.200188350844231699e+00 1.245878541162472652e+00 1.803916120420943903e-02
3.722000000000000000e+03 1.199912760598248029e+00 1.245467973712750753e+00 1.802384442265363498e-02
3.771000000000000000e+03 1.199649955663003809e+00 1.245073175021069289e+00 1.800871624402946083e-02
3.821000000000000000e+03 1.199394485936421839e+00 1.244686048491270070e+00 1.799348076075937136e-02
3.872000000000000000e+03 1.199146631098794602e+00 1.244307010488684195e+00 1.797815701405184111e-02
3.923000000000000000e+03 1.198911142284929232e+00 1.243943428124033579e+00 1.796305827951688583e-02
3.975000000000000000e+03 1.198683280552357289e+00 1.243588092497841524e+00 1.794790128092287398e-02
4.028000000000000000e+03 1.198463264069825618e+00 1.243241352027967039e+00 1.793270570505324513e-02
4.081000000000000000e+03 1.198255103065938743e+00 1.242909645797275031e+00 1.791777080789017790e-02
4.135000000000000000e+03 1.198054717591374496e+00 1.242586598399268105e+00 1.790282720314566658e-02
4.190000000000000000e+03 1.197862268036182787e+00 1.242272493101366670e+00 1.788789481254998703e-02
4.246000000000000000e+03 1.197677891392982419e+00 1.241967587142945417e+00 1.787299371439049489e-02
4.302000000000000000e+03 1.197504695682663378e+00 1.241677169531748115e+00 1.785840181980857463e-02
4.359000000000000000e+03 1.197339394440664506e+00 1.241395886760668255e+00 1.784387008531628308e-02
4.417000000000000000e+03 1.197182072682443144e+00 1.241123935477834950e+00 1.782941824607826506e-02
4.476000000000000000e+03 1.197032793981859022e+00 1.240861487722384693e+00 1.781506597058455516e-02
4.535000000000000000e+03 1.196893869168623947e+00 1.240612791113128610e+00 1.780106701569027228e-02
4.595000000000000000e+03 1.196762717263611053e+00 1.240373420177660613e+00 1.778719417929728111e-02
4.656000000000000000e+03 1.196639356807958965e+00 1.240143492305868067e+00 1.777346623546249837e-02
4.718000000000000000e+03 1.196523787326287058e+00 1.239923102262562526e+00 1.775990167943066605e-02
4.780000000000000000e+03 1.196417627676895856e+00 1.239715567663475237e+00 1.774672795144693546e-02
4.844000000000000000e+03 1.196317420799096309e+00 1.239514249091333120e+00 1.773353777492965230e-02
4.908000000000000000e+03 1.196226256355893192e+00 1.239325480643585164e+00 1.772076052773766813e-02
4.973000000000000000e+03 1.196142442442069909e+00 1.239146044061812280e+00 1.770820356559902123e-02
5.039000000000000000e+03 1.196065909307665098e+00 1.238975946460568300e+00 1.769588301000630387e-02
5.106000000000000000e+03 1.195996572361206489e+00 1.238815175968424942e+00 1.768381441517967792e-02
5.174000000000000000e+03 1.195934332928326294e+00 1.238663702399441791e+00 1.767201272105576107e-02
5.242000000000000000e+03 1.195879825165676813e+00 1.238523459256426040e+00 1.766065593040671428e-02
5.312000000000000000e+03 1.195831325317881610e+00 1.238390261372447787e+00 1.764942358611221174e-02
5.382000000000000000e+03 1.195790093814571797e+00 1.238267846056729571e+00 1.763864949100722029e-02
5.454000000000000000e+03 1.195754809322612466e+00 1.238152623846943357e+00 1.762803789854392594e-02
5.526000000000000000e+03 1.195726305382958099e+00 1.238047696895702598e+00 1.761789493295887188e-02
5.599000000000000000e+03 1.195703891133587327e+00 1.237951283723442319e+00 1.760808052922579678e-02
5.674000000000000000e+03 1.195687223779716035e+00 1.237862138069334206e+00 1.759847959617723626e-02
5.749000000000000000e+03 1.195676575218233229e+00 1.237782499309010298e+00 1.758935703978162235e-02
5.825000000000000000e+03 1.195671505671316970e+00 1.237710968694684777e+00 1.758058970671639437e-02
5.902000000000000000e+03 1.195671832663125933e+00 1.237647390147197157e+00 1.757218478269379283e-02
5.981000000000000000e+03 1.195677471382550427e+00 1.237590936368130556e+00 1.756404861612989934e-02
6.060000000000000000e+03 1.195688082873185287e+00 1.237542857324746892e+00 1.755639254986145897e-02
6.140000000000000000e+03 1.195703508845125773e+00 1.237502200274920305e+00 1.754911507416959462e-02
6.222000000000000000e+03 1.195723822635611944e+00 1.237468407834511730e+00 1.754213762990043321e-02
6.304000000000000000e+03 1.195748322734828895e+00 1.237442102215967621e+00 1.753563309091804231e-02
6.388000000000000000e+03 1.195777393599706917e+00 1.237422427139651004e+00 1.752944444428447199e-02
6.473000000000000000e+03 1.195810544453516311e+00 1.237409525105851671e+00 1.752365456946235883e-02
6.559000000000000000e+03 1.195847557971625674e+00 1.237403168329027414e+00 1.751826326958286911e-02
6.646000000000000000e+03 1.195888217213290972e+00 1.237403125482635202e+00 1.751326950325175075e-02
6.734000000000000000e+03 1.195932306205971019e+00 1.237409162394520701e+00 1.750867140757519577e-02
6.823000000000000000e+03 1.195979610499513512e+00 1.237421042719291098e+00 1.750446632381801038e-02
6.914000000000000000e+03 1.196030489520604423e+00 1.237438752205292314e+00 1.750061082897864592e-02
7.005000000000000000e+03 1.196083612864359491e+00 1.237461659724337748e+00 1.749718537523781495e-02
7.098000000000000000e+03 1.196139935218679007e+00 1.237490021310347688e+00 1.749410945833962394e-02
7.192000000000000000e+03 1.196198673446733585e+00 1.237523363469186899e+00 1.749141705278038986e-02
7.288000000000000000e+03 1.196260269695133438e+00 1.237561860472147668e+00 1.748907921791411843e-02
7.384000000000000000e+03 1.196323236467823348e+00 1.237604460792157912e+00 1.748713726186584827e-02
7.482000000000000000e+03 1.196388683329290936e+00 1.237651800207208996e+00 1.748554252979949916e-02
7.582000000000000000e+03 1.196456444466472702e+00 1.237703740993054691e+00 1.748429784226399400e-02
7.682000000000000000e+03 1.196524970571561042e+00 1.237758994235011123e+00 1.748341862598727300e-02
7.784000000000000000e+03 1.196595441807080551e+00 1.237818414968896663e+00 1.748287715592580088e-02
7.887000000000000000e+03 1.196666991256621904e+00 1.237881219186277360e+00 1.748267336978562292e-02
7.992000000000000000e+03 1.196740137893665068e+00 1.237947810038607654e+00 1.748279897819342982e-02
8.098000000000000000e+03 1.196814012773230518e+00 1.238017346219022929e+00 1.748324580331847566e-02
8.205000000000000000e+03 1.196888447734759442e+00 1.238089589322328488e+00 1.748400179016783296e-02
8.314000000000000000e+03 1.196963973436794282e+00 1.238165006992067330e+00 1.748506573077142356e-02
8.424000000000000000e+03 1.197039736636147600e+00 1.238242701232838971e+00 1.748641906994757855e-02
8.536000000000000000e+03 1.197116269035079172e+00 1.238323171237475817e+00 1.748806463192398297e-02
8.649000000000000000e+03 1.197192735676722020e+00 1.238405494094757309e+00 1.748997782921297636e-02
8.764000000000000000e+03 1.197269665861554477e+00 1.238490194331637317e+00 1.749216512448236241e-02
8.880000000000000000e+03 1.197346249261340700e+00 1.238576335219012892e+00 1.749459671938440736e-02
8.998000000000000000e+03 1.197423009708288522e+00 1.238664460884460805e+00 1.749728233726465312e-02
9.118000000000000000e+03 1.197499801204048309e+00 1.238754380785263898e+00 1.750021297448799140e-02
9.238000000000000000e+03 1.197575236142025989e+00 1.238844403317108434e+00 1.750332565360052106e-02
9.361000000000000000e+03 1.197651081989952626e+00 1.238936591679110411e+00 1.750668610980303866e-02
9.485000000000000000e+03 1.197725975628650685e+00 1.239029263675801795e+00 1.751022957973370764e-02
9.611000000000000000e+03 1.197800415278440278e+00 1.239122988437952655e+00 1.751397221711124136e-02
9.738000000000000000e+03 1.197873711414618514e+00 1.239216850461627883e+00 1.751787193966886091e-02
9.868000000000000000e+03 1.197946904800764933e+00 1.239312152063391625e+00 1.752197899057670455e-02
9.998000000000000000e+03 1.198018220777474552e+00 1.239406533552523282e+00 1.752618616850932370e-02


==> fig/risk_separate.dat <==
1.000000000000000000e+00 1.364702499999999041e-01 2.006856621625965342e-01 1.381804958764518698e-01 3.371559121625962163e-01 2.746507458764515519e-01
2.000000000000000000e+00 1.149609025000000173e-01 1.997861170747803339e-01 1.168904417152292208e-01 3.147470195747805732e-01 2.318513442152294601e-01
3.000000000000000000e+00 9.899633102499993953e-02 1.988916210669031681e-01 1.009003346271419854e-01 2.978879520919033297e-01 1.998966656521421470e-01
4.000000000000000000e+00 8.737722813025006197e-02 1.980021491808838796e-01 8.910076821935408731e-02 2.853793773111341636e-01 1.764779963496039272e-01
5.000000000000000000e+00 7.914673478550260377e-02 1.971176765759179439e-01 8.059953547952680708e-02 2.762644113614207697e-01 1.597462702650291888e-01
6.000000000000000000e+00 7.354291717625693892e-02 1.962381785279381230e-01 7.468038438314295036e-02 2.697810957041948399e-01 1.482233015593998893e-01
7.000000000000000000e+00 6.996041871276825752e-02 1.953636304290791159e-01 7.076948910157576655e-02 2.653240491418475955e-01 1.407299078143440241e-01
8.000000000000000000e+00 6.791952937734224705e-02 1.944940077871430972e-01 6.840820436923311654e-02 2.624135371644853443e-01 1.363277337465751415e-01
9.000000000000000000e+00 6.704124999364724502e-02 1.936292862250688085e-01 6.723093546864022940e-02 2.606705362187158315e-01 1.342721854622874744e-01
1.000000000000000000e+01 6.702720057305433521e-02 1.927694414804024259e-01 6.694717230472702063e-02 2.597966420534567611e-01 1.339743728777813558e-01
1.100000000000000000e+01 6.764344173455394404e-02 1.919144494047717586e-01 6.732691217672126527e-02 2.595578911393259247e-01 1.349703539112754314e-01
1.200000000000000000e+01 6.870745614833073667e-02 1.910642859633608914e-01 6.818883947006004753e-02 2.597717421116918501e-01 1.368962956183907842e-01
1.300000000000000000e+01 7.007768098915567734e-02 1.902189272343901560e-01 6.939074757908092472e-02 2.602966082235456113e-01 1.394684285682368241e-01
1.400000000000000000e+01 7.164509895932313910e-02 1.893783494085949926e-01 7.082178382613246725e-02 2.610234483679181317e-01 1.424668827854556064e-01
1.500000000000000000e+01 7.332648977934796974e-02 1.885425287887105839e-01 7.239617595481617762e-02 2.618690185680585536e-01 1.457226657341639253e-01
1.600000000000000000e+01 7.505902038133860366e-02 1.877114417889558240e-01 7.404816219940135724e-02 2.627704621702946497e-01 1.491071825807397389e-01
1.700000000000000000e+01 7.679591380294437108e-02 1.868850649345223935e-01 7.572789862418449758e-02 2.636809787374669867e-01 1.525238124271286466e-01
1.800000000000000000e+01 7.850298674503886076e-02 1.860633748610636129e-01 7.739815955128359626e-02 2.645663616061026957e-01 1.559011462963226791e-01
1.900000000000000000e+01 8.015588617167002106e-02 1.852463483141872924e-01 7.903168121946380076e-02 2.654022344858573135e-01 1.591875673911338218e-01
2.000000000000000000e+01 8.173788801642256630e-02 1.844339621489505809e-01 8.060902678068715410e-02 2.661718501653731472e-01 1.623469147971094984e-01
2.100000000000000000e+01 8.323814748893498816e-02 1.836261933293570348e-01 8.211687352014918062e-02 2.668643408182918009e-01 1.653550210090841688e-01
2.200000000000000000e+01 8.465031184210691784e-02 1.828230189278547968e-01 8.354664173781678471e-02 2.674733307699614926e-01 1.681969535799234805e-01
2.300000000000000000e+01 8.597142373056909648e-02 1.820244161248394388e-01 8.489339983637766984e-02 2.679958398554083132e-01 1.708648235669469884e-01
2.400000000000000000e+01 8.720105724637727818e-02 1.812303622081570253e-01 8.615499245928348593e-02 2.684314194545343035e-01 1.733560497056609861e-01
2.500000000000000000e+01 8.834063999172037107e-02 1.804408345726102869e-01 8.733134853286972366e-02 2.687814745643306580e-01 1.756719885245900947e-01
2.600000000000000000e+01 8.939292365323270317e-02 1.796558107194672349e-01 8.842393421204230997e-02 2.690487343727001601e-01 1.778168578652747911e-01
2.700000000000000000e+01 9.036157289306379070e-02 1.788752682559708873e-01 8.943532235522178020e-02 2.692368411490346780e-01 1.797968952482857929e-01
2.800000000000000000e+01 9.125084830393226376e-02 1.780991848948527689e-01 9.036885554274665111e-02 2.693500331987852547e-01 1.816197038466791369e-01
2.900000000000000000e+01 9.206536396068099037e-02 1.773275384538477439e-01 9.122838403338140445e-02 2.693929024145287343e-01 1.832937479940621728e-01
3.000000000000000000e+01 9.280990395919763714e-02 1.765603068552110688e-01 9.201806361310138627e-02 2.693702108144089280e-01 1.848279675722990234e-01
3.100000000000000000e+01 9.348928544289147879e-02 1.757974681252372218e-01 9.274220118147669112e-02 2.692867535681289226e-01 1.862314866243681699e-01
3.200000000000000000e+01 9.410825812108947197e-02 1.750390003937822847e-01 9.340513826809448972e-02 2.691472585148719787e-01 1.875133963891837396e-01
3.300000000000000000e+01 9.467143229919505742e-02 1.742848818937878796e-01 9.401116457582370245e-02 2.689563141929829371e-01 1.886825968750187599e-01
3.400000000000000000e+01 9.518322906134946138e-02 1.735350909608053271e-01 9.456445519191336579e-02 2.687183200221547885e-01 1.897476842532626051e-01
3.500000000000000000e+01 9.564784754879429585e-02 1.727896060325262440e-01 9.506902635914893374e-02 2.684374535813205398e-01 1.907168739079434516e-01
3.600000000000000000e+01 9.606924532271454709e-02 1.720484056483098101e-01 9.552870571235638764e-02 2.681176509710243572e-01 1.915979510350709347e-01
3.700000000000000000e+01 9.645112863877058906e-02 1.713114684487182515e-01 9.594711370505071280e-02 2.677625970874890626e-01 1.923982423438213019e-01
3.800000000000000000e+01 9.679695013203892806e-02 1.705787731750485481e-01 9.632765361328510245e-02 2.673757233070874761e-01 1.931246037453240305e-01
3.900000000000000000e+01 9.710991194812290672e-02 1.698502986688703587e-01 9.667350803835117468e-02 2.669602106169932654e-01 1.937834199864738594e-01
4.000000000000000000e+01 9.739297278503378230e-02 1.691260238715646125e-01 9.698764026095574309e-02 2.665189966565986168e-01 1.943806130459897474e-01
4.100000000000000000e+01 9.764885765222608427e-02 1.684059278238640989e-01 9.727279914645303727e-02 2.660547854760899611e-01 1.949216567986793436e-01
4.200000000000000000e+01 9.788006942501703556e-02 1.676899896653960553e-01 9.753152657955377336e-02 2.655700590904128688e-01 1.954115960045710310e-01
4.300000000000000000e+01 9.808890148830617939e-02 1.669781886342280863e-01 9.776616663061621360e-02 2.650670901225344878e-01 1.958550681189223930e-01
4.400000000000000000e+01 9.827745093416639932e-02 1.662705040664134160e-01 9.797887583468489758e-02 2.645479550005798153e-01 1.962563267688510749e-01
4.500000000000000000e+01 9.844763191244920719e-02 1.655669153955421358e-01 9.817163410741702734e-02 2.640145473079913430e-01 1.966192660198662345e-01
4.600000000000000000e+01 9.860118883928081779e-02 1.648674021522902322e-01 9.834625593587253967e-02 2.634685909915708280e-01 1.969474447751533575e-01
4.700000000000000000e+01 9.873970925099473384e-02 1.641719439639741651e-01 9.850440157249051865e-02 2.629116532149691210e-01 1.972441108234850304e-01
4.800000000000000000e+01 9.886463615536533744e-02 1.634805205541058903e-01 9.864758803198880877e-02 2.623451567094710057e-01 1.975122241873541462e-01
4.900000000000000000e+01 9.897727978169945651e-02 1.627931117419487705e-01 9.877719974711496320e-02 2.617703915236484491e-01 1.977544795288146418e-01
5.000000000000000000e+01 9.907882866944484057e-02 1.621096974420790371e-01 9.889449878315992315e-02 2.611885261115238777e-01 1.979733274526047637e-01
5.100000000000000000e+01 9.917036006389179370e-02 1.614302576639450315e-01 9.900063454533514218e-02 2.606006177278370473e-01 1.981709946092271579e-01
5.200000000000000000e+01 9.925284960922953204e-02 1.607547725114311099e-01 9.909665293948677345e-02 2.600076221206606419e-01 1.983495025487163055e-01
5.300000000000000000e+01 9.932718034520560124e-02 1.600832221824231016e-01 9.918350496675731875e-02 2.594104025276289249e-01 1.985106853119629200e-01
5.400000000000000000e+01 9.939415102517301648e-02 1.594155869683757665e-01 9.926205474798766026e-02 2.588097379935487830e-01 1.986562057731608988e-01
5.500000000000000000e+01 9.945448378139110091e-02 1.587518472538804737e-01 9.933308698492404609e-02 2.582063310352715746e-01 1.987875707663153690e-01
5.600000000000000000e+01 9.950883116882769386e-02 1.580919835162386544e-01 9.939731387346739666e-02 2.576008146850661262e-01 1.989061450422950905e-01
5.700000000000000000e+01 9.955778262206105289e-02 1.574359763250325894e-01 9.945538148995214378e-02 2.569937589470936423e-01 1.990131641120131967e-01
5.800000000000000000e+01 9.960187036164924734e-02 1.567838063417015260e-01 9.950787567531405031e-02 2.563856767033509954e-01 1.991097460369632977e-01
5.900000000000000000e+01 9.964157478693747017e-02 1.561354543191186828e-01 9.955532744441231152e-02 2.557770291060563750e-01 1.991969022313497817e-01
6.000000000000000000e+01 9.967732939202100795e-02 1.554909011011700315e-01 9.959821794904977210e-02 2.551682304931910394e-01 1.992755473410707800e-01
6.100000000000000000e+01 9.970952524067833167e-02 1.548501276223350764e-01 9.963698302369006221e-02 2.545596528630134081e-01 1.993465082643686159e-01
6.200000000000000000e+01 9.973851503477670910e-02 1.542131149072685226e-01 9.967201734266306623e-02 2.539516299420450096e-01 1.994105323774397753e-01
6.300000000000000000e+01 9.976461680901360651e-02 1.535798440703870504e-01 9.970367821700776290e-02 2.533444608794006569e-01 1.994682950260213694e-01
6.400000000000000000e+01 9.978811728306125062e-02 1.529502963154538708e-01 9.973228905810849199e-02 2.527384135985153435e-01 1.995204063411697426e-01
6.500000000000000000e+01 9.980927490026370030e-02 1.523244529351674981e-01 9.975814253407899734e-02 2.521337278354311984e-01 1.995674174343426976e-01
6.600000000000000000e+01 9.982832258009910475e-02 1.517022953107527439e-01 9.978150344348968304e-02 2.515306178908520707e-01 1.996098260235887878e-01
6.700000000000000000e+01 9.984547020967737829e-02 1.510838049115521553e-01 9.980261132960199788e-02 2.509292751212295336e-01 1.996480815392791541e-01
6.800000000000000000e+01 9.986090689765614314e-02 1.504689632946198952e-01 9.982168285680126374e-02 2.503298701922762604e-01 1.996825897544574069e-01
6.900000000000000000e+01 9.987480301213702560e-02 1.498577521043178429e-01 9.983891396945088204e-02 2.497325551164548685e-01 1.997137169815879076e-01
7.000000000000000000e+01 9.988731202236311724e-02 1.492501530719134717e-01 9.985448185194534254e-02 2.491374650942765889e-01 1.997417938743084598e-01
7.100000000000000000e+01 9.989857216239306226e-02 1.486461480151788361e-01 9.986854670734257589e-02 2.485447201775716763e-01 1.997671188697358602e-01
7.200000000000000000e+01 9.990870793338935130e-02 1.480457188379915578e-01 9.988125337061415365e-02 2.479544267713809091e-01 1.997899613040035049e-01
7.300000000000000000e+01 9.991783145971133706e-02 1.474488475299389201e-01 9.989273277128396522e-02 2.473666789896502571e-01 1.998105642309955243e-01
7.400000000000000000e+01 9.992604371266544661e-02 1.468555161659221842e-01 9.990310325901363697e-02 2.467815598785874087e-01 1.998291469716790836e-01
7.500000000000000000e+01 9.993343561452827650e-02 1.462657069057633485e-01 9.991247180458073807e-02 2.461991425202914030e-01 1.998459074191090146e-01
7.600000000000000000e+01 9.994008903431028656e-02 1.456794019938136842e-01 9.992093508762955878e-02 2.456194910281239707e-01 1.998610241219398453e-01
7.700000000000000000e+01 9.994607768567953521e-02 1.450965837585638241e-01 9.992858048160413453e-02 2.450426614442431372e-01 1.998746581672836697e-01
7.800000000000000000e+01 9.995146793649989370e-02 1.445172346122562956e-01 9.993548694536724675e-02 2.444687025487564114e-01 1.998869548818671404e-01
7.900000000000000000e+01 9.995631953855443896e-02 1.439413370504991629e-01 9.994172583016580624e-02 2.438976565890538240e-01 1.998980453687204673e-01
8.000000000000000000e+01 9.996068628521959099e-02 1.433688736518812235e-01 9.994736160983963558e-02 2.433295599371008144e-01 1.999080478950592266e-01
8.100000000000000000e+01 9.996461660411926076e-02 1.427998270775894252e-01 9.995245254145457281e-02 2.427644436817084639e-01 1.999170691455738336e-01
8.200000000000000000e+01 9.996815409111881046e-02 1.422341800710289483e-01 9.995705126289600173e-02 2.422023341621475367e-01 1.999252053540150342e-01
8.300000000000000000e+01 9.997133799141044719e-02 1.416719154574421768e-01 9.996120533335806080e-02 2.416432534488528461e-01 1.999325433247687300e-01
8.400000000000000000e+01 9.997420363288611611e-02 1.411130161435329988e-01 9.996495772212599107e-02 2.410872197764191149e-01 1.999391613550121072e-01
8.500000000000000000e+01 9.997678281649702292e-02 1.405574651170902190e-01 9.996834725054171145e-02 2.405342479335872419e-01 1.999451300670385123e-01
8.700000000000000000e+01 9.998119345377309841e-02 1.394563402809405606e-01 9.997417463119195880e-02 2.394375337347138810e-01 1.999553680849652793e-01
8.800000000000000000e+01 9.998307386759974769e-02 1.389107328488783377e-01 9.997667279467647994e-02 2.388938067164780854e-01 1.999597466622762276e-01
8.900000000000000000e+01 9.998476628579489045e-02 1.383684064588319718e-01 9.997892934203966853e-02 2.383531727446266402e-01 1.999636956278347810e-01
9.000000000000000000e+01 9.998628949922894193e-02 1.378293444984384220e-01 9.998096763468988790e-02 2.378156339976671418e-01 1.999672571339186078e-01
9.100000000000000000e+01 9.998766042133722109e-02 1.372935304342013385e-01 9.998280877657261811e-02 2.372811908555387816e-01 1.999704691979098392e-01
9.300000000000000000e+01 9.999000476403319126e-02 1.362315802523574870e-01 9.998597402292719316e-02 2.362215850163904562e-01 1.999759787869601624e-01
9.400000000000000000e+01 9.999100421962192620e-02 1.357054114588212013e-01 9.998733090616740427e-02 2.356964156784431275e-01 1.999783351257891084e-01
9.500000000000000000e+01 9.999190374257338476e-02 1.351824252088618117e-01 9.998855653489968631e-02 2.351743289514351964e-01 1.999804602774730711e-01
9.600000000000000000e+01 9.999271332369596976e-02 1.346626053578880988e-01 9.998966360358885197e-02 2.346553186815842906e-01 1.999823769272848217e-01
9.800000000000000000e+01 9.999409773039058535e-02 1.336324006577107593e-01 9.999156682040521993e-02 2.336264983881015667e-01 1.999856645507955832e-01
9.900000000000000000e+01 9.999468793363863739e-02 1.331219839014450290e-01 9.999238268352406145e-02 2.331166718350834444e-01 1.999870706171629209e-01
1.000000000000000000e+02 9.999521912106734689e-02 1.326146697293366650e-01 9.999311962054191483e-02 2.326098888504040119e-01 1.999883387416092617e-01
1.010000000000000000e+02 9.999569719340262175e-02 1.321104423768053593e-01 9.999378526596536254e-02 2.321061395702077590e-01 1.999894824593679843e-01
1.030000000000000000e+02 9.999651470510673157e-02 1.311111854465685234e-01 9.999492959971001405e-02 2.311077001516750329e-01 1.999914443048167456e-01
1.040000000000000000e+02 9.999686322632772573e-02 1.306161247130830372e-01 9.999542014394613432e-02 2.306129879394109849e-01 1.999922833702738600e-01
1.060000000000000000e+02 9.999745920187330661e-02 1.296350613748380454e-01 9.999626345223155965e-02 2.296325205767111299e-01 1.999937226541046442e-01
1.070000000000000000e+02 9.999771327729178871e-02 1.291490280567924032e-01 9.999662495400052364e-02 2.291467413340839698e-01 1.999943382312920903e-01
1.080000000000000000e+02 9.999794194600353237e-02 1.286659732856652028e-01 9.999695148217258023e-02 2.286639152316687351e-01 1.999948934281761126e-01
1.100000000000000000e+02 9.999833297133298160e-02 1.277087387581476996e-01 9.999751282397140173e-02 2.277070717294806812e-01 1.999958457953043833e-01
1.110000000000000000e+02 9.999849967230822756e-02 1.272345288689828990e-01 9.999775345416384020e-02 2.272330285412911266e-01 1.999962531264722898e-01
1.130000000000000000e+02 9.999878473194967476e-02 1.262948490451185624e-01 9.999816712611631075e-02 2.262936337770682371e-01 1.999969518580657635e-01
1.140000000000000000e+02 9.999890625774954245e-02 1.258293494060263029e-01 9.999834445444411024e-02 2.258282556637758454e-01 1.999972507121938747e-01
1.160000000000000000e+02 9.999911406738482000e-02 1.249069569423388870e-01 9.999864930255752959e-02 2.249060710097237070e-01 1.999977633699421276e-01
1.170000000000000000e+02 9.999920266011219638e-02 1.244500348358208441e-01 9.999877998132933321e-02 2.244492374959330405e-01 1.999979826414417516e-01
1.190000000000000000e+02 9.999935415395078131e-02 1.235446661911163702e-01 9.999900463319000288e-02 2.235440203450673735e-01 1.999983587871407842e-01
1.210000000000000000e+02 9.999947686421473136e-02 1.226505022011854518e-01 9.999918791834883081e-02 2.226499790653999611e-01 1.999986647825635622e-01
1.220000000000000000e+02 9.999952917760701609e-02 1.222075861705333999e-01 9.999926648681278785e-02 2.222071153481404160e-01 1.999987956644195819e-01
1.240000000000000000e+02 9.999961863360362635e-02 1.213300150715650449e-01 9.999940155490727456e-02 2.213296337051686713e-01 1.999990201885109009e-01
1.250000000000000000e+02 9.999965677014421850e-02 1.208953318196197557e-01 9.999945945423327487e-02 2.208949885897641963e-01 1.999991162243777154e-01
1.270000000000000000e+02 9.999972198367967913e-02 1.200340999552069743e-01 9.999955898969470347e-02 2.200338219388866534e-01 1.999992809733743826e-01
1.290000000000000000e+02 9.999977480669075547e-02 1.191836217800226194e-01 9.999964019686324868e-02 2.191833965867133749e-01 1.999994150035542262e-01
1.310000000000000000e+02 9.999981759336051823e-02 1.183437872230963528e-01 9.999970645066347252e-02 2.183436048164568710e-01 1.999995240440242128e-01
1.320000000000000000e+02 9.999983583400173792e-02 1.179278271912644893e-01 9.999973485150470687e-02 2.179276630252662272e-01 1.999995706855064448e-01
1.340000000000000000e+02 9.999986702551000306e-02 1.171037539695864993e-01 9.999978367571960014e-02 2.171036209950965024e-01 1.999996507012298252e-01
1.360000000000000000e+02 9.999989229064265572e-02 1.162900537547508772e-01 9.999982350949787602e-02 2.162899460453937550e-01 1.999997158001405317e-01
1.380000000000000000e+02 9.999991275540698332e-02 1.154866201033599715e-01 9.999985600832417276e-02 2.154865328587671769e-01 1.999997687637309340e-01
1.390000000000000000e+02 9.999992147986103141e-02 1.150887202531900577e-01 9.999986993950504832e-02 2.150886417330513112e-01 1.999997914193660797e-01
1.410000000000000000e+02 9.999993639868032247e-02 1.143004890833392295e-01 9.999989388875230034e-02 2.143004254820195520e-01 1.999998302874326228e-01
1.430000000000000000e+02 9.999994848292637073e-02 1.135222627885730251e-01 9.999991342800496064e-02 2.135222112714991738e-01 1.999998619109311093e-01
1.450000000000000000e+02 9.999995827116725522e-02 1.127539384371598619e-01 9.999992936931501042e-02 2.127538967083273391e-01 1.999998876404820436e-01
1.470000000000000000e+02 9.999996619964335309e-02 1.119954140799261921e-01 9.999994237520382079e-02 2.119953802795695452e-01 1.999999085748473959e-01
1.490000000000000000e+02 9.999997262170978729e-02 1.112465887411757670e-01 9.999995298619768214e-02 2.112465613628855543e-01 1.999999256079076915e-01
1.510000000000000000e+02 9.999997782358405196e-02 1.105073624096937213e-01 9.999996164329028048e-02 2.105073402332777732e-01 1.999999394668741104e-01
1.530000000000000000e+02 9.999998203710247502e-02 1.097776360298310383e-01 9.999996870627159140e-02 2.097776180669335133e-01 1.999999507433738444e-01
1.550000000000000000e+02 9.999998545005261974e-02 1.090573114926700615e-01 9.999997446867991968e-02 2.090572969427224592e-01 1.999999599187325394e-01
1.570000000000000000e+02 9.999998821454236797e-02 1.083462916272714960e-01 9.999997917000214009e-02 2.083462798418138640e-01 1.999999673845445081e-01
1.590000000000000000e+02 9.999999045377916396e-02 1.076444801919997918e-01 9.999998300562573661e-02 2.076444706457789557e-01 1.999999734594046785e-01
1.610000000000000000e+02 9.999999226756095538e-02 1.069517818659286856e-01 9.999998613495986177e-02 2.069517741334898631e-01 1.999999784025208172e-01
1.630000000000000000e+02 9.999999373672441294e-02 1.062681022403246800e-01 9.999998868806048158e-02 2.062680959770490929e-01 1.999999824247851166e-01
1.660000000000000000e+02 9.999999543407200875e-02 1.052592885682093193e-01 9.999999166393669370e-02 2.052592840022811060e-01 1.999999870980087024e-01
1.680000000000000000e+02 9.999999630159828179e-02 1.045977485658822204e-01 9.999999319893460026e-02 2.045977448674802801e-01 1.999999895005331041e-01
1.700000000000000000e+02 9.999999700429462735e-02 1.039449038958204508e-01 9.999999445127905062e-02 2.039449009001153001e-01 1.999999914555736780e-01
1.720000000000000000e+02 9.999999757347866058e-02 1.033006641508245060e-01 9.999999547301730018e-02 2.033006617243033887e-01 1.999999930464957387e-01
1.750000000000000000e+02 9.999999823106597852e-02 1.023502431330440832e-01 9.999999666394843167e-02 2.023502413641100617e-01 1.999999948950144102e-01
1.770000000000000000e+02 9.999999856716335067e-02 1.017271258373237952e-01 9.999999727824704365e-02 2.017271244044871459e-01 1.999999958454106164e-01
1.790000000000000000e+02 9.999999883940224876e-02 1.011123038143939556e-01 9.999999777942925050e-02 2.011123026537964265e-01 1.999999966188314993e-01
1.820000000000000000e+02 9.999999915392421279e-02 1.002054352727790310e-01 9.999999836360351502e-02 2.002054344267030217e-01 1.999999975175277278e-01
1.840000000000000000e+02 9.999999931467873360e-02 9.961097450554134980e-02 9.999999866492870204e-02 1.996109738202198614e-01 1.999999979796074356e-01
1.860000000000000000e+02 9.999999944488968673e-02 9.902450963676590057e-02 9.999999891076782887e-02 1.990245090816555873e-01 1.999999983556577376e-01
1.890000000000000000e+02 9.999999959532468452e-02 9.815962178255843718e-02 9.999999919731639153e-02 1.981596213778828997e-01 1.999999987926410761e-01
1.910000000000000000e+02 9.999999967221295805e-02 9.759278225609557822e-02 9.999999934512215916e-02 1.975927819283085363e-01 1.999999990173351172e-01
1.940000000000000000e+02 9.999999976104323451e-02 9.675694728744077544e-02 9.999999951740345949e-02 1.967569470484837879e-01 1.999999992784466940e-01
1.970000000000000000e+02 9.999999982580054514e-02 9.593817964815931632e-02 9.999999964436212530e-02 1.959381794739600835e-01 1.999999994701626704e-01
1.990000000000000000e+02 9.999999985889851395e-02 9.540168365539258843e-02 9.999999970984907449e-02 1.954016835142908803e-01 1.999999995687478105e-01
2.020000000000000000e+02 9.999999989713703741e-02 9.461076682438340768e-02 9.999999978618023810e-02 1.946107667215204451e-01 1.999999996833174976e-01
2.050000000000000000e+02 9.999999992501273915e-02 9.383620991062335825e-02 9.999999984243057582e-02 1.938362098356360974e-01 1.999999997674430929e-01
2.070000000000000000e+02 9.999999993926045327e-02 9.332879977089625356e-02 9.999999987144536640e-02 1.933287997101569289e-01 1.999999998107058197e-01
2.100000000000000000e+02 9.999999995572084188e-02 9.258093724126026380e-02 9.999999990526475813e-02 1.925809371969808836e-01 1.999999998609856000e-01
2.130000000000000000e+02 9.999999996772057642e-02 9.184875410221726710e-02 9.999999993018704458e-02 1.918487540699378435e-01 1.999999998979076210e-01
2.160000000000000000e+02 9.999999997646824568e-02 9.113200188557013526e-02 9.999999994855301999e-02 1.911320018620381589e-01 1.999999999250210436e-01
2.190000000000000000e+02 9.999999998284536673e-02 9.043043571444298045e-02 9.999999996208730479e-02 1.904304356972881251e-01 1.999999999449326715e-01
2.210000000000000000e+02 9.999999998610475949e-02 8.997104230338259789e-02 9.999999996906860922e-02 1.899710422894873574e-01 1.999999999551733687e-01
2.240000000000000000e+02 9.999999998987041394e-02 8.929425163355442230e-02 9.999999997720587785e-02 1.892942516234246142e-01 1.999999999670762918e-01
2.270000000000000000e+02 9.999999999261555139e-02 8.863201118422803226e-02 9.999999998320241446e-02 1.886320111768435837e-01 1.999999999758177438e-01
2.300000000000000000e+02 9.999999999461661737e-02 8.798408882465147407e-02 9.999999998762132414e-02 1.879840888192680914e-01 1.999999999822379415e-01
2.330000000000000000e+02 9.999999999607567247e-02 8.735025578813448988e-02 9.999999999087783031e-02 1.873502557842101623e-01 1.999999999869537248e-01
2.370000000000000000e+02 9.999999999742525958e-02 8.652667260382229664e-02 9.999999999392805705e-02 1.865266726012473342e-01 1.999999999913533166e-01
2.400000000000000000e+02 9.999999999812292373e-02 8.592484355362861592e-02 9.999999999552544594e-02 1.859248435517515396e-01 1.999999999936483697e-01
2.430000000000000000e+02 9.999999999863162792e-02 8.533636497036600765e-02 9.999999999670250439e-02 1.853363649689976356e-01 1.999999999953341323e-01
2.460000000000000000e+02 9.999999999900244241e-02 8.476102213195457757e-02 9.999999999757003266e-02 1.847610221309570200e-01 1.999999999965726971e-01
2.490000000000000000e+02 9.999999999927289274e-02 8.419860343790164237e-02 9.999999999820929908e-02 1.841986034371743131e-01 1.999999999974821918e-01
2.530000000000000000e+02 9.999999999952291496e-02 8.346845609924624654e-02 9.999999999880815338e-02 1.834684560987689395e-01 1.999999999983312904e-01
2.560000000000000000e+02 9.999999999965214492e-02 8.293538806134281849e-02 9.999999999912168036e-02 1.829353880609949634e-01 1.999999999987736032e-01
2.590000000000000000e+02 9.999999999974651388e-02 8.241456082335063549e-02 9.999999999935260675e-02 1.824145608230969273e-01 1.999999999990991206e-01
2.630000000000000000e+02 9.999999999983355536e-02 8.173882296280954307e-02 9.999999999956910024e-02 1.817388229626430984e-01 1.999999999994024336e-01
2.660000000000000000e+02 9.999999999987863042e-02 8.124579037906332069e-02 9.999999999968256503e-02 1.812457903789419511e-01 1.999999999995614175e-01
2.700000000000000000e+02 9.999999999992037480e-02 8.060640988185885369e-02 9.999999999978870235e-02 1.806064098817792285e-01 1.999999999997088551e-01
2.730000000000000000e+02 9.999999999994191313e-02 8.014012722665153632e-02 9.999999999984421351e-02 1.801401272265934494e-01 1.999999999997861266e-01
2.770000000000000000e+02 9.999999999996189715e-02 7.953573482718012677e-02 9.999999999989639399e-02 1.795357348271418019e-01 1.999999999998580691e-01
2.810000000000000000e+02 9.999999999997499778e-02 7.895073872316027419e-02 9.999999999993103295e-02 1.789507387231354940e-01 1.999999999999060307e-01
2.850000000000000000e+02 9.999999999998365752e-02 7.838471535658708689e-02 9.999999999995412558e-02 1.783847153565707444e-01 1.999999999999380051e-01
2.880000000000000000e+02 9.999999999998809841e-02 7.797239855465698533e-02 9.999999999996611599e-02 1.779723985546448617e-01 1.999999999999539924e-01
2.920000000000000000e+02 9.999999999999209521e-02 7.743858303910111651e-02 9.999999999997744027e-02 1.774385830390929897e-01 1.999999999999695355e-01
2.960000000000000000e+02 9.999999999999475975e-02 7.692261758789409321e-02 9.999999999998498978e-02 1.769226175878886309e-01 1.999999999999797495e-01
3.000000000000000000e+02 9.999999999999653610e-02 7.642410882058658927e-02 9.999999999999009681e-02 1.764241088205831254e-01 1.999999999999868550e-01
3.040000000000000000e+02 9.999999999999786837e-02 7.594267105118768235e-02 9.999999999999342748e-02 1.759426710511853287e-01 1.999999999999912959e-01
3.080000000000000000e+02 9.999999999999853451e-02 7.547792614474713169e-02 9.999999999999564793e-02 1.754779261447456662e-01 1.999999999999939604e-01
3.120000000000000000e+02 9.999999999999897859e-02 7.502950337655556190e-02 9.999999999999698019e-02 1.750295033765545405e-01 1.999999999999957367e-01
3.160000000000000000e+02 9.999999999999942268e-02 7.459703929391059418e-02 9.999999999999809042e-02 1.745970392939097948e-01 1.999999999999975131e-01
3.200000000000000000e+02 9.999999999999964473e-02 7.418017758040540421e-02 9.999999999999875655e-02 1.741801775804052710e-01 1.999999999999984013e-01
3.250000000000000000e+02 9.999999999999964473e-02 7.368050976925877293e-02 9.999999999999920064e-02 1.736805097692584177e-01 1.999999999999988454e-01
3.290000000000000000e+02 9.999999999999986677e-02 7.329748666658297829e-02 9.999999999999942268e-02 1.732974866665828451e-01 1.999999999999992895e-01
3.330000000000000000e+02 9.999999999999986677e-02 7.292895559594203547e-02 9.999999999999964473e-02 1.729289555959416802e-01 1.999999999999992895e-01
3.380000000000000000e+02 9.999999999999986677e-02 7.248817295364906599e-02 9.999999999999986677e-02 1.724881729536491548e-01 1.999999999999997335e-01
3.420000000000000000e+02 9.999999999999986677e-02 7.215106157128192699e-02 9.999999999999986677e-02 1.721510615712817938e-01 1.999999999999997335e-01
3.470000000000000000e+02 1.000000000000000888e-01 7.174855211663300203e-02 9.999999999999986677e-02 1.717485521166333129e-01 2.000000000000001776e-01
3.510000000000000000e+02 1.000000000000000888e-01 7.144127529482835470e-02 9.999999999999986677e-02 1.714412752948284435e-01 2.000000000000001776e-01
3.560000000000000000e+02 1.000000000000000888e-01 7.107510165290120696e-02 9.999999999999986677e-02 1.710751016529012958e-01 2.000000000000001776e-01
3.610000000000000000e+02 1.000000000000000888e-01 7.072830899646431746e-02 1.000000000000000888e-01 1.707283089964644063e-01 2.000000000000001776e-01
3.660000000000000000e+02 1.000000000000000888e-01 7.040033992793781614e-02 1.000000000000000888e-01 1.704003399279381270e-01 2.000000000000001776e-01
3.700000000000000000e+02 1.000000000000000888e-01 7.015115191824561336e-02 1.000000000000000888e-01 1.701511519182457022e-01 2.000000000000001776e-01
3.750000000000000000e+02 1.000000000000000888e-01 6.985570458276324501e-02 1.000000000000000888e-01 1.698557045827633338e-01 2.000000000000001776e-01
3.800000000000000000e+02 1.000000000000000888e-01 6.957759263276686035e-02 1.000000000000000888e-01 1.695775926327671712e-01 2.000000000000001776e-01
3.850000000000000000e+02 1.000000000000000888e-01 6.931630950027867222e-02 1.000000000000000888e-01 1.693163095002789831e-01 2.000000000000001776e-01
3.910000000000000000e+02 1.000000000000000888e-01 6.902428919027836507e-02 1.000000000000000888e-01 1.690242891902782318e-01 2.000000000000001776e-01
3.960000000000000000e+02 1.000000000000000888e-01 6.879830814970744335e-02 1.000000000000000888e-01 1.687983081497073101e-01 2.000000000000001776e-01
4.010000000000000000e+02 1.000000000000000888e-01 6.858761834527715706e-02 1.000000000000000888e-01 1.685876183452772459e-01 2.000000000000001776e-01
4.060000000000000000e+02 1.000000000000000888e-01 6.839176430436699761e-02 1.000000000000000888e-01 1.683917643043670864e-01 2.000000000000001776e-01
4.120000000000000000e+02 1.000000000000000888e-01 6.817569824221614283e-02 1.000000000000000888e-01 1.681756982422162316e-01 2.000000000000001776e-01
4.170000000000000000e+02 1.000000000000000888e-01 6.801093555506310118e-02 1.000000000000000888e-01 1.680109355550634120e-01 2.000000000000001776e-01
4.230000000000000000e+02 1.000000000000000888e-01 6.783094309044956915e-02 1.000000000000000888e-01 1.678309430904496580e-01 2.000000000000001776e-01
4.280000000000000000e+02 1.000000000000000888e-01 6.769523938489796500e-02 1.000000000000000888e-01 1.676952393848978318e-01 2.000000000000001776e-01
4.340000000000000000e+02 1.000000000000000888e-01 6.754894924760357355e-02 1.000000000000000888e-01 1.675489492476036624e-01 2.000000000000001776e-01
4.400000000000000000e+02 1.000000000000000888e-01 6.742008950133060452e-02 1.000000000000000888e-01 1.674200895013306933e-01 2.000000000000001776e-01
4.460000000000000000e+02 1.000000000000000888e-01 6.730801368780969796e-02 1.000000000000000888e-01 1.673080136878097868e-01 2.000000000000001776e-01
4.520000000000000000e+02 1.000000000000000888e-01 6.721209502685421278e-02 1.000000000000000888e-01 1.672120950268540795e-01 2.000000000000001776e-01
4.580000000000000000e+02 1.000000000000000888e-01 6.713172585884774612e-02 1.000000000000000888e-01 1.671317258588480570e-01 2.000000000000001776e-01
4.640000000000000000e+02 1.000000000000000888e-01 6.706631710253918577e-02 1.000000000000000888e-01 1.670663171025390525e-01 2.000000000000001776e-01
4.700000000000000000e+02 1.000000000000000888e-01 6.701529772773184845e-02 1.000000000000000888e-01 1.670152977277319373e-01 2.000000000000001776e-01
4.760000000000000000e+02 1.000000000000000888e-01 6.697811424246147283e-02 1.000000000000000888e-01 1.669781142424615616e-01 2.000000000000001776e-01
4.820000000000000000e+02 1.000000000000000888e-01 6.695423019427337863e-02 1.000000000000000888e-01 1.669542301942734674e-01 2.000000000000001776e-01
4.890000000000000000e+02 1.000000000000000888e-01 6.694248178201145372e-02 1.000000000000000888e-01 1.669424817820113205e-01 2.000000000000001776e-01
4.950000000000000000e+02 1.000000000000000888e-01 6.694565107260697090e-02 1.000000000000000888e-01 1.669456510726070597e-01 2.000000000000001776e-01
5.020000000000000000e+02 1.000000000000000888e-01 6.696411249852829428e-02 1.000000000000000888e-01 1.669641124985283831e-01 2.000000000000001776e-01
5.080000000000000000e+02 1.000000000000000888e-01 6.699205472024116759e-02 1.000000000000000888e-01 1.669920547202412564e-01 2.000000000000001776e-01
5.150000000000000000e+02 1.000000000000000888e-01 6.703815500961685103e-02 1.000000000000000888e-01 1.670381550096169399e-01 2.000000000000001776e-01
5.220000000000000000e+02 1.000000000000000888e-01 6.709813317128654475e-02 1.000000000000000888e-01 1.670981331712866336e-01 2.000000000000001776e-01
5.290000000000000000e+02 1.000000000000000888e-01 6.717131889340510753e-02 1.000000000000000888e-01 1.671713188934051963e-01 2.000000000000001776e-01
5.360000000000000000e+02 1.000000000000000888e-01 6.725706641958972831e-02 1.000000000000000888e-01 1.672570664195900392e-01 2.000000000000001776e-01
5.430000000000000000e+02 1.000000000000000888e-01 6.735475372801968952e-02 1.000000000000000888e-01 1.673547537280200004e-01 2.000000000000001776e-01
5.500000000000000000e+02 1.000000000000000888e-01 6.746378173693878821e-02 1.000000000000000888e-01 1.674637817369388770e-01 2.000000000000001776e-01
5.580000000000000000e+02 1.000000000000000888e-01 6.760153267482738038e-02 1.000000000000000888e-01 1.676015326748272471e-01 2.000000000000001776e-01
5.650000000000000000e+02 1.000000000000000888e-01 6.773294697986509405e-02 1.000000000000000888e-01 1.677329469798651829e-01 2.000000000000001776e-01
5.730000000000000000e+02 1.000000000000000888e-01 6.789485827207286661e-02 1.000000000000000888e-01 1.678948582720729554e-01 2.000000000000001776e-01
5.800000000000000000e+02 1.000000000000000888e-01 6.804621563094959136e-02 1.000000000000000888e-01 1.680462156309499022e-01 2.000000000000001776e-01
5.880000000000000000e+02 1.000000000000000888e-01 6.822960681591161425e-02 1.000000000000000888e-01 1.682296068159114810e-01 2.000000000000001776e-01
5.960000000000000000e+02 1.000000000000000888e-01 6.842343166687725464e-02 1.000000000000000888e-01 1.684234316668771214e-01 2.000000000000001776e-01
6.040000000000000000e+02 1.000000000000000888e-01 6.862701857367969893e-02 1.000000000000000888e-01 1.686270185736797877e-01 2.000000000000001776e-01
6.120000000000000000e+02 1.000000000000000888e-01 6.883972509858349298e-02 1.000000000000000888e-01 1.688397250985835818e-01 2.000000000000001776e-01
6.200000000000000000e+02 1.000000000000000888e-01 6.906093684720859827e-02 1.000000000000000888e-01 1.690609368472086871e-01 2.000000000000001776e-01
6.280000000000000000e+02 1.000000000000000888e-01 6.929006638114376671e-02 1.000000000000000888e-01 1.692900663811438555e-01 2.000000000000001776e-01
6.360000000000000000e+02 1.000000000000000888e-01 6.952655217074310556e-02 1.000000000000000888e-01 1.695265521707431944e-01 2.000000000000001776e-01
6.450000000000000000e+02 1.000000000000000888e-01 6.980072447948471037e-02 1.000000000000000888e-01 1.698007244794847992e-01 2.000000000000001776e-01
6.530000000000000000e+02 1.000000000000000888e-01 7.005109029319256386e-02 1.000000000000000888e-01 1.700510902931924306e-01 2.000000000000001776e-01
6.620000000000000000e+02 1.000000000000000888e-01 7.033961055037329935e-02 1.000000000000000888e-01 1.703396105503731661e-01 2.000000000000001776e-01
6.710000000000000000e+02 1.000000000000000888e-01 7.063475827676812813e-02 1.000000000000000888e-01 1.706347582767682169e-01 2.000000000000001776e-01
6.800000000000000000e+02 1.000000000000000888e-01 7.093590705477459402e-02 1.000000000000000888e-01 1.709359070547744608e-01 2.000000000000001776e-01
6.890000000000000000e+02 1.000000000000000888e-01 7.124246264377043225e-02 1.000000000000000888e-01 1.712424626437707431e-01 2.000000000000001776e-01
6.980000000000000000e+02 1.000000000000000888e-01 7.155386155534060322e-02 1.000000000000000888e-01 1.715538615553406920e-01 2.000000000000001776e-01
7.070000000000000000e+02 1.000000000000000888e-01 7.186956968805469081e-02 1.000000000000000888e-01 1.718695696880550017e-01 2.000000000000001776e-01
7.160000000000000000e+02 1.000000000000000888e-01 7.218908101936372113e-02 1.000000000000000888e-01 1.721890810193640320e-01 2.000000000000001776e-01
7.260000000000000000e+02 1.000000000000000888e-01 7.254797218728037400e-02 1.000000000000000888e-01 1.725479721872806849e-01 2.000000000000001776e-01
7.360000000000000000e+02 1.000000000000000888e-01 7.291034735494550389e-02 1.000000000000000888e-01 1.729103473549455927e-01 2.000000000000001776e-01
7.450000000000000000e+02 1.000000000000000888e-01 7.323898106697024346e-02 1.000000000000000888e-01 1.732389810669703323e-01 2.000000000000001776e-01
7.550000000000000000e+02 1.000000000000000888e-01 7.360639827600690133e-02 1.000000000000000888e-01 1.736063982760072122e-01 2.000000000000001776e-01
7.650000000000000000e+02 1.000000000000000888e-01 7.397570386673191223e-02 1.000000000000000888e-01 1.739757038667320010e-01 2.000000000000001776e-01
7.750000000000000000e+02 1.000000000000000888e-01 7.434641209369452497e-02 1.000000000000000888e-01 1.743464120936946138e-01 2.000000000000001776e-01
7.860000000000000000e+02 1.000000000000000888e-01 7.475526855857039799e-02 1.000000000000000888e-01 1.747552685585702648e-01 2.000000000000001776e-01
7.960000000000000000e+02 1.000000000000000888e-01 7.512747441567690920e-02 1.000000000000000888e-01 1.751274744156772201e-01 2.000000000000001776e-01
8.070000000000000000e+02 1.000000000000000888e-01 7.553698227901239903e-02 1.000000000000000888e-01 1.755369822790124879e-01 2.000000000000001776e-01
8.170000000000000000e+02 1.000000000000000888e-01 7.590893530636999564e-02 1.000000000000000888e-01 1.759089353063698624e-01 2.000000000000001776e-01
8.280000000000000000e+02 1.000000000000000888e-01 7.631730049320872844e-02 1.000000000000000888e-01 1.763173004932090393e-01 2.000000000000001776e-01
8.390000000000000000e+02 1.000000000000000888e-01 7.672443347596291652e-02 1.000000000000000888e-01 1.767244334759627833e-01 2.000000000000001776e-01
8.500000000000000000e+02 1.000000000000000888e-01 7.712994079155555127e-02 1.000000000000000888e-01 1.771299407915556401e-01 2.000000000000001776e-01
8.620000000000000000e+02 1.000000000000000888e-01 7.757003214822599801e-02 1.000000000000000888e-01 1.775700321482260868e-01 2.000000000000001776e-01
8.730000000000000000e+02 1.000000000000000888e-01 7.797099951020225461e-02 1.000000000000000888e-01 1.779709995102023434e-01 2.000000000000001776e-01
8.850000000000000000e+02 1.000000000000000888e-01 7.840537602310204690e-02 1.000000000000000888e-01 1.784053760231021357e-01 2.000000000000001776e-01
8.960000000000000000e+02 1.000000000000000888e-01 7.880046430384490819e-02 1.000000000000000888e-01 1.788004643038449970e-01 2.000000000000001776e-01
9.080000000000000000e+02 1.000000000000000888e-01 7.922778993905987832e-02 1.000000000000000888e-01 1.792277899390599671e-01 2.000000000000001776e-01
9.200000000000000000e+02 1.000000000000000888e-01 7.965098347258359190e-02 1.000000000000000888e-01 1.796509834725839028e-01 2.000000000000001776e-01
9.330000000000000000e+02 1.000000000000000888e-01 8.010446528467207727e-02 1.000000000000000888e-01 1.801044652846721661e-01 2.000000000000001776e-01
9.450000000000000000e+02 1.000000000000000888e-01 8.051820812758325729e-02 1.000000000000000888e-01 1.805182081275833461e-01 2.000000000000001776e-01
9.580000000000000000e+02 1.000000000000000888e-01 8.096091055903742451e-02 1.000000000000000888e-01 1.809609105590377354e-01 2.000000000000001776e-01
9.700000000000000000e+02 1.000000000000000888e-01 8.136425857439211207e-02 1.000000000000000888e-01 1.813642585743924229e-01 2.000000000000001776e-01
9.830000000000000000e+02 1.000000000000000888e-01 8.179527511359974135e-02 1.000000000000000888e-01 1.817952751135996081e-01 2.000000000000001776e-01
9.960000000000000000e+02 1.000000000000000888e-01 8.221992731305038937e-02 1.000000000000000888e-01 1.822199273130502561e-01 2.000000000000001776e-01
1.009000000000000000e+03 1.000000000000000888e-01 8.263805331895857087e-02 1.000000000000000888e-01 1.826380533189588817e-01 2.000000000000001776e-01
1.023000000000000000e+03 1.000000000000000888e-01 8.308088709537453376e-02 1.000000000000000888e-01 1.830808870953744005e-01 2.000000000000001776e-01
1.036000000000000000e+03 1.000000000000000888e-01 8.348504503499110108e-02 1.000000000000000888e-01 1.834850450349909678e-01 2.000000000000001776e-01
1.050000000000000000e+03 1.000000000000000888e-01 8.391259628616798416e-02 1.000000000000000888e-01 1.839125962861682950e-01 2.000000000000001776e-01
1.064000000000000000e+03 1.000000000000000888e-01 8.433207827281563596e-02 1.000000000000000888e-01 1.843320782728157248e-01 2.000000000000001776e-01
1.078000000000000000e+03 1.000000000000000888e-01 8.474342344465402022e-02 1.000000000000000888e-01 1.847434234446541090e-01 2.000000000000001776e-01
1.092000000000000000e+03 1.000000000000000888e-01 8.514658578849587656e-02 1.000000000000000888e-01 1.851465857884959654e-01 2.000000000000001776e-01
1.107000000000000000e+03 1.000000000000000888e-01 8.556943546168183090e-02 1.000000000000000888e-01 1.855694354616819197e-01 2.000000000000001776e-01
1.122000000000000000e+03 1.000000000000000888e-01 8.598285201599398242e-02 1.000000000000000888e-01 1.859828520159938492e-01 2.000000000000001776e-01
1.137000000000000000e+03 1.000000000000000888e-01 8.638684726355960741e-02 1.000000000000000888e-01 1.863868472635594742e-01 2.000000000000001776e-01
1.152000000000000000e+03 1.000000000000000888e-01 8.678145233096312694e-02 1.000000000000000888e-01 1.867814523309632158e-01 2.000000000000001776e-01
1.167000000000000000e+03 1.000000000000000888e-01 8.716671572983636374e-02 1.000000000000000888e-01 1.871667157298366746e-01 2.000000000000001776e-01
1.182000000000000000e+03 1.000000000000000888e-01 8.754270157569354893e-02 1.000000000000000888e-01 1.875427015756936377e-01 2.000000000000001776e-01
1.198000000000000000e+03 1.000000000000000888e-01 8.793361542777589079e-02 1.000000000000000888e-01 1.879336154277759796e-01 2.000000000000001776e-01
1.214000000000000000e+03 1.000000000000000888e-01 8.831417278565378837e-02 1.000000000000000888e-01 1.883141727856538772e-01 2.000000000000001776e-01
1.230000000000000000e+03 1.000000000000000888e-01 8.868449814462286973e-02 1.000000000000000888e-01 1.886844981446227365e-01 2.000000000000001776e-01
1.246000000000000000e+03 1.000000000000000888e-01 8.904472843060529108e-02 1.000000000000000888e-01 1.890447284306056019e-01 2.000000000000001776e-01
1.263000000000000000e+03 1.000000000000000888e-01 8.941657733221242133e-02 1.000000000000000888e-01 1.894165773322127322e-01 2.000000000000001776e-01
1.280000000000000000e+03 1.000000000000000888e-01 8.977738547142788406e-02 1.000000000000000888e-01 1.897773854714279729e-01 2.000000000000001776e-01
1.297000000000000000e+03 1.000000000000000888e-01 9.012735167257512892e-02 1.000000000000000888e-01 1.901273516725749957e-01 2.000000000000001776e-01
1.314000000000000000e+03 1.000000000000000888e-01 9.046668321297501869e-02 1.000000000000000888e-01 1.904666832129748855e-01 2.000000000000001776e-01
1.331000000000000000e+03 1.000000000000000888e-01 9.079559433144535063e-02 1.000000000000000888e-01 1.907955943314454395e-01 2.000000000000001776e-01
1.349000000000000000e+03 1.000000000000000888e-01 9.113273966779567026e-02 1.000000000000000888e-01 1.911327396677959811e-01 2.000000000000001776e-01
1.367000000000000000e+03 1.000000000000000888e-01 9.145871542553529743e-02 1.000000000000000888e-01 1.914587154255356083e-01 2.000000000000001776e-01
1.385000000000000000e+03 1.000000000000000888e-01 9.177379197948387635e-02 1.000000000000000888e-01 1.917737919794841872e-01 2.000000000000001776e-01
1.403000000000000000e+03 1.000000000000000888e-01 9.207824247088614023e-02 1.000000000000000888e-01 1.920782424708864511e-01 2.000000000000001776e-01
1.422000000000000000e+03 1.000000000000000888e-01 9.238838250862579926e-02 1.000000000000000888e-01 1.923883825086258881e-01 2.000000000000001776e-01
1.441000000000000000e+03 1.000000000000000888e-01 9.268731292566356750e-02 1.000000000000000888e-01 1.926873129256634343e-01 2.000000000000001776e-01
1.460000000000000000e+03 1.000000000000000888e-01 9.297535701944692477e-02 1.000000000000000888e-01 1.929753570194470136e-01 2.000000000000001776e-01
1.479000000000000000e+03 1.000000000000000888e-01 9.325283654721894244e-02 1.000000000000000888e-01 1.932528365472192533e-01 2.000000000000001776e-01
1.499000000000000000e+03 1.000000000000000888e-01 9.353385797077562458e-02 1.000000000000000888e-01 1.935338579707757134e-01 2.000000000000001776e-01
1.519000000000000000e+03 1.000000000000000888e-01 9.380389574855341195e-02 1.000000000000000888e-01 1.938038957485535008e-01 2.000000000000001776e-01
1.539000000000000000e+03 1.000000000000000888e-01 9.406331347184160308e-02 1.000000000000000888e-01 1.940633134718416919e-01 2.000000000000001776e-01
1.559000000000000000e+03 1.000000000000000888e-01 9.431246907622004017e-02 1.000000000000000888e-01 1.943124690762201290e-01 2.000000000000001776e-01
1.580000000000000000e+03 1.000000000000000888e-01 9.456342251909699570e-02 1.000000000000000888e-01 1.945634225190970845e-01 2.000000000000001776e-01
1.601000000000000000e+03 1.000000000000000888e-01 9.480384852660694861e-02 1.000000000000000888e-01 1.948038485266070374e-01 2.000000000000001776e-01
1.622000000000000000e+03 1.000000000000000888e-01 9.503413716126885014e-02 1.000000000000000888e-01 1.950341371612687169e-01 2.000000000000001776e-01
1.644000000000000000e+03 1.000000000000000888e-01 9.526493367712562943e-02 1.000000000000000888e-01 1.952649336771257182e-01 2.000000000000001776e-01
1.666000000000000000e+03 1.000000000000000888e-01 9.548544849733109352e-02 1.000000000000000888e-01 1.954854484973314044e-01 2.000000000000001776e-01
1.688000000000000000e+03 1.000000000000000888e-01 9.569609598375383719e-02 1.000000000000000888e-01 1.956960959837541481e-01 2.000000000000001776e-01
1.710000000000000000e+03 1.000000000000000888e-01 9.589727827162586316e-02 1.000000000000000888e-01 1.958972782716257299e-01 2.000000000000001776e-01
1.733000000000000000e+03 1.000000000000000888e-01 9.609790777918703064e-02 1.000000000000000888e-01 1.960979077791868974e-01 2.000000000000001776e-01
1.756000000000000000e+03 1.000000000000000888e-01 9.628904878115074339e-02 1.000000000000000888e-01 1.962890487811508322e-01 2.000000000000001776e-01
1.779000000000000000e+03 1.000000000000000888e-01 9.647111724058454740e-02 1.000000000000000888e-01 1.964711172405846362e-01 2.000000000000001776e-01
1.803000000000000000e+03 1.000000000000000888e-01 9.665186265609104765e-02 1.000000000000000888e-01 1.966518626560911365e-01 2.000000000000001776e-01
1.827000000000000000e+03 1.000000000000000888e-01 9.682360495871855655e-02 1.000000000000000888e-01 1.968236049587188674e-01 2.000000000000001776e-01
1.851000000000000000e+03 1.000000000000000888e-01 9.698676580854170837e-02 1.000000000000000888e-01 1.969867658085417972e-01 2.000000000000001776e-01
1.875000000000000000e+03 1.000000000000000888e-01 9.714175001827851652e-02 1.000000000000000888e-01 1.971417500182788274e-01 2.000000000000001776e-01
1.900000000000000000e+03 1.000000000000000888e-01 9.729491558892955361e-02 1.000000000000000888e-01 1.972949155889294204e-01 2.000000000000001776e-01
1.926000000000000000e+03 1.000000000000000888e-01 9.744569454066343006e-02 1.000000000000000888e-01 1.974456945406632968e-01 2.000000000000001776e-01
1.951000000000000000e+03 1.000000000000000888e-01 9.758290341793696143e-02 1.000000000000000888e-01 1.975829034179370502e-01 2.000000000000001776e-01
1.977000000000000000e+03 1.000000000000000888e-01 9.771793619926549823e-02 1.000000000000000888e-01 1.977179361992655870e-01 2.000000000000001776e-01
2.003000000000000000e+03 1.000000000000000888e-01 9.784555982285203513e-02 1.000000000000000888e-01 1.978455598228521239e-01 2.000000000000001776e-01
2.030000000000000000e+03 1.000000000000000888e-01 9.797066933553066903e-02 1.000000000000000888e-01 1.979706693355307578e-01 2.000000000000001776e-01
2.057000000000000000e+03 1.000000000000000888e-01 9.808862745070467959e-02 1.000000000000000888e-01 1.980886274507049905e-01 2.000000000000001776e-01
2.084000000000000000e+03 1.000000000000000888e-01 9.819982970899032715e-02 1.000000000000000888e-01 1.981998297089901939e-01 2.000000000000001776e-01
2.112000000000000000e+03 1.000000000000000888e-01 9.830841578453108909e-02 1.000000000000000888e-01 1.983084157845311779e-01 2.000000000000001776e-01
2.140000000000000000e+03 1.000000000000000888e-01 9.841053610561867337e-02 1.000000000000000888e-01 1.984105361056185401e-01 2.000000000000001776e-01
2.168000000000000000e+03 1.000000000000000888e-01 9.850656557045867068e-02 1.000000000000000888e-01 1.985065655704589815e-01 2.000000000000001776e-01
2.197000000000000000e+03 1.000000000000000888e-01 9.859998148351278857e-02 1.000000000000000888e-01 1.985999814835128774e-01 2.000000000000001776e-01
2.226000000000000000e+03 1.000000000000000888e-01 9.868761539403170246e-02 1.000000000000000888e-01 1.986876153940317913e-01 2.000000000000001776e-01
2.255000000000000000e+03 1.000000000000000888e-01 9.876981759552672102e-02 1.000000000000000888e-01 1.987698175955268098e-01 2.000000000000001776e-01
2.285000000000000000e+03 1.000000000000000888e-01 9.884948956734840309e-02 1.000000000000000888e-01 1.988494895673484919e-01 2.000000000000001776e-01
2.316000000000000000e+03 1.000000000000000888e-01 9.892644646613502069e-02 1.000000000000000888e-01 1.989264464661353315e-01 2.000000000000001776e-01
2.346000000000000000e+03 1.000000000000000888e-01 9.899605493061169881e-02 1.000000000000000888e-01 1.989960549306117876e-01 2.000000000000001776e-01
2.378000000000000000e+03 1.000000000000000888e-01 9.906537301753415292e-02 1.000000000000000888e-01 1.990653730175342417e-01 2.000000000000001776e-01
2.409000000000000000e+03 1.000000000000000888e-01 9.912798870569372589e-02 1.000000000000000888e-01 1.991279887056940368e-01 2.000000000000001776e-01
2.441000000000000000e+03 1.000000000000000888e-01 9.918825527354724336e-02 1.000000000000000888e-01 1.991882552735475542e-01 2.000000000000001776e-01
2.473000000000000000e+03 1.000000000000000888e-01 9.924438125421408685e-02 1.000000000000000888e-01 1.992443812542141757e-01 2.000000000000001776e-01
2.506000000000000000e+03 1.000000000000000888e-01 9.929822185950665236e-02 1.000000000000000888e-01 1.992982218595065191e-01 2.000000000000001776e-01
2.539000000000000000e+03 1.000000000000000888e-01 9.934824555569754523e-02 1.000000000000000888e-01 1.993482455556976340e-01 2.000000000000001776e-01
2.573000000000000000e+03 1.000000000000000888e-01 9.939607583718168549e-02 1.000000000000000888e-01 1.993960758371819963e-01 2.000000000000001776e-01
2.607000000000000000e+03 1.000000000000000888e-01 9.944041120605540129e-02 1.000000000000000888e-01 1.994404112060554901e-01 2.000000000000001776e-01
2.642000000000000000e+03 1.000000000000000888e-01 9.948266687636375671e-02 1.000000000000000888e-01 1.994826668763636235e-01 2.000000000000001776e-01
2.677000000000000000e+03 1.000000000000000888e-01 9.952174351079978720e-02 1.000000000000000888e-01 1.995217435107998760e-01 2.000000000000001776e-01
2.712000000000000000e+03 1.000000000000000888e-01 9.955787855450970447e-02 1.000000000000000888e-01 1.995578785545095712e-01 2.000000000000001776e-01
2.748000000000000000e+03 1.000000000000000888e-01 9.959220871058205304e-02 1.000000000000000888e-01 1.995922087105821419e-01 2.000000000000001776e-01
2.785000000000000000e+03 1.000000000000000888e-01 9.962472473018357810e-02 1.000000000000000888e-01 1.996247247301834449e-01 2.000000000000001776e-01
2.822000000000000000e+03 1.000000000000000888e-01 9.965465489318181547e-02 1.000000000000000888e-01 1.996546548931821263e-01 2.000000000000001776e-01
2.859000000000000000e+03 1.000000000000000888e-01 9.968220378353476185e-02 1.000000000000000888e-01 1.996822037835350727e-01 2.000000000000001776e-01
2.897000000000000000e+03 1.000000000000000888e-01 9.970821649425798405e-02 1.000000000000000888e-01 1.997082164942582949e-01 2.000000000000001776e-01
2.936000000000000000e+03 1.000000000000000888e-01 9.973270587993643410e-02 1.000000000000000888e-01 1.997327058799367450e-01 2.000000000000001776e-01
2.975000000000000000e+03 1.000000000000000888e-01 9.975514371742510988e-02 1.000000000000000888e-01 1.997551437174251987e-01 2.000000000000001776e-01
3.014000000000000000e+03 1.000000000000000888e-01 9.977570125007817481e-02 1.000000000000000888e-01 1.997757012500782636e-01 2.000000000000001776e-01
3.054000000000000000e+03 1.000000000000000888e-01 9.979499710406702917e-02 1.000000000000000888e-01 1.997949971040671180e-01 2.000000000000001776e-01
3.095000000000000000e+03 1.000000000000000888e-01 9.981305632814030382e-02 1.000000000000000888e-01 1.998130563281401706e-01 2.000000000000001776e-01
3.136000000000000000e+03 1.000000000000000888e-01 9.982952673531775289e-02 1.000000000000000888e-01 1.998295267353178417e-01 2.000000000000001776e-01
3.177000000000000000e+03 1.000000000000000888e-01 9.984454775784090685e-02 1.000000000000000888e-01 1.998445477578409957e-01 2.000000000000001776e-01
3.219000000000000000e+03 1.000000000000000888e-01 9.985856525374647852e-02 1.000000000000000888e-01 1.998585652537467894e-01 2.000000000000001776e-01
3.262000000000000000e+03 1.000000000000000888e-01 9.987160924406968121e-02 1.000000000000000888e-01 1.998716092440697700e-01 2.000000000000001776e-01
3.305000000000000000e+03 1.000000000000000888e-01 9.988345130223530433e-02 1.000000000000000888e-01 1.998834513022353931e-01 2.000000000000001776e-01
3.349000000000000000e+03 1.000000000000000888e-01 9.989443984703472168e-02 1.000000000000000888e-01 1.998944398470348105e-01 2.000000000000001776e-01
3.394000000000000000e+03 1.000000000000000888e-01 9.990460807261536402e-02 1.000000000000000888e-01 1.999046080726154528e-01 2.000000000000001776e-01
3.439000000000000000e+03 1.000000000000000888e-01 9.991379747089745855e-02 1.000000000000000888e-01 1.999137974708977694e-01 2.000000000000001776e-01
3.484000000000000000e+03 1.000000000000000888e-01 9.992210214937280455e-02 1.000000000000000888e-01 1.999221021493728934e-01 2.000000000000001776e-01
3.530000000000000000e+03 1.000000000000000888e-01 9.992976548898147016e-02 1.000000000000000888e-01 1.999297654889815590e-01 2.000000000000001776e-01
3.577000000000000000e+03 1.000000000000000888e-01 9.993681770838414025e-02 1.000000000000000888e-01 1.999368177083842291e-01 2.000000000000001776e-01
3.625000000000000000e+03 1.000000000000000888e-01 9.994328995268286775e-02 1.000000000000000888e-01 1.999432899526829566e-01 2.000000000000001776e-01
3.673000000000000000e+03 1.000000000000000888e-01 9.994909945138052976e-02 1.000000000000000888e-01 1.999490994513806186e-01 2.000000000000001776e-01
3.722000000000000000e+03 1.000000000000000888e-01 9.995441677661487390e-02 1.000000000000000888e-01 1.999544167766149627e-01 2.000000000000001776e-01
3.771000000000000000e+03 1.000000000000000888e-01 9.995917879931326411e-02 1.000000000000000888e-01 1.999591787993133529e-01 2.000000000000001776e-01
3.821000000000000000e+03 1.000000000000000888e-01 9.996352570664557291e-02 1.000000000000000888e-01 1.999635257066456617e-01 2.000000000000001776e-01
3.872000000000000000e+03 1.000000000000000888e-01 9.996748315103487492e-02 1.000000000000000888e-01 1.999674831510347417e-01 2.000000000000001776e-01
3.923000000000000000e+03 1.000000000000000888e-01 9.997101130874241903e-02 1.000000000000000888e-01 1.999710113087425079e-01 2.000000000000001776e-01
3.975000000000000000e+03 1.000000000000000888e-01 9.997421486362334520e-02 1.000000000000000888e-01 1.999742148636234340e-01 2.000000000000001776e-01
4.028000000000000000e+03 1.000000000000000888e-01 9.997711604955328291e-02 1.000000000000000888e-01 1.999771160495535938e-01 2.000000000000001776e-01
4.081000000000000000e+03 1.000000000000000888e-01 9.997969086195546140e-02 1.000000000000000888e-01 1.999796908619555502e-01 2.000000000000001776e-01
4.135000000000000000e+03 1.000000000000000888e-01 9.998201655454908021e-02 1.000000000000000888e-01 1.999820165545491690e-01 2.000000000000001776e-01
4.190000000000000000e+03 1.000000000000000888e-01 9.998411177830468510e-02 1.000000000000000888e-01 1.999841117783045519e-01 2.000000000000001776e-01
4.246000000000000000e+03 1.000000000000000888e-01 9.998599449676293105e-02 1.000000000000000888e-01 1.999859944967630199e-01 2.000000000000001776e-01
4.302000000000000000e+03 1.000000000000000888e-01 9.998765413816856906e-02 1.000000000000000888e-01 1.999876541381686579e-01 2.000000000000001776e-01
4.359000000000000000e+03 1.000000000000000888e-01 9.998914161398020362e-02 1.000000000000000888e-01 1.999891416139805145e-01 2.000000000000001776e-01
4.417000000000000000e+03 1.000000000000000888e-01 9.999047137227479176e-02 1.000000000000000888e-01 1.999904713722751026e-01 2.000000000000001776e-01
4.476000000000000000e+03 1.000000000000000888e-01 9.999165710638169280e-02 1.000000000000000888e-01 1.999916571063815596e-01 2.000000000000001776e-01
4.535000000000000000e+03 1.000000000000000888e-01 9.999269529692611513e-02 1.000000000000000888e-01 1.999926952969262040e-01 2.000000000000001776e-01
4.595000000000000000e+03 1.000000000000000888e-01 9.999361869081035969e-02 1.000000000000000888e-01 1.999936186908106706e-01 2.000000000000001776e-01
4.656000000000000000e+03 1.000000000000000888e-01 9.999443790499729090e-02 1.000000000000000888e-01 1.999944379049973797e-01 2.000000000000001776e-01
4.718000000000000000e+03 1.000000000000000888e-01 9.999516286237408735e-02 1.000000000000000888e-01 1.999951628623741762e-01 2.000000000000001776e-01
4.780000000000000000e+03 1.000000000000000888e-01 9.999579333260633085e-02 1.000000000000000888e-01 1.999957933326061976e-01 2.000000000000001776e-01
4.844000000000000000e+03 1.000000000000000888e-01 9.999635807361206830e-02 1.000000000000000888e-01 1.999963580736121571e-01 2.000000000000001776e-01
4.908000000000000000e+03 1.000000000000000888e-01 9.999684700049527031e-02 1.000000000000000888e-01 1.999968470004951371e-01 2.000000000000001776e-01
4.973000000000000000e+03 1.000000000000000888e-01 9.999727643225209128e-02 1.000000000000000888e-01 1.999972764322519581e-01 2.000000000000001776e-01
5.039000000000000000e+03 1.000000000000000888e-01 9.999765267067428631e-02 1.000000000000000888e-01 1.999976526706745972e-01 2.000000000000001776e-01
5.106000000000000000e+03 1.000000000000000888e-01 9.999798148748184623e-02 1.000000000000000888e-01 1.999979814874821571e-01 2.000000000000001776e-01
5.174000000000000000e+03 1.000000000000000888e-01 9.999826814922752050e-02 1.000000000000000888e-01 1.999982681492276093e-01 2.000000000000001776e-01
5.242000000000000000e+03 1.000000000000000888e-01 9.999851410078086644e-02 1.000000000000000888e-01 1.999985141007809553e-01 2.000000000000001776e-01
5.312000000000000000e+03 1.000000000000000888e-01 9.999873085390365013e-02 1.000000000000000888e-01 1.999987308539035169e-01 2.000000000000001776e-01
5.382000000000000000e+03 1.000000000000000888e-01 9.999891598877752585e-02 1.000000000000000888e-01 1.999989159887776147e-01 2.000000000000001776e-01
5.454000000000000000e+03 1.000000000000000888e-01 9.999907827931009408e-02 1.000000000000000888e-01 1.999990782793101829e-01 2.000000000000001776e-01
5.526000000000000000e+03 1.000000000000000888e-01 9.999921627299013238e-02 1.000000000000000888e-01 1.999992162729902212e-01 2.000000000000001776e-01
5.599000000000000000e+03 1.000000000000000888e-01 9.999933510668590486e-02 1.000000000000000888e-01 1.999993351066859937e-01 2.000000000000001776e-01
5.674000000000000000e+03 1.000000000000000888e-01 9.999943845761860572e-02 1.000000000000000888e-01 1.999994384576186945e-01 2.000000000000001776e-01
5.749000000000000000e+03 1.000000000000000888e-01 9.999952574375292613e-02 1.000000000000000888e-01 1.999995257437530150e-01 2.000000000000001776e-01
5.825000000000000000e+03 1.000000000000000888e-01 9.999960036338095826e-02 1.000000000000000888e-01 1.999996003633812691e-01 2.000000000000001776e-01
5.902000000000000000e+03 1.000000000000000888e-01 9.999966400006599088e-02 1.000000000000000888e-01 1.999996640000660797e-01 2.000000000000001776e-01
5.981000000000000000e+03 1.000000000000000888e-01 9.999971877329905112e-02 1.000000000000000888e-01 1.999997187732991399e-01 2.000000000000001776e-01
6.060000000000000000e+03 1.000000000000000888e-01 9.999976461765625046e-02 1.000000000000000888e-01 1.999997646176563393e-01 2.000000000000001776e-01
6.140000000000000000e+03 1.000000000000000888e-01 9.999980343195113974e-02 1.000000000000000888e-01 1.999998034319512286e-01 2.000000000000001776e-01
6.222000000000000000e+03 1.000000000000000888e-01 9.999983658368050143e-02 1.000000000000000888e-01 1.999998365836805903e-01 2.000000000000001776e-01
6.304000000000000000e+03 1.000000000000000888e-01 9.999986414428740922e-02 1.000000000000000888e-01 1.999998641442877201e-01 2.000000000000001776e-01
6.388000000000000000e+03 1.000000000000000888e-01 9.999988756439948112e-02 1.000000000000000888e-01 1.999998875643997920e-01 2.000000000000001776e-01
6.473000000000000000e+03 1.000000000000000888e-01 9.999990715649920148e-02 1.000000000000000888e-01 1.999999071564992903e-01 2.000000000000001776e-01
6.559000000000000000e+03 1.000000000000000888e-01 9.999992350714048683e-02 1.000000000000000888e-01 1.999999235071405757e-01 2.000000000000001776e-01
6.646000000000000000e+03 1.000000000000000888e-01 9.999993712007526625e-02 1.000000000000000888e-01 1.999999371200753551e-01 2.000000000000001776e-01
6.734000000000000000e+03 1.000000000000000888e-01 9.999994842670756334e-02 1.000000000000000888e-01 1.999999484267078742e-01 2.000000000000001776e-01
6.823000000000000000e+03 1.000000000000000888e-01 9.999995779543446872e-02 1.000000000000000888e-01 1.999999577954345575e-01 2.000000000000001776e-01
6.914000000000000000e+03 1.000000000000000888e-01 9.999996561749813218e-02 1.000000000000000888e-01 1.999999656174979989e-01 2.000000000000001776e-01
7.005000000000000000e+03 1.000000000000000888e-01 9.999997198984478253e-02 1.000000000000000888e-01 1.999999719898450934e-01 2.000000000000001776e-01
7.098000000000000000e+03 1.000000000000000888e-01 9.999997728372989059e-02 1.000000000000000888e-01 1.999999772837299794e-01 2.000000000000001776e-01
7.192000000000000000e+03 1.000000000000000888e-01 9.999998161852907685e-02 1.000000000000000888e-01 1.999999816185291657e-01 2.000000000000001776e-01
7.288000000000000000e+03 1.000000000000000888e-01 9.999998519300357103e-02 1.000000000000000888e-01 1.999999851930036598e-01 2.000000000000001776e-01
7.384000000000000000e+03 1.000000000000000888e-01 9.999998807238297260e-02 1.000000000000000888e-01 1.999999880723830614e-01 2.000000000000001776e-01
7.482000000000000000e+03 1.000000000000000888e-01 9.999999043502438845e-02 1.000000000000000888e-01 1.999999904350246993e-01 2.000000000000001776e-01
7.582000000000000000e+03 1.000000000000000888e-01 9.999999236414769399e-02 1.000000000000000888e-01 1.999999923641477828e-01 2.000000000000001776e-01
7.682000000000000000e+03 1.000000000000000888e-01 9.999999390419356260e-02 1.000000000000000888e-01 1.999999939041936514e-01 2.000000000000001776e-01
7.784000000000000000e+03 1.000000000000000888e-01 9.999999515550750395e-02 1.000000000000000888e-01 1.999999951555073707e-01 2.000000000000001776e-01
7.887000000000000000e+03 1.000000000000000888e-01 9.999999615862109614e-02 1.000000000000000888e-01 1.999999961586214070e-01 2.000000000000001776e-01
7.992000000000000000e+03 1.000000000000000888e-01 9.999999696771877389e-02 1.000000000000000888e-01 1.999999969677190848e-01 2.000000000000001776e-01
8.098000000000000000e+03 1.000000000000000888e-01 9.999999761178424151e-02 1.000000000000000888e-01 1.999999976117843303e-01 2.000000000000001776e-01
8.205000000000000000e+03 1.000000000000000888e-01 9.999999812328064230e-02 1.000000000000000888e-01 1.999999981232809532e-01 2.000000000000001776e-01
8.314000000000000000e+03 1.000000000000000888e-01 9.999999853185603804e-02 1.000000000000000888e-01 1.999999985318563489e-01 2.000000000000001776e-01
8.424000000000000000e+03 1.000000000000000888e-01 9.999999885406585243e-02 1.000000000000000888e-01 1.999999988540661633e-01 2.000000000000001776e-01
8.536000000000000000e+03 1.000000000000000888e-01 9.999999910958168314e-02 1.000000000000000888e-01 1.999999991095817720e-01 2.000000000000001776e-01
8.649000000000000000e+03 1.000000000000000888e-01 9.999999930968028750e-02 1.000000000000000888e-01 1.999999993096803763e-01 2.000000000000001776e-01
8.764000000000000000e+03 1.000000000000000888e-01 9.999999946721738198e-02 1.000000000000000888e-01 1.999999994672174708e-01 2.000000000000001776e-01
8.880000000000000000e+03 1.000000000000000888e-01 9.999999958972827230e-02 1.000000000000000888e-01 1.999999995897283611e-01 2.000000000000001776e-01
8.998000000000000000e+03 1.000000000000000888e-01 9.999999968548856089e-02 1.000000000000000888e-01 1.999999996854886497e-01 2.000000000000001776e-01
9.118000000000000000e+03 1.000000000000000888e-01 9.999999975998141721e-02 1.000000000000000888e-01 1.999999997599815060e-01 2.000000000000001776e-01
9.238000000000000000e+03 1.000000000000000888e-01 9.999999981683060923e-02 1.000000000000000888e-01 1.999999998168306981e-01 2.000000000000001776e-01
9.361000000000000000e+03 1.000000000000000888e-01 9.999999986115604145e-02 1.000000000000000888e-01 1.999999998611561303e-01 2.000000000000001776e-01
9.485000000000000000e+03 1.000000000000000888e-01 9.999999989499208652e-02 1.000000000000000888e-01 1.999999998949921753e-01 2.000000000000001776e-01
9.611000000000000000e+03 1.000000000000000888e-01 9.999999992093933088e-02 1.000000000000000888e-01 1.999999999209394197e-01 2.000000000000001776e-01
9.738000000000000000e+03 1.000000000000000888e-01 9.999999994060893016e-02 1.000000000000000888e-01 1.999999999406090190e-01 2.000000000000001776e-01
9.868000000000000000e+03 1.000000000000000888e-01 9.999999995568531475e-02 1.000000000000000888e-01 1.999999999556854036e-01 2.000000000000001776e-01
9.998000000000000000e+03 1.000000000000000888e-01 9.999999996693476056e-02 1.000000000000000888e-01 1.999999999669350714e-01 2.000000000000001776e-01


==> fig/risk_theory.dat <==
1.000000000000000000e+00 4.226361659396492776e+00 6.226906314878248583e-02 4.288630722545275553e+00
2.000000000000000000e+00 3.708862175753504520e+00 8.103041754510033334e-02 3.789892593298604950e+00
3.000000000000000000e+00 3.299825845958045623e+00 9.619064007620491130e-02 3.396016486034250548e+00
4.000000000000000000e+00 2.964468470008914558e+00 1.089672539289496256e-01 3.073435723937864239e+00
5.000000000000000000e+00 2.686514236900368946e+00 1.199625225977004744e-01 2.806476759498069296e+00
6.000000000000000000e+00 2.455806001721090759e+00 1.295184362549652857e-01 2.585324437976056267e+00
7.000000000000000000e+00 2.264609198276100077e+00 1.378624707862992349e-01 2.402471669062399506e+00
8.000000000000000000e+00 2.106483627722877117e+00 1.451665608067473634e-01 2.251650188529624508e+00
9.000000000000000000e+00 1.975910114500733616e+00 1.515711851649995945e-01 2.127481299665733072e+00
1.000000000000000000e+01 1.868141965042664498e+00 1.571956516069788756e-01 2.025337616649643291e+00
1.100000000000000000e+01 1.779123102776706933e+00 1.621429602808071302e-01 1.941266063057514035e+00
1.200000000000000000e+01 1.705423435082005446e+00 1.665025315771541115e-01 1.871925966659159446e+00
1.300000000000000000e+01 1.644175789883974392e+00 1.703520689689911605e-01 1.814527858852965636e+00
1.400000000000000000e+01 1.593010727070857557e+00 1.737590382569724201e-01 1.766769765327830033e+00
1.500000000000000000e+01 1.549990246715215791e+00 1.767819400233800464e-01 1.726772186738595893e+00
1.600000000000000000e+01 1.513543020001012929e+00 1.794714380301669354e-01 1.693014458031179892e+00
1.700000000000000000e+01 1.482403785526242412e+00 1.818713661270678628e-01 1.664275151653310303e+00
1.800000000000000000e+01 1.455558831416531085e+00 1.840196238316851862e-01 1.639578455248216216e+00
1.900000000000000000e+01 1.432198566463988243e+00 1.859489680644969278e-01 1.618147534528485254e+00
2.000000000000000000e+01 1.411677376620845248e+00 1.876877087192244942e-01 1.599365085340069825e+00
2.100000000000000000e+01 1.393480387957473532e+00 1.892603163930383914e-01 1.582740704350511951e+00
2.200000000000000000e+01 1.377196420251420861e+00 1.906879509611470180e-01 1.567884371212567851e+00
2.300000000000000000e+01 1.362496269662553328e+00 1.919889196409136911e-01 1.554485189303467019e+00
2.400000000000000000e+01 1.349115444010346110e+00 1.931790728286814363e-01 1.542294516839027629e+00
2.500000000000000000e+01 1.336840536470396801e+00 1.942721454209943299e-01 1.531112681891391158e+00
2.600000000000000000e+01 1.325498523351546609e+00 1.952800506490046106e-01 1.520778574000551275e+00
2.700000000000000000e+01 1.314948383003384569e+00 1.962131327323604069e-01 1.511161515735744976e+00
2.800000000000000000e+01 1.305074540665380312e+00 1.970803839443980576e-01 1.502154924609778286e+00
2.900000000000000000e+01 1.295781740559078132e+00 1.978896310030075489e-01 1.493671371562085737e+00
3.000000000000000000e+01 1.286991028847572993e+00 1.986476950769317518e-01 1.485638723924504800e+00
3.100000000000000000e+01 1.278636599074026270e+00 1.993605291325210582e-01 1.477997128206547384e+00
3.200000000000000000e+01 1.270663306568858841e+00 2.000333358425098462e-01 1.470696642411368771e+00
3.300000000000000000e+01 1.263024701884863710e+00 2.006706688342175526e-01 1.463695370719081179e+00
3.400000000000000000e+01 1.255681467494908610e+00 2.012765196657921030e-01 1.456957987160700796e+00
3.500000000000000000e+01 1.248600168556692758e+00 2.018543925808503892e-01 1.450454561137543230e+00
3.600000000000000000e+01 1.241752249073254655e+00 2.024073687989359216e-01 1.444159617872190493e+00
3.700000000000000000e+01 1.235113220560451586e+00 2.029381618464574377e-01 1.438051382406908996e+00
3.800000000000000000e+01 1.228662002432649558e+00 2.034491652153107566e-01 1.432111167647960315e+00
3.900000000000000000e+01 1.222380382578740043e+00 2.039424934497095221e-01 1.426322876028449649e+00
4.000000000000000000e+01 1.216252573684198257e+00 2.044200176017892112e-01 1.420672591285987441e+00
4.100000000000000000e+01 1.210264846275075135e+00 2.048833958596646965e-01 1.415148242134739887e+00
4.200000000000000000e+01 1.204405223612365461e+00 2.053341000346131096e-01 1.409739323646978626e+00
4.300000000000000000e+01 1.198663226753096334e+00 2.057734384941141137e-01 1.404436665247210447e+00
4.400000000000000000e+01 1.193029660548722504e+00 2.062025760421692944e-01 1.399232236590891798e+00
4.500000000000000000e+01 1.187496433247452465e+00 2.066225511755288291e-01 1.394118984422981322e+00
4.600000000000000000e+01 1.182056403838020131e+00 2.070342910823552429e-01 1.389090694920375402e+00
4.700000000000000000e+01 1.176703252418894952e+00 2.074386246968874525e-01 1.384141877115782293e+00
4.800000000000000000e+01 1.171431369775257192e+00 2.078362940784873880e-01 1.379267663853744663e+00
4.900000000000000000e+01 1.166235763053952823e+00 2.082279643449114204e-01 1.374463727398864243e+00
5.000000000000000000e+01 1.161111974987858009e+00 2.086142323567653778e-01 1.369726207344623470e+00
5.100000000000000000e+01 1.156056014568789925e+00 2.089956343220369106e-01 1.365051648890826863e+00
5.200000000000000000e+01 1.151064297427588867e+00 2.093726524656408516e-01 1.360436949893229830e+00
5.300000000000000000e+01 1.146133594470482242e+00 2.097457208884515867e-01 1.355879315358933912e+00
5.400000000000000000e+01 1.141260987557102480e+00 2.101152307228111582e-01 1.351376218279913610e+00
5.500000000000000000e+01 1.136443831198866716e+00 2.104815346765573636e-01 1.346925365875424108e+00
5.600000000000000000e+01 1.131679719415602081e+00 2.108449510448313913e-01 1.342524670460433445e+00
5.700000000000000000e+01 1.126966457020069479e+00 2.112057672579848999e-01 1.338172224278054490e+00
5.800000000000000000e+01 1.122302034709734997e+00 2.115642430245345262e-01 1.333866277734269579e+00
5.900000000000000000e+01 1.117684607436863597e+00 2.119206131200859211e-01 1.329605220556949519e+00
6.000000000000000000e+01 1.113112475605086749e+00 2.122750898662610630e-01 1.325387565471347839e+00
6.100000000000000000e+01 1.108584068705612546e+00 2.126278653377540184e-01 1.321211934043366565e+00
6.200000000000000000e+01 1.104097931061276849e+00 2.129791133305655726e-01 1.317077044391842477e+00
6.300000000000000000e+01 1.099652709393393213e+00 2.133289911201019795e-01 1.312981700513495165e+00
6.400000000000000000e+01 1.095247141966166460e+00 2.136776410340715249e-01 1.308924783000237957e+00
6.500000000000000000e+01 1.090880049097441296e+00 2.140251918618763516e-01 1.304905240959317592e+00
6.600000000000000000e+01 1.086550324853647442e+00 2.143717601194135847e-01 1.300922084973060944e+00
6.700000000000000000e+01 1.082256929771752807e+00 2.147174511857919965e-01 1.296974380957544692e+00
6.800000000000000000e+01 1.077998884472452179e+00 2.150623603263944750e-01 1.293061244798846765e+00
6.900000000000000000e+01 1.073775264047248212e+00 2.154065736149199939e-01 1.289181837662168206e+00
7.000000000000000000e+01 1.069585193117940314e+00 2.157501687654829192e-01 1.285335361883423122e+00
7.100000000000000000e+01 1.065427841480707682e+00 2.160932158844993400e-01 1.281521057365206939e+00
7.200000000000000000e+01 1.061302420258773527e+00 2.164357781509206602e-01 1.277738198409694270e+00
7.300000000000000000e+01 1.057208178497809348e+00 2.167779124323561679e-01 1.273986090930165460e+00
7.400000000000000000e+01 1.053144400147050019e+00 2.171196698437434236e-01 1.270264069990793443e+00
7.500000000000000000e+01 1.049110401376677215e+00 2.174610962544524240e-01 1.266571497631129528e+00
7.600000000000000000e+01 1.045105528188615684e+00 2.178022327490372612e-01 1.262907760937652890e+00
7.700000000000000000e+01 1.041129154283572555e+00 2.181431160462612984e-01 1.259272270329833798e+00
7.800000000000000000e+01 1.037180679152065466e+00 2.184837788805054914e-01 1.255664458032570874e+00
7.900000000000000000e+01 1.033259526361459235e+00 2.188242503492206226e-01 1.252083776710679830e+00
8.000000000000000000e+01 1.029365142014708967e+00 2.191645562296851701e-01 1.248529698244394082e+00
8.100000000000000000e+01 1.025496993359707787e+00 2.195047192679843717e-01 1.245001712627692214e+00
8.200000000000000000e+01 1.021654567530909663e+00 2.198447594428173946e-01 1.241499326973727113e+00
8.300000000000000000e+01 1.017837370407288722e+00 2.201846942064696055e-01 1.238022064613758300e+00
8.400000000000000000e+01 1.014044925572779920e+00 2.205245387050467076e-01 1.234569464277826656e+00
8.500000000000000000e+01 1.010276773367146275e+00 2.208643059798561237e-01 1.231141079347002343e+00
8.700000000000000000e+01 1.002811586836311664e+00 2.215436515891364699e-01 1.224355238425448134e+00
8.800000000000000000e+01 9.991137094930072626e-01 2.218832470635108411e-01 1.220996956556518187e+00
8.900000000000000000e+01 9.954384373271091269e-01 2.222227998896376955e-01 1.217661237216746795e+00
9.000000000000000000e+01 9.917853827219509366e-01 2.225623150556317598e-01 1.214347697777582669e+00
9.100000000000000000e+01 9.881541705186152047e-01 2.229017963414918480e-01 1.211055966860107080e+00
9.300000000000000000e+01 9.809558317335974609e-01 2.235806669955935910e-01 1.204536498729191107e+00
9.400000000000000000e+01 9.773880123893778915e-01 2.239200588173372863e-01 1.201308071206715233e+00
9.500000000000000000e+01 9.738406489964136492e-01 2.242594218410948748e-01 1.198100070837508468e+00
9.600000000000000000e+01 9.703134211687547417e-01 2.245987552671373511e-01 1.194912176435892093e+00
9.800000000000000000e+01 9.633181385784556072e-01 2.252773268050939914e-01 1.188595465383549543e+00
9.900000000000000000e+01 9.598494898493887817e-01 2.256165601838331092e-01 1.185466050033221919e+00
1.000000000000000000e+02 9.563997880595438428e-01 2.259557546119903004e-01 1.182355542671534199e+00
1.010000000000000000e+02 9.529687575456251558e-01 2.262949064974173752e-01 1.179263664043042503e+00
1.030000000000000000e+02 9.461616472178463466e-01 2.269730662937664289e-01 1.173134713511612803e+00
1.040000000000000000e+02 9.427850547446494645e-01 2.273120651645679502e-01 1.170097119909217387e+00
1.060000000000000000e+02 9.360845674212221468e-01 2.279898760301561911e-01 1.164074443451378338e+00
1.070000000000000000e+02 9.327602019599972039e-01 2.283286773432565975e-01 1.161088879303253885e+00
1.080000000000000000e+02 9.294527857191144937e-01 2.286674017704380668e-01 1.158120187489552588e+00
1.100000000000000000e+02 9.228879292548457514e-01 2.293445964930833636e-01 1.152232525747929115e+00
1.110000000000000000e+02 9.196300679245806853e-01 2.296830546895786695e-01 1.149313122614159299e+00
1.130000000000000000e+02 9.131624683507677531e-01 2.303596616236656403e-01 1.143522129974433366e+00
1.140000000000000000e+02 9.099523418459020130e-01 2.306977976292260701e-01 1.140650139475128055e+00
1.160000000000000000e+02 9.035785026694669320e-01 2.313737023669688586e-01 1.134952205036435791e+00
1.170000000000000000e+02 9.004144313672131084e-01 2.317114580058559914e-01 1.132125889373069016e+00
1.190000000000000000e+02 8.941311230024007184e-01 2.323865428443359360e-01 1.126517665846736627e+00
1.210000000000000000e+02 8.879064943255503550e-01 2.330610149236962692e-01 1.120967509249246596e+00
1.220000000000000000e+02 8.848157880095445238e-01 2.333980045997405550e-01 1.118213792609284996e+00
1.240000000000000000e+02 8.786768317160610353e-01 2.340714581346121925e-01 1.112748289850673311e+00
1.250000000000000000e+02 8.756282889133670810e-01 2.344079088104804587e-01 1.110036197723847540e+00
1.270000000000000000e+02 8.695723681523452875e-01 2.350802252169841566e-01 1.104652593369329416e+00
1.290000000000000000e+02 8.635704314244185831e-01 2.357517183997042687e-01 1.099322149824122796e+00
1.300000000000000000e+02 8.605893804662380075e-01 2.360871401924461987e-01 1.096676520658684151e+00
1.320000000000000000e+02 8.546664862906105942e-01 2.367573023871899496e-01 1.091423788677800655e+00
1.340000000000000000e+02 8.487950658872615017e-01 2.374265142385871274e-01 1.086221580125848574e+00
1.360000000000000000e+02 8.429741926281101305e-01 2.380947262951656485e-01 1.081068918923275834e+00
1.380000000000000000e+02 8.372029800501502583e-01 2.387618899936446715e-01 1.075964870043794930e+00
1.390000000000000000e+02 8.343357298646969511e-01 2.390950637858881567e-01 1.073430793650585136e+00
1.410000000000000000e+02 8.286374279792461106e-01 2.397605659335999007e-01 1.068397993912846067e+00
1.430000000000000000e+02 8.229867304461744304e-01 2.404249024479316599e-01 1.063411632894106118e+00
1.450000000000000000e+02 8.173828728883363315e-01 2.410880281364208289e-01 1.058470901024757271e+00
1.470000000000000000e+02 8.118251211604271544e-01 2.417498988096575263e-01 1.053575019970084625e+00
1.490000000000000000e+02 8.063127695328401456e-01 2.424104712877510892e-01 1.048723240820591318e+00
1.510000000000000000e+02 8.008451389969719614e-01 2.430697034023989733e-01 1.043914842399370935e+00
1.530000000000000000e+02 7.954215756836292561e-01 2.437275539953814851e-01 1.039149129679010741e+00
1.550000000000000000e+02 7.900414493867796706e-01 2.443839829141655484e-01 1.034425432300945191e+00
1.570000000000000000e+02 7.847041521854293267e-01 2.450389510051877995e-01 1.029743103190617237e+00
1.590000000000000000e+02 7.794090971569084259e-01 2.456924201052873846e-01 1.025101517262195783e+00
1.610000000000000000e+02 7.741557171753158384e-01 2.463443530316797303e-01 1.020500070206995513e+00
1.630000000000000000e+02 7.689434637892957891e-01 2.469947135707907804e-01 1.015938177360086625e+00
1.660000000000000000e+02 7.612010394743299324e-01 2.479672292885322926e-01 1.009168268762862253e+00
1.680000000000000000e+02 7.560893163803027450e-01 2.486135066751048728e-01 1.004702823055407590e+00
1.700000000000000000e+02 7.510169328379936449e-01 2.492580923800991055e-01 1.000275025218092750e+00
1.720000000000000000e+02 7.459834124114269605e-01 2.499009543943559730e-01 9.958843668057829612e-01
1.750000000000000000e+02 7.385049914361082601e-01 2.508619476797800396e-01 9.893669391158883553e-01
1.770000000000000000e+02 7.335666325036461766e-01 2.515003662798538375e-01 9.850669987835000141e-01
1.790000000000000000e+02 7.286655723853712185e-01 2.521369561300687567e-01 9.808025285154400308e-01
1.820000000000000000e+02 7.213830012608428710e-01 2.530883507982381042e-01 9.744713520590809752e-01
1.840000000000000000e+02 7.165733732535642941e-01 2.537202477359167818e-01 9.702936209894810204e-01
1.860000000000000000e+02 7.117996193951215966e-01 2.543502212567194665e-01 9.661498406518410631e-01
1.890000000000000000e+02 7.047054135624241100e-01 2.552915201744901941e-01 9.599969337369143041e-01
1.910000000000000000e+02 7.000196816409439693e-01 2.559165765259988623e-01 9.559362581669428316e-01
1.940000000000000000e+02 6.930557844452734928e-01 2.568503884611169630e-01 9.499061729063904558e-01
1.970000000000000000e+02 6.861684722061385244e-01 2.577796065425838612e-01 9.439480787487224411e-01
1.990000000000000000e+02 6.816189069427114333e-01 2.583964975733609171e-01 9.400154045160723504e-01
2.020000000000000000e+02 6.748566912526031691e-01 2.593179017284518717e-01 9.341745929810549853e-01
2.050000000000000000e+02 6.681680630759214701e-01 2.602345288769795650e-01 9.284025919529010906e-01
2.070000000000000000e+02 6.637493331618076198e-01 2.608429288777581179e-01 9.245922620395656821e-01
2.100000000000000000e+02 6.571810024502048320e-01 2.617514577219723915e-01 9.189324601721772234e-01
2.130000000000000000e+02 6.506834889631518681e-01 2.626550510561931895e-01 9.133385400193450021e-01
2.160000000000000000e+02 6.442558051631951388e-01 2.635536554433788314e-01 9.078094606065739702e-01
2.180000000000000000e+02 6.400090008285006515e-01 2.641499284311671358e-01 9.041589292596677874e-01
2.210000000000000000e+02 6.336955740258062297e-01 2.650401076362036146e-01 8.987356816620097888e-01
2.240000000000000000e+02 6.274494645693924344e-01 2.659251704932862337e-01 8.933746350626786681e-01
2.270000000000000000e+02 6.212697720349891206e-01 2.668050746457321099e-01 8.880748466807212305e-01
2.300000000000000000e+02 6.151556169548673125e-01 2.676797805630081184e-01 8.828353975178754309e-01
2.330000000000000000e+02 6.091061397961369250e-01 2.685492514594409741e-01 8.776553912555778991e-01
2.370000000000000000e+02 6.011393301923613208e-01 2.697003440221578119e-01 8.708396742145191327e-01
2.400000000000000000e+02 5.952375306253387954e-01 2.705574716373150834e-01 8.657950022626539344e-01
2.430000000000000000e+02 5.893976762803510017e-01 2.714092604206870818e-01 8.608069367010380279e-01
2.460000000000000000e+02 5.836189840056275058e-01 2.722556845748716481e-01 8.558746685804992094e-01
2.490000000000000000e+02 5.779006863154608764e-01 2.730967206367826972e-01 8.509974069522435736e-01
2.530000000000000000e+02 5.703689380963893329e-01 2.742096842482013019e-01 8.445786223445905794e-01
2.560000000000000000e+02 5.647886598348796916e-01 2.750380694206082111e-01 8.398267292554879582e-01
2.590000000000000000e+02 5.592663232943259066e-01 2.758610042269371010e-01 8.351273275212629521e-01
2.630000000000000000e+02 5.519921205448189427e-01 2.769497480816270896e-01 8.289418686264460323e-01
2.660000000000000000e+02 5.466022566293522456e-01 2.777599136466499252e-01 8.243621702760022263e-01
2.700000000000000000e+02 5.395022014536444699e-01 2.788315928675692557e-01 8.183337943212136700e-01
2.730000000000000000e+02 5.342411225899112992e-01 2.796289363026505104e-01 8.138700588925618096e-01
2.770000000000000000e+02 5.273103979054930557e-01 2.806834956703413431e-01 8.079938935758343987e-01
2.810000000000000000e+02 5.204743439021231044e-01 2.817282586577180004e-01 8.022026025598411048e-01
2.850000000000000000e+02 5.137314827656812577e-01 2.827632217181922369e-01 7.964947044838734946e-01
2.880000000000000000e+02 5.087346238035272972e-01 2.835330133886943549e-01 7.922676371922217076e-01
2.920000000000000000e+02 5.021513897040118524e-01 2.845508323346545576e-01 7.867022220386663545e-01
2.960000000000000000e+02 4.956574458276236106e-01 2.855588656339176357e-01 7.812163114615412463e-01
3.000000000000000000e+02 4.892514283598210501e-01 2.865571265532257383e-01 7.758085549130467884e-01
3.040000000000000000e+02 4.829320013728543581e-01 2.875456323277643667e-01 7.704776337006187248e-01
3.080000000000000000e+02 4.766978558900479279e-01 2.885244039585984632e-01 7.652222598486464467e-01
3.120000000000000000e+02 4.705477090040955379e-01 2.894934660173846264e-01 7.600411750214801643e-01
3.160000000000000000e+02 4.644803030445696646e-01 2.904528464582278313e-01 7.549331495027975514e-01
3.200000000000000000e+02 4.584944047903981579e-01 2.914025764365386073e-01 7.498969812269367097e-01
3.250000000000000000e+02 4.511248117573748995e-01 2.925762202958618330e-01 7.437010320532366769e-01
3.290000000000000000e+02 4.453179185060562317e-01 2.935043660536667542e-01 7.388222845597229860e-01
3.330000000000000000e+02 4.395886850771673626e-01 2.944229826517647530e-01 7.340116677289321157e-01
3.380000000000000000e+02 4.325346219636616030e-01 2.955579185949757104e-01 7.280925405586373689e-01
3.420000000000000000e+02 4.269759970624077416e-01 2.964552550033753286e-01 7.234312520657830703e-01
3.470000000000000000e+02 4.201317080629153322e-01 2.975637388324345878e-01 7.176954468953499200e-01
3.510000000000000000e+02 4.147381678695671314e-01 2.984400378532306441e-01 7.131782057227977756e-01
3.560000000000000000e+02 4.080968878847721082e-01 2.995223875998671570e-01 7.076192754846393207e-01
3.610000000000000000e+02 4.015655664841802919e-01 3.005903655886087988e-01 7.021559320727890352e-01
3.660000000000000000e+02 3.951422421623183023e-01 3.016440820590552407e-01 6.967863242213735431e-01
3.700000000000000000e+02 3.900800495558803815e-01 3.024768633501824788e-01 6.925569129060629159e-01
3.750000000000000000e+02 3.838463114063870307e-01 3.035051982831087347e-01 6.873515096894957654e-01
3.800000000000000000e+02 3.777152994178054057e-01 3.045195986938584176e-01 6.822348981116638234e-01
3.850000000000000000e+02 3.716852063402169559e-01 3.055201869974973894e-01 6.772053933377143453e-01
3.910000000000000000e+02 3.645798186930790941e-01 3.067028370524241820e-01 6.712826557455032761e-01
3.960000000000000000e+02 3.587655699360248751e-01 3.076734816686217955e-01 6.664390516046466706e-01
4.010000000000000000e+02 3.530467049921873768e-01 3.086307216134868692e-01 6.616774266056741904e-01
4.060000000000000000e+02 3.474215678672034624e-01 3.095746882505556741e-01 6.569962561177591365e-01
4.120000000000000000e+02 3.407928417378575658e-01 3.106901146831529403e-01 6.514829564210105062e-01
4.170000000000000000e+02 3.353682400094577520e-01 3.116053497717599652e-01 6.469735897812176617e-01
4.230000000000000000e+02 3.289755997789781672e-01 3.126866904483879273e-01 6.416622902273660944e-01
4.280000000000000000e+02 3.237440192414564599e-01 3.135738501773189246e-01 6.373178694187753290e-01
4.340000000000000000e+02 3.175786431165542045e-01 3.146218985646887512e-01 6.322005416812429557e-01
4.400000000000000000e+02 3.115336455694352469e-01 3.156521252660606236e-01 6.271857708354958705e-01
4.460000000000000000e+02 3.056065716131861620e-01 3.166647699486100365e-01 6.222713415617961985e-01
4.520000000000000000e+02 2.997950225543697944e-01 3.176600728683077746e-01 6.174550954226776245e-01
4.580000000000000000e+02 2.940966543173295089e-01 3.186382745702766583e-01 6.127349288876061673e-01
4.640000000000000000e+02 2.885091758403771633e-01 3.195996156119554898e-01 6.081087914523326532e-01
4.700000000000000000e+02 2.830303475396995783e-01 3.205443363076111440e-01 6.035746838473107223e-01
4.760000000000000000e+02 2.776579798371166530e-01 3.214726764928184655e-01 5.991306563299351184e-01
4.820000000000000000e+02 2.723899317480952820e-01 3.223848753076126172e-01 5.947748070557079547e-01
4.890000000000000000e+02 2.663729333331492088e-01 3.234290241451273640e-01 5.898019574782765728e-01
4.950000000000000000e+02 2.613237895768331653e-01 3.243070658560933683e-01 5.856308554329265892e-01
5.020000000000000000e+02 2.555566497832499895e-01 3.253120120012388816e-01 5.808686617844889266e-01
5.080000000000000000e+02 2.507170394975740124e-01 3.261570028619844575e-01 5.768740423595584144e-01
5.150000000000000000e+02 2.451890821962568190e-01 3.271240284737317872e-01 5.723131106699885784e-01
5.220000000000000000e+02 2.397856667776951112e-01 3.280711597044406735e-01 5.678568264821357570e-01
5.290000000000000000e+02 2.345039141660728299e-01 3.289987593006314937e-01 5.635026734667043513e-01
5.360000000000000000e+02 2.293410165042492344e-01 3.299071863887369505e-01 5.592482028929861571e-01
5.430000000000000000e+02 2.242942350565416965e-01 3.307967962837601861e-01 5.550910313403019103e-01
5.500000000000000000e+02 2.193608981963638682e-01 3.316679403202164034e-01 5.510288385165802438e-01
5.580000000000000000e+02 2.138583700318055780e-01 3.326413674499514306e-01 5.464997374817570641e-01
5.650000000000000000e+02 2.091594330401356228e-01 3.334741054824693629e-01 5.426335385226049857e-01
5.730000000000000000e+02 2.039182172562933881e-01 3.344045327852726568e-01 5.383227500415660449e-01
5.800000000000000000e+02 1.994423224203316913e-01 3.352004164640419170e-01 5.346427388843736361e-01
5.880000000000000000e+02 1.944497734170340941e-01 3.360895920676909565e-01 5.305393654847250229e-01
5.960000000000000000e+02 1.895848986196433383e-01 3.369574637600047939e-01 5.265423623796481323e-01
6.040000000000000000e+02 1.848443765837702868e-01 3.378045060942482247e-01 5.226488826780184560e-01
6.120000000000000000e+02 1.802249758239083954e-01 3.386311855411336946e-01 5.188561613650420901e-01
6.200000000000000000e+02 1.757235520881163526e-01 3.394379604342812051e-01 5.151615125223976133e-01
6.280000000000000000e+02 1.713370457384674195e-01 3.402252809355865715e-01 5.115623266740539909e-01
6.360000000000000000e+02 1.670624792314630847e-01 3.409935890185617491e-01 5.080560682500248060e-01
6.450000000000000000e+02 1.623837898359816179e-01 3.418357496251360206e-01 5.042195394611176384e-01
6.530000000000000000e+02 1.583375698488337646e-01 3.425650864423265274e-01 5.009026562911602642e-01
6.620000000000000000e+02 1.539087210205692668e-01 3.433644729412217433e-01 4.972731939617910379e-01
6.710000000000000000e+02 1.496066219986272039e-01 3.441420586594701736e-01 4.937486806580974052e-01
6.800000000000000000e+02 1.454275991990597872e-01 3.448984114059968076e-01 4.903260106050565947e-01
6.890000000000000000e+02 1.413680880619079538e-01 3.456340862147376791e-01 4.870021742766456052e-01
6.980000000000000000e+02 1.374246295875380941e-01 3.463496254718838596e-01 4.837742550594219537e-01
7.070000000000000000e+02 1.335938670037321307e-01 3.470455590573164328e-01 4.806394260610485913e-01
7.160000000000000000e+02 1.298725425568049985e-01 3.477224044983743267e-01 4.775949470551793530e-01
7.260000000000000000e+02 1.258622484842077116e-01 3.484526818845982143e-01 4.743149303688058982e-01
7.360000000000000000e+02 1.219789591183233629e-01 3.491606930592199842e-01 4.711396521775433333e-01
7.450000000000000000e+02 1.185892243807181723e-01 3.497794095516113533e-01 4.683686339323295256e-01
7.550000000000000000e+02 1.149361513383944516e-01 3.504469125656350381e-01 4.653830639040295036e-01
7.650000000000000000e+02 1.113986518620467131e-01 3.510940085667893507e-01 4.624926604288360776e-01
7.750000000000000000e+02 1.079730309432564705e-01 3.517213049943704872e-01 4.596943359376269855e-01
7.860000000000000000e+02 1.043298039008657419e-01 3.523891671042626017e-01 4.567189710051283713e-01
7.960000000000000000e+02 1.011276278901689224e-01 3.529767877389901609e-01 4.541044156291590972e-01
8.070000000000000000e+02 9.772195634202390790e-02 3.536023769811572071e-01 4.513243333231811150e-01
8.170000000000000000e+02 9.472850402175540807e-02 3.541527776498788471e-01 4.488812816716342691e-01
8.280000000000000000e+02 9.154474254413741408e-02 3.547387159156428216e-01 4.462834584597802356e-01
8.390000000000000000e+02 8.847132763310044945e-02 3.553048791928359318e-01 4.437762068259363812e-01
8.500000000000000000e+02 8.550439450489405457e-02 3.558519234244498786e-01 4.413563179293439331e-01
8.620000000000000000e+02 8.238480471222572876e-02 3.564276397065815893e-01 4.388124444188072903e-01
8.730000000000000000e+02 7.962862184828535528e-02 3.569367369835825810e-01 4.365653588318679224e-01
8.850000000000000000e+02 7.673053786427000422e-02 3.574724967527356800e-01 4.342030346170057120e-01
8.960000000000000000e+02 7.416997819459643371e-02 3.579462440517356958e-01 4.321162222463321156e-01
9.080000000000000000e+02 7.147750474714631430e-02 3.584447858773339712e-01 4.299222906244802855e-01
9.200000000000000000e+02 6.888638252533609008e-02 3.589249360477838602e-01 4.278113185731199364e-01
9.330000000000000000e+02 6.618923269068525961e-02 3.594251226157080259e-01 4.256143553063932994e-01
9.450000000000000000e+02 6.379703386076839011e-02 3.598690863896909509e-01 4.236661202504593549e-01
9.570000000000000000e+02 6.149475373414757529e-02 3.602966539754964836e-01 4.217914077096440728e-01
9.700000000000000000e+02 5.909812172815882142e-02 3.607420459614113506e-01 4.198401676895701651e-01
9.830000000000000000e+02 5.679882710395534051e-02 3.611696357095383614e-01 4.179684628134937019e-01
9.960000000000000000e+02 5.459286443785349441e-02 3.615801304225163548e-01 4.161729948603698492e-01
1.009000000000000000e+03 5.247639377211743561e-02 3.619742098762435689e-01 4.144506036483610045e-01
1.023000000000000000e+03 5.029298120928654692e-02 3.623809940743133451e-01 4.126739752835998920e-01
1.036000000000000000e+03 4.835078975139783797e-02 3.627430387225465402e-01 4.110938284739443782e-01
1.050000000000000000e+03 4.634705528601672231e-02 3.631167501971059863e-01 4.094638054831227225e-01
1.064000000000000000e+03 4.443049804593529606e-02 3.634743826053924431e-01 4.079048806513277392e-01
1.078000000000000000e+03 4.259726460049017421e-02 3.638166263053166927e-01 4.064138909058068738e-01
1.092000000000000000e+03 4.084367240591136455e-02 3.641441424719187303e-01 4.049878148778300879e-01
1.107000000000000000e+03 3.904920593523635020e-02 3.644794284060112743e-01 4.035286343412476384e-01
1.122000000000000000e+03 3.733799648629668178e-02 3.647992788174370116e-01 4.021372753037336656e-01
1.136000000000000000e+03 3.581251050556180648e-02 3.650845070849633167e-01 4.008970175905250954e-01
1.151000000000000000e+03 3.425127339627274947e-02 3.653765022949452823e-01 3.996277756912180457e-01
1.167000000000000000e+03 3.266549105420180760e-02 3.656731640527595140e-01 3.983386551069613146e-01
1.182000000000000000e+03 3.124978802595240399e-02 3.659380633294389007e-01 3.971878513553913082e-01
1.198000000000000000e+03 2.981167420888983233e-02 3.662071988218344454e-01 3.960188730307242500e-01
1.214000000000000000e+03 2.844419271809122893e-02 3.664631445974566581e-01 3.949073373155478905e-01
1.230000000000000000e+03 2.714379268043811202e-02 3.667065491448170400e-01 3.938503418252551347e-01
1.246000000000000000e+03 2.590710241567804883e-02 3.669380292544461852e-01 3.928451316701242479e-01
1.263000000000000000e+03 2.465934784558967974e-02 3.671715668618337758e-01 3.918309147074234833e-01
1.280000000000000000e+03 2.347626276847989205e-02 3.673929729083311724e-01 3.908692356768110887e-01
1.297000000000000000e+03 2.235440147897890459e-02 3.676028807771233864e-01 3.899572822561022667e-01
1.314000000000000000e+03 2.129050273566964954e-02 3.678018908810840037e-01 3.890923936167536290e-01
1.331000000000000000e+03 2.028147989531534773e-02 3.679905723537508777e-01 3.882720522490662463e-01
1.349000000000000000e+03 1.926967154914210195e-02 3.681796939452854356e-01 3.874493654944275445e-01
1.367000000000000000e+03 1.831283457362947384e-02 3.683584465414629361e-01 3.866712811150924134e-01
1.385000000000000000e+03 1.740787749300348394e-02 3.685274027279714093e-01 3.859352802209748967e-01
1.403000000000000000e+03 1.655188386837875072e-02 3.686871034711651229e-01 3.852389873395438702e-01
1.422000000000000000e+03 1.569841668416902328e-02 3.688461997495923184e-01 3.845446164337613659e-01
1.441000000000000000e+03 1.489339291687551484e-02 3.689961197566729023e-01 3.838895126735484276e-01
1.460000000000000000e+03 1.413394679931274413e-02 3.691373974256905721e-01 3.832713442250033076e-01
1.479000000000000000e+03 1.341738369343213784e-02 3.692705355574067427e-01 3.826879192508388927e-01
1.499000000000000000e+03 1.270665161576780069e-02 3.694024076314985083e-01 3.821090592472662917e-01
1.519000000000000000e+03 1.203785519175719354e-02 3.695263043944225223e-01 3.815641595861797297e-01
1.539000000000000000e+03 1.140839442100871279e-02 3.696427132168184637e-01 3.810511076378271800e-01
1.559000000000000000e+03 1.081583265974855532e-02 3.697520915685320042e-01 3.805679242282805630e-01
1.580000000000000000e+03 1.023085878141776969e-02 3.698598417714131781e-01 3.800907005528309512e-01
1.601000000000000000e+03 9.681576508274756382e-03 3.699607799056158774e-01 3.796423564138906581e-01
1.622000000000000000e+03 9.165675576560979379e-03 3.700553418566773778e-01 3.792210174332383832e-01
1.644000000000000000e+03 8.658662183076459504e-03 3.701480119325043505e-01 3.788066741155808326e-01
1.666000000000000000e+03 8.183604290931272701e-03 3.702345695514281387e-01 3.784181738423594288e-01
1.688000000000000000e+03 7.738347954113231585e-03 3.703154232985623739e-01 3.780537712526755856e-01
1.710000000000000000e+03 7.320888008765611722e-03 3.703909542589394754e-01 3.777118422677051002e-01
1.733000000000000000e+03 6.912148495260587652e-03 3.704646127410135548e-01 3.773767612362741164e-01
1.756000000000000000e+03 6.529768338071885621e-03 3.705332200673652765e-01 3.770629884054371717e-01
1.779000000000000000e+03 6.171908257392673403e-03 3.705971279106585747e-01 3.767690361680512412e-01
1.803000000000000000e+03 5.822787118068988889e-03 3.706591573356315394e-01 3.764819444537005344e-01
1.826000000000000000e+03 5.509859817494353225e-03 3.707144538706164116e-01 3.762243136881107675e-01
1.851000000000000000e+03 5.192019951695661488e-03 3.707702870770684944e-01 3.759623070287641533e-01
1.875000000000000000e+03 4.907176865894924411e-03 3.708200034020241453e-01 3.757271802679190698e-01
1.900000000000000000e+03 4.630041058723076419e-03 3.708680460712610039e-01 3.754980871299840595e-01
1.925000000000000000e+03 4.371418901277403582e-03 3.709125504199483059e-01 3.752839693212257077e-01
1.951000000000000000e+03 4.120623144079002542e-03 3.709553666940433869e-01 3.750759898381224033e-01
1.977000000000000000e+03 3.886959142674279236e-03 3.709949185515940551e-01 3.748818776942683395e-01
2.003000000000000000e+03 3.669126372579132461e-03 3.710314598740209746e-01 3.747005862466001314e-01
2.030000000000000000e+03 3.458391310176876701e-03 3.710664707271312257e-01 3.745248620373081150e-01
2.056000000000000000e+03 3.269231459867525617e-03 3.710975798201441300e-01 3.743668112800116465e-01
2.084000000000000000e+03 3.079461488530574852e-03 3.711284532255728075e-01 3.742079147141033624e-01
2.111000000000000000e+03 2.909108608209859306e-03 3.711558494660985308e-01 3.740649580743083957e-01
2.139000000000000000e+03 2.744529780825418538e-03 3.711820000037209244e-01 3.739265297845463243e-01
2.168000000000000000e+03 2.586025889368750129e-03 3.712068593165804842e-01 3.737928852059492213e-01
2.197000000000000000e+03 2.438715912877294310e-03 3.712296461101362022e-01 3.736683620230135117e-01
2.226000000000000000e+03 2.301705511722673160e-03 3.712505375821815723e-01 3.735522430939042238e-01
2.255000000000000000e+03 2.174178626398693900e-03 3.712696955335015869e-01 3.734438741599002687e-01
2.285000000000000000e+03 2.051441532175641864e-03 3.712878470404818443e-01 3.733392885726574684e-01
2.315000000000000000e+03 1.937304073664287713e-03 3.713044506178664883e-01 3.732417546915307582e-01
2.346000000000000000e+03 1.827668791015725318e-03 3.713201256216980273e-01 3.731477944127137292e-01
2.377000000000000000e+03 1.725795658292397176e-03 3.713344289907647977e-01 3.730602246490571927e-01
2.409000000000000000e+03 1.628114240936015663e-03 3.713478860967611150e-01 3.729760003376971222e-01
2.441000000000000000e+03 1.537409783051657585e-03 3.713601367722659807e-01 3.728975465553176494e-01
2.473000000000000000e+03 1.453112824766400902e-03 3.713712927060338065e-01 3.728244055308002070e-01
2.506000000000000000e+03 1.372344817228156625e-03 3.713817576102967366e-01 3.727541024275248804e-01
2.539000000000000000e+03 1.297323985056813645e-03 3.713912660625944828e-01 3.726885900476513136e-01
2.573000000000000000e+03 1.225545317787575094e-03 3.714001578777430534e-01 3.726257031955306220e-01
2.607000000000000000e+03 1.158903016803186636e-03 3.714082197766709892e-01 3.725671227934741481e-01
2.642000000000000000e+03 1.095219354419068453e-03 3.714157366603353383e-01 3.725109560147544241e-01
2.677000000000000000e+03 1.036110395728520074e-03 3.714225381568262985e-01 3.724586485525548385e-01
2.712000000000000000e+03 9.811952493295997453e-04 3.714286951154083249e-01 3.724098903647379277e-01
2.748000000000000000e+03 9.287220140774047044e-04 3.714344225403766742e-01 3.723631445544540730e-01
2.785000000000000000e+03 8.786734291677610704e-04 3.714397339135189768e-01 3.723184073426867302e-01
2.822000000000000000e+03 8.322263787494261740e-04 3.714445220198840936e-01 3.722767483986335058e-01
2.859000000000000000e+03 7.890750752139086450e-04 3.714488407800455860e-01 3.722379158552595046e-01
2.897000000000000000e+03 7.478966827198264833e-04 3.714528382945337381e-01 3.722007349772535889e-01
2.935000000000000000e+03 7.096289134481989329e-04 3.714564381589843811e-01 3.721660670724326048e-01
2.974000000000000000e+03 6.731210242155554998e-04 3.714597628245627781e-01 3.721328838487783508e-01
3.014000000000000000e+03 6.383367550151699404e-04 3.714628249591934717e-01 3.721011617142086503e-01
3.054000000000000000e+03 6.060109058453420211e-04 3.714655729025047592e-01 3.720715838083500926e-01
3.094000000000000000e+03 5.759289987432678493e-04 3.714680406687847491e-01 3.720439696675280072e-01
3.135000000000000000e+03 5.472208084533954379e-04 3.714703109280413917e-01 3.720175317364947665e-01
3.177000000000000000e+03 5.198479748450917336e-04 3.714723943273739448e-01 3.719922423022190561e-01
3.219000000000000000e+03 4.943533123049107750e-04 3.714742597478228880e-01 3.719686130601277951e-01
3.262000000000000000e+03 4.700247313656448966e-04 3.714759690284578086e-01 3.719459937598234567e-01
3.305000000000000000e+03 4.473314419198980043e-04 3.714774981430369327e-01 3.719248295849568176e-01
3.349000000000000000e+03 4.256530136647405753e-04 3.714788974112670505e-01 3.719045504249318124e-01
3.393000000000000000e+03 4.053972692635297620e-04 3.714801483153370998e-01 3.718855455846006297e-01
3.438000000000000000e+03 3.860228217228982468e-04 3.714812917043754381e-01 3.718673145260983359e-01
3.484000000000000000e+03 3.674964745217914686e-04 3.714823347498944495e-01 3.718498312244162274e-01
3.530000000000000000e+03 3.501490998016770252e-04 3.714832653848671451e-01 3.718334144846688338e-01
3.577000000000000000e+03 3.335356166130814333e-04 3.714841136829636348e-01 3.718176492995767246e-01
3.624000000000000000e+03 3.179479217944771309e-04 3.714848703886886594e-01 3.718028183104831186e-01
3.672000000000000000e+03 3.029963770071395749e-04 3.714855597365511186e-01 3.717885561135582662e-01
3.721000000000000000e+03 2.886562273308748098e-04 3.714861867017435482e-01 3.717748429290744228e-01
3.771000000000000000e+03 2.749030662952916919e-04 3.714867560577885808e-01 3.717616591240838764e-01
3.821000000000000000e+03 2.619640130407476820e-04 3.714872628077264261e-01 3.717492268207671646e-01
3.871000000000000000e+03 2.497722304347716263e-04 3.714877144267189624e-01 3.717374866571537262e-01
3.923000000000000000e+03 2.378213987429132119e-04 3.714881326323443145e-01 3.717259540310872135e-01
3.975000000000000000e+03 2.265543938352118246e-04 3.714885046568651150e-01 3.717150590507003471e-01
4.027000000000000000e+03 2.159177562484082286e-04 3.714888360664336253e-01 3.717047538226820325e-01
4.081000000000000000e+03 2.054880280326997865e-04 3.714891424255760133e-01 3.716946304536087320e-01
4.135000000000000000e+03 1.956386920675278374e-04 3.714894149340394192e-01 3.716850536261069315e-01
4.190000000000000000e+03 1.861592769169500140e-04 3.714896619339883022e-01 3.716758212109052550e-01
4.245000000000000000e+03 1.771969190938896342e-04 3.714898818402354030e-01 3.716670787593293057e-01
4.302000000000000000e+03 1.684153498010407734e-04 3.714900846443786597e-01 3.716584999941797141e-01
4.359000000000000000e+03 1.601134670630503755e-04 3.714902650220036628e-01 3.716503784890667350e-01
4.417000000000000000e+03 1.521243711303414475e-04 3.714904283717044842e-01 3.716425527428348086e-01
4.475000000000000000e+03 1.445665833428471964e-04 3.714905738408676994e-01 3.716351404242105305e-01
4.534000000000000000e+03 1.372917697804111777e-04 3.714907057116749178e-01 3.716279974814553078e-01
4.595000000000000000e+03 1.301799727290974538e-04 3.714908270662106715e-01 3.716210070389397435e-01
4.656000000000000000e+03 1.234577009948067917e-04 3.714909350591479309e-01 3.716143927601427421e-01
4.717000000000000000e+03 1.171001319946355588e-04 3.714910313323020463e-01 3.716081314642966649e-01
4.780000000000000000e+03 1.108928808304760979e-04 3.714911199676438902e-01 3.716020128484743834e-01
4.843000000000000000e+03 1.050275207765684983e-04 3.714911989761898736e-01 3.715962264969664419e-01
4.908000000000000000e+03 9.931202912407486997e-05 3.714912716461066799e-01 3.715905836752307345e-01
4.973000000000000000e+03 9.391682876505980744e-05 3.714913364347262603e-01 3.715852532634913441e-01
5.039000000000000000e+03 8.874619820129602671e-05 3.714913951482923249e-01 3.715801413464936420e-01
5.105000000000000000e+03 8.386663801376187128e-05 3.714914476056278558e-01 3.715753142436415968e-01
5.173000000000000000e+03 7.912512162203655093e-05 3.714914959081587198e-01 3.715706210297807788e-01
5.242000000000000000e+03 7.459240714916849906e-05 3.714915396895266397e-01 3.715661320966758274e-01
5.311000000000000000e+03 7.032310325499893590e-05 3.714915788450395828e-01 3.715619019482945817e-01
5.382000000000000000e+03 6.618815049515635956e-05 3.714916148961251441e-01 3.715578030466202830e-01
5.453000000000000000e+03 6.229891412760475364e-05 3.714916471693936462e-01 3.715539460835212693e-01
5.525000000000000000e+03 5.859033749397497300e-05 3.714916765070712112e-01 3.715502668445652135e-01
5.599000000000000000e+03 5.501044626171416332e-05 3.714917035327013339e-01 3.715467139789630502e-01
5.673000000000000000e+03 5.165072743092132088e-05 3.714917277711486387e-01 3.715433784985795462e-01
5.748000000000000000e+03 4.845608752420571568e-05 3.714917498355137515e-01 3.715402059230379361e-01
5.825000000000000000e+03 4.538267767310771362e-05 3.714917701823358676e-01 3.715371528600089901e-01
5.902000000000000000e+03 4.250498132743241896e-05 3.714917884718604291e-01 3.715342934531878361e-01
5.980000000000000000e+03 3.977652861810676647e-05 3.714918051506695407e-01 3.715315816792876258e-01
6.059000000000000000e+03 3.719207551901701676e-05 3.714918203704525856e-01 3.715290124459715848e-01
6.140000000000000000e+03 3.471686194157484095e-05 3.714918344329369848e-01 3.715265512948785487e-01
6.221000000000000000e+03 3.240670508285305927e-05 3.714918471158660807e-01 3.715242538209489465e-01
6.304000000000000000e+03 3.019914590359022485e-05 3.714918588473965499e-01 3.715220579933001255e-01
6.387000000000000000e+03 2.814217304211042169e-05 3.714918694461698534e-01 3.715200116192119428e-01
6.472000000000000000e+03 2.618093168058935712e-05 3.714918792607396769e-01 3.715180601924202852e-01
6.558000000000000000e+03 2.433581055553175825e-05 3.714918882416683998e-01 3.715162240522239534e-01
6.645000000000000000e+03 2.260161382747147974e-05 3.714918964652919597e-01 3.715144980791194040e-01
6.733000000000000000e+03 2.097324901689366733e-05 3.714919040002790940e-01 3.715128772492959919e-01
6.822000000000000000e+03 1.944573482344467432e-05 3.714919109084304782e-01 3.715113566432539094e-01
6.913000000000000000e+03 1.799890947266624076e-05 3.714919173124185958e-01 3.715099162218912787e-01
7.005000000000000000e+03 1.664562245421821502e-05 3.714919231829790780e-01 3.715085688054333146e-01
7.097000000000000000e+03 1.539411445620968602e-05 3.714919285119958059e-01 3.715073226264520301e-01
7.192000000000000000e+03 1.420048484536830920e-05 3.714919335073711970e-01 3.715061339922165473e-01
7.287000000000000000e+03 1.309942443095304272e-05 3.714919380418577610e-01 3.715050374662887123e-01
7.384000000000000000e+03 1.206323597979105438e-05 3.714919422464940668e-01 3.715040054824738647e-01
7.482000000000000000e+03 1.109958856735604450e-05 3.714919461036847448e-01 3.715030456922521207e-01
7.581000000000000000e+03 1.020425536313118999e-05 3.714919496428213952e-01 3.715021538981845284e-01
7.681000000000000000e+03 9.373182642599996452e-06 3.714919528905307189e-01 3.715013260731733213e-01
7.783000000000000000e+03 8.595184012629576207e-06 3.714919558990834592e-01 3.715005510830960977e-01
7.886000000000000000e+03 7.875071761095412911e-06 3.714919586571803767e-01 3.714998337289414643e-01
7.991000000000000000e+03 7.203045097897587167e-06 3.714919612086758915e-01 3.714991642537737726e-01
8.097000000000000000e+03 6.582773804683599791e-06 3.714919635449956403e-01 3.714985463188003045e-01
8.204000000000000000e+03 6.010808509011132938e-06 3.714919656839302808e-01 3.714979764924393191e-01
8.313000000000000000e+03 5.479224088084977009e-06 3.714919676589589215e-01 3.714974468830470333e-01
8.424000000000000000e+03 4.986173988028683805e-06 3.714919694800352667e-01 3.714969556540232976e-01
8.535000000000000000e+03 4.537491726294194894e-06 3.714919711284856985e-01 3.714965086202119959e-01
8.649000000000000000e+03 4.118674828294563130e-06 3.714919726599084648e-01 3.714960913347367666e-01
8.763000000000000000e+03 3.738515603321319228e-06 3.714919740440558726e-01 3.714957125596591858e-01
8.879000000000000000e+03 3.387685229805371923e-06 3.714919753165698557e-01 3.714953630017996389e-01
8.997000000000000000e+03 3.064566570801218547e-06 3.714919764845792116e-01 3.714950410511499990e-01
9.117000000000000000e+03 2.767561123807319899e-06 3.714919775549250791e-01 3.714947451160489078e-01
9.238000000000000000e+03 2.497218041570567856e-06 3.714919785265487495e-01 3.714944757445903245e-01
9.360000000000000000e+03 2.251369532761717849e-06 3.714919794080262516e-01 3.714942307775589980e-01
9.484000000000000000e+03 2.026279028314724546e-06 3.714919802133700433e-01 3.714940064923983321e-01
9.610000000000000000e+03 1.820597144639705116e-06 3.714919809478923196e-01 3.714938015450369724e-01
9.737000000000000000e+03 1.634404457376334772e-06 3.714919816117168150e-01 3.714936160161741996e-01
9.867000000000000000e+03 1.463519211010075419e-06 3.714919822200784538e-01 3.714934457392894407e-01
9.997000000000000000e+03 1.310500889368530414e-06 3.714919827641360306e-01 3.714932932650253927e-01


==> fig/two_layer_nn_jacobian_w001_v1.txt <==
sv vw vv vT
1.929477310180664062e+01 9.987702965736389160e-01 4.957669228315353394e-02 9.999999403953552246e-01
1.825658035278320312e+01 9.990963935852050781e-01 4.250222072005271912e-02 1.000000000000000000e+00
1.801064872741699219e+01 9.986705780029296875e-01 5.154639482498168945e-02 1.000000000000000000e+00
1.668878936767578125e+01 9.990971684455871582e-01 4.248298704624176025e-02 1.000000000000000000e+00
1.565621948242187500e+01 9.950784444808959961e-01 9.908997267484664917e-02 9.999999403953552246e-01
1.483632469177246094e+01 9.599732756614685059e-01 2.800917029380798340e-01 1.000000000000000000e+00
1.436029052734375000e+01 9.852309823036193848e-01 1.712304949760437012e-01 1.000000000000000000e+00
1.395515918731689453e+01 9.993647933006286621e-01 3.563773259520530701e-02 1.000000000000000000e+00
1.345937538146972656e+01 9.938506484031677246e-01 1.107289344072341919e-01 1.000000000000000000e+00
1.320205879211425781e+01 9.991729855537414551e-01 4.066171869635581970e-02 1.000000000000000000e+00
1.253061389923095703e+01 9.990020394325256348e-01 4.466497898101806641e-02 1.000000000000000000e+00
1.175946235656738281e+01 9.991173148155212402e-01 4.200722649693489075e-02 1.000000000000000000e+00
1.108908367156982422e+01 9.955494999885559082e-01 9.424003958702087402e-02 1.000000000000000000e+00
1.054191970825195312e+01 9.995995163917541504e-01 2.829978615045547485e-02 1.000000000000000000e+00
1.023305988311767578e+01 9.806022644042968750e-01 1.960083693265914917e-01 1.000000000000000000e+00
1.002589321136474609e+01 9.984292387962341309e-01 5.602676793932914734e-02 9.999999403953552246e-01
9.618661880493164062e+00 9.694713354110717773e-01 2.452047616243362427e-01 1.000000000000000000e+00
9.201514244079589844e+00 9.261462688446044922e-01 3.771644234657287598e-01 9.999999403953552246e-01
8.876935958862304688e+00 9.461761713027954102e-01 3.236521482467651367e-01 1.000000000000000000e+00
8.689393997192382812e+00 9.985299110412597656e-01 5.420257523655891418e-02 9.999999403953552246e-01
8.422834396362304688e+00 9.491916894912719727e-01 3.146984577178955078e-01 1.000000000000000000e+00
7.871809005737304688e+00 9.925686120986938477e-01 1.216859519481658936e-01 9.999999403953552246e-01
7.617447853088378906e+00 9.992172122001647949e-01 3.955888003110885620e-02 9.999999403953552246e-01
7.446091651916503906e+00 9.826750755310058594e-01 1.853368282318115234e-01 1.000000000000000000e+00
7.389892578125000000e+00 9.997268915176391602e-01 2.336987480521202087e-02 1.000000000000000000e+00
7.172397136688232422e+00 9.962229728698730469e-01 8.683205395936965942e-02 1.000000000000000000e+00
6.908748149871826172e+00 9.973220825195312500e-01 7.313413918018341064e-02 9.999999403953552246e-01
6.580381870269775391e+00 9.885946512222290039e-01 1.506009697914123535e-01 1.000000000000000000e+00
6.267409324645996094e+00 9.660874605178833008e-01 2.582150697708129883e-01 1.000000000000000000e+00
6.130401611328125000e+00 9.943351149559020996e-01 1.062908470630645752e-01 1.000000000000000000e+00
6.057469367980957031e+00 9.983550906181335449e-01 5.733259767293930054e-02 9.999999403953552246e-01
5.918620586395263672e+00 9.993073344230651855e-01 3.721388801932334900e-02 1.000000000000000000e+00
5.359328746795654297e+00 9.968457818031311035e-01 7.936276495456695557e-02 9.999999403953552246e-01
4.929515361785888672e+00 9.980636239051818848e-01 6.220169737935066223e-02 1.000000000000000000e+00
4.805699825286865234e+00 9.933920502662658691e-01 1.147703006863594055e-01 1.000000000000000000e+00
4.665051460266113281e+00 9.997084736824035645e-01 2.414381504058837891e-02 9.999999403953552246e-01
4.452689647674560547e+00 9.996054768562316895e-01 2.808827348053455353e-02 1.000000000000000000e+00
4.372156620025634766e+00 9.945139288902282715e-01 1.046045199036598206e-01 1.000000000000000000e+00
4.077810764312744141e+00 9.975089430809020996e-01 7.054014503955841064e-02 1.000000000000000000e+00
3.970439910888671875e+00 9.983021616935729980e-01 5.824777111411094666e-02 1.000000000000000000e+00
3.775528907775878906e+00 9.953156113624572754e-01 9.667910635471343994e-02 1.000000000000000000e+00
3.736618995666503906e+00 9.858786463737487793e-01 1.674614399671554565e-01 1.000000000000000000e+00
3.662277698516845703e+00 9.827245473861694336e-01 1.850741505622863770e-01 1.000000000000000000e+00
3.589062929153442383e+00 9.987869262695312500e-01 4.924146831035614014e-02 1.000000000000000000e+00
3.430686235427856445e+00 9.983710050582885742e-01 5.705533176660537720e-02 1.000000000000000000e+00
3.162592887878417969e+00 9.993132948875427246e-01 3.705400601029396057e-02 1.000000000000000000e+00
3.037228584289550781e+00 9.982568025588989258e-01 5.902013555169105530e-02 1.000000000000000000e+00
2.855225086212158203e+00 9.913761019706726074e-01 1.310475915670394897e-01 1.000000000000000000e+00
2.793476343154907227e+00 9.958255290985107422e-01 9.127675741910934448e-02 9.999999403953552246e-01
2.729797363281250000e+00 9.997926950454711914e-01 2.036182768642902374e-02 1.000000000000000000e+00
2.455036640167236328e+00 9.996340870857238770e-01 2.704963460564613342e-02 1.000000000000000000e+00
2.101628541946411133e+00 9.998793601989746094e-01 1.553306821733713150e-02 1.000000000000000000e+00
2.052044391632080078e+00 9.987559914588928223e-01 4.986504465341567993e-02 1.000000000000000000e+00
1.990784764289855957e+00 9.998946189880371094e-01 1.451656688004732132e-02 9.999999403953552246e-01
1.967480778694152832e+00 9.987604022026062012e-01 4.977568984031677246e-02 1.000000000000000000e+00
1.836661577224731445e+00 9.998860359191894531e-01 1.509568654000759125e-02 9.999999403953552246e-01
1.816316962242126465e+00 9.991675615310668945e-01 4.079566523432731628e-02 1.000000000000000000e+00
1.759853005409240723e+00 9.998775720596313477e-01 1.564794965088367462e-02 1.000000000000000000e+00
1.707372784614562988e+00 9.997622370719909668e-01 2.180408686399459839e-02 9.999999403953552246e-01
1.680411815643310547e+00 9.997643828392028809e-01 2.170782722532749176e-02 1.000000000000000000e+00
1.641598105430603027e+00 9.982445240020751953e-01 5.922725424170494080e-02 1.000000000000000000e+00
1.621330857276916504e+00 9.989024400711059570e-01 4.683969542384147644e-02 1.000000000000000000e+00
1.598690748214721680e+00 9.998495578765869141e-01 1.734461262822151184e-02 9.999999403953552246e-01
1.548202991485595703e+00 9.998578429222106934e-01 1.686113141477108002e-02 1.000000000000000000e+00
1.528102636337280273e+00 9.996849894523620605e-01 2.509741671383380890e-02 1.000000000000000000e+00
1.516968488693237305e+00 9.998143315315246582e-01 1.926979981362819672e-02 1.000000000000000000e+00
1.494546294212341309e+00 9.998395442962646484e-01 1.791390217840671539e-02 1.000000000000000000e+00
1.467378020286560059e+00 9.996498823165893555e-01 2.645911835134029388e-02 9.999999403953552246e-01
1.431509613990783691e+00 9.998971223831176758e-01 1.434245146811008453e-02 9.999999403953552246e-01
1.412764072418212891e+00 9.994575381278991699e-01 3.293463215231895447e-02 1.000000000000000000e+00
1.392328023910522461e+00 9.998915791511535645e-01 1.472477335482835770e-02 1.000000000000000000e+00
1.373227119445800781e+00 9.998426437377929688e-01 1.773956790566444397e-02 1.000000000000000000e+00
1.356567263603210449e+00 9.995543956756591797e-01 2.985024265944957733e-02 1.000000000000000000e+00
1.336444020271301270e+00 9.999215006828308105e-01 1.252935454249382019e-02 1.000000000000000000e+00
1.330836176872253418e+00 9.998967647552490234e-01 1.436788216233253479e-02 9.999999403953552246e-01
1.296587705612182617e+00 9.997690320014953613e-01 2.149274386465549469e-02 1.000000000000000000e+00
1.290463566780090332e+00 9.995244145393371582e-01 3.083932213485240936e-02 1.000000000000000000e+00
1.278154373168945312e+00 9.996530413627624512e-01 2.633853815495967865e-02 9.999999403953552246e-01
1.265552997589111328e+00 9.996048212051391602e-01 2.811026386916637421e-02 1.000000000000000000e+00
1.255672812461853027e+00 9.998023509979248047e-01 1.988149434328079224e-02 1.000000000000000000e+00
1.221580505371093750e+00 9.992988705635070801e-01 3.743823245167732239e-02 9.999998807907104492e-01
1.208593010902404785e+00 9.997376203536987305e-01 2.290598303079605103e-02 1.000000000000000000e+00
1.180865168571472168e+00 9.998604655265808105e-01 1.670340821146965027e-02 9.999999403953552246e-01
1.172590494155883789e+00 9.998220205307006836e-01 1.886625215411186218e-02 1.000000000000000000e+00
1.149790048599243164e+00 9.998998045921325684e-01 1.415441930294036865e-02 9.999999403953552246e-01
1.141955256462097168e+00 9.998471140861511230e-01 1.748443208634853363e-02 9.999999403953552246e-01
1.125329971313476562e+00 9.999181032180786133e-01 1.279606949537992477e-02 9.999999403953552246e-01
1.091992139816284180e+00 9.993597269058227539e-01 3.578053787350654602e-02 1.000000000000000000e+00
1.086229443550109863e+00 9.991667866706848145e-01 4.081382974982261658e-02 1.000000000000000000e+00
1.065650701522827148e+00 9.998428225517272949e-01 1.772759109735488892e-02 9.999999403953552246e-01
1.059781789779663086e+00 9.998546242713928223e-01 1.705349422991275787e-02 1.000000000000000000e+00
1.036311268806457520e+00 9.994634389877319336e-01 3.275439515709877014e-02 1.000000000000000000e+00
1.020471930503845215e+00 9.997134208679199219e-01 2.394004166126251221e-02 1.000000000000000000e+00
9.961907267570495605e-01 9.995777606964111328e-01 2.905745245516300201e-02 1.000000000000000000e+00
9.719164967536926270e-01 9.996829628944396973e-01 2.517893724143505096e-02 1.000000000000000000e+00
9.646089673042297363e-01 9.998844265937805176e-01 1.520142331719398499e-02 9.999999403953552246e-01
9.238827228546142578e-01 9.998357892036437988e-01 1.812055334448814392e-02 9.999999403953552246e-01
9.115263223648071289e-01 9.998164772987365723e-01 1.915878243744373322e-02 1.000000000000000000e+00
8.550794124603271484e-01 9.998456239700317383e-01 1.757213659584522247e-02 1.000000000000000000e+00
8.332616686820983887e-01 9.997616410255432129e-01 2.183482609689235687e-02 1.000000000000000000e+00


==> fig/two_layer_nn_jacobian_w1_v001.txt <==
sv vw vv vT
8.800086212158203125e+01 1.174743869341909885e-03 9.999993443489074707e-01 1.000000000000000000e+00
3.424894332885742188e+01 4.290020093321800232e-03 9.999908208847045898e-01 1.000000000000000000e+00
3.329529571533203125e+01 4.175803158432245255e-03 9.999912977218627930e-01 1.000000000000000000e+00
3.213193893432617188e+01 4.205848556011915207e-03 9.999911785125732422e-01 1.000000000000000000e+00
2.826470565795898438e+01 4.381917417049407959e-03 9.999904036521911621e-01 1.000000000000000000e+00
2.743176078796386719e+01 4.390579648315906525e-03 9.999903440475463867e-01 9.999999403953552246e-01
2.516368293762207031e+01 4.414596129208803177e-03 9.999902248382568359e-01 9.999999403953552246e-01
2.404446601867675781e+01 4.454650450497865677e-03 9.999900460243225098e-01 9.999999403953552246e-01
2.334122657775878906e+01 4.576833453029394150e-03 9.999895095825195312e-01 9.999999403953552246e-01
2.316392326354980469e+01 4.640098661184310913e-03 9.999892115592956543e-01 9.999999403953552246e-01
2.138066291809082031e+01 4.478335846215486526e-03 9.999899268150329590e-01 9.999999403953552246e-01
2.110061454772949219e+01 5.052149761468172073e-03 9.999872446060180664e-01 1.000000000000000000e+00
1.980392265319824219e+01 4.838553722947835922e-03 9.999882578849792480e-01 9.999999403953552246e-01
1.900508880615234375e+01 4.707289393991231918e-03 9.999889135360717773e-01 1.000000000000000000e+00
1.841557693481445312e+01 4.847217351198196411e-03 9.999882578849792480e-01 1.000000000000000000e+00
1.757617568969726562e+01 5.194410681724548340e-03 9.999865293502807617e-01 1.000000000000000000e+00
1.716919898986816406e+01 4.965987056493759155e-03 9.999876618385314941e-01 1.000000000000000000e+00
1.696261024475097656e+01 4.916402045637369156e-03 9.999879002571105957e-01 1.000000000000000000e+00
1.627622413635253906e+01 4.888299386948347092e-03 9.999880790710449219e-01 1.000000000000000000e+00
1.544515132904052734e+01 5.097107496112585068e-03 9.999870061874389648e-01 1.000000000000000000e+00
1.502414512634277344e+01 5.166784394532442093e-03 9.999865889549255371e-01 9.999999403953552246e-01
1.488101387023925781e+01 4.903599154204130173e-03 9.999879598617553711e-01 9.999999403953552246e-01
1.421352386474609375e+01 5.305324215441942215e-03 9.999858736991882324e-01 9.999999403953552246e-01
1.360812664031982422e+01 5.552580580115318298e-03 9.999845623970031738e-01 9.999999403953552246e-01
1.323872947692871094e+01 5.147931631654500961e-03 9.999867677688598633e-01 1.000000000000000000e+00
1.313171672821044922e+01 5.271877162158489227e-03 9.999861121177673340e-01 1.000000000000000000e+00
1.240874290466308594e+01 5.440392065793275833e-03 9.999851584434509277e-01 9.999999403953552246e-01
1.198343181610107422e+01 5.373961292207241058e-03 9.999855160713195801e-01 9.999999403953552246e-01
1.193563747406005859e+01 5.838084965944290161e-03 9.999829530715942383e-01 1.000000000000000000e+00
1.150847339630126953e+01 5.726105067878961563e-03 9.999836087226867676e-01 1.000000000000000000e+00
1.128216457366943359e+01 5.891145672649145126e-03 9.999826550483703613e-01 1.000000000000000000e+00
1.112606143951416016e+01 5.791047587990760803e-03 9.999832510948181152e-01 1.000000000000000000e+00
1.073226642608642578e+01 5.690579768270254135e-03 9.999837875366210938e-01 9.999999403953552246e-01
1.062148284912109375e+01 6.074322387576103210e-03 9.999815821647644043e-01 1.000000000000000000e+00
1.035046768188476562e+01 6.133399903774261475e-03 9.999811649322509766e-01 9.999999403953552246e-01
9.852195739746093750e+00 5.949209444224834442e-03 9.999822974205017090e-01 1.000000000000000000e+00
9.691590309143066406e+00 6.153753958642482758e-03 9.999810457229614258e-01 9.999999403953552246e-01
9.348060607910156250e+00 6.368882022798061371e-03 9.999797344207763672e-01 1.000000000000000000e+00
9.265563964843750000e+00 6.528237834572792053e-03 9.999787211418151855e-01 1.000000000000000000e+00
8.963363647460937500e+00 6.809315644204616547e-03 9.999768137931823730e-01 1.000000000000000000e+00
8.818301200866699219e+00 6.229735910892486572e-03 9.999805688858032227e-01 9.999999403953552246e-01
8.651079177856445312e+00 6.615150254219770432e-03 9.999781250953674316e-01 1.000000000000000000e+00
8.552860260009765625e+00 6.668029353022575378e-03 9.999777674674987793e-01 1.000000000000000000e+00
8.314925193786621094e+00 6.911929696798324585e-03 9.999760985374450684e-01 1.000000000000000000e+00
8.248992919921875000e+00 6.842660252004861832e-03 9.999765753746032715e-01 1.000000000000000000e+00
8.194689750671386719e+00 6.375229917466640472e-03 9.999796748161315918e-01 1.000000000000000000e+00
7.959435462951660156e+00 6.727214902639389038e-03 9.999773502349853516e-01 9.999999403953552246e-01
7.796069145202636719e+00 6.948994006961584091e-03 9.999758005142211914e-01 9.999999403953552246e-01
7.637828350067138672e+00 6.831008940935134888e-03 9.999766945838928223e-01 1.000000000000000000e+00
7.452924251556396484e+00 7.187379058450460434e-03 9.999741911888122559e-01 1.000000000000000000e+00
7.341212749481201172e+00 7.214661221951246262e-03 9.999739527702331543e-01 9.999999403953552246e-01
7.244418621063232422e+00 7.271083071827888489e-03 9.999735355377197266e-01 9.999999403953552246e-01
7.144844055175781250e+00 7.172838784754276276e-03 9.999742507934570312e-01 9.999999403953552246e-01
6.939033031463623047e+00 7.734077982604503632e-03 9.999700784683227539e-01 1.000000000000000000e+00
6.833965301513671875e+00 8.009911514818668365e-03 9.999679327011108398e-01 1.000000000000000000e+00
6.717045783996582031e+00 7.674606982618570328e-03 9.999705553054809570e-01 1.000000000000000000e+00
6.433777332305908203e+00 8.049080148339271545e-03 9.999675750732421875e-01 9.999999403953552246e-01
6.416385650634765625e+00 8.033304475247859955e-03 9.999676942825317383e-01 9.999999403953552246e-01
6.374668121337890625e+00 7.848974317312240601e-03 9.999691843986511230e-01 1.000000000000000000e+00
6.248559474945068359e+00 7.756522390991449356e-03 9.999698996543884277e-01 9.999999403953552246e-01
6.174697399139404297e+00 7.963910698890686035e-03 9.999682903289794922e-01 1.000000000000000000e+00
5.989990234375000000e+00 8.287930861115455627e-03 9.999656677246093750e-01 1.000000000000000000e+00
5.929945468902587891e+00 8.440543897449970245e-03 9.999643564224243164e-01 9.999999403953552246e-01
5.811432361602783203e+00 8.678945712745189667e-03 9.999623298645019531e-01 1.000000000000000000e+00
5.715822219848632812e+00 8.371234871447086334e-03 9.999649524688720703e-01 1.000000000000000000e+00
5.624306201934814453e+00 8.546080440282821655e-03 9.999634623527526855e-01 9.999999403953552246e-01
5.480441570281982422e+00 8.520772680640220642e-03 9.999637007713317871e-01 1.000000000000000000e+00
5.392659664154052734e+00 9.066838771104812622e-03 9.999588727951049805e-01 9.999999403953552246e-01
5.362611770629882812e+00 9.210002608597278595e-03 9.999575614929199219e-01 9.999999403953552246e-01
5.265766143798828125e+00 9.476284496486186981e-03 9.999551177024841309e-01 1.000000000000000000e+00
5.119013309478759766e+00 9.340249001979827881e-03 9.999563694000244141e-01 1.000000000000000000e+00
5.046185493469238281e+00 9.425989352166652679e-03 9.999555945396423340e-01 1.000000000000000000e+00
4.994525432586669922e+00 9.439771063625812531e-03 9.999554157257080078e-01 9.999999403953552246e-01
4.954555511474609375e+00 9.719667956233024597e-03 9.999527931213378906e-01 1.000000000000000000e+00
4.897050380706787109e+00 9.468296542763710022e-03 9.999551177024841309e-01 9.999999403953552246e-01
4.836863994598388672e+00 1.008389703929424286e-02 9.999491572380065918e-01 1.000000000000000000e+00
4.674243450164794922e+00 9.794322773814201355e-03 9.999520182609558105e-01 9.999999403953552246e-01
4.439892292022705078e+00 1.017986331135034561e-02 9.999481439590454102e-01 9.999999403953552246e-01
4.381209373474121094e+00 1.002920512109994888e-02 9.999496936798095703e-01 1.000000000000000000e+00
4.315340995788574219e+00 1.095098536461591721e-02 9.999400377273559570e-01 1.000000000000000000e+00
4.274698734283447266e+00 1.072274334728717804e-02 9.999425411224365234e-01 1.000000000000000000e+00
4.115673065185546875e+00 1.129555236548185349e-02 9.999361634254455566e-01 9.999999403953552246e-01
4.019531250000000000e+00 1.108323596417903900e-02 9.999386072158813477e-01 1.000000000000000000e+00
3.943991184234619141e+00 1.109265070408582687e-02 9.999384284019470215e-01 9.999999403953552246e-01
3.858888149261474609e+00 1.189417205750942230e-02 9.999292492866516113e-01 9.999999403953552246e-01
3.812514305114746094e+00 1.154212467372417450e-02 9.999334216117858887e-01 1.000000000000000000e+00
3.659685850143432617e+00 1.235831715166568756e-02 9.999236464500427246e-01 1.000000000000000000e+00
3.595040798187255859e+00 1.241826266050338745e-02 9.999228715896606445e-01 9.999999403953552246e-01
3.495043277740478516e+00 1.330149080604314804e-02 9.999114871025085449e-01 9.999999403953552246e-01
3.409147977828979492e+00 1.309007778763771057e-02 9.999142885208129883e-01 9.999999403953552246e-01
3.358156681060791016e+00 1.338799577206373215e-02 9.999103546142578125e-01 9.999999403953552246e-01
3.309418678283691406e+00 1.259270031005144119e-02 9.999207258224487305e-01 1.000000000000000000e+00
3.251981496810913086e+00 1.379980705678462982e-02 9.999047517776489258e-01 9.999999403953552246e-01
3.154923200607299805e+00 1.389707624912261963e-02 9.999034404754638672e-01 1.000000000000000000e+00
3.115684509277343750e+00 1.360609754920005798e-02 9.999074339866638184e-01 1.000000000000000000e+00
3.000840425491333008e+00 1.484629604965448380e-02 9.998897314071655273e-01 9.999999403953552246e-01
2.903719902038574219e+00 1.487906463444232941e-02 9.998893141746520996e-01 1.000000000000000000e+00
2.725883245468139648e+00 1.551049109548330307e-02 9.998797178268432617e-01 1.000000000000000000e+00
2.711406469345092773e+00 1.623198948800563812e-02 9.998682737350463867e-01 1.000000000000000000e+00
2.482549428939819336e+00 1.726425252854824066e-02 9.998509287834167480e-01 9.999999403953552246e-01


==> fig/two_layer_nn_jacobian_w1_v1.txt <==
sv vw vv vT
8.860755920410156250e+01 1.169838532805442810e-01 9.931337833404541016e-01 9.999999403953552246e-01
3.728528976440429688e+01 3.963421583175659180e-01 9.181028604507446289e-01 9.999999403953552246e-01
3.610491561889648438e+01 3.882545530796051025e-01 9.215521812438964844e-01 1.000000000000000000e+00
3.487690734863281250e+01 3.901380598545074463e-01 9.207563400268554688e-01 9.999999403953552246e-01
3.088790512084960938e+01 4.053618311882019043e-01 9.141563177108764648e-01 1.000000000000000000e+00
2.999547195434570312e+01 4.071310758590698242e-01 9.133697748184204102e-01 1.000000000000000000e+00
2.752344703674316406e+01 4.062820076942443848e-01 9.137477278709411621e-01 9.999999403953552246e-01
2.633719444274902344e+01 4.097470343112945557e-01 9.121991991996765137e-01 1.000000000000000000e+00
2.570095062255859375e+01 4.207607805728912354e-01 9.071716070175170898e-01 9.999999403953552246e-01
2.555568504333496094e+01 4.244501590728759766e-01 9.054512977600097656e-01 1.000000000000000000e+00
2.373634719848632812e+01 4.555027782917022705e-01 8.902343511581420898e-01 1.000000000000000000e+00
2.339271163940429688e+01 4.131076037883758545e-01 9.106822609901428223e-01 1.000000000000000000e+00
2.206084251403808594e+01 4.455816149711608887e-01 8.952413201332092285e-01 1.000000000000000000e+00
2.107861137390136719e+01 4.415127336978912354e-01 8.972550034523010254e-01 1.000000000000000000e+00
2.042801856994628906e+01 4.281301200389862061e-01 9.037171006202697754e-01 1.000000000000000000e+00
1.981286048889160156e+01 4.586458206176757812e-01 8.886191844940185547e-01 1.000000000000000000e+00
1.915214729309082031e+01 4.437412917613983154e-01 8.961549401283264160e-01 1.000000000000000000e+00
1.890320777893066406e+01 4.415403306484222412e-01 8.972413539886474609e-01 9.999999403953552246e-01
1.809945297241210938e+01 4.364277422428131104e-01 8.997393250465393066e-01 1.000000000000000000e+00
1.734015846252441406e+01 4.548445045948028564e-01 8.905708789825439453e-01 1.000000000000000000e+00
1.694476509094238281e+01 4.664345979690551758e-01 8.845556974411010742e-01 1.000000000000000000e+00
1.658574104309082031e+01 4.435383379459381104e-01 8.962553739547729492e-01 9.999999403953552246e-01
1.608703613281250000e+01 4.670889079570770264e-01 8.842103481292724609e-01 1.000000000000000000e+00
1.556378936767578125e+01 4.835591912269592285e-01 8.753116726875305176e-01 1.000000000000000000e+00
1.493965530395507812e+01 4.690095782279968262e-01 8.831930756568908691e-01 1.000000000000000000e+00
1.484553718566894531e+01 4.699660837650299072e-01 8.826844692230224609e-01 1.000000000000000000e+00
1.416879081726074219e+01 4.880361258983612061e-01 8.728234767913818359e-01 1.000000000000000000e+00
1.380291366577148438e+01 4.956241548061370850e-01 8.685371279716491699e-01 1.000000000000000000e+00
1.361525154113769531e+01 4.816105365753173828e-01 8.763853311538696289e-01 1.000000000000000000e+00
1.333300209045410156e+01 5.073198676109313965e-01 8.617578148841857910e-01 1.000000000000000000e+00
1.304288578033447266e+01 5.027595162391662598e-01 8.644263744354248047e-01 1.000000000000000000e+00
1.290007114410400391e+01 5.093419551849365234e-01 8.605642318725585938e-01 1.000000000000000000e+00
1.245372676849365234e+01 5.065562725067138672e-01 8.622068762779235840e-01 9.999999403953552246e-01
1.233087539672851562e+01 5.106071829795837402e-01 8.598141074180603027e-01 1.000000000000000000e+00
1.218954086303710938e+01 5.317447185516357422e-01 8.469046354293823242e-01 9.999999403953552246e-01
1.146131610870361328e+01 5.186327695846557617e-01 8.549971580505371094e-01 1.000000000000000000e+00
1.138933658599853516e+01 5.198607444763183594e-01 8.542510271072387695e-01 1.000000000000000000e+00
1.112967300415039062e+01 5.515144467353820801e-01 8.341653347015380859e-01 1.000000000000000000e+00
1.108703994750976562e+01 5.462871789932250977e-01 8.375979065895080566e-01 9.999999403953552246e-01
1.084257030487060547e+01 5.613733530044555664e-01 8.275626897811889648e-01 1.000000000000000000e+00
1.046357154846191406e+01 5.539594888687133789e-01 8.325436711311340332e-01 1.000000000000000000e+00
1.038786983489990234e+01 5.586817860603332520e-01 8.293821215629577637e-01 1.000000000000000000e+00
1.030868911743164062e+01 5.565475821495056152e-01 8.308157324790954590e-01 1.000000000000000000e+00
1.009014892578125000e+01 5.644316673278808594e-01 8.254798054695129395e-01 1.000000000000000000e+00
9.977810859680175781e+00 5.588031411170959473e-01 8.293003439903259277e-01 1.000000000000000000e+00
9.711778640747070312e+00 5.479283332824707031e-01 8.365253210067749023e-01 1.000000000000000000e+00
9.662861824035644531e+00 5.568534731864929199e-01 8.306107521057128906e-01 1.000000000000000000e+00
9.540373802185058594e+00 5.855515003204345703e-01 8.106352090835571289e-01 1.000000000000000000e+00
9.294552803039550781e+00 5.788832306861877441e-01 8.154104351997375488e-01 1.000000000000000000e+00
9.125740051269531250e+00 5.894096493721008301e-01 8.078342676162719727e-01 9.999999403953552246e-01
9.089229583740234375e+00 5.799582004547119141e-01 8.146462440490722656e-01 1.000000000000000000e+00
8.930264472961425781e+00 5.828300714492797852e-01 8.125940561294555664e-01 1.000000000000000000e+00
8.832997322082519531e+00 5.880656838417053223e-01 8.088131546974182129e-01 1.000000000000000000e+00
8.754173278808593750e+00 6.028696298599243164e-01 7.978397011756896973e-01 9.999999403953552246e-01
8.663388252258300781e+00 5.967437028884887695e-01 8.024318814277648926e-01 1.000000000000000000e+00
8.502387046813964844e+00 6.135559678077697754e-01 7.896512746810913086e-01 1.000000000000000000e+00
8.268535614013671875e+00 6.282116770744323730e-01 7.780424356460571289e-01 9.999999403953552246e-01
8.189781188964843750e+00 6.128751039505004883e-01 7.901797294616699219e-01 9.999999403953552246e-01
8.089135169982910156e+00 6.114573478698730469e-01 7.912774085998535156e-01 1.000000000000000000e+00
7.937500000000000000e+00 6.496575474739074707e-01 7.602269649505615234e-01 1.000000000000000000e+00
7.868292808532714844e+00 6.176767945289611816e-01 7.864320278167724609e-01 9.999999403953552246e-01
7.840526103973388672e+00 6.455467939376831055e-01 7.637207508087158203e-01 1.000000000000000000e+00
7.762013912200927734e+00 6.250569224357604980e-01 7.805791497230529785e-01 1.000000000000000000e+00
7.609058856964111328e+00 6.360747218132019043e-01 7.716275453567504883e-01 1.000000000000000000e+00
7.568650722503662109e+00 6.573835015296936035e-01 7.535561919212341309e-01 1.000000000000000000e+00
7.379077434539794922e+00 6.686578392982482910e-01 7.435702681541442871e-01 1.000000000000000000e+00
7.342579364776611328e+00 6.494991779327392578e-01 7.603622674942016602e-01 9.999999403953552246e-01
7.223981380462646484e+00 6.639006137847900391e-01 7.478208541870117188e-01 1.000000000000000000e+00
7.153254508972167969e+00 6.464499235153198242e-01 7.629563808441162109e-01 9.999999403953552246e-01
7.089308738708496094e+00 6.687726378440856934e-01 7.434670329093933105e-01 1.000000000000000000e+00
7.010776042938232422e+00 6.597790718078613281e-01 7.514597177505493164e-01 1.000000000000000000e+00
6.946630001068115234e+00 6.922270059585571289e-01 7.216798663139343262e-01 1.000000000000000000e+00
6.835984230041503906e+00 6.748672127723693848e-01 7.379392385482788086e-01 1.000000000000000000e+00
6.789019584655761719e+00 6.664505004882812500e-01 7.455492615699768066e-01 1.000000000000000000e+00
6.775980472564697266e+00 6.686445474624633789e-01 7.435821890830993652e-01 1.000000000000000000e+00
6.689248085021972656e+00 6.833631396293640137e-01 7.300786375999450684e-01 1.000000000000000000e+00
6.492195606231689453e+00 6.916438341140747070e-01 7.222387194633483887e-01 1.000000000000000000e+00
6.410233020782470703e+00 7.202065587043762207e-01 6.937596201896667480e-01 9.999999403953552246e-01
6.297120094299316406e+00 7.186381816864013672e-01 6.953842043876647949e-01 1.000000000000000000e+00
6.242796421051025391e+00 7.274819016456604004e-01 6.861268281936645508e-01 1.000000000000000000e+00
6.188522338867187500e+00 7.086000442504882812e-01 7.056103348731994629e-01 9.999999403953552246e-01
6.099992752075195312e+00 7.221885323524475098e-01 6.916962265968322754e-01 9.999999403953552246e-01
6.034891605377197266e+00 7.487947940826416016e-01 6.628019213676452637e-01 1.000000000000000000e+00
5.922763347625732422e+00 7.461608648300170898e-01 6.657656431198120117e-01 9.999999403953552246e-01
5.883840560913085938e+00 7.773889303207397461e-01 6.290202736854553223e-01 1.000000000000000000e+00
5.853834152221679688e+00 7.300901412963867188e-01 6.833509206771850586e-01 1.000000000000000000e+00
5.754225730895996094e+00 7.535714507102966309e-01 6.573659777641296387e-01 9.999999403953552246e-01
5.683142662048339844e+00 7.596614956855773926e-01 6.503186821937561035e-01 1.000000000000000000e+00
5.604520797729492188e+00 7.448847889900207520e-01 6.671931147575378418e-01 1.000000000000000000e+00
5.551391124725341797e+00 7.581782937049865723e-01 6.520472764968872070e-01 1.000000000000000000e+00
5.488313198089599609e+00 7.598946094512939453e-01 6.500462889671325684e-01 1.000000000000000000e+00
5.390428543090820312e+00 7.658692002296447754e-01 6.429963707923889160e-01 1.000000000000000000e+00
5.347029685974121094e+00 7.878821492195129395e-01 6.158260107040405273e-01 1.000000000000000000e+00
5.239766597747802734e+00 7.916563749313354492e-01 6.109665632247924805e-01 1.000000000000000000e+00
5.174459457397460938e+00 7.550160288810729980e-01 6.557063460350036621e-01 1.000000000000000000e+00
5.054635524749755859e+00 7.864363193511962891e-01 6.176713705062866211e-01 1.000000000000000000e+00
5.032805442810058594e+00 7.798026204109191895e-01 6.260253787040710449e-01 9.999999403953552246e-01
4.940988063812255859e+00 7.977032661437988281e-01 6.030501723289489746e-01 1.000000000000000000e+00
4.774922370910644531e+00 8.026299476623535156e-01 5.964772105216979980e-01 9.999999403953552246e-01
4.714199542999267578e+00 7.844883799552917480e-01 6.201435327529907227e-01 1.000000000000000000e+00


==> fig/two_layer_nn_risk_dd.txt <==
t risk
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
1.000000000000000000e+00 1.333883571624755859e+01
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
2.000000000000000000e+00 9.828242301940917969e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
3.000000000000000000e+00 8.114980697631835938e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
4.000000000000000000e+00 9.133600234985351562e+00
5.000000000000000000e+00 8.679395675659179688e+00
5.000000000000000000e+00 8.679395675659179688e+00
5.000000000000000000e+00 8.679395675659179688e+00
5.000000000000000000e+00 8.679395675659179688e+00
5.000000000000000000e+00 8.679395675659179688e+00
5.000000000000000000e+00 8.679395675659179688e+00
5.000000000000000000e+00 8.679395675659179688e+00
5.000000000000000000e+00 8.679395675659179688e+00
5.000000000000000000e+00 8.679395675659179688e+00
5.000000000000000000e+00 8.679395675659179688e+00
5.000000000000000000e+00 8.679395675659179688e+00
5.000000000000000000e+00 8.679395675659179688e+00
6.000000000000000000e+00 1.441195678710937500e+01
6.000000000000000000e+00 1.441195678710937500e+01
6.000000000000000000e+00 1.441195678710937500e+01
6.000000000000000000e+00 1.441195678710937500e+01
6.000000000000000000e+00 1.441195678710937500e+01
6.000000000000000000e+00 1.441195678710937500e+01
6.000000000000000000e+00 1.441195678710937500e+01
6.000000000000000000e+00 1.441195678710937500e+01
6.000000000000000000e+00 1.441195678710937500e+01
6.000000000000000000e+00 1.441195678710937500e+01
7.000000000000000000e+00 1.576429939270019531e+01
7.000000000000000000e+00 1.576429939270019531e+01
7.000000000000000000e+00 1.576429939270019531e+01
7.000000000000000000e+00 1.576429939270019531e+01
7.000000000000000000e+00 1.576429939270019531e+01
7.000000000000000000e+00 1.576429939270019531e+01
7.000000000000000000e+00 1.576429939270019531e+01
7.000000000000000000e+00 1.576429939270019531e+01
7.000000000000000000e+00 1.576429939270019531e+01
8.000000000000000000e+00 1.547788333892822266e+01
8.000000000000000000e+00 1.547788333892822266e+01
8.000000000000000000e+00 1.547788333892822266e+01
8.000000000000000000e+00 1.547788333892822266e+01
8.000000000000000000e+00 1.547788333892822266e+01
8.000000000000000000e+00 1.547788333892822266e+01
8.000000000000000000e+00 1.547788333892822266e+01
9.000000000000000000e+00 8.162433624267578125e+00
9.000000000000000000e+00 8.162433624267578125e+00
9.000000000000000000e+00 8.162433624267578125e+00
9.000000000000000000e+00 8.162433624267578125e+00
9.000000000000000000e+00 8.162433624267578125e+00
9.000000000000000000e+00 8.162433624267578125e+00
9.000000000000000000e+00 8.162433624267578125e+00
1.000000000000000000e+01 6.867454051971435547e+00
1.000000000000000000e+01 6.867454051971435547e+00
1.000000000000000000e+01 6.867454051971435547e+00
1.000000000000000000e+01 6.867454051971435547e+00
1.000000000000000000e+01 6.867454051971435547e+00
1.000000000000000000e+01 6.867454051971435547e+00
1.100000000000000000e+01 6.691896915435791016e+00
1.100000000000000000e+01 6.691896915435791016e+00
1.100000000000000000e+01 6.691896915435791016e+00
1.100000000000000000e+01 6.691896915435791016e+00
1.100000000000000000e+01 6.691896915435791016e+00
1.100000000000000000e+01 6.691896915435791016e+00
1.200000000000000000e+01 6.500154018402099609e+00
1.200000000000000000e+01 6.500154018402099609e+00
1.200000000000000000e+01 6.500154018402099609e+00
1.200000000000000000e+01 6.500154018402099609e+00
1.200000000000000000e+01 6.500154018402099609e+00
1.300000000000000000e+01 6.343206405639648438e+00
1.300000000000000000e+01 6.343206405639648438e+00
1.300000000000000000e+01 6.343206405639648438e+00
1.300000000000000000e+01 6.343206405639648438e+00
1.300000000000000000e+01 6.343206405639648438e+00
1.400000000000000000e+01 6.340486049652099609e+00
1.400000000000000000e+01 6.340486049652099609e+00
1.400000000000000000e+01 6.340486049652099609e+00
1.400000000000000000e+01 6.340486049652099609e+00
1.500000000000000000e+01 6.195857048034667969e+00
1.500000000000000000e+01 6.195857048034667969e+00
1.500000000000000000e+01 6.195857048034667969e+00
1.500000000000000000e+01 6.195857048034667969e+00
1.500000000000000000e+01 6.195857048034667969e+00
1.600000000000000000e+01 6.262409210205078125e+00
1.600000000000000000e+01 6.262409210205078125e+00
1.600000000000000000e+01 6.262409210205078125e+00
1.600000000000000000e+01 6.262409210205078125e+00
1.700000000000000000e+01 6.122436523437500000e+00
1.700000000000000000e+01 6.122436523437500000e+00
1.700000000000000000e+01 6.122436523437500000e+00
1.800000000000000000e+01 6.201600551605224609e+00
1.800000000000000000e+01 6.201600551605224609e+00
1.800000000000000000e+01 6.201600551605224609e+00
1.800000000000000000e+01 6.201600551605224609e+00
1.900000000000000000e+01 6.086709499359130859e+00
1.900000000000000000e+01 6.086709499359130859e+00
1.900000000000000000e+01 6.086709499359130859e+00
2.000000000000000000e+01 6.155050277709960938e+00
2.000000000000000000e+01 6.155050277709960938e+00
2.000000000000000000e+01 6.155050277709960938e+00
2.100000000000000000e+01 6.064692974090576172e+00
2.100000000000000000e+01 6.064692974090576172e+00
2.100000000000000000e+01 6.064692974090576172e+00
2.200000000000000000e+01 6.120293617248535156e+00
2.200000000000000000e+01 6.120293617248535156e+00
2.200000000000000000e+01 6.120293617248535156e+00
2.300000000000000000e+01 6.049187183380126953e+00
2.300000000000000000e+01 6.049187183380126953e+00
2.300000000000000000e+01 6.049187183380126953e+00
2.400000000000000000e+01 6.093484401702880859e+00
2.400000000000000000e+01 6.093484401702880859e+00
2.500000000000000000e+01 6.038969516754150391e+00
2.500000000000000000e+01 6.038969516754150391e+00
2.500000000000000000e+01 6.038969516754150391e+00
2.600000000000000000e+01 6.072628974914550781e+00
2.600000000000000000e+01 6.072628974914550781e+00
2.700000000000000000e+01 6.031288623809814453e+00
2.700000000000000000e+01 6.031288623809814453e+00
2.700000000000000000e+01 6.031288623809814453e+00
2.800000000000000000e+01 6.056716442108154297e+00
2.800000000000000000e+01 6.056716442108154297e+00
2.900000000000000000e+01 6.025270938873291016e+00
2.900000000000000000e+01 6.025270938873291016e+00
3.000000000000000000e+01 6.044208526611328125e+00
3.000000000000000000e+01 6.044208526611328125e+00
3.100000000000000000e+01 6.020601749420166016e+00
3.100000000000000000e+01 6.020601749420166016e+00
3.200000000000000000e+01 6.034509181976318359e+00
3.200000000000000000e+01 6.034509181976318359e+00
3.300000000000000000e+01 6.016992568969726562e+00
3.300000000000000000e+01 6.016992568969726562e+00
3.400000000000000000e+01 6.028052806854248047e+00
3.400000000000000000e+01 6.028052806854248047e+00
3.500000000000000000e+01 6.013999462127685547e+00
3.500000000000000000e+01 6.013999462127685547e+00
3.600000000000000000e+01 6.022833824157714844e+00
3.600000000000000000e+01 6.022833824157714844e+00
3.700000000000000000e+01 6.011579513549804688e+00
3.700000000000000000e+01 6.011579513549804688e+00
3.800000000000000000e+01 6.018766403198242188e+00
3.900000000000000000e+01 6.009648323059082031e+00
3.900000000000000000e+01 6.009648323059082031e+00
4.000000000000000000e+01 6.015378952026367188e+00
4.100000000000000000e+01 6.007996082305908203e+00
4.100000000000000000e+01 6.007996082305908203e+00
4.200000000000000000e+01 6.012554168701171875e+00
4.300000000000000000e+01 6.006619930267333984e+00
4.300000000000000000e+01 6.006619930267333984e+00
4.400000000000000000e+01 6.010430812835693359e+00
4.500000000000000000e+01 6.005526542663574219e+00
4.500000000000000000e+01 6.005526542663574219e+00
4.600000000000000000e+01 6.008531570434570312e+00
4.700000000000000000e+01 6.004646778106689453e+00
4.700000000000000000e+01 6.004646778106689453e+00
4.800000000000000000e+01 6.007065296173095703e+00
4.900000000000000000e+01 6.003863334655761719e+00
5.000000000000000000e+01 6.005835056304931641e+00
5.000000000000000000e+01 6.005835056304931641e+00
5.100000000000000000e+01 6.003221511840820312e+00
5.200000000000000000e+01 6.004843235015869141e+00
5.300000000000000000e+01 6.002691268920898438e+00
5.400000000000000000e+01 6.003984928131103516e+00
5.500000000000000000e+01 6.002233982086181641e+00
5.500000000000000000e+01 6.002233982086181641e+00
5.600000000000000000e+01 6.003302097320556641e+00
5.700000000000000000e+01 6.001844882965087891e+00
5.800000000000000000e+01 6.002692222595214844e+00
5.900000000000000000e+01 6.001532554626464844e+00
6.000000000000000000e+01 6.002223014831542969e+00
6.100000000000000000e+01 6.001248359680175781e+00
6.200000000000000000e+01 6.001818656921386719e+00
6.300000000000000000e+01 6.001021862030029297e+00
6.400000000000000000e+01 6.001473426818847656e+00
6.500000000000000000e+01 6.000816822052001953e+00
6.600000000000000000e+01 6.001179695129394531e+00
6.700000000000000000e+01 6.000661849975585938e+00
6.800000000000000000e+01 6.000948905944824219e+00
6.900000000000000000e+01 6.000514507293701172e+00
7.000000000000000000e+01 6.000745296478271484e+00
7.100000000000000000e+01 6.000387191772460938e+00
7.200000000000000000e+01 6.000579357147216797e+00
7.300000000000000000e+01 6.000279426574707031e+00
7.500000000000000000e+01 6.000187873840332031e+00
7.600000000000000000e+01 6.000318050384521484e+00
7.700000000000000000e+01 6.000113964080810547e+00
7.800000000000000000e+01 6.000217914581298828e+00
7.900000000000000000e+01 6.000043869018554688e+00
8.100000000000000000e+01 5.999988555908203125e+00
8.200000000000000000e+01 6.000062942504882812e+00
8.300000000000000000e+01 5.999941349029541016e+00
8.400000000000000000e+01 6.000000476837158203e+00
8.600000000000000000e+01 5.999948024749755859e+00
8.700000000000000000e+01 5.999864578247070312e+00
8.900000000000000000e+01 5.999835014343261719e+00
9.000000000000000000e+01 5.999868392944335938e+00
9.100000000000000000e+01 5.999808788299560547e+00
9.300000000000000000e+01 5.999788284301757812e+00
9.400000000000000000e+01 5.999810218811035156e+00
9.600000000000000000e+01 5.999787807464599609e+00
9.700000000000000000e+01 5.999753475189208984e+00
9.900000000000000000e+01 5.999738693237304688e+00
1.000000000000000000e+02 5.999749183654785156e+00
1.020000000000000000e+02 5.999739170074462891e+00
1.030000000000000000e+02 5.999717235565185547e+00
1.050000000000000000e+02 5.999707698822021484e+00
1.070000000000000000e+02 5.999699592590332031e+00
1.080000000000000000e+02 5.999707221984863281e+00
1.100000000000000000e+02 5.999699115753173828e+00
1.120000000000000000e+02 5.999692440032958984e+00
1.140000000000000000e+02 5.999686717987060547e+00
1.150000000000000000e+02 5.999681472778320312e+00
1.170000000000000000e+02 5.999679565429687500e+00
1.190000000000000000e+02 5.999675750732421875e+00
1.210000000000000000e+02 5.999672412872314453e+00
1.230000000000000000e+02 5.999669075012207031e+00
1.250000000000000000e+02 5.999668598175048828e+00
1.270000000000000000e+02 5.999664783477783203e+00
1.290000000000000000e+02 5.999665737152099609e+00
1.310000000000000000e+02 5.999663829803466797e+00
1.330000000000000000e+02 5.999662876129150391e+00
1.350000000000000000e+02 5.999662399291992188e+00
1.370000000000000000e+02 5.999661445617675781e+00
1.390000000000000000e+02 5.999660015106201172e+00
1.410000000000000000e+02 5.999660491943359375e+00
1.430000000000000000e+02 5.999658107757568359e+00
1.460000000000000000e+02 5.999658107757568359e+00
1.480000000000000000e+02 5.999658107757568359e+00
1.500000000000000000e+02 5.999657154083251953e+00
1.530000000000000000e+02 5.999658107757568359e+00
1.550000000000000000e+02 5.999657154083251953e+00
1.570000000000000000e+02 5.999658107757568359e+00
1.600000000000000000e+02 5.999658107757568359e+00
1.620000000000000000e+02 5.999658584594726562e+00
1.650000000000000000e+02 5.999658584594726562e+00
1.670000000000000000e+02 5.999658584594726562e+00
1.700000000000000000e+02 5.999658584594726562e+00
1.730000000000000000e+02 5.999658584594726562e+00
1.750000000000000000e+02 5.999658584594726562e+00
1.780000000000000000e+02 5.999657630920410156e+00
1.810000000000000000e+02 5.999658584594726562e+00
1.840000000000000000e+02 5.999658584594726562e+00
1.870000000000000000e+02 5.999658584594726562e+00
1.900000000000000000e+02 5.999658584594726562e+00
1.930000000000000000e+02 5.999658584594726562e+00
1.960000000000000000e+02 5.999658584594726562e+00
1.990000000000000000e+02 5.999658584594726562e+00
2.020000000000000000e+02 5.999658584594726562e+00
2.050000000000000000e+02 5.999658584594726562e+00
2.080000000000000000e+02 5.999658584594726562e+00
2.110000000000000000e+02 5.999658584594726562e+00
2.150000000000000000e+02 5.999657630920410156e+00
2.180000000000000000e+02 5.999658584594726562e+00
2.210000000000000000e+02 5.999658584594726562e+00
2.250000000000000000e+02 5.999657630920410156e+00
2.280000000000000000e+02 5.999657630920410156e+00
2.320000000000000000e+02 5.999657630920410156e+00
2.360000000000000000e+02 5.999657630920410156e+00
2.390000000000000000e+02 5.999657630920410156e+00
2.430000000000000000e+02 5.999657630920410156e+00
2.470000000000000000e+02 5.999657630920410156e+00
2.510000000000000000e+02 5.999657630920410156e+00
2.550000000000000000e+02 5.999658584594726562e+00
2.590000000000000000e+02 5.999658584594726562e+00
2.630000000000000000e+02 5.999657630920410156e+00
2.670000000000000000e+02 5.999658584594726562e+00
2.710000000000000000e+02 5.999657630920410156e+00
2.750000000000000000e+02 5.999657630920410156e+00
2.790000000000000000e+02 5.999657630920410156e+00
2.840000000000000000e+02 5.999657630920410156e+00
2.880000000000000000e+02 5.999657630920410156e+00
2.930000000000000000e+02 5.999658584594726562e+00
2.970000000000000000e+02 5.999658584594726562e+00
3.020000000000000000e+02 5.999658584594726562e+00
3.070000000000000000e+02 5.999658584594726562e+00
3.110000000000000000e+02 5.999658584594726562e+00
3.160000000000000000e+02 5.999658584594726562e+00
3.210000000000000000e+02 5.999658584594726562e+00
3.260000000000000000e+02 5.999657630920410156e+00
3.310000000000000000e+02 5.999657630920410156e+00
3.360000000000000000e+02 5.999657630920410156e+00
3.420000000000000000e+02 5.999657630920410156e+00
3.470000000000000000e+02 5.999657630920410156e+00
3.530000000000000000e+02 5.999658584594726562e+00
3.580000000000000000e+02 5.999657630920410156e+00
3.640000000000000000e+02 5.999658584594726562e+00
3.690000000000000000e+02 5.999657630920410156e+00
3.750000000000000000e+02 5.999658584594726562e+00
3.810000000000000000e+02 5.999658584594726562e+00
3.870000000000000000e+02 5.999658584594726562e+00
3.930000000000000000e+02 5.999658584594726562e+00
3.990000000000000000e+02 5.999658584594726562e+00
4.050000000000000000e+02 5.999658584594726562e+00
4.120000000000000000e+02 5.999657630920410156e+00
4.180000000000000000e+02 5.999657630920410156e+00
4.250000000000000000e+02 5.999657630920410156e+00
4.310000000000000000e+02 5.999657630920410156e+00
4.380000000000000000e+02 5.999657630920410156e+00
4.450000000000000000e+02 5.999657630920410156e+00
4.520000000000000000e+02 5.999657630920410156e+00
4.590000000000000000e+02 5.999657630920410156e+00
4.660000000000000000e+02 5.999657630920410156e+00
4.730000000000000000e+02 5.999657630920410156e+00
4.810000000000000000e+02 5.999657630920410156e+00
4.880000000000000000e+02 5.999657630920410156e+00
4.960000000000000000e+02 5.999657630920410156e+00
5.030000000000000000e+02 5.999657630920410156e+00
5.110000000000000000e+02 5.999658584594726562e+00
5.190000000000000000e+02 5.999658107757568359e+00
5.270000000000000000e+02 5.999658584594726562e+00
5.360000000000000000e+02 5.999658584594726562e+00
5.440000000000000000e+02 5.999658107757568359e+00
5.530000000000000000e+02 5.999657630920410156e+00
5.610000000000000000e+02 5.999657630920410156e+00
5.700000000000000000e+02 5.999657630920410156e+00
5.790000000000000000e+02 5.999657630920410156e+00
5.880000000000000000e+02 5.999658107757568359e+00
5.970000000000000000e+02 5.999658107757568359e+00
6.060000000000000000e+02 5.999658584594726562e+00
6.160000000000000000e+02 5.999658584594726562e+00
6.250000000000000000e+02 5.999658584594726562e+00
6.350000000000000000e+02 5.999658584594726562e+00
6.450000000000000000e+02 5.999658584594726562e+00
6.550000000000000000e+02 5.999658584594726562e+00
6.650000000000000000e+02 5.999658584594726562e+00
6.760000000000000000e+02 5.999657630920410156e+00
6.860000000000000000e+02 5.999658584594726562e+00
6.970000000000000000e+02 5.999658584594726562e+00
7.080000000000000000e+02 5.999657630920410156e+00
7.190000000000000000e+02 5.999658584594726562e+00
7.300000000000000000e+02 5.999658107757568359e+00
7.420000000000000000e+02 5.999658584594726562e+00
7.530000000000000000e+02 5.999658584594726562e+00
7.650000000000000000e+02 5.999658584594726562e+00
7.770000000000000000e+02 5.999658584594726562e+00
7.890000000000000000e+02 5.999658584594726562e+00
8.010000000000000000e+02 5.999658584594726562e+00
8.140000000000000000e+02 5.999658584594726562e+00
8.270000000000000000e+02 5.999658584594726562e+00
8.390000000000000000e+02 5.999658584594726562e+00
8.530000000000000000e+02 5.999658584594726562e+00
8.660000000000000000e+02 5.999658584594726562e+00
8.790000000000000000e+02 5.999658584594726562e+00
8.930000000000000000e+02 5.999658584594726562e+00
9.070000000000000000e+02 5.999658584594726562e+00
9.210000000000000000e+02 5.999658584594726562e+00
9.360000000000000000e+02 5.999658584594726562e+00
9.500000000000000000e+02 5.999658584594726562e+00
9.650000000000000000e+02 5.999658107757568359e+00
9.800000000000000000e+02 5.999658584594726562e+00
9.950000000000000000e+02 5.999658584594726562e+00
1.011000000000000000e+03 5.999658584594726562e+00
1.027000000000000000e+03 5.999658584594726562e+00
1.043000000000000000e+03 5.999660015106201172e+00
1.059000000000000000e+03 5.999660015106201172e+00
1.075000000000000000e+03 5.999660015106201172e+00
1.092000000000000000e+03 5.999660015106201172e+00
1.109000000000000000e+03 5.999658584594726562e+00
1.127000000000000000e+03 5.999658584594726562e+00
1.144000000000000000e+03 5.999658584594726562e+00
1.162000000000000000e+03 5.999658584594726562e+00
1.180000000000000000e+03 5.999658584594726562e+00
1.199000000000000000e+03 5.999658584594726562e+00
1.217000000000000000e+03 5.999658584594726562e+00
1.236000000000000000e+03 5.999657630920410156e+00
1.256000000000000000e+03 5.999657630920410156e+00
1.275000000000000000e+03 5.999658584594726562e+00
1.295000000000000000e+03 5.999657630920410156e+00
1.315000000000000000e+03 5.999657630920410156e+00
1.336000000000000000e+03 5.999657630920410156e+00
1.357000000000000000e+03 5.999658584594726562e+00
1.378000000000000000e+03 5.999658584594726562e+00
1.399000000000000000e+03 5.999658584594726562e+00
1.421000000000000000e+03 5.999658584594726562e+00
1.443000000000000000e+03 5.999658584594726562e+00
1.466000000000000000e+03 5.999658107757568359e+00
1.489000000000000000e+03 5.999658584594726562e+00
1.512000000000000000e+03 5.999658584594726562e+00
1.536000000000000000e+03 5.999658107757568359e+00
1.560000000000000000e+03 5.999658107757568359e+00
1.584000000000000000e+03 5.999658584594726562e+00
1.609000000000000000e+03 5.999657630920410156e+00
1.634000000000000000e+03 5.999657630920410156e+00
1.659000000000000000e+03 5.999657630920410156e+00
1.685000000000000000e+03 5.999658584594726562e+00
1.711000000000000000e+03 5.999658584594726562e+00
1.738000000000000000e+03 5.999658584594726562e+00
1.765000000000000000e+03 5.999658584594726562e+00
1.793000000000000000e+03 5.999658584594726562e+00
1.821000000000000000e+03 5.999658584594726562e+00
1.849000000000000000e+03 5.999658584594726562e+00
1.878000000000000000e+03 5.999658584594726562e+00
1.907000000000000000e+03 5.999658584594726562e+00
1.937000000000000000e+03 5.999658584594726562e+00
1.967000000000000000e+03 5.999658584594726562e+00
1.998000000000000000e+03 5.999658584594726562e+00
2.029000000000000000e+03 5.999658584594726562e+00
2.061000000000000000e+03 5.999658584594726562e+00
2.093000000000000000e+03 5.999658584594726562e+00
2.126000000000000000e+03 5.999658584594726562e+00
2.159000000000000000e+03 5.999658584594726562e+00
2.192000000000000000e+03 5.999658584594726562e+00
2.227000000000000000e+03 5.999658584594726562e+00
2.261000000000000000e+03 5.999659538269042969e+00
2.297000000000000000e+03 5.999658584594726562e+00
2.333000000000000000e+03 5.999658584594726562e+00
2.369000000000000000e+03 5.999658584594726562e+00
2.406000000000000000e+03 5.999658584594726562e+00
2.443000000000000000e+03 5.999659538269042969e+00
2.482000000000000000e+03 5.999659538269042969e+00
2.520000000000000000e+03 5.999659538269042969e+00
2.560000000000000000e+03 5.999658584594726562e+00
2.600000000000000000e+03 5.999658584594726562e+00
2.640000000000000000e+03 5.999658584594726562e+00
2.681000000000000000e+03 5.999658584594726562e+00
2.723000000000000000e+03 5.999658584594726562e+00
2.766000000000000000e+03 5.999658584594726562e+00
2.809000000000000000e+03 5.999658584594726562e+00
2.853000000000000000e+03 5.999658584594726562e+00
2.897000000000000000e+03 5.999658584594726562e+00
2.942000000000000000e+03 5.999658107757568359e+00
2.988000000000000000e+03 5.999658584594726562e+00
3.035000000000000000e+03 5.999658584594726562e+00
3.082000000000000000e+03 5.999658584594726562e+00
3.130000000000000000e+03 5.999658584594726562e+00
3.179000000000000000e+03 5.999658584594726562e+00
3.229000000000000000e+03 5.999658584594726562e+00
3.279000000000000000e+03 5.999658584594726562e+00
3.330000000000000000e+03 5.999658584594726562e+00
3.382000000000000000e+03 5.999658584594726562e+00
3.435000000000000000e+03 5.999658584594726562e+00
3.489000000000000000e+03 5.999658584594726562e+00
3.543000000000000000e+03 5.999658584594726562e+00
3.598000000000000000e+03 5.999658584594726562e+00
3.654000000000000000e+03 5.999658584594726562e+00
3.711000000000000000e+03 5.999658584594726562e+00
3.769000000000000000e+03 5.999658584594726562e+00
3.828000000000000000e+03 5.999658584594726562e+00
3.888000000000000000e+03 5.999658584594726562e+00
3.948000000000000000e+03 5.999658584594726562e+00
4.010000000000000000e+03 5.999658584594726562e+00
4.073000000000000000e+03 5.999658584594726562e+00
4.136000000000000000e+03 5.999658584594726562e+00
4.201000000000000000e+03 5.999658584594726562e+00
4.266000000000000000e+03 5.999658584594726562e+00
4.333000000000000000e+03 5.999658584594726562e+00
4.400000000000000000e+03 5.999658584594726562e+00
4.469000000000000000e+03 5.999658584594726562e+00
4.539000000000000000e+03 5.999658584594726562e+00
4.610000000000000000e+03 5.999658584594726562e+00
4.682000000000000000e+03 5.999658584594726562e+00
4.755000000000000000e+03 5.999658584594726562e+00
4.829000000000000000e+03 5.999658584594726562e+00
4.904000000000000000e+03 5.999658584594726562e+00
4.981000000000000000e+03 5.999658584594726562e+00
5.058000000000000000e+03 5.999658584594726562e+00
5.137000000000000000e+03 5.999658584594726562e+00
5.217000000000000000e+03 5.999658584594726562e+00
5.299000000000000000e+03 5.999658584594726562e+00
5.381000000000000000e+03 5.999658584594726562e+00
5.465000000000000000e+03 5.999658584594726562e+00
5.551000000000000000e+03 5.999658584594726562e+00
5.637000000000000000e+03 5.999658584594726562e+00
5.725000000000000000e+03 5.999658584594726562e+00
5.814000000000000000e+03 5.999658584594726562e+00
5.905000000000000000e+03 5.999658584594726562e+00
5.997000000000000000e+03 5.999658584594726562e+00
6.091000000000000000e+03 5.999658584594726562e+00
6.186000000000000000e+03 5.999658584594726562e+00
6.282000000000000000e+03 5.999658584594726562e+00
6.380000000000000000e+03 5.999658584594726562e+00
6.480000000000000000e+03 5.999658584594726562e+00
6.581000000000000000e+03 5.999658584594726562e+00
6.684000000000000000e+03 5.999658584594726562e+00
6.788000000000000000e+03 5.999658584594726562e+00
6.894000000000000000e+03 5.999658584594726562e+00
7.001000000000000000e+03 5.999658584594726562e+00
7.111000000000000000e+03 5.999658584594726562e+00
7.222000000000000000e+03 5.999658584594726562e+00
7.334000000000000000e+03 5.999658584594726562e+00
7.449000000000000000e+03 5.999658584594726562e+00
7.565000000000000000e+03 5.999658584594726562e+00
7.683000000000000000e+03 5.999658584594726562e+00
7.803000000000000000e+03 5.999658584594726562e+00
7.924000000000000000e+03 5.999658584594726562e+00
8.048000000000000000e+03 5.999658584594726562e+00
8.174000000000000000e+03 5.999658584594726562e+00
8.301000000000000000e+03 5.999658584594726562e+00
8.431000000000000000e+03 5.999658584594726562e+00
8.562000000000000000e+03 5.999658584594726562e+00
8.696000000000000000e+03 5.999658584594726562e+00
8.831000000000000000e+03 5.999658584594726562e+00
8.969000000000000000e+03 5.999658584594726562e+00
9.109000000000000000e+03 5.999658584594726562e+00
9.251000000000000000e+03 5.999658584594726562e+00
9.395000000000000000e+03 5.999658584594726562e+00
9.542000000000000000e+03 5.999658584594726562e+00
9.691000000000000000e+03 5.999658584594726562e+00
9.842000000000000000e+03 5.999658584594726562e+00
9.996000000000000000e+03 5.999658584594726562e+00
1.015200000000000000e+04 5.999658584594726562e+00
1.031000000000000000e+04 5.999658584594726562e+00
1.047100000000000000e+04 5.999658584594726562e+00
1.063400000000000000e+04 5.999658584594726562e+00
1.080000000000000000e+04 5.999658584594726562e+00
1.096800000000000000e+04 5.999658584594726562e+00
1.114000000000000000e+04 5.999658584594726562e+00
1.131300000000000000e+04 5.999658584594726562e+00
1.149000000000000000e+04 5.999658584594726562e+00
1.166900000000000000e+04 5.999658584594726562e+00
1.185100000000000000e+04 5.999658584594726562e+00
1.203600000000000000e+04 5.999658584594726562e+00
1.222400000000000000e+04 5.999658584594726562e+00
1.241400000000000000e+04 5.999658584594726562e+00
1.260800000000000000e+04 5.999658584594726562e+00
1.280500000000000000e+04 5.999658584594726562e+00
1.300500000000000000e+04 5.999658584594726562e+00
1.320700000000000000e+04 5.999658584594726562e+00
1.341300000000000000e+04 5.999658584594726562e+00
1.362300000000000000e+04 5.999658584594726562e+00
1.383500000000000000e+04 5.999658584594726562e+00
1.405100000000000000e+04 5.999658584594726562e+00
1.427000000000000000e+04 5.999658584594726562e+00
1.449300000000000000e+04 5.999658584594726562e+00
1.471900000000000000e+04 5.999658584594726562e+00
1.494900000000000000e+04 5.999658584594726562e+00
1.518200000000000000e+04 5.999658584594726562e+00
1.541900000000000000e+04 5.999658584594726562e+00
1.565900000000000000e+04 5.999658584594726562e+00
1.590300000000000000e+04 5.999658584594726562e+00
1.615100000000000000e+04 5.999658584594726562e+00
1.640300000000000000e+04 5.999658584594726562e+00
1.665900000000000000e+04 5.999658584594726562e+00
1.691900000000000000e+04 5.999658584594726562e+00
1.718300000000000000e+04 5.999658584594726562e+00
1.745100000000000000e+04 5.999658584594726562e+00
1.772300000000000000e+04 5.999658584594726562e+00
1.800000000000000000e+04 5.999658584594726562e+00
1.828100000000000000e+04 5.999658584594726562e+00
1.856600000000000000e+04 5.999658584594726562e+00
1.885600000000000000e+04 5.999658584594726562e+00
1.915000000000000000e+04 5.999658584594726562e+00
1.944800000000000000e+04 5.999658584594726562e+00
1.975200000000000000e+04 5.999658584594726562e+00
2.006000000000000000e+04 5.999658584594726562e+00
2.037300000000000000e+04 5.999658584594726562e+00
2.069100000000000000e+04 5.999658584594726562e+00
2.101300000000000000e+04 5.999658584594726562e+00
2.134100000000000000e+04 5.999658584594726562e+00
2.167400000000000000e+04 5.999658584594726562e+00
2.201200000000000000e+04 5.999658584594726562e+00
2.235600000000000000e+04 5.999658584594726562e+00
2.270400000000000000e+04 5.999658584594726562e+00
2.305900000000000000e+04 5.999658584594726562e+00
2.341800000000000000e+04 5.999658584594726562e+00
2.378400000000000000e+04 5.999658584594726562e+00
2.415500000000000000e+04 5.999658584594726562e+00
2.453100000000000000e+04 5.999658584594726562e+00
2.491400000000000000e+04 5.999658584594726562e+00
2.530300000000000000e+04 5.999658584594726562e+00
2.569700000000000000e+04 5.999658584594726562e+00
2.609800000000000000e+04 5.999658584594726562e+00
2.650500000000000000e+04 5.999658584594726562e+00
2.691900000000000000e+04 5.999658584594726562e+00
2.733900000000000000e+04 5.999658584594726562e+00
2.776500000000000000e+04 5.999658584594726562e+00
2.819800000000000000e+04 5.999658584594726562e+00
2.863800000000000000e+04 5.999658584594726562e+00
2.908500000000000000e+04 5.999658584594726562e+00
2.953900000000000000e+04 5.999658584594726562e+00
3.000000000000000000e+04 5.999658584594726562e+00
3.046800000000000000e+04 5.999658584594726562e+00
3.094300000000000000e+04 5.999658584594726562e+00
3.142600000000000000e+04 5.999658584594726562e+00
3.191600000000000000e+04 5.999658584594726562e+00
3.241400000000000000e+04 5.999658584594726562e+00
3.291900000000000000e+04 5.999658584594726562e+00
3.343300000000000000e+04 5.999658584594726562e+00
3.395400000000000000e+04 5.999658584594726562e+00
3.448400000000000000e+04 5.999658584594726562e+00
3.502200000000000000e+04 5.999658584594726562e+00
3.556800000000000000e+04 5.999658584594726562e+00
3.612300000000000000e+04 5.999658584594726562e+00
3.668700000000000000e+04 5.999658584594726562e+00
3.725900000000000000e+04 5.999658584594726562e+00
3.784000000000000000e+04 5.999658584594726562e+00
3.843000000000000000e+04 5.999658584594726562e+00
3.903000000000000000e+04 5.999658584594726562e+00
3.963900000000000000e+04 5.999658584594726562e+00
4.025700000000000000e+04 5.999658584594726562e+00
4.088500000000000000e+04 5.999658584594726562e+00
4.152300000000000000e+04 5.999658584594726562e+00
4.217100000000000000e+04 5.999658584594726562e+00
4.282800000000000000e+04 5.999658584594726562e+00
4.349700000000000000e+04 5.999658584594726562e+00
4.417500000000000000e+04 5.999658584594726562e+00
4.486400000000000000e+04 5.999658584594726562e+00
4.556400000000000000e+04 5.999658584594726562e+00
4.627500000000000000e+04 5.999658584594726562e+00
4.699700000000000000e+04 5.999658584594726562e+00
4.773000000000000000e+04 5.999658584594726562e+00
4.847400000000000000e+04 5.999658584594726562e+00
4.923100000000000000e+04 5.999658584594726562e+00
4.999900000000000000e+04 5.999658584594726562e+00


==> fig/two_layer_nn_risk_no-dd.txt <==
t risk
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
1.000000000000000000e+00 1.438076400756835938e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
2.000000000000000000e+00 1.337991809844970703e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
3.000000000000000000e+00 1.234677219390869141e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
4.000000000000000000e+00 1.159697055816650391e+01
5.000000000000000000e+00 1.091317462921142578e+01
5.000000000000000000e+00 1.091317462921142578e+01
5.000000000000000000e+00 1.091317462921142578e+01
5.000000000000000000e+00 1.091317462921142578e+01
5.000000000000000000e+00 1.091317462921142578e+01
5.000000000000000000e+00 1.091317462921142578e+01
5.000000000000000000e+00 1.091317462921142578e+01
5.000000000000000000e+00 1.091317462921142578e+01
5.000000000000000000e+00 1.091317462921142578e+01
5.000000000000000000e+00 1.091317462921142578e+01
5.000000000000000000e+00 1.091317462921142578e+01
5.000000000000000000e+00 1.091317462921142578e+01
6.000000000000000000e+00 1.036351776123046875e+01
6.000000000000000000e+00 1.036351776123046875e+01
6.000000000000000000e+00 1.036351776123046875e+01
6.000000000000000000e+00 1.036351776123046875e+01
6.000000000000000000e+00 1.036351776123046875e+01
6.000000000000000000e+00 1.036351776123046875e+01
6.000000000000000000e+00 1.036351776123046875e+01
6.000000000000000000e+00 1.036351776123046875e+01
6.000000000000000000e+00 1.036351776123046875e+01
6.000000000000000000e+00 1.036351776123046875e+01
7.000000000000000000e+00 9.874293327331542969e+00
7.000000000000000000e+00 9.874293327331542969e+00
7.000000000000000000e+00 9.874293327331542969e+00
7.000000000000000000e+00 9.874293327331542969e+00
7.000000000000000000e+00 9.874293327331542969e+00
7.000000000000000000e+00 9.874293327331542969e+00
7.000000000000000000e+00 9.874293327331542969e+00
7.000000000000000000e+00 9.874293327331542969e+00
7.000000000000000000e+00 9.874293327331542969e+00
8.000000000000000000e+00 9.472336769104003906e+00
8.000000000000000000e+00 9.472336769104003906e+00
8.000000000000000000e+00 9.472336769104003906e+00
8.000000000000000000e+00 9.472336769104003906e+00
8.000000000000000000e+00 9.472336769104003906e+00
8.000000000000000000e+00 9.472336769104003906e+00
8.000000000000000000e+00 9.472336769104003906e+00
9.000000000000000000e+00 9.128513336181640625e+00
9.000000000000000000e+00 9.128513336181640625e+00
9.000000000000000000e+00 9.128513336181640625e+00
9.000000000000000000e+00 9.128513336181640625e+00
9.000000000000000000e+00 9.128513336181640625e+00
9.000000000000000000e+00 9.128513336181640625e+00
9.000000000000000000e+00 9.128513336181640625e+00
1.000000000000000000e+01 8.834310531616210938e+00
1.000000000000000000e+01 8.834310531616210938e+00
1.000000000000000000e+01 8.834310531616210938e+00
1.000000000000000000e+01 8.834310531616210938e+00
1.000000000000000000e+01 8.834310531616210938e+00
1.000000000000000000e+01 8.834310531616210938e+00
1.100000000000000000e+01 8.576214790344238281e+00
1.100000000000000000e+01 8.576214790344238281e+00
1.100000000000000000e+01 8.576214790344238281e+00
1.100000000000000000e+01 8.576214790344238281e+00
1.100000000000000000e+01 8.576214790344238281e+00
1.100000000000000000e+01 8.576214790344238281e+00
1.200000000000000000e+01 8.371006011962890625e+00
1.200000000000000000e+01 8.371006011962890625e+00
1.200000000000000000e+01 8.371006011962890625e+00
1.200000000000000000e+01 8.371006011962890625e+00
1.200000000000000000e+01 8.371006011962890625e+00
1.300000000000000000e+01 8.213033676147460938e+00
1.300000000000000000e+01 8.213033676147460938e+00
1.300000000000000000e+01 8.213033676147460938e+00
1.300000000000000000e+01 8.213033676147460938e+00
1.300000000000000000e+01 8.213033676147460938e+00
1.400000000000000000e+01 8.080593109130859375e+00
1.400000000000000000e+01 8.080593109130859375e+00
1.400000000000000000e+01 8.080593109130859375e+00
1.400000000000000000e+01 8.080593109130859375e+00
1.500000000000000000e+01 7.974518299102783203e+00
1.500000000000000000e+01 7.974518299102783203e+00
1.500000000000000000e+01 7.974518299102783203e+00
1.500000000000000000e+01 7.974518299102783203e+00
1.500000000000000000e+01 7.974518299102783203e+00
1.600000000000000000e+01 7.881999492645263672e+00
1.600000000000000000e+01 7.881999492645263672e+00
1.600000000000000000e+01 7.881999492645263672e+00
1.600000000000000000e+01 7.881999492645263672e+00
1.700000000000000000e+01 7.796376228332519531e+00
1.700000000000000000e+01 7.796376228332519531e+00
1.700000000000000000e+01 7.796376228332519531e+00
1.800000000000000000e+01 7.716214179992675781e+00
1.800000000000000000e+01 7.716214179992675781e+00
1.800000000000000000e+01 7.716214179992675781e+00
1.800000000000000000e+01 7.716214179992675781e+00
1.900000000000000000e+01 7.640907764434814453e+00
1.900000000000000000e+01 7.640907764434814453e+00
1.900000000000000000e+01 7.640907764434814453e+00
2.000000000000000000e+01 7.570001125335693359e+00
2.000000000000000000e+01 7.570001125335693359e+00
2.000000000000000000e+01 7.570001125335693359e+00
2.100000000000000000e+01 7.503133773803710938e+00
2.100000000000000000e+01 7.503133773803710938e+00
2.100000000000000000e+01 7.503133773803710938e+00
2.200000000000000000e+01 7.440710544586181641e+00
2.200000000000000000e+01 7.440710544586181641e+00
2.200000000000000000e+01 7.440710544586181641e+00
2.300000000000000000e+01 7.384927749633789062e+00
2.300000000000000000e+01 7.384927749633789062e+00
2.300000000000000000e+01 7.384927749633789062e+00
2.400000000000000000e+01 7.331733226776123047e+00
2.400000000000000000e+01 7.331733226776123047e+00
2.500000000000000000e+01 7.282754421234130859e+00
2.500000000000000000e+01 7.282754421234130859e+00
2.500000000000000000e+01 7.282754421234130859e+00
2.600000000000000000e+01 7.236928939819335938e+00
2.600000000000000000e+01 7.236928939819335938e+00
2.700000000000000000e+01 7.193048477172851562e+00
2.700000000000000000e+01 7.193048477172851562e+00
2.700000000000000000e+01 7.193048477172851562e+00
2.800000000000000000e+01 7.151742935180664062e+00
2.800000000000000000e+01 7.151742935180664062e+00
2.900000000000000000e+01 7.111843109130859375e+00
2.900000000000000000e+01 7.111843109130859375e+00
3.000000000000000000e+01 7.075678825378417969e+00
3.000000000000000000e+01 7.075678825378417969e+00
3.100000000000000000e+01 7.041268348693847656e+00
3.100000000000000000e+01 7.041268348693847656e+00
3.200000000000000000e+01 7.007984638214111328e+00
3.200000000000000000e+01 7.007984638214111328e+00
3.300000000000000000e+01 6.975589752197265625e+00
3.300000000000000000e+01 6.975589752197265625e+00
3.400000000000000000e+01 6.944121837615966797e+00
3.400000000000000000e+01 6.944121837615966797e+00
3.500000000000000000e+01 6.913587570190429688e+00
3.500000000000000000e+01 6.913587570190429688e+00
3.600000000000000000e+01 6.883860588073730469e+00
3.600000000000000000e+01 6.883860588073730469e+00
3.700000000000000000e+01 6.854962825775146484e+00
3.700000000000000000e+01 6.854962825775146484e+00
3.800000000000000000e+01 6.826908111572265625e+00
3.900000000000000000e+01 6.800079822540283203e+00
3.900000000000000000e+01 6.800079822540283203e+00
4.000000000000000000e+01 6.774300098419189453e+00
4.100000000000000000e+01 6.750337600708007812e+00
4.100000000000000000e+01 6.750337600708007812e+00
4.200000000000000000e+01 6.726942539215087891e+00
4.300000000000000000e+01 6.704092502593994141e+00
4.300000000000000000e+01 6.704092502593994141e+00
4.400000000000000000e+01 6.682199478149414062e+00
4.500000000000000000e+01 6.661122322082519531e+00
4.500000000000000000e+01 6.661122322082519531e+00
4.600000000000000000e+01 6.640666961669921875e+00
4.700000000000000000e+01 6.620509624481201172e+00
4.700000000000000000e+01 6.620509624481201172e+00
4.800000000000000000e+01 6.600954055786132812e+00
4.900000000000000000e+01 6.581908702850341797e+00
5.000000000000000000e+01 6.563891410827636719e+00
5.000000000000000000e+01 6.563891410827636719e+00
5.100000000000000000e+01 6.546267032623291016e+00
5.200000000000000000e+01 6.529020309448242188e+00
5.300000000000000000e+01 6.512137889862060547e+00
5.400000000000000000e+01 6.495611667633056641e+00
5.500000000000000000e+01 6.479419708251953125e+00
5.500000000000000000e+01 6.479419708251953125e+00
5.600000000000000000e+01 6.464259147644042969e+00
5.700000000000000000e+01 6.449778556823730469e+00
5.800000000000000000e+01 6.435631275177001953e+00
5.900000000000000000e+01 6.421752929687500000e+00
6.000000000000000000e+01 6.408161163330078125e+00
6.100000000000000000e+01 6.394978523254394531e+00
6.200000000000000000e+01 6.381944179534912109e+00
6.300000000000000000e+01 6.369259834289550781e+00
6.400000000000000000e+01 6.356846332550048828e+00
6.500000000000000000e+01 6.344586372375488281e+00
6.600000000000000000e+01 6.332724094390869141e+00
6.700000000000000000e+01 6.321005821228027344e+00
6.800000000000000000e+01 6.309618949890136719e+00
6.900000000000000000e+01 6.298410415649414062e+00
7.000000000000000000e+01 6.287521362304687500e+00
7.100000000000000000e+01 6.276783943176269531e+00
7.200000000000000000e+01 6.266293525695800781e+00
7.300000000000000000e+01 6.256025791168212891e+00
7.500000000000000000e+01 6.236104011535644531e+00
7.600000000000000000e+01 6.226534366607666016e+00
7.700000000000000000e+01 6.217039108276367188e+00
7.800000000000000000e+01 6.207905292510986328e+00
7.900000000000000000e+01 6.198845863342285156e+00
8.100000000000000000e+01 6.181339263916015625e+00
8.200000000000000000e+01 6.172915458679199219e+00
8.300000000000000000e+01 6.164588451385498047e+00
8.400000000000000000e+01 6.156498432159423828e+00
8.600000000000000000e+01 6.140808105468750000e+00
8.700000000000000000e+01 6.133759975433349609e+00
8.900000000000000000e+01 6.120080471038818359e+00
9.000000000000000000e+01 6.114126205444335938e+00
9.100000000000000000e+01 6.108548164367675781e+00
9.300000000000000000e+01 6.097558021545410156e+00
9.400000000000000000e+01 6.092210292816162109e+00
9.600000000000000000e+01 6.082197189331054688e+00
9.700000000000000000e+01 6.077353000640869141e+00
9.900000000000000000e+01 6.068027496337890625e+00
1.000000000000000000e+02 6.063436985015869141e+00
1.020000000000000000e+02 6.054609298706054688e+00
1.030000000000000000e+02 6.050254344940185547e+00
1.050000000000000000e+02 6.041850566864013672e+00
1.070000000000000000e+02 6.033820152282714844e+00
1.080000000000000000e+02 6.029910087585449219e+00
1.100000000000000000e+02 6.022306919097900391e+00
1.120000000000000000e+02 6.014960765838623047e+00
1.140000000000000000e+02 6.007877826690673828e+00
1.150000000000000000e+02 6.004446029663085938e+00
1.170000000000000000e+02 5.997709751129150391e+00
1.190000000000000000e+02 5.991206169128417969e+00
1.210000000000000000e+02 5.984911918640136719e+00
1.230000000000000000e+02 5.978820323944091797e+00
1.250000000000000000e+02 5.972932815551757812e+00
1.270000000000000000e+02 5.967229843139648438e+00
1.290000000000000000e+02 5.961709976196289062e+00
1.310000000000000000e+02 5.956370353698730469e+00
1.330000000000000000e+02 5.951189517974853516e+00
1.350000000000000000e+02 5.946169376373291016e+00
1.370000000000000000e+02 5.941319465637207031e+00
1.390000000000000000e+02 5.936622142791748047e+00
1.410000000000000000e+02 5.932077407836914062e+00
1.430000000000000000e+02 5.927639007568359375e+00
1.460000000000000000e+02 5.921270847320556641e+00
1.480000000000000000e+02 5.917172431945800781e+00
1.500000000000000000e+02 5.913194656372070312e+00
1.530000000000000000e+02 5.907453060150146484e+00
1.550000000000000000e+02 5.903791427612304688e+00
1.570000000000000000e+02 5.900213718414306641e+00
1.600000000000000000e+02 5.895037174224853516e+00
1.620000000000000000e+02 5.891715049743652344e+00
1.650000000000000000e+02 5.886924266815185547e+00
1.670000000000000000e+02 5.883828163146972656e+00
1.700000000000000000e+02 5.879356861114501953e+00
1.730000000000000000e+02 5.875069141387939453e+00
1.750000000000000000e+02 5.872303009033203125e+00
1.780000000000000000e+02 5.868332386016845703e+00
1.810000000000000000e+02 5.864516735076904297e+00
1.840000000000000000e+02 5.860836982727050781e+00
1.870000000000000000e+02 5.857294082641601562e+00
1.900000000000000000e+02 5.853900909423828125e+00
1.930000000000000000e+02 5.850666522979736328e+00
1.960000000000000000e+02 5.847536563873291016e+00
1.990000000000000000e+02 5.844525337219238281e+00
2.020000000000000000e+02 5.841627120971679688e+00
2.050000000000000000e+02 5.838846206665039062e+00
2.080000000000000000e+02 5.836142539978027344e+00
2.110000000000000000e+02 5.833569526672363281e+00
2.150000000000000000e+02 5.830259799957275391e+00
2.180000000000000000e+02 5.827904224395751953e+00
2.210000000000000000e+02 5.825625419616699219e+00
2.250000000000000000e+02 5.822687149047851562e+00
2.280000000000000000e+02 5.820598602294921875e+00
2.320000000000000000e+02 5.817904472351074219e+00
2.360000000000000000e+02 5.815339565277099609e+00
2.390000000000000000e+02 5.813470363616943359e+00
2.430000000000000000e+02 5.811109542846679688e+00
2.470000000000000000e+02 5.808844566345214844e+00
2.510000000000000000e+02 5.806679248809814453e+00
2.550000000000000000e+02 5.804600238800048828e+00
2.590000000000000000e+02 5.802612304687500000e+00
2.630000000000000000e+02 5.800709724426269531e+00
2.670000000000000000e+02 5.798885345458984375e+00
2.710000000000000000e+02 5.797145843505859375e+00
2.750000000000000000e+02 5.795468807220458984e+00
2.790000000000000000e+02 5.793869495391845703e+00
2.840000000000000000e+02 5.791961193084716797e+00
2.880000000000000000e+02 5.790503978729248047e+00
2.930000000000000000e+02 5.788765907287597656e+00
2.970000000000000000e+02 5.787423133850097656e+00
3.020000000000000000e+02 5.785825729370117188e+00
3.070000000000000000e+02 5.784305572509765625e+00
3.110000000000000000e+02 5.783142566680908203e+00
3.160000000000000000e+02 5.781754016876220703e+00
3.210000000000000000e+02 5.780432701110839844e+00
3.260000000000000000e+02 5.779174327850341797e+00
3.310000000000000000e+02 5.777972221374511719e+00
3.360000000000000000e+02 5.776823520660400391e+00
3.420000000000000000e+02 5.775521755218505859e+00
3.470000000000000000e+02 5.774490356445312500e+00
3.530000000000000000e+02 5.773313522338867188e+00
3.580000000000000000e+02 5.772385120391845703e+00
3.640000000000000000e+02 5.771325111389160156e+00
3.690000000000000000e+02 5.770482063293457031e+00
3.750000000000000000e+02 5.769524574279785156e+00
3.810000000000000000e+02 5.768624305725097656e+00
3.870000000000000000e+02 5.767831802368164062e+00
3.930000000000000000e+02 5.767086029052734375e+00
3.990000000000000000e+02 5.766375541687011719e+00
4.050000000000000000e+02 5.765701293945312500e+00
4.120000000000000000e+02 5.764964103698730469e+00
4.180000000000000000e+02 5.764362812042236328e+00
4.250000000000000000e+02 5.763698101043701172e+00
4.310000000000000000e+02 5.763159275054931641e+00
4.380000000000000000e+02 5.762567043304443359e+00
4.450000000000000000e+02 5.762008190155029297e+00
4.520000000000000000e+02 5.761482715606689453e+00
4.590000000000000000e+02 5.760989189147949219e+00
4.660000000000000000e+02 5.760515689849853516e+00
4.730000000000000000e+02 5.760077953338623047e+00
4.810000000000000000e+02 5.759603500366210938e+00
4.880000000000000000e+02 5.759212493896484375e+00
4.960000000000000000e+02 5.758793830871582031e+00
5.030000000000000000e+02 5.758450508117675781e+00
5.110000000000000000e+02 5.758076667785644531e+00
5.190000000000000000e+02 5.757729530334472656e+00
5.270000000000000000e+02 5.757404327392578125e+00
5.360000000000000000e+02 5.757065296173095703e+00
5.440000000000000000e+02 5.756780624389648438e+00
5.530000000000000000e+02 5.756481170654296875e+00
5.610000000000000000e+02 5.756232261657714844e+00
5.700000000000000000e+02 5.755972385406494141e+00
5.790000000000000000e+02 5.755726814270019531e+00
5.880000000000000000e+02 5.755497455596923828e+00
5.970000000000000000e+02 5.755286693572998047e+00
6.060000000000000000e+02 5.755089282989501953e+00
6.160000000000000000e+02 5.754882812500000000e+00
6.250000000000000000e+02 5.754710197448730469e+00
6.350000000000000000e+02 5.754532337188720703e+00
6.450000000000000000e+02 5.754368305206298828e+00
6.550000000000000000e+02 5.754216194152832031e+00
6.650000000000000000e+02 5.754074573516845703e+00
6.760000000000000000e+02 5.753931999206542969e+00
6.860000000000000000e+02 5.753810405731201172e+00
6.970000000000000000e+02 5.753686904907226562e+00
7.080000000000000000e+02 5.753572940826416016e+00
7.190000000000000000e+02 5.753470420837402344e+00
7.300000000000000000e+02 5.753374576568603516e+00
7.420000000000000000e+02 5.753280639648437500e+00
7.530000000000000000e+02 5.753197669982910156e+00
7.650000000000000000e+02 5.753115177154541016e+00
7.770000000000000000e+02 5.753042221069335938e+00
7.890000000000000000e+02 5.752974033355712891e+00
8.010000000000000000e+02 5.752912998199462891e+00
8.140000000000000000e+02 5.752849578857421875e+00
8.270000000000000000e+02 5.752795219421386719e+00
8.390000000000000000e+02 5.752748489379882812e+00
8.530000000000000000e+02 5.752698421478271484e+00
8.660000000000000000e+02 5.752656936645507812e+00
8.790000000000000000e+02 5.752619743347167969e+00
8.930000000000000000e+02 5.752580165863037109e+00
9.070000000000000000e+02 5.752548217773437500e+00
9.210000000000000000e+02 5.752515316009521484e+00
9.360000000000000000e+02 5.752488613128662109e+00
9.500000000000000000e+02 5.752462863922119141e+00
9.650000000000000000e+02 5.752439498901367188e+00
9.800000000000000000e+02 5.752416610717773438e+00
9.950000000000000000e+02 5.752398014068603516e+00
1.011000000000000000e+03 5.752379894256591797e+00
1.027000000000000000e+03 5.752363204956054688e+00
1.043000000000000000e+03 5.752349376678466797e+00
1.059000000000000000e+03 5.752336502075195312e+00
1.075000000000000000e+03 5.752324104309082031e+00
1.092000000000000000e+03 5.752314567565917969e+00
1.109000000000000000e+03 5.752304077148437500e+00
1.127000000000000000e+03 5.752294540405273438e+00
1.144000000000000000e+03 5.752286434173583984e+00
1.162000000000000000e+03 5.752279281616210938e+00
1.180000000000000000e+03 5.752273559570312500e+00
1.199000000000000000e+03 5.752267360687255859e+00
1.217000000000000000e+03 5.752263069152832031e+00
1.236000000000000000e+03 5.752258777618408203e+00
1.256000000000000000e+03 5.752255439758300781e+00
1.275000000000000000e+03 5.752252578735351562e+00
1.295000000000000000e+03 5.752250194549560547e+00
1.315000000000000000e+03 5.752249240875244141e+00
1.336000000000000000e+03 5.752247810363769531e+00
1.357000000000000000e+03 5.752245903015136719e+00
1.378000000000000000e+03 5.752243518829345703e+00
1.399000000000000000e+03 5.752242565155029297e+00
1.421000000000000000e+03 5.752241134643554688e+00
1.443000000000000000e+03 5.752238750457763672e+00
1.466000000000000000e+03 5.752237319946289062e+00
1.489000000000000000e+03 5.752237319946289062e+00
1.512000000000000000e+03 5.752234935760498047e+00
1.536000000000000000e+03 5.752235889434814453e+00
1.560000000000000000e+03 5.752233505249023438e+00
1.584000000000000000e+03 5.752233982086181641e+00
1.609000000000000000e+03 5.752233982086181641e+00
1.634000000000000000e+03 5.752232074737548828e+00
1.659000000000000000e+03 5.752232074737548828e+00
1.685000000000000000e+03 5.752232074737548828e+00
1.711000000000000000e+03 5.752232074737548828e+00
1.738000000000000000e+03 5.752232074737548828e+00
1.765000000000000000e+03 5.752231597900390625e+00
1.793000000000000000e+03 5.752231597900390625e+00
1.821000000000000000e+03 5.752231597900390625e+00
1.849000000000000000e+03 5.752230644226074219e+00
1.878000000000000000e+03 5.752230644226074219e+00
1.907000000000000000e+03 5.752230644226074219e+00
1.937000000000000000e+03 5.752230644226074219e+00
1.967000000000000000e+03 5.752231597900390625e+00
1.998000000000000000e+03 5.752231597900390625e+00
2.029000000000000000e+03 5.752230167388916016e+00
2.061000000000000000e+03 5.752230644226074219e+00
2.093000000000000000e+03 5.752230167388916016e+00
2.126000000000000000e+03 5.752230167388916016e+00
2.159000000000000000e+03 5.752230167388916016e+00
2.192000000000000000e+03 5.752230167388916016e+00
2.227000000000000000e+03 5.752230167388916016e+00
2.261000000000000000e+03 5.752229690551757812e+00
2.297000000000000000e+03 5.752230167388916016e+00
2.333000000000000000e+03 5.752229690551757812e+00
2.369000000000000000e+03 5.752229690551757812e+00
2.406000000000000000e+03 5.752229690551757812e+00
2.443000000000000000e+03 5.752229213714599609e+00
2.482000000000000000e+03 5.752229213714599609e+00
2.520000000000000000e+03 5.752229213714599609e+00
2.560000000000000000e+03 5.752229213714599609e+00
2.600000000000000000e+03 5.752229690551757812e+00
2.640000000000000000e+03 5.752229690551757812e+00
2.681000000000000000e+03 5.752229213714599609e+00
2.723000000000000000e+03 5.752229213714599609e+00
2.766000000000000000e+03 5.752227783203125000e+00
2.809000000000000000e+03 5.752228260040283203e+00
2.853000000000000000e+03 5.752228260040283203e+00
2.897000000000000000e+03 5.752227783203125000e+00
2.942000000000000000e+03 5.752228260040283203e+00
2.988000000000000000e+03 5.752227783203125000e+00
3.035000000000000000e+03 5.752227783203125000e+00
3.082000000000000000e+03 5.752227783203125000e+00
3.130000000000000000e+03 5.752227783203125000e+00
3.179000000000000000e+03 5.752227783203125000e+00
3.229000000000000000e+03 5.752227783203125000e+00
3.279000000000000000e+03 5.752227783203125000e+00
3.330000000000000000e+03 5.752227783203125000e+00
3.382000000000000000e+03 5.752227783203125000e+00
3.435000000000000000e+03 5.752227783203125000e+00
3.489000000000000000e+03 5.752227783203125000e+00
3.543000000000000000e+03 5.752227783203125000e+00
3.598000000000000000e+03 5.752227783203125000e+00
3.654000000000000000e+03 5.752227783203125000e+00
3.711000000000000000e+03 5.752227783203125000e+00
3.769000000000000000e+03 5.752227306365966797e+00
3.828000000000000000e+03 5.752227306365966797e+00
3.888000000000000000e+03 5.752226352691650391e+00
3.948000000000000000e+03 5.752226352691650391e+00
4.010000000000000000e+03 5.752226352691650391e+00
4.073000000000000000e+03 5.752227306365966797e+00
4.136000000000000000e+03 5.752227306365966797e+00
4.201000000000000000e+03 5.752227306365966797e+00
4.266000000000000000e+03 5.752227783203125000e+00
4.333000000000000000e+03 5.752226352691650391e+00
4.400000000000000000e+03 5.752227306365966797e+00
4.469000000000000000e+03 5.752226352691650391e+00
4.539000000000000000e+03 5.752225875854492188e+00
4.610000000000000000e+03 5.752226352691650391e+00
4.682000000000000000e+03 5.752226352691650391e+00
4.755000000000000000e+03 5.752226352691650391e+00
4.829000000000000000e+03 5.752226352691650391e+00
4.904000000000000000e+03 5.752225875854492188e+00
4.981000000000000000e+03 5.752225399017333984e+00
5.058000000000000000e+03 5.752225399017333984e+00
5.137000000000000000e+03 5.752224922180175781e+00
5.217000000000000000e+03 5.752225399017333984e+00
5.299000000000000000e+03 5.752225399017333984e+00
5.381000000000000000e+03 5.752225399017333984e+00
5.465000000000000000e+03 5.752225399017333984e+00
5.551000000000000000e+03 5.752225399017333984e+00
5.637000000000000000e+03 5.752223968505859375e+00
5.725000000000000000e+03 5.752224922180175781e+00
5.814000000000000000e+03 5.752224922180175781e+00
5.905000000000000000e+03 5.752225399017333984e+00
5.997000000000000000e+03 5.752224922180175781e+00
6.091000000000000000e+03 5.752225399017333984e+00
6.186000000000000000e+03 5.752224922180175781e+00
6.282000000000000000e+03 5.752224922180175781e+00
6.380000000000000000e+03 5.752224922180175781e+00
6.480000000000000000e+03 5.752224922180175781e+00
6.581000000000000000e+03 5.752224922180175781e+00
6.684000000000000000e+03 5.752224922180175781e+00
6.788000000000000000e+03 5.752224922180175781e+00
6.894000000000000000e+03 5.752225399017333984e+00
7.001000000000000000e+03 5.752224922180175781e+00
7.111000000000000000e+03 5.752224922180175781e+00
7.222000000000000000e+03 5.752223968505859375e+00
7.334000000000000000e+03 5.752223968505859375e+00
7.449000000000000000e+03 5.752223968505859375e+00
7.565000000000000000e+03 5.752223968505859375e+00
7.683000000000000000e+03 5.752225399017333984e+00
7.803000000000000000e+03 5.752223968505859375e+00
7.924000000000000000e+03 5.752223968505859375e+00
8.048000000000000000e+03 5.752223968505859375e+00
8.174000000000000000e+03 5.752223968505859375e+00
8.301000000000000000e+03 5.752223968505859375e+00
8.431000000000000000e+03 5.752223968505859375e+00
8.562000000000000000e+03 5.752223491668701172e+00
8.696000000000000000e+03 5.752223014831542969e+00
8.831000000000000000e+03 5.752223968505859375e+00
8.969000000000000000e+03 5.752223968505859375e+00
9.109000000000000000e+03 5.752223014831542969e+00
9.251000000000000000e+03 5.752223968505859375e+00
9.395000000000000000e+03 5.752223968505859375e+00
9.542000000000000000e+03 5.752223491668701172e+00
9.691000000000000000e+03 5.752223968505859375e+00
9.842000000000000000e+03 5.752223968505859375e+00
9.996000000000000000e+03 5.752223491668701172e+00
1.015200000000000000e+04 5.752223491668701172e+00
1.031000000000000000e+04 5.752223968505859375e+00
1.047100000000000000e+04 5.752223491668701172e+00
1.063400000000000000e+04 5.752223491668701172e+00
1.080000000000000000e+04 5.752223491668701172e+00
1.096800000000000000e+04 5.752223491668701172e+00
1.114000000000000000e+04 5.752223491668701172e+00
1.131300000000000000e+04 5.752223491668701172e+00
1.149000000000000000e+04 5.752223491668701172e+00
1.166900000000000000e+04 5.752223491668701172e+00
1.185100000000000000e+04 5.752223014831542969e+00
1.203600000000000000e+04 5.752223491668701172e+00
1.222400000000000000e+04 5.752223968505859375e+00
1.241400000000000000e+04 5.752223014831542969e+00
1.260800000000000000e+04 5.752223014831542969e+00
1.280500000000000000e+04 5.752223014831542969e+00
1.300500000000000000e+04 5.752223014831542969e+00
1.320700000000000000e+04 5.752223014831542969e+00
1.341300000000000000e+04 5.752223014831542969e+00
1.362300000000000000e+04 5.752223014831542969e+00
1.383500000000000000e+04 5.752223014831542969e+00
1.405100000000000000e+04 5.752223014831542969e+00
1.427000000000000000e+04 5.752223491668701172e+00
1.449300000000000000e+04 5.752223014831542969e+00
1.471900000000000000e+04 5.752223014831542969e+00
1.494900000000000000e+04 5.752223014831542969e+00
1.518200000000000000e+04 5.752223014831542969e+00
1.541900000000000000e+04 5.752223014831542969e+00
1.565900000000000000e+04 5.752222061157226562e+00
1.590300000000000000e+04 5.752223014831542969e+00
1.615100000000000000e+04 5.752222061157226562e+00
1.640300000000000000e+04 5.752223014831542969e+00
1.665900000000000000e+04 5.752223014831542969e+00
1.691900000000000000e+04 5.752222061157226562e+00
1.718300000000000000e+04 5.752222061157226562e+00
1.745100000000000000e+04 5.752222061157226562e+00
1.772300000000000000e+04 5.752222061157226562e+00
1.800000000000000000e+04 5.752222061157226562e+00
1.828100000000000000e+04 5.752222061157226562e+00
1.856600000000000000e+04 5.752222061157226562e+00
1.885600000000000000e+04 5.752222061157226562e+00
1.915000000000000000e+04 5.752222061157226562e+00
1.944800000000000000e+04 5.752222061157226562e+00
1.975200000000000000e+04 5.752222061157226562e+00
2.006000000000000000e+04 5.752222061157226562e+00
2.037300000000000000e+04 5.752222061157226562e+00
2.069100000000000000e+04 5.752222061157226562e+00
2.101300000000000000e+04 5.752222061157226562e+00
2.134100000000000000e+04 5.752222061157226562e+00
2.167400000000000000e+04 5.752222061157226562e+00
2.201200000000000000e+04 5.752222061157226562e+00
2.235600000000000000e+04 5.752222061157226562e+00
2.270400000000000000e+04 5.752222061157226562e+00
2.305900000000000000e+04 5.752222061157226562e+00
2.341800000000000000e+04 5.752222061157226562e+00
2.378400000000000000e+04 5.752222061157226562e+00
2.415500000000000000e+04 5.752222061157226562e+00
2.453100000000000000e+04 5.752222061157226562e+00
2.491400000000000000e+04 5.752222061157226562e+00
2.530300000000000000e+04 5.752222061157226562e+00
2.569700000000000000e+04 5.752222061157226562e+00
2.609800000000000000e+04 5.752222061157226562e+00
2.650500000000000000e+04 5.752222061157226562e+00
2.691900000000000000e+04 5.752222061157226562e+00
2.733900000000000000e+04 5.752222061157226562e+00
2.776500000000000000e+04 5.752222061157226562e+00
2.819800000000000000e+04 5.752222061157226562e+00
2.863800000000000000e+04 5.752222061157226562e+00
2.908500000000000000e+04 5.752223491668701172e+00
2.953900000000000000e+04 5.752222061157226562e+00
3.000000000000000000e+04 5.752222061157226562e+00
3.046800000000000000e+04 5.752222061157226562e+00
3.094300000000000000e+04 5.752222061157226562e+00
3.142600000000000000e+04 5.752222061157226562e+00
3.191600000000000000e+04 5.752223491668701172e+00
3.241400000000000000e+04 5.752222061157226562e+00
3.291900000000000000e+04 5.752222061157226562e+00
3.343300000000000000e+04 5.752222061157226562e+00
3.395400000000000000e+04 5.752222061157226562e+00
3.448400000000000000e+04 5.752222061157226562e+00
3.502200000000000000e+04 5.752222061157226562e+00
3.556800000000000000e+04 5.752222061157226562e+00
3.612300000000000000e+04 5.752222061157226562e+00
3.668700000000000000e+04 5.752222061157226562e+00
3.725900000000000000e+04 5.752222061157226562e+00
3.784000000000000000e+04 5.752222061157226562e+00
3.843000000000000000e+04 5.752222061157226562e+00
3.903000000000000000e+04 5.752222061157226562e+00
3.963900000000000000e+04 5.752222061157226562e+00
4.025700000000000000e+04 5.752222061157226562e+00
4.088500000000000000e+04 5.752222061157226562e+00
4.152300000000000000e+04 5.752222061157226562e+00
4.217100000000000000e+04 5.752222061157226562e+00
4.282800000000000000e+04 5.752222061157226562e+00
4.349700000000000000e+04 5.752222061157226562e+00
4.417500000000000000e+04 5.752222061157226562e+00
4.486400000000000000e+04 5.752222061157226562e+00
4.556400000000000000e+04 5.752222061157226562e+00
4.627500000000000000e+04 5.752222061157226562e+00
4.699700000000000000e+04 5.752222061157226562e+00
4.773000000000000000e+04 5.752222061157226562e+00
4.847400000000000000e+04 5.752222061157226562e+00
4.923100000000000000e+04 5.752222061157226562e+00
4.999900000000000000e+04 5.752222061157226562e+00


==> fig/two_layer_nn_risk_s14.txt <==
t risk
0.000000000000000000e+00 2.905869726562500000e+04
1.000000000000000000e+00 2.564638476562500000e+04
2.000000000000000000e+00 2.042607226562500000e+04
3.000000000000000000e+00 1.529183789062500000e+04
4.000000000000000000e+00 1.217278515625000000e+04
5.000000000000000000e+00 1.024880371093750000e+04
6.000000000000000000e+00 8.822475585937500000e+03
7.000000000000000000e+00 7.822457031250000000e+03
8.000000000000000000e+00 7.070130371093750000e+03
9.000000000000000000e+00 6.553144531250000000e+03
1.000000000000000000e+01 6.154031738281250000e+03
1.100000000000000000e+01 5.887079589843750000e+03
1.200000000000000000e+01 5.664360351562500000e+03
1.300000000000000000e+01 5.529448730468750000e+03
1.400000000000000000e+01 5.388032226562500000e+03
1.500000000000000000e+01 5.336948730468750000e+03
1.600000000000000000e+01 5.231128417968750000e+03
1.700000000000000000e+01 5.250745605468750000e+03
1.800000000000000000e+01 5.166718261718750000e+03
1.900000000000000000e+01 5.296388671875000000e+03
2.000000000000000000e+01 5.256141601562500000e+03
2.100000000000000000e+01 5.616075683593750000e+03
2.200000000000000000e+01 5.729457519531250000e+03
2.300000000000000000e+01 6.569174316406250000e+03
2.400000000000000000e+01 6.963299804687500000e+03
2.500000000000000000e+01 8.313195312500000000e+03
2.600000000000000000e+01 8.545706054687500000e+03
2.700000000000000000e+01 9.142307617187500000e+03
2.800000000000000000e+01 8.182845703125000000e+03
2.900000000000000000e+01 7.568976074218750000e+03
3.000000000000000000e+01 6.530117675781250000e+03
3.100000000000000000e+01 5.962317382812500000e+03
3.200000000000000000e+01 5.435551269531250000e+03
3.300000000000000000e+01 5.151817382812500000e+03
3.400000000000000000e+01 4.922081542968750000e+03
3.500000000000000000e+01 4.797702636718750000e+03
3.600000000000000000e+01 4.688023925781250000e+03
3.700000000000000000e+01 4.629846679687500000e+03
3.800000000000000000e+01 4.575248046875000000e+03
3.900000000000000000e+01 4.548030273437500000e+03
4.000000000000000000e+01 4.519353027343750000e+03
4.100000000000000000e+01 4.506615234375000000e+03
4.200000000000000000e+01 4.490149902343750000e+03
4.300000000000000000e+01 4.483669433593750000e+03
4.400000000000000000e+01 4.473918945312500000e+03
4.500000000000000000e+01 4.470351074218750000e+03
4.600000000000000000e+01 4.464047851562500000e+03
4.700000000000000000e+01 4.461782714843750000e+03
4.800000000000000000e+01 4.457591796875000000e+03
4.900000000000000000e+01 4.456039550781250000e+03
5.000000000000000000e+01 4.453204101562500000e+03
5.100000000000000000e+01 4.452207031250000000e+03
5.200000000000000000e+01 4.450165527343750000e+03
5.300000000000000000e+01 4.449281250000000000e+03
5.400000000000000000e+01 4.447783691406250000e+03
5.500000000000000000e+01 4.447099609375000000e+03
5.600000000000000000e+01 4.445987304687500000e+03
5.700000000000000000e+01 4.445404785156250000e+03
5.800000000000000000e+01 4.444566894531250000e+03
5.900000000000000000e+01 4.444104980468750000e+03
6.000000000000000000e+01 4.443459960937500000e+03
6.100000000000000000e+01 4.443065429687500000e+03
6.200000000000000000e+01 4.442562011718750000e+03
6.300000000000000000e+01 4.442240234375000000e+03
6.400000000000000000e+01 4.441850097656250000e+03
6.500000000000000000e+01 4.441580566406250000e+03
6.600000000000000000e+01 4.441272949218750000e+03
6.700000000000000000e+01 4.441051269531250000e+03
6.800000000000000000e+01 4.440803222656250000e+03
6.900000000000000000e+01 4.440615234375000000e+03
7.000000000000000000e+01 4.440416015625000000e+03
7.100000000000000000e+01 4.440263183593750000e+03
7.200000000000000000e+01 4.440100585937500000e+03
7.300000000000000000e+01 4.439970703125000000e+03
7.400000000000000000e+01 4.439832519531250000e+03
7.500000000000000000e+01 4.439723144531250000e+03
7.600000000000000000e+01 4.439613769531250000e+03
7.700000000000000000e+01 4.439522949218750000e+03
7.800000000000000000e+01 4.439427734375000000e+03
7.900000000000000000e+01 4.439354492187500000e+03
8.000000000000000000e+01 4.439278808593750000e+03
8.100000000000000000e+01 4.439214355468750000e+03
8.200000000000000000e+01 4.439148925781250000e+03
8.300000000000000000e+01 4.439095703125000000e+03
8.400000000000000000e+01 4.439043457031250000e+03
8.500000000000000000e+01 4.438994628906250000e+03
8.600000000000000000e+01 4.438950683593750000e+03
8.700000000000000000e+01 4.438912597656250000e+03
8.800000000000000000e+01 4.438873535156250000e+03
8.900000000000000000e+01 4.438840820312500000e+03
9.000000000000000000e+01 4.438809570312500000e+03
9.100000000000000000e+01 4.438779296875000000e+03
9.200000000000000000e+01 4.438753417968750000e+03
9.300000000000000000e+01 4.438729492187500000e+03
9.400000000000000000e+01 4.438706542968750000e+03
9.500000000000000000e+01 4.438686035156250000e+03
9.600000000000000000e+01 4.438666992187500000e+03
9.700000000000000000e+01 4.438648925781250000e+03
9.800000000000000000e+01 4.438632324218750000e+03
9.900000000000000000e+01 4.438617675781250000e+03
1.000000000000000000e+02 4.438603515625000000e+03
1.010000000000000000e+02 4.438590820312500000e+03
1.020000000000000000e+02 4.438578613281250000e+03
1.030000000000000000e+02 4.438567382812500000e+03
1.040000000000000000e+02 4.438557128906250000e+03
1.050000000000000000e+02 4.438547363281250000e+03
1.060000000000000000e+02 4.438538574218750000e+03
1.070000000000000000e+02 4.438530273437500000e+03
1.080000000000000000e+02 4.438522460937500000e+03
1.090000000000000000e+02 4.438516113281250000e+03
1.100000000000000000e+02 4.438509277343750000e+03
1.110000000000000000e+02 4.438502929687500000e+03
1.120000000000000000e+02 4.438497070312500000e+03
1.130000000000000000e+02 4.438492187500000000e+03
1.140000000000000000e+02 4.438486816406250000e+03
1.150000000000000000e+02 4.438482421875000000e+03
1.160000000000000000e+02 4.438478515625000000e+03
1.170000000000000000e+02 4.438474609375000000e+03
1.180000000000000000e+02 4.438471191406250000e+03
1.190000000000000000e+02 4.438467285156250000e+03
1.200000000000000000e+02 4.438463867187500000e+03
1.210000000000000000e+02 4.438461425781250000e+03
1.220000000000000000e+02 4.438458496093750000e+03
1.230000000000000000e+02 4.438456054687500000e+03
1.240000000000000000e+02 4.438453613281250000e+03
1.250000000000000000e+02 4.438451171875000000e+03
1.260000000000000000e+02 4.438449218750000000e+03
1.270000000000000000e+02 4.438447265625000000e+03
1.280000000000000000e+02 4.438445312500000000e+03
1.290000000000000000e+02 4.438443847656250000e+03
1.300000000000000000e+02 4.438442382812500000e+03
1.310000000000000000e+02 4.438440917968750000e+03
1.320000000000000000e+02 4.438439453125000000e+03
1.330000000000000000e+02 4.438437988281250000e+03
1.340000000000000000e+02 4.438436523437500000e+03
1.350000000000000000e+02 4.438435546875000000e+03
1.360000000000000000e+02 4.438434082031250000e+03
1.370000000000000000e+02 4.438433105468750000e+03
1.380000000000000000e+02 4.438432617187500000e+03
1.390000000000000000e+02 4.438431640625000000e+03
1.400000000000000000e+02 4.438431152343750000e+03
1.410000000000000000e+02 4.438430175781250000e+03
1.420000000000000000e+02 4.438429199218750000e+03
1.430000000000000000e+02 4.438428710937500000e+03
1.440000000000000000e+02 4.438428222656250000e+03
1.450000000000000000e+02 4.438427246093750000e+03
1.460000000000000000e+02 4.438427246093750000e+03
1.470000000000000000e+02 4.438426269531250000e+03
1.480000000000000000e+02 4.438426269531250000e+03
1.490000000000000000e+02 4.438425292968750000e+03
1.500000000000000000e+02 4.438425292968750000e+03
1.510000000000000000e+02 4.438424804687500000e+03
1.520000000000000000e+02 4.438424316406250000e+03
1.530000000000000000e+02 4.438423828125000000e+03
1.540000000000000000e+02 4.438423828125000000e+03
1.550000000000000000e+02 4.438423339843750000e+03
1.560000000000000000e+02 4.438423339843750000e+03
1.570000000000000000e+02 4.438422851562500000e+03
1.580000000000000000e+02 4.438422851562500000e+03
1.590000000000000000e+02 4.438422363281250000e+03
1.600000000000000000e+02 4.438422363281250000e+03
1.610000000000000000e+02 4.438421875000000000e+03
1.620000000000000000e+02 4.438421875000000000e+03
1.630000000000000000e+02 4.438421386718750000e+03
1.640000000000000000e+02 4.438421386718750000e+03
1.650000000000000000e+02 4.438421386718750000e+03
1.660000000000000000e+02 4.438421386718750000e+03
1.670000000000000000e+02 4.438420898437500000e+03
1.680000000000000000e+02 4.438420898437500000e+03
1.690000000000000000e+02 4.438420410156250000e+03
1.700000000000000000e+02 4.438420410156250000e+03
1.710000000000000000e+02 4.438420410156250000e+03
1.720000000000000000e+02 4.438420898437500000e+03
1.730000000000000000e+02 4.438420410156250000e+03
1.740000000000000000e+02 4.438420410156250000e+03
1.750000000000000000e+02 4.438419921875000000e+03
1.760000000000000000e+02 4.438419921875000000e+03
1.770000000000000000e+02 4.438419921875000000e+03
1.780000000000000000e+02 4.438419921875000000e+03
1.790000000000000000e+02 4.438419921875000000e+03
1.800000000000000000e+02 4.438419921875000000e+03
1.810000000000000000e+02 4.438419921875000000e+03
1.820000000000000000e+02 4.438419921875000000e+03
1.830000000000000000e+02 4.438419433593750000e+03
1.840000000000000000e+02 4.438419433593750000e+03
1.850000000000000000e+02 4.438419433593750000e+03
1.860000000000000000e+02 4.438419433593750000e+03
1.870000000000000000e+02 4.438419433593750000e+03
1.880000000000000000e+02 4.438419433593750000e+03
1.890000000000000000e+02 4.438419433593750000e+03
1.900000000000000000e+02 4.438419433593750000e+03
1.910000000000000000e+02 4.438419433593750000e+03
1.920000000000000000e+02 4.438418945312500000e+03
1.930000000000000000e+02 4.438419433593750000e+03
1.940000000000000000e+02 4.438418945312500000e+03
1.950000000000000000e+02 4.438418945312500000e+03
1.960000000000000000e+02 4.438418945312500000e+03
1.970000000000000000e+02 4.438418945312500000e+03
1.980000000000000000e+02 4.438418945312500000e+03
1.990000000000000000e+02 4.438418945312500000e+03
2.000000000000000000e+02 4.438418945312500000e+03
2.010000000000000000e+02 4.438418945312500000e+03
2.020000000000000000e+02 4.438418945312500000e+03
2.030000000000000000e+02 4.438418945312500000e+03
2.040000000000000000e+02 4.438418945312500000e+03
2.050000000000000000e+02 4.438418945312500000e+03
2.060000000000000000e+02 4.438418945312500000e+03
2.070000000000000000e+02 4.438418945312500000e+03
2.080000000000000000e+02 4.438418945312500000e+03
2.090000000000000000e+02 4.438418457031250000e+03
2.100000000000000000e+02 4.438418945312500000e+03
2.110000000000000000e+02 4.438418945312500000e+03
2.120000000000000000e+02 4.438418457031250000e+03
2.130000000000000000e+02 4.438418945312500000e+03
2.140000000000000000e+02 4.438418945312500000e+03
2.150000000000000000e+02 4.438418945312500000e+03
2.160000000000000000e+02 4.438418945312500000e+03
2.170000000000000000e+02 4.438418945312500000e+03
2.180000000000000000e+02 4.438418945312500000e+03
2.190000000000000000e+02 4.438418945312500000e+03
2.200000000000000000e+02 4.438418945312500000e+03
2.210000000000000000e+02 4.438418945312500000e+03
2.220000000000000000e+02 4.438418945312500000e+03
2.230000000000000000e+02 4.438418945312500000e+03
2.240000000000000000e+02 4.438418945312500000e+03
2.250000000000000000e+02 4.438418945312500000e+03
2.260000000000000000e+02 4.438418945312500000e+03
2.270000000000000000e+02 4.438418457031250000e+03
2.280000000000000000e+02 4.438418457031250000e+03
2.290000000000000000e+02 4.438418457031250000e+03
2.300000000000000000e+02 4.438418457031250000e+03
2.310000000000000000e+02 4.438418457031250000e+03
2.320000000000000000e+02 4.438418457031250000e+03
2.330000000000000000e+02 4.438418457031250000e+03
2.340000000000000000e+02 4.438418457031250000e+03
2.350000000000000000e+02 4.438418457031250000e+03
2.360000000000000000e+02 4.438418457031250000e+03
2.370000000000000000e+02 4.438418457031250000e+03
2.380000000000000000e+02 4.438418457031250000e+03
2.390000000000000000e+02 4.438418457031250000e+03
2.400000000000000000e+02 4.438418457031250000e+03
2.410000000000000000e+02 4.438418457031250000e+03
2.420000000000000000e+02 4.438418457031250000e+03
2.430000000000000000e+02 4.438418457031250000e+03
2.440000000000000000e+02 4.438418457031250000e+03
2.450000000000000000e+02 4.438418457031250000e+03
2.460000000000000000e+02 4.438418457031250000e+03
2.470000000000000000e+02 4.438418457031250000e+03
2.480000000000000000e+02 4.438418457031250000e+03
2.490000000000000000e+02 4.438418457031250000e+03
2.500000000000000000e+02 4.438418457031250000e+03
2.510000000000000000e+02 4.438418457031250000e+03
2.520000000000000000e+02 4.438418457031250000e+03
2.530000000000000000e+02 4.438418457031250000e+03
2.540000000000000000e+02 4.438418457031250000e+03
2.550000000000000000e+02 4.438418457031250000e+03
2.560000000000000000e+02 4.438418457031250000e+03
2.570000000000000000e+02 4.438418457031250000e+03
2.580000000000000000e+02 4.438418457031250000e+03
2.590000000000000000e+02 4.438418457031250000e+03
2.600000000000000000e+02 4.438418457031250000e+03
2.610000000000000000e+02 4.438418457031250000e+03
2.620000000000000000e+02 4.438418457031250000e+03
2.630000000000000000e+02 4.438418457031250000e+03
2.640000000000000000e+02 4.438418457031250000e+03
2.650000000000000000e+02 4.438418457031250000e+03
2.660000000000000000e+02 4.438418457031250000e+03
2.670000000000000000e+02 4.438418457031250000e+03
2.680000000000000000e+02 4.438418457031250000e+03
2.690000000000000000e+02 4.438418457031250000e+03
2.700000000000000000e+02 4.438418457031250000e+03
2.710000000000000000e+02 4.438418457031250000e+03
2.720000000000000000e+02 4.438418457031250000e+03
2.730000000000000000e+02 4.438418457031250000e+03
2.740000000000000000e+02 4.438418457031250000e+03
2.750000000000000000e+02 4.438418457031250000e+03
2.760000000000000000e+02 4.438418457031250000e+03
2.770000000000000000e+02 4.438418457031250000e+03
2.780000000000000000e+02 4.438418457031250000e+03
2.790000000000000000e+02 4.438418457031250000e+03
2.800000000000000000e+02 4.438418457031250000e+03
2.810000000000000000e+02 4.438418457031250000e+03
2.820000000000000000e+02 4.438418457031250000e+03
2.830000000000000000e+02 4.438418457031250000e+03
2.840000000000000000e+02 4.438418457031250000e+03
2.850000000000000000e+02 4.438418457031250000e+03
2.860000000000000000e+02 4.438418457031250000e+03
2.870000000000000000e+02 4.438418457031250000e+03
2.880000000000000000e+02 4.438418457031250000e+03
2.890000000000000000e+02 4.438418457031250000e+03
2.900000000000000000e+02 4.438417968750000000e+03
2.910000000000000000e+02 4.438417968750000000e+03
2.920000000000000000e+02 4.438417968750000000e+03
2.930000000000000000e+02 4.438418457031250000e+03
2.940000000000000000e+02 4.438418457031250000e+03
2.950000000000000000e+02 4.438418457031250000e+03
2.960000000000000000e+02 4.438418457031250000e+03
2.970000000000000000e+02 4.438418457031250000e+03
2.980000000000000000e+02 4.438418457031250000e+03
2.990000000000000000e+02 4.438418457031250000e+03
3.000000000000000000e+02 4.438418457031250000e+03
3.010000000000000000e+02 4.438418457031250000e+03
3.020000000000000000e+02 4.438418457031250000e+03
3.030000000000000000e+02 4.438418457031250000e+03
3.040000000000000000e+02 4.438418457031250000e+03
3.050000000000000000e+02 4.438418457031250000e+03
3.060000000000000000e+02 4.438418457031250000e+03
3.070000000000000000e+02 4.438418457031250000e+03
3.080000000000000000e+02 4.438418457031250000e+03
3.090000000000000000e+02 4.438418457031250000e+03
3.100000000000000000e+02 4.438418457031250000e+03
3.110000000000000000e+02 4.438418457031250000e+03
3.120000000000000000e+02 4.438418457031250000e+03
3.130000000000000000e+02 4.438418457031250000e+03
3.140000000000000000e+02 4.438418457031250000e+03
3.150000000000000000e+02 4.438418457031250000e+03
3.160000000000000000e+02 4.438418457031250000e+03
3.170000000000000000e+02 4.438418457031250000e+03
3.180000000000000000e+02 4.438418457031250000e+03
3.190000000000000000e+02 4.438418457031250000e+03
3.200000000000000000e+02 4.438418457031250000e+03
3.210000000000000000e+02 4.438418457031250000e+03
3.220000000000000000e+02 4.438418457031250000e+03
3.230000000000000000e+02 4.438418457031250000e+03
3.240000000000000000e+02 4.438418457031250000e+03
3.250000000000000000e+02 4.438418457031250000e+03
3.260000000000000000e+02 4.438418457031250000e+03
3.270000000000000000e+02 4.438418457031250000e+03
3.280000000000000000e+02 4.438418457031250000e+03
3.290000000000000000e+02 4.438418457031250000e+03
3.300000000000000000e+02 4.438418457031250000e+03
3.310000000000000000e+02 4.438418457031250000e+03
3.320000000000000000e+02 4.438418457031250000e+03
3.330000000000000000e+02 4.438418457031250000e+03
3.340000000000000000e+02 4.438418457031250000e+03
3.350000000000000000e+02 4.438418457031250000e+03
3.360000000000000000e+02 4.438418457031250000e+03
3.370000000000000000e+02 4.438418457031250000e+03
3.380000000000000000e+02 4.438418457031250000e+03
3.390000000000000000e+02 4.438418457031250000e+03
3.400000000000000000e+02 4.438418457031250000e+03
3.410000000000000000e+02 4.438418457031250000e+03
3.420000000000000000e+02 4.438418457031250000e+03
3.430000000000000000e+02 4.438418457031250000e+03
3.440000000000000000e+02 4.438418457031250000e+03
3.450000000000000000e+02 4.438418457031250000e+03
3.460000000000000000e+02 4.438418457031250000e+03
3.470000000000000000e+02 4.438418457031250000e+03
3.480000000000000000e+02 4.438418457031250000e+03
3.490000000000000000e+02 4.438418457031250000e+03
3.500000000000000000e+02 4.438418457031250000e+03
3.510000000000000000e+02 4.438418457031250000e+03
3.520000000000000000e+02 4.438418457031250000e+03
3.530000000000000000e+02 4.438417968750000000e+03
3.540000000000000000e+02 4.438418457031250000e+03
3.550000000000000000e+02 4.438417968750000000e+03
3.560000000000000000e+02 4.438417968750000000e+03
3.570000000000000000e+02 4.438417968750000000e+03
3.580000000000000000e+02 4.438418457031250000e+03
3.590000000000000000e+02 4.438418457031250000e+03
3.600000000000000000e+02 4.438418457031250000e+03
3.610000000000000000e+02 4.438418457031250000e+03
3.620000000000000000e+02 4.438418457031250000e+03
3.630000000000000000e+02 4.438418457031250000e+03
3.640000000000000000e+02 4.438418457031250000e+03
3.650000000000000000e+02 4.438418457031250000e+03
3.660000000000000000e+02 4.438418457031250000e+03
3.670000000000000000e+02 4.438418457031250000e+03
3.680000000000000000e+02 4.438418457031250000e+03
3.690000000000000000e+02 4.438418457031250000e+03
3.700000000000000000e+02 4.438418457031250000e+03
3.710000000000000000e+02 4.438418457031250000e+03
3.720000000000000000e+02 4.438418457031250000e+03
3.730000000000000000e+02 4.438418457031250000e+03
3.740000000000000000e+02 4.438418457031250000e+03
3.750000000000000000e+02 4.438418457031250000e+03
3.760000000000000000e+02 4.438418457031250000e+03
3.770000000000000000e+02 4.438418457031250000e+03
3.780000000000000000e+02 4.438418457031250000e+03
3.790000000000000000e+02 4.438418457031250000e+03
3.800000000000000000e+02 4.438418457031250000e+03
3.810000000000000000e+02 4.438418457031250000e+03
3.820000000000000000e+02 4.438418457031250000e+03
3.830000000000000000e+02 4.438418457031250000e+03
3.840000000000000000e+02 4.438418457031250000e+03
3.850000000000000000e+02 4.438418457031250000e+03
3.860000000000000000e+02 4.438418457031250000e+03
3.870000000000000000e+02 4.438418457031250000e+03
3.880000000000000000e+02 4.438418457031250000e+03
3.890000000000000000e+02 4.438418457031250000e+03
3.900000000000000000e+02 4.438417968750000000e+03
3.910000000000000000e+02 4.438417968750000000e+03
3.920000000000000000e+02 4.438417968750000000e+03
3.930000000000000000e+02 4.438418457031250000e+03
3.940000000000000000e+02 4.438418457031250000e+03
3.950000000000000000e+02 4.438418457031250000e+03
3.960000000000000000e+02 4.438418457031250000e+03
3.970000000000000000e+02 4.438418457031250000e+03
3.980000000000000000e+02 4.438418457031250000e+03
3.990000000000000000e+02 4.438418457031250000e+03
4.000000000000000000e+02 4.438418457031250000e+03
4.010000000000000000e+02 4.438418457031250000e+03
4.020000000000000000e+02 4.438418457031250000e+03
4.030000000000000000e+02 4.438418457031250000e+03
4.040000000000000000e+02 4.438418457031250000e+03
4.050000000000000000e+02 4.438418457031250000e+03
4.060000000000000000e+02 4.438418457031250000e+03
4.070000000000000000e+02 4.438418457031250000e+03
4.080000000000000000e+02 4.438418457031250000e+03
4.090000000000000000e+02 4.438418457031250000e+03
4.100000000000000000e+02 4.438418457031250000e+03
4.110000000000000000e+02 4.438418457031250000e+03
4.120000000000000000e+02 4.438418457031250000e+03
4.130000000000000000e+02 4.438418457031250000e+03
4.140000000000000000e+02 4.438418457031250000e+03
4.150000000000000000e+02 4.438418457031250000e+03
4.160000000000000000e+02 4.438418457031250000e+03
4.170000000000000000e+02 4.438418457031250000e+03
4.180000000000000000e+02 4.438418457031250000e+03
4.190000000000000000e+02 4.438418457031250000e+03
4.200000000000000000e+02 4.438418457031250000e+03
4.210000000000000000e+02 4.438418457031250000e+03
4.220000000000000000e+02 4.438418457031250000e+03
4.230000000000000000e+02 4.438418457031250000e+03
4.240000000000000000e+02 4.438418457031250000e+03
4.250000000000000000e+02 4.438418457031250000e+03
4.260000000000000000e+02 4.438418457031250000e+03
4.270000000000000000e+02 4.438418457031250000e+03
4.280000000000000000e+02 4.438418457031250000e+03
4.290000000000000000e+02 4.438418457031250000e+03
4.300000000000000000e+02 4.438418457031250000e+03
4.310000000000000000e+02 4.438418457031250000e+03
4.320000000000000000e+02 4.438418457031250000e+03
4.330000000000000000e+02 4.438418457031250000e+03
4.340000000000000000e+02 4.438418457031250000e+03
4.350000000000000000e+02 4.438418457031250000e+03
4.360000000000000000e+02 4.438418457031250000e+03
4.370000000000000000e+02 4.438418457031250000e+03
4.380000000000000000e+02 4.438418457031250000e+03
4.390000000000000000e+02 4.438418457031250000e+03
4.400000000000000000e+02 4.438418457031250000e+03
4.410000000000000000e+02 4.438418457031250000e+03
4.420000000000000000e+02 4.438418457031250000e+03
4.430000000000000000e+02 4.438418457031250000e+03
4.440000000000000000e+02 4.438418457031250000e+03
4.450000000000000000e+02 4.438418457031250000e+03
4.460000000000000000e+02 4.438418457031250000e+03
4.470000000000000000e+02 4.438418457031250000e+03
4.480000000000000000e+02 4.438418457031250000e+03
4.490000000000000000e+02 4.438418457031250000e+03
4.500000000000000000e+02 4.438418457031250000e+03
4.510000000000000000e+02 4.438418457031250000e+03
4.520000000000000000e+02 4.438418457031250000e+03
4.530000000000000000e+02 4.438418457031250000e+03
4.540000000000000000e+02 4.438418457031250000e+03
4.550000000000000000e+02 4.438418457031250000e+03
4.560000000000000000e+02 4.438418457031250000e+03
4.570000000000000000e+02 4.438418457031250000e+03
4.580000000000000000e+02 4.438418457031250000e+03
4.590000000000000000e+02 4.438418457031250000e+03
4.600000000000000000e+02 4.438418457031250000e+03
4.610000000000000000e+02 4.438418457031250000e+03
4.620000000000000000e+02 4.438418457031250000e+03
4.630000000000000000e+02 4.438418457031250000e+03
4.640000000000000000e+02 4.438418457031250000e+03
4.650000000000000000e+02 4.438418457031250000e+03
4.660000000000000000e+02 4.438418457031250000e+03
4.670000000000000000e+02 4.438418457031250000e+03
4.680000000000000000e+02 4.438417968750000000e+03
4.690000000000000000e+02 4.438418457031250000e+03
4.700000000000000000e+02 4.438418457031250000e+03
4.710000000000000000e+02 4.438417968750000000e+03
4.720000000000000000e+02 4.438418457031250000e+03
4.730000000000000000e+02 4.438417968750000000e+03
4.740000000000000000e+02 4.438418457031250000e+03
4.750000000000000000e+02 4.438418457031250000e+03
4.760000000000000000e+02 4.438418457031250000e+03
4.770000000000000000e+02 4.438418457031250000e+03
4.780000000000000000e+02 4.438418457031250000e+03
4.790000000000000000e+02 4.438418457031250000e+03
4.800000000000000000e+02 4.438418457031250000e+03
4.810000000000000000e+02 4.438418457031250000e+03
4.820000000000000000e+02 4.438418457031250000e+03
4.830000000000000000e+02 4.438418457031250000e+03
4.840000000000000000e+02 4.438418457031250000e+03
4.850000000000000000e+02 4.438417968750000000e+03
4.860000000000000000e+02 4.438417968750000000e+03
4.870000000000000000e+02 4.438418457031250000e+03
4.880000000000000000e+02 4.438418457031250000e+03
4.890000000000000000e+02 4.438418457031250000e+03
4.900000000000000000e+02 4.438418457031250000e+03
4.910000000000000000e+02 4.438418457031250000e+03
4.920000000000000000e+02 4.438418457031250000e+03
4.930000000000000000e+02 4.438418457031250000e+03
4.940000000000000000e+02 4.438418457031250000e+03
4.950000000000000000e+02 4.438418457031250000e+03
4.960000000000000000e+02 4.438418457031250000e+03
4.970000000000000000e+02 4.438418457031250000e+03
4.980000000000000000e+02 4.438418457031250000e+03
4.990000000000000000e+02 4.438418457031250000e+03
5.000000000000000000e+02 4.438418457031250000e+03
5.010000000000000000e+02 4.438418457031250000e+03
5.020000000000000000e+02 4.438418457031250000e+03
5.030000000000000000e+02 4.438418457031250000e+03
5.040000000000000000e+02 4.438418457031250000e+03
5.050000000000000000e+02 4.438418457031250000e+03
5.060000000000000000e+02 4.438418457031250000e+03
5.070000000000000000e+02 4.438418457031250000e+03
5.080000000000000000e+02 4.438418457031250000e+03
5.090000000000000000e+02 4.438418457031250000e+03
5.100000000000000000e+02 4.438418457031250000e+03
5.110000000000000000e+02 4.438418457031250000e+03
5.120000000000000000e+02 4.438418457031250000e+03
5.130000000000000000e+02 4.438418457031250000e+03
5.140000000000000000e+02 4.438418457031250000e+03
5.150000000000000000e+02 4.438418457031250000e+03
5.160000000000000000e+02 4.438418457031250000e+03
5.170000000000000000e+02 4.438418457031250000e+03
5.180000000000000000e+02 4.438418457031250000e+03
5.190000000000000000e+02 4.438418457031250000e+03
5.200000000000000000e+02 4.438417968750000000e+03
5.210000000000000000e+02 4.438417968750000000e+03
5.220000000000000000e+02 4.438417968750000000e+03
5.230000000000000000e+02 4.438418457031250000e+03
5.240000000000000000e+02 4.438418457031250000e+03
5.250000000000000000e+02 4.438418457031250000e+03
5.260000000000000000e+02 4.438418457031250000e+03
5.270000000000000000e+02 4.438418457031250000e+03
5.280000000000000000e+02 4.438418457031250000e+03
5.290000000000000000e+02 4.438418457031250000e+03
5.300000000000000000e+02 4.438418457031250000e+03
5.310000000000000000e+02 4.438418457031250000e+03
5.320000000000000000e+02 4.438418457031250000e+03
5.330000000000000000e+02 4.438418457031250000e+03
5.340000000000000000e+02 4.438418457031250000e+03
5.350000000000000000e+02 4.438418457031250000e+03
5.360000000000000000e+02 4.438418457031250000e+03
5.370000000000000000e+02 4.438418457031250000e+03
5.380000000000000000e+02 4.438418457031250000e+03
5.390000000000000000e+02 4.438418457031250000e+03
5.400000000000000000e+02 4.438418457031250000e+03
5.410000000000000000e+02 4.438418457031250000e+03
5.420000000000000000e+02 4.438418457031250000e+03
5.430000000000000000e+02 4.438418457031250000e+03
5.440000000000000000e+02 4.438418457031250000e+03
5.450000000000000000e+02 4.438418457031250000e+03
5.460000000000000000e+02 4.438418457031250000e+03
5.470000000000000000e+02 4.438418457031250000e+03
5.480000000000000000e+02 4.438418457031250000e+03
5.490000000000000000e+02 4.438418457031250000e+03
5.500000000000000000e+02 4.438418457031250000e+03
5.510000000000000000e+02 4.438418457031250000e+03
5.520000000000000000e+02 4.438418457031250000e+03
5.530000000000000000e+02 4.438418457031250000e+03
5.540000000000000000e+02 4.438418457031250000e+03
5.550000000000000000e+02 4.438418457031250000e+03
5.560000000000000000e+02 4.438418457031250000e+03
5.570000000000000000e+02 4.438418457031250000e+03
5.580000000000000000e+02 4.438418457031250000e+03
5.590000000000000000e+02 4.438418457031250000e+03
5.600000000000000000e+02 4.438418457031250000e+03
5.610000000000000000e+02 4.438418457031250000e+03
5.620000000000000000e+02 4.438418457031250000e+03
5.630000000000000000e+02 4.438418457031250000e+03
5.640000000000000000e+02 4.438418457031250000e+03
5.650000000000000000e+02 4.438418457031250000e+03
5.660000000000000000e+02 4.438418457031250000e+03
5.670000000000000000e+02 4.438418457031250000e+03
5.680000000000000000e+02 4.438418457031250000e+03
5.690000000000000000e+02 4.438418457031250000e+03
5.700000000000000000e+02 4.438418457031250000e+03
5.710000000000000000e+02 4.438418457031250000e+03
5.720000000000000000e+02 4.438418457031250000e+03
5.730000000000000000e+02 4.438418457031250000e+03
5.740000000000000000e+02 4.438418457031250000e+03
5.750000000000000000e+02 4.438418457031250000e+03
5.760000000000000000e+02 4.438418457031250000e+03
5.770000000000000000e+02 4.438418457031250000e+03
5.780000000000000000e+02 4.438418457031250000e+03
5.790000000000000000e+02 4.438418457031250000e+03
5.800000000000000000e+02 4.438418457031250000e+03
5.810000000000000000e+02 4.438418457031250000e+03
5.820000000000000000e+02 4.438418457031250000e+03
5.830000000000000000e+02 4.438418457031250000e+03
5.840000000000000000e+02 4.438418457031250000e+03
5.850000000000000000e+02 4.438418457031250000e+03
5.860000000000000000e+02 4.438418457031250000e+03
5.870000000000000000e+02 4.438418457031250000e+03
5.880000000000000000e+02 4.438418457031250000e+03
5.890000000000000000e+02 4.438418457031250000e+03
5.900000000000000000e+02 4.438418457031250000e+03
5.910000000000000000e+02 4.438418457031250000e+03
5.920000000000000000e+02 4.438418457031250000e+03
5.930000000000000000e+02 4.438418457031250000e+03
5.940000000000000000e+02 4.438418457031250000e+03
5.950000000000000000e+02 4.438418457031250000e+03
5.960000000000000000e+02 4.438418457031250000e+03
5.970000000000000000e+02 4.438418457031250000e+03
5.980000000000000000e+02 4.438418457031250000e+03
5.990000000000000000e+02 4.438418457031250000e+03
6.000000000000000000e+02 4.438418457031250000e+03
6.010000000000000000e+02 4.438418457031250000e+03
6.020000000000000000e+02 4.438418457031250000e+03
6.030000000000000000e+02 4.438418457031250000e+03
6.040000000000000000e+02 4.438418457031250000e+03
6.050000000000000000e+02 4.438418457031250000e+03
6.060000000000000000e+02 4.438418457031250000e+03
6.070000000000000000e+02 4.438418457031250000e+03
6.080000000000000000e+02 4.438418457031250000e+03
6.090000000000000000e+02 4.438418457031250000e+03
6.100000000000000000e+02 4.438418457031250000e+03
6.110000000000000000e+02 4.438418457031250000e+03
6.120000000000000000e+02 4.438418457031250000e+03
6.130000000000000000e+02 4.438417968750000000e+03
6.140000000000000000e+02 4.438417968750000000e+03
6.150000000000000000e+02 4.438417968750000000e+03
6.160000000000000000e+02 4.438417968750000000e+03
6.170000000000000000e+02 4.438417968750000000e+03
6.180000000000000000e+02 4.438417968750000000e+03
6.190000000000000000e+02 4.438417968750000000e+03
6.200000000000000000e+02 4.438417968750000000e+03
6.210000000000000000e+02 4.438418457031250000e+03
6.220000000000000000e+02 4.438418457031250000e+03
6.230000000000000000e+02 4.438418457031250000e+03
6.240000000000000000e+02 4.438418457031250000e+03
6.250000000000000000e+02 4.438418457031250000e+03
6.260000000000000000e+02 4.438418457031250000e+03
6.270000000000000000e+02 4.438418457031250000e+03
6.280000000000000000e+02 4.438418457031250000e+03
6.290000000000000000e+02 4.438418457031250000e+03
6.300000000000000000e+02 4.438418457031250000e+03
6.310000000000000000e+02 4.438418457031250000e+03
6.320000000000000000e+02 4.438418457031250000e+03
6.330000000000000000e+02 4.438418457031250000e+03
6.340000000000000000e+02 4.438418457031250000e+03
6.350000000000000000e+02 4.438418457031250000e+03
6.360000000000000000e+02 4.438418457031250000e+03
6.370000000000000000e+02 4.438418457031250000e+03
6.380000000000000000e+02 4.438418457031250000e+03
6.390000000000000000e+02 4.438418457031250000e+03
6.400000000000000000e+02 4.438418457031250000e+03
6.410000000000000000e+02 4.438418457031250000e+03
6.420000000000000000e+02 4.438418457031250000e+03
6.430000000000000000e+02 4.438418457031250000e+03
6.440000000000000000e+02 4.438418457031250000e+03
6.450000000000000000e+02 4.438418457031250000e+03
6.460000000000000000e+02 4.438418457031250000e+03
6.470000000000000000e+02 4.438418457031250000e+03
6.480000000000000000e+02 4.438418457031250000e+03
6.490000000000000000e+02 4.438418457031250000e+03
6.500000000000000000e+02 4.438418457031250000e+03
6.510000000000000000e+02 4.438418457031250000e+03
6.520000000000000000e+02 4.438418457031250000e+03
6.530000000000000000e+02 4.438418457031250000e+03
6.540000000000000000e+02 4.438418457031250000e+03
6.550000000000000000e+02 4.438418457031250000e+03
6.560000000000000000e+02 4.438418457031250000e+03
6.570000000000000000e+02 4.438418457031250000e+03
6.580000000000000000e+02 4.438418457031250000e+03
6.590000000000000000e+02 4.438418457031250000e+03
6.600000000000000000e+02 4.438418457031250000e+03
6.610000000000000000e+02 4.438418457031250000e+03
6.620000000000000000e+02 4.438418457031250000e+03
6.630000000000000000e+02 4.438418457031250000e+03
6.640000000000000000e+02 4.438418457031250000e+03
6.650000000000000000e+02 4.438418457031250000e+03
6.660000000000000000e+02 4.438418457031250000e+03
6.670000000000000000e+02 4.438418457031250000e+03
6.680000000000000000e+02 4.438418457031250000e+03
6.690000000000000000e+02 4.438418457031250000e+03
6.700000000000000000e+02 4.438418457031250000e+03
6.710000000000000000e+02 4.438418457031250000e+03
6.720000000000000000e+02 4.438418457031250000e+03
6.730000000000000000e+02 4.438418457031250000e+03
6.740000000000000000e+02 4.438418457031250000e+03
6.750000000000000000e+02 4.438418457031250000e+03
6.760000000000000000e+02 4.438418457031250000e+03
6.770000000000000000e+02 4.438418457031250000e+03
6.780000000000000000e+02 4.438418457031250000e+03
6.790000000000000000e+02 4.438418457031250000e+03
6.800000000000000000e+02 4.438418457031250000e+03
6.810000000000000000e+02 4.438418457031250000e+03
6.820000000000000000e+02 4.438418457031250000e+03
6.830000000000000000e+02 4.438418457031250000e+03
6.840000000000000000e+02 4.438418457031250000e+03
6.850000000000000000e+02 4.438418457031250000e+03
6.860000000000000000e+02 4.438418457031250000e+03
6.870000000000000000e+02 4.438418457031250000e+03
6.880000000000000000e+02 4.438418457031250000e+03
6.890000000000000000e+02 4.438418457031250000e+03
6.900000000000000000e+02 4.438418457031250000e+03
6.910000000000000000e+02 4.438418457031250000e+03
6.920000000000000000e+02 4.438418457031250000e+03
6.930000000000000000e+02 4.438418457031250000e+03
6.940000000000000000e+02 4.438418457031250000e+03
6.950000000000000000e+02 4.438418457031250000e+03
6.960000000000000000e+02 4.438418457031250000e+03
6.970000000000000000e+02 4.438418457031250000e+03
6.980000000000000000e+02 4.438418457031250000e+03
6.990000000000000000e+02 4.438418457031250000e+03
7.000000000000000000e+02 4.438418457031250000e+03
7.010000000000000000e+02 4.438418457031250000e+03
7.020000000000000000e+02 4.438418457031250000e+03
7.030000000000000000e+02 4.438418457031250000e+03
7.040000000000000000e+02 4.438418457031250000e+03
7.050000000000000000e+02 4.438418457031250000e+03
7.060000000000000000e+02 4.438418457031250000e+03
7.070000000000000000e+02 4.438418457031250000e+03
7.080000000000000000e+02 4.438418457031250000e+03
7.090000000000000000e+02 4.438418457031250000e+03
7.100000000000000000e+02 4.438418457031250000e+03
7.110000000000000000e+02 4.438418457031250000e+03
7.120000000000000000e+02 4.438418457031250000e+03
7.130000000000000000e+02 4.438418457031250000e+03
7.140000000000000000e+02 4.438418457031250000e+03
7.150000000000000000e+02 4.438418457031250000e+03
7.160000000000000000e+02 4.438418457031250000e+03
7.170000000000000000e+02 4.438418457031250000e+03
7.180000000000000000e+02 4.438418457031250000e+03
7.190000000000000000e+02 4.438418457031250000e+03
7.200000000000000000e+02 4.438418457031250000e+03
7.210000000000000000e+02 4.438418457031250000e+03
7.220000000000000000e+02 4.438418457031250000e+03
7.230000000000000000e+02 4.438418457031250000e+03
7.240000000000000000e+02 4.438418457031250000e+03
7.250000000000000000e+02 4.438418457031250000e+03
7.260000000000000000e+02 4.438418457031250000e+03
7.270000000000000000e+02 4.438418457031250000e+03
7.280000000000000000e+02 4.438418457031250000e+03
7.290000000000000000e+02 4.438418457031250000e+03
7.300000000000000000e+02 4.438418457031250000e+03
7.310000000000000000e+02 4.438418457031250000e+03
7.320000000000000000e+02 4.438418457031250000e+03
7.330000000000000000e+02 4.438418457031250000e+03
7.340000000000000000e+02 4.438418457031250000e+03
7.350000000000000000e+02 4.438418457031250000e+03
7.360000000000000000e+02 4.438418457031250000e+03
7.370000000000000000e+02 4.438418457031250000e+03
7.380000000000000000e+02 4.438418457031250000e+03
7.390000000000000000e+02 4.438418457031250000e+03
7.400000000000000000e+02 4.438418457031250000e+03
7.410000000000000000e+02 4.438418457031250000e+03
7.420000000000000000e+02 4.438418457031250000e+03
7.430000000000000000e+02 4.438418457031250000e+03
7.440000000000000000e+02 4.438418457031250000e+03
7.450000000000000000e+02 4.438418457031250000e+03
7.460000000000000000e+02 4.438418457031250000e+03
7.470000000000000000e+02 4.438418457031250000e+03
7.480000000000000000e+02 4.438418457031250000e+03
7.490000000000000000e+02 4.438418457031250000e+03
7.500000000000000000e+02 4.438418457031250000e+03
7.510000000000000000e+02 4.438418457031250000e+03
7.520000000000000000e+02 4.438418457031250000e+03
7.530000000000000000e+02 4.438418457031250000e+03
7.540000000000000000e+02 4.438418457031250000e+03
7.550000000000000000e+02 4.438418457031250000e+03
7.560000000000000000e+02 4.438418457031250000e+03
7.570000000000000000e+02 4.438418457031250000e+03
7.580000000000000000e+02 4.438418457031250000e+03
7.590000000000000000e+02 4.438418457031250000e+03
7.600000000000000000e+02 4.438418457031250000e+03
7.610000000000000000e+02 4.438418457031250000e+03
7.620000000000000000e+02 4.438418457031250000e+03
7.630000000000000000e+02 4.438418457031250000e+03
7.640000000000000000e+02 4.438418457031250000e+03
7.650000000000000000e+02 4.438418457031250000e+03
7.660000000000000000e+02 4.438418457031250000e+03
7.670000000000000000e+02 4.438418457031250000e+03
7.680000000000000000e+02 4.438418457031250000e+03
7.690000000000000000e+02 4.438418457031250000e+03
7.700000000000000000e+02 4.438418457031250000e+03
7.710000000000000000e+02 4.438418457031250000e+03
7.720000000000000000e+02 4.438418457031250000e+03
7.730000000000000000e+02 4.438418457031250000e+03
7.740000000000000000e+02 4.438418457031250000e+03
7.750000000000000000e+02 4.438418457031250000e+03
7.760000000000000000e+02 4.438418457031250000e+03
7.770000000000000000e+02 4.438418457031250000e+03
7.780000000000000000e+02 4.438418457031250000e+03
7.790000000000000000e+02 4.438418457031250000e+03
7.800000000000000000e+02 4.438418457031250000e+03
7.810000000000000000e+02 4.438418457031250000e+03
7.820000000000000000e+02 4.438418457031250000e+03
7.830000000000000000e+02 4.438418457031250000e+03
7.840000000000000000e+02 4.438418457031250000e+03
7.850000000000000000e+02 4.438418457031250000e+03
7.860000000000000000e+02 4.438418457031250000e+03
7.870000000000000000e+02 4.438418457031250000e+03
7.880000000000000000e+02 4.438418457031250000e+03
7.890000000000000000e+02 4.438418457031250000e+03
7.900000000000000000e+02 4.438418457031250000e+03
7.910000000000000000e+02 4.438418457031250000e+03
7.920000000000000000e+02 4.438418457031250000e+03
7.930000000000000000e+02 4.438418457031250000e+03
7.940000000000000000e+02 4.438418457031250000e+03
7.950000000000000000e+02 4.438418457031250000e+03
7.960000000000000000e+02 4.438418457031250000e+03
7.970000000000000000e+02 4.438418457031250000e+03
7.980000000000000000e+02 4.438418457031250000e+03
7.990000000000000000e+02 4.438418457031250000e+03
8.000000000000000000e+02 4.438418457031250000e+03
8.010000000000000000e+02 4.438418457031250000e+03
8.020000000000000000e+02 4.438418457031250000e+03
8.030000000000000000e+02 4.438418457031250000e+03
8.040000000000000000e+02 4.438418457031250000e+03
8.050000000000000000e+02 4.438418457031250000e+03
8.060000000000000000e+02 4.438418457031250000e+03
8.070000000000000000e+02 4.438418457031250000e+03
8.080000000000000000e+02 4.438418457031250000e+03
8.090000000000000000e+02 4.438418457031250000e+03
8.100000000000000000e+02 4.438418457031250000e+03
8.110000000000000000e+02 4.438418457031250000e+03
8.120000000000000000e+02 4.438418457031250000e+03
8.130000000000000000e+02 4.438418457031250000e+03
8.140000000000000000e+02 4.438418457031250000e+03
8.150000000000000000e+02 4.438418457031250000e+03
8.160000000000000000e+02 4.438418457031250000e+03
8.170000000000000000e+02 4.438418457031250000e+03
8.180000000000000000e+02 4.438418457031250000e+03
8.190000000000000000e+02 4.438418457031250000e+03
8.200000000000000000e+02 4.438418457031250000e+03
8.210000000000000000e+02 4.438418457031250000e+03
8.220000000000000000e+02 4.438418457031250000e+03
8.230000000000000000e+02 4.438418457031250000e+03
8.240000000000000000e+02 4.438418457031250000e+03
8.250000000000000000e+02 4.438418457031250000e+03
8.260000000000000000e+02 4.438418457031250000e+03
8.270000000000000000e+02 4.438418457031250000e+03
8.280000000000000000e+02 4.438418457031250000e+03
8.290000000000000000e+02 4.438418457031250000e+03
8.300000000000000000e+02 4.438418457031250000e+03
8.310000000000000000e+02 4.438418457031250000e+03
8.320000000000000000e+02 4.438418457031250000e+03
8.330000000000000000e+02 4.438418457031250000e+03
8.340000000000000000e+02 4.438418457031250000e+03
8.350000000000000000e+02 4.438418457031250000e+03
8.360000000000000000e+02 4.438418457031250000e+03
8.370000000000000000e+02 4.438418457031250000e+03
8.380000000000000000e+02 4.438418457031250000e+03
8.390000000000000000e+02 4.438418457031250000e+03
8.400000000000000000e+02 4.438418457031250000e+03
8.410000000000000000e+02 4.438418457031250000e+03
8.420000000000000000e+02 4.438418457031250000e+03
8.430000000000000000e+02 4.438418457031250000e+03
8.440000000000000000e+02 4.438418457031250000e+03
8.450000000000000000e+02 4.438418457031250000e+03
8.460000000000000000e+02 4.438418457031250000e+03
8.470000000000000000e+02 4.438418457031250000e+03
8.480000000000000000e+02 4.438418457031250000e+03
8.490000000000000000e+02 4.438418457031250000e+03
8.500000000000000000e+02 4.438418457031250000e+03
8.510000000000000000e+02 4.438418457031250000e+03
8.520000000000000000e+02 4.438418457031250000e+03
8.530000000000000000e+02 4.438418457031250000e+03
8.540000000000000000e+02 4.438418457031250000e+03
8.550000000000000000e+02 4.438418457031250000e+03
8.560000000000000000e+02 4.438418457031250000e+03
8.570000000000000000e+02 4.438418457031250000e+03
8.580000000000000000e+02 4.438418457031250000e+03
8.590000000000000000e+02 4.438418457031250000e+03
8.600000000000000000e+02 4.438418457031250000e+03
8.610000000000000000e+02 4.438418457031250000e+03
8.620000000000000000e+02 4.438418457031250000e+03
8.630000000000000000e+02 4.438418457031250000e+03
8.640000000000000000e+02 4.438418457031250000e+03
8.650000000000000000e+02 4.438418457031250000e+03
8.660000000000000000e+02 4.438418457031250000e+03
8.670000000000000000e+02 4.438418457031250000e+03
8.680000000000000000e+02 4.438418457031250000e+03
8.690000000000000000e+02 4.438418457031250000e+03
8.700000000000000000e+02 4.438418457031250000e+03
8.710000000000000000e+02 4.438418457031250000e+03
8.720000000000000000e+02 4.438418457031250000e+03
8.730000000000000000e+02 4.438418457031250000e+03
8.740000000000000000e+02 4.438418457031250000e+03
8.750000000000000000e+02 4.438418457031250000e+03
8.760000000000000000e+02 4.438418457031250000e+03
8.770000000000000000e+02 4.438418457031250000e+03
8.780000000000000000e+02 4.438418457031250000e+03
8.790000000000000000e+02 4.438418457031250000e+03
8.800000000000000000e+02 4.438418457031250000e+03
8.810000000000000000e+02 4.438418457031250000e+03
8.820000000000000000e+02 4.438418457031250000e+03
8.830000000000000000e+02 4.438418457031250000e+03
8.840000000000000000e+02 4.438418457031250000e+03
8.850000000000000000e+02 4.438418457031250000e+03
8.860000000000000000e+02 4.438418457031250000e+03
8.870000000000000000e+02 4.438418457031250000e+03
8.880000000000000000e+02 4.438418457031250000e+03
8.890000000000000000e+02 4.438418457031250000e+03
8.900000000000000000e+02 4.438418457031250000e+03
8.910000000000000000e+02 4.438418457031250000e+03
8.920000000000000000e+02 4.438418457031250000e+03
8.930000000000000000e+02 4.438418457031250000e+03
8.940000000000000000e+02 4.438418457031250000e+03
8.950000000000000000e+02 4.438418457031250000e+03
8.960000000000000000e+02 4.438418457031250000e+03
8.970000000000000000e+02 4.438418457031250000e+03
8.980000000000000000e+02 4.438418457031250000e+03
8.990000000000000000e+02 4.438418457031250000e+03
9.000000000000000000e+02 4.438418457031250000e+03
9.010000000000000000e+02 4.438418457031250000e+03
9.020000000000000000e+02 4.438418457031250000e+03
9.030000000000000000e+02 4.438418457031250000e+03
9.040000000000000000e+02 4.438418457031250000e+03
9.050000000000000000e+02 4.438418457031250000e+03
9.060000000000000000e+02 4.438418457031250000e+03
9.070000000000000000e+02 4.438418457031250000e+03
9.080000000000000000e+02 4.438418457031250000e+03
9.090000000000000000e+02 4.438418457031250000e+03
9.100000000000000000e+02 4.438418457031250000e+03
9.110000000000000000e+02 4.438418457031250000e+03
9.120000000000000000e+02 4.438418457031250000e+03
9.130000000000000000e+02 4.438418457031250000e+03
9.140000000000000000e+02 4.438418457031250000e+03
9.150000000000000000e+02 4.438418457031250000e+03
9.160000000000000000e+02 4.438418457031250000e+03
9.170000000000000000e+02 4.438418457031250000e+03
9.180000000000000000e+02 4.438418457031250000e+03
9.190000000000000000e+02 4.438418457031250000e+03
9.200000000000000000e+02 4.438418457031250000e+03
9.210000000000000000e+02 4.438418457031250000e+03
9.220000000000000000e+02 4.438418457031250000e+03
9.230000000000000000e+02 4.438418457031250000e+03
9.240000000000000000e+02 4.438418457031250000e+03
9.250000000000000000e+02 4.438418457031250000e+03
9.260000000000000000e+02 4.438418457031250000e+03
9.270000000000000000e+02 4.438418457031250000e+03
9.280000000000000000e+02 4.438418457031250000e+03
9.290000000000000000e+02 4.438418457031250000e+03
9.300000000000000000e+02 4.438418457031250000e+03
9.310000000000000000e+02 4.438418457031250000e+03
9.320000000000000000e+02 4.438418457031250000e+03
9.330000000000000000e+02 4.438418457031250000e+03
9.340000000000000000e+02 4.438418457031250000e+03
9.350000000000000000e+02 4.438418457031250000e+03
9.360000000000000000e+02 4.438418457031250000e+03
9.370000000000000000e+02 4.438418457031250000e+03
9.380000000000000000e+02 4.438418457031250000e+03
9.390000000000000000e+02 4.438418457031250000e+03
9.400000000000000000e+02 4.438418457031250000e+03
9.410000000000000000e+02 4.438418457031250000e+03
9.420000000000000000e+02 4.438418457031250000e+03
9.430000000000000000e+02 4.438418457031250000e+03
9.440000000000000000e+02 4.438418457031250000e+03
9.450000000000000000e+02 4.438418457031250000e+03
9.460000000000000000e+02 4.438418457031250000e+03
9.470000000000000000e+02 4.438418457031250000e+03
9.480000000000000000e+02 4.438418457031250000e+03
9.490000000000000000e+02 4.438418457031250000e+03
9.500000000000000000e+02 4.438418457031250000e+03
9.510000000000000000e+02 4.438418457031250000e+03
9.520000000000000000e+02 4.438418457031250000e+03
9.530000000000000000e+02 4.438418457031250000e+03
9.540000000000000000e+02 4.438418457031250000e+03
9.550000000000000000e+02 4.438418457031250000e+03
9.560000000000000000e+02 4.438418457031250000e+03
9.570000000000000000e+02 4.438418457031250000e+03
9.580000000000000000e+02 4.438418457031250000e+03
9.590000000000000000e+02 4.438418457031250000e+03
9.600000000000000000e+02 4.438418457031250000e+03
9.610000000000000000e+02 4.438418457031250000e+03
9.620000000000000000e+02 4.438418457031250000e+03
9.630000000000000000e+02 4.438418457031250000e+03
9.640000000000000000e+02 4.438418457031250000e+03
9.650000000000000000e+02 4.438418457031250000e+03
9.660000000000000000e+02 4.438418457031250000e+03
9.670000000000000000e+02 4.438418457031250000e+03
9.680000000000000000e+02 4.438418457031250000e+03
9.690000000000000000e+02 4.438418457031250000e+03
9.700000000000000000e+02 4.438418457031250000e+03
9.710000000000000000e+02 4.438418457031250000e+03
9.720000000000000000e+02 4.438418457031250000e+03
9.730000000000000000e+02 4.438418457031250000e+03
9.740000000000000000e+02 4.438418457031250000e+03
9.750000000000000000e+02 4.438418457031250000e+03
9.760000000000000000e+02 4.438418457031250000e+03
9.770000000000000000e+02 4.438418457031250000e+03
9.780000000000000000e+02 4.438418457031250000e+03
9.790000000000000000e+02 4.438418457031250000e+03
9.800000000000000000e+02 4.438418457031250000e+03
9.810000000000000000e+02 4.438418457031250000e+03
9.820000000000000000e+02 4.438418457031250000e+03
9.830000000000000000e+02 4.438418457031250000e+03
9.840000000000000000e+02 4.438418457031250000e+03
9.850000000000000000e+02 4.438418457031250000e+03
9.860000000000000000e+02 4.438418457031250000e+03
9.870000000000000000e+02 4.438418457031250000e+03
9.880000000000000000e+02 4.438418457031250000e+03
9.890000000000000000e+02 4.438418457031250000e+03
9.900000000000000000e+02 4.438418457031250000e+03
9.910000000000000000e+02 4.438418457031250000e+03
9.920000000000000000e+02 4.438418457031250000e+03
9.930000000000000000e+02 4.438418457031250000e+03
9.940000000000000000e+02 4.438418457031250000e+03
9.950000000000000000e+02 4.438418457031250000e+03
9.960000000000000000e+02 4.438418457031250000e+03
9.970000000000000000e+02 4.438418457031250000e+03
9.980000000000000000e+02 4.438418457031250000e+03
9.990000000000000000e+02 4.438418457031250000e+03


==> fig/two_layer_nn_risk_s14_h250.txt <==
t risk
0.000000000000000000e+00 2.890110546875000000e+04
1.000000000000000000e+00 2.526750195312500000e+04
2.000000000000000000e+00 1.979662890625000000e+04
3.000000000000000000e+00 1.488431933593750000e+04
4.000000000000000000e+00 1.198118750000000000e+04
5.000000000000000000e+00 1.011364648437500000e+04
6.000000000000000000e+00 8.723973632812500000e+03
7.000000000000000000e+00 7.787800781250000000e+03
8.000000000000000000e+00 7.086636230468750000e+03
9.000000000000000000e+00 6.646760742187500000e+03
1.000000000000000000e+01 6.249588867187500000e+03
1.100000000000000000e+01 6.097249511718750000e+03
1.200000000000000000e+01 5.868204101562500000e+03
1.300000000000000000e+01 6.055914550781250000e+03
1.400000000000000000e+01 6.131282714843750000e+03
1.500000000000000000e+01 7.364698730468750000e+03
1.600000000000000000e+01 8.915935546875000000e+03
1.700000000000000000e+01 1.343533398437500000e+04
1.800000000000000000e+01 1.715247265625000000e+04
1.900000000000000000e+01 1.932439257812500000e+04
2.000000000000000000e+01 1.385356835937500000e+04
2.100000000000000000e+01 9.148314453125000000e+03
2.200000000000000000e+01 6.356770507812500000e+03
2.300000000000000000e+01 5.553167968750000000e+03
2.400000000000000000e+01 5.025168457031250000e+03
2.500000000000000000e+01 4.810673339843750000e+03
2.600000000000000000e+01 4.647227539062500000e+03
2.700000000000000000e+01 4.571547363281250000e+03
2.800000000000000000e+01 4.508760253906250000e+03
2.900000000000000000e+01 4.475155761718750000e+03
3.000000000000000000e+01 4.445258789062500000e+03
3.100000000000000000e+01 4.427220703125000000e+03
3.200000000000000000e+01 4.410700195312500000e+03
3.300000000000000000e+01 4.399696289062500000e+03
3.400000000000000000e+01 4.389210449218750000e+03
3.500000000000000000e+01 4.381734375000000000e+03
3.600000000000000000e+01 4.374609863281250000e+03
3.700000000000000000e+01 4.369370117187500000e+03
3.800000000000000000e+01 4.364310546875000000e+03
3.900000000000000000e+01 4.360379882812500000e+03
4.000000000000000000e+01 4.356804687500000000e+03
4.100000000000000000e+01 4.353817871093750000e+03
4.200000000000000000e+01 4.351110839843750000e+03
4.300000000000000000e+01 4.348842285156250000e+03
4.400000000000000000e+01 4.346848144531250000e+03
4.500000000000000000e+01 4.345113769531250000e+03
4.600000000000000000e+01 4.343550781250000000e+03
4.700000000000000000e+01 4.342222167968750000e+03
4.800000000000000000e+01 4.341024902343750000e+03
4.900000000000000000e+01 4.339989746093750000e+03
5.000000000000000000e+01 4.339037597656250000e+03
5.100000000000000000e+01 4.338246582031250000e+03
5.200000000000000000e+01 4.337523437500000000e+03
5.300000000000000000e+01 4.336878906250000000e+03
5.400000000000000000e+01 4.336317382812500000e+03
5.500000000000000000e+01 4.335798828125000000e+03
5.600000000000000000e+01 4.335358886718750000e+03
5.700000000000000000e+01 4.334965820312500000e+03
5.800000000000000000e+01 4.334603027343750000e+03
5.900000000000000000e+01 4.334301269531250000e+03
6.000000000000000000e+01 4.334012695312500000e+03
6.100000000000000000e+01 4.333764648437500000e+03
6.200000000000000000e+01 4.333542968750000000e+03
6.300000000000000000e+01 4.333339355468750000e+03
6.400000000000000000e+01 4.333167968750000000e+03
6.500000000000000000e+01 4.332998535156250000e+03
6.600000000000000000e+01 4.332862304687500000e+03
6.700000000000000000e+01 4.332736816406250000e+03
6.800000000000000000e+01 4.332619628906250000e+03
6.900000000000000000e+01 4.332524414062500000e+03
7.000000000000000000e+01 4.332434082031250000e+03
7.100000000000000000e+01 4.332350097656250000e+03
7.200000000000000000e+01 4.332284667968750000e+03
7.300000000000000000e+01 4.332218261718750000e+03
7.400000000000000000e+01 4.332160644531250000e+03
7.500000000000000000e+01 4.332109863281250000e+03
7.600000000000000000e+01 4.332064453125000000e+03
7.700000000000000000e+01 4.332023925781250000e+03
7.800000000000000000e+01 4.331988281250000000e+03
7.900000000000000000e+01 4.331952636718750000e+03
8.000000000000000000e+01 4.331924804687500000e+03
8.100000000000000000e+01 4.331899414062500000e+03
8.200000000000000000e+01 4.331875976562500000e+03
8.300000000000000000e+01 4.331853515625000000e+03
8.400000000000000000e+01 4.331836425781250000e+03
8.500000000000000000e+01 4.331819335937500000e+03
8.600000000000000000e+01 4.331803710937500000e+03
8.700000000000000000e+01 4.331791503906250000e+03
8.800000000000000000e+01 4.331778808593750000e+03
8.900000000000000000e+01 4.331768066406250000e+03
9.000000000000000000e+01 4.331758789062500000e+03
9.100000000000000000e+01 4.331750488281250000e+03
9.200000000000000000e+01 4.331742187500000000e+03
9.300000000000000000e+01 4.331735839843750000e+03
9.400000000000000000e+01 4.331729980468750000e+03
9.500000000000000000e+01 4.331724121093750000e+03
9.600000000000000000e+01 4.331719238281250000e+03
9.700000000000000000e+01 4.331714843750000000e+03
9.800000000000000000e+01 4.331711425781250000e+03
9.900000000000000000e+01 4.331707031250000000e+03
1.000000000000000000e+02 4.331704589843750000e+03
1.010000000000000000e+02 4.331701660156250000e+03
1.020000000000000000e+02 4.331699218750000000e+03
1.030000000000000000e+02 4.331697265625000000e+03
1.040000000000000000e+02 4.331695800781250000e+03
1.050000000000000000e+02 4.331693847656250000e+03
1.060000000000000000e+02 4.331691894531250000e+03
1.070000000000000000e+02 4.331690917968750000e+03
1.080000000000000000e+02 4.331689941406250000e+03
1.090000000000000000e+02 4.331688964843750000e+03
1.100000000000000000e+02 4.331687988281250000e+03
1.110000000000000000e+02 4.331686523437500000e+03
1.120000000000000000e+02 4.331686035156250000e+03
1.130000000000000000e+02 4.331685546875000000e+03
1.140000000000000000e+02 4.331685058593750000e+03
1.150000000000000000e+02 4.331684570312500000e+03
1.160000000000000000e+02 4.331684082031250000e+03
1.170000000000000000e+02 4.331683593750000000e+03
1.180000000000000000e+02 4.331683105468750000e+03
1.190000000000000000e+02 4.331683105468750000e+03
1.200000000000000000e+02 4.331682617187500000e+03
1.210000000000000000e+02 4.331682128906250000e+03
1.220000000000000000e+02 4.331682128906250000e+03
1.230000000000000000e+02 4.331682128906250000e+03
1.240000000000000000e+02 4.331682128906250000e+03
1.250000000000000000e+02 4.331681640625000000e+03
1.260000000000000000e+02 4.331681640625000000e+03
1.270000000000000000e+02 4.331681640625000000e+03
1.280000000000000000e+02 4.331681640625000000e+03
1.290000000000000000e+02 4.331681640625000000e+03
1.300000000000000000e+02 4.331681640625000000e+03
1.310000000000000000e+02 4.331681640625000000e+03
1.320000000000000000e+02 4.331681152343750000e+03
1.330000000000000000e+02 4.331681152343750000e+03
1.340000000000000000e+02 4.331681640625000000e+03
1.350000000000000000e+02 4.331681640625000000e+03
1.360000000000000000e+02 4.331681640625000000e+03
1.370000000000000000e+02 4.331681640625000000e+03
1.380000000000000000e+02 4.331681152343750000e+03
1.390000000000000000e+02 4.331682128906250000e+03
1.400000000000000000e+02 4.331681640625000000e+03
1.410000000000000000e+02 4.331681640625000000e+03
1.420000000000000000e+02 4.331681640625000000e+03
1.430000000000000000e+02 4.331681640625000000e+03
1.440000000000000000e+02 4.331681640625000000e+03
1.450000000000000000e+02 4.331681640625000000e+03
1.460000000000000000e+02 4.331681640625000000e+03
1.470000000000000000e+02 4.331681640625000000e+03
1.480000000000000000e+02 4.331681640625000000e+03
1.490000000000000000e+02 4.331681640625000000e+03
1.500000000000000000e+02 4.331682128906250000e+03
1.510000000000000000e+02 4.331681640625000000e+03
1.520000000000000000e+02 4.331681640625000000e+03
1.530000000000000000e+02 4.331681640625000000e+03
1.540000000000000000e+02 4.331681640625000000e+03
1.550000000000000000e+02 4.331681640625000000e+03
1.560000000000000000e+02 4.331681640625000000e+03
1.570000000000000000e+02 4.331682128906250000e+03
1.580000000000000000e+02 4.331681640625000000e+03
1.590000000000000000e+02 4.331681640625000000e+03
1.600000000000000000e+02 4.331681640625000000e+03
1.610000000000000000e+02 4.331681640625000000e+03
1.620000000000000000e+02 4.331681640625000000e+03
1.630000000000000000e+02 4.331681640625000000e+03
1.640000000000000000e+02 4.331681640625000000e+03
1.650000000000000000e+02 4.331681640625000000e+03
1.660000000000000000e+02 4.331682128906250000e+03
1.670000000000000000e+02 4.331681640625000000e+03
1.680000000000000000e+02 4.331681640625000000e+03
1.690000000000000000e+02 4.331681640625000000e+03
1.700000000000000000e+02 4.331681640625000000e+03
1.710000000000000000e+02 4.331681640625000000e+03
1.720000000000000000e+02 4.331681640625000000e+03
1.730000000000000000e+02 4.331681640625000000e+03
1.740000000000000000e+02 4.331681640625000000e+03
1.750000000000000000e+02 4.331681640625000000e+03
1.760000000000000000e+02 4.331681640625000000e+03
1.770000000000000000e+02 4.331681640625000000e+03
1.780000000000000000e+02 4.331682128906250000e+03
1.790000000000000000e+02 4.331681640625000000e+03
1.800000000000000000e+02 4.331682128906250000e+03
1.810000000000000000e+02 4.331681640625000000e+03
1.820000000000000000e+02 4.331681640625000000e+03
1.830000000000000000e+02 4.331681640625000000e+03
1.840000000000000000e+02 4.331681640625000000e+03
1.850000000000000000e+02 4.331681640625000000e+03
1.860000000000000000e+02 4.331681640625000000e+03
1.870000000000000000e+02 4.331681640625000000e+03
1.880000000000000000e+02 4.331681640625000000e+03
1.890000000000000000e+02 4.331681640625000000e+03
1.900000000000000000e+02 4.331681640625000000e+03
1.910000000000000000e+02 4.331681640625000000e+03
1.920000000000000000e+02 4.331681640625000000e+03
1.930000000000000000e+02 4.331681640625000000e+03
1.940000000000000000e+02 4.331682128906250000e+03
1.950000000000000000e+02 4.331682128906250000e+03
1.960000000000000000e+02 4.331682128906250000e+03
1.970000000000000000e+02 4.331681640625000000e+03
1.980000000000000000e+02 4.331682128906250000e+03
1.990000000000000000e+02 4.331682128906250000e+03
2.000000000000000000e+02 4.331682128906250000e+03
2.010000000000000000e+02 4.331682128906250000e+03
2.020000000000000000e+02 4.331682128906250000e+03
2.030000000000000000e+02 4.331682128906250000e+03
2.040000000000000000e+02 4.331682128906250000e+03
2.050000000000000000e+02 4.331682128906250000e+03
2.060000000000000000e+02 4.331682128906250000e+03
2.070000000000000000e+02 4.331682128906250000e+03
2.080000000000000000e+02 4.331681640625000000e+03
2.090000000000000000e+02 4.331681640625000000e+03
2.100000000000000000e+02 4.331681640625000000e+03
2.110000000000000000e+02 4.331681640625000000e+03
2.120000000000000000e+02 4.331681640625000000e+03
2.130000000000000000e+02 4.331681640625000000e+03
2.140000000000000000e+02 4.331681640625000000e+03
2.150000000000000000e+02 4.331681640625000000e+03
2.160000000000000000e+02 4.331681640625000000e+03
2.170000000000000000e+02 4.331681640625000000e+03
2.180000000000000000e+02 4.331681640625000000e+03
2.190000000000000000e+02 4.331681640625000000e+03
2.200000000000000000e+02 4.331681640625000000e+03
2.210000000000000000e+02 4.331681640625000000e+03
2.220000000000000000e+02 4.331681640625000000e+03
2.230000000000000000e+02 4.331681640625000000e+03
2.240000000000000000e+02 4.331681640625000000e+03
2.250000000000000000e+02 4.331682128906250000e+03
2.260000000000000000e+02 4.331682128906250000e+03
2.270000000000000000e+02 4.331682128906250000e+03
2.280000000000000000e+02 4.331682128906250000e+03
2.290000000000000000e+02 4.331681640625000000e+03
2.300000000000000000e+02 4.331681640625000000e+03
2.310000000000000000e+02 4.331681640625000000e+03
2.320000000000000000e+02 4.331681640625000000e+03
2.330000000000000000e+02 4.331681640625000000e+03
2.340000000000000000e+02 4.331681640625000000e+03
2.350000000000000000e+02 4.331681640625000000e+03
2.360000000000000000e+02 4.331681640625000000e+03
2.370000000000000000e+02 4.331681640625000000e+03
2.380000000000000000e+02 4.331681640625000000e+03
2.390000000000000000e+02 4.331681640625000000e+03
2.400000000000000000e+02 4.331681640625000000e+03
2.410000000000000000e+02 4.331681640625000000e+03
2.420000000000000000e+02 4.331681640625000000e+03
2.430000000000000000e+02 4.331681640625000000e+03
2.440000000000000000e+02 4.331681640625000000e+03
2.450000000000000000e+02 4.331681640625000000e+03
2.460000000000000000e+02 4.331681640625000000e+03
2.470000000000000000e+02 4.331681640625000000e+03
2.480000000000000000e+02 4.331681640625000000e+03
2.490000000000000000e+02 4.331681640625000000e+03
2.500000000000000000e+02 4.331681640625000000e+03
2.510000000000000000e+02 4.331681640625000000e+03
2.520000000000000000e+02 4.331681640625000000e+03
2.530000000000000000e+02 4.331681640625000000e+03
2.540000000000000000e+02 4.331681640625000000e+03
2.550000000000000000e+02 4.331681640625000000e+03
2.560000000000000000e+02 4.331681640625000000e+03
2.570000000000000000e+02 4.331681640625000000e+03
2.580000000000000000e+02 4.331681640625000000e+03
2.590000000000000000e+02 4.331681640625000000e+03
2.600000000000000000e+02 4.331681640625000000e+03
2.610000000000000000e+02 4.331681640625000000e+03
2.620000000000000000e+02 4.331681640625000000e+03
2.630000000000000000e+02 4.331681640625000000e+03
2.640000000000000000e+02 4.331681640625000000e+03
2.650000000000000000e+02 4.331681640625000000e+03
2.660000000000000000e+02 4.331681640625000000e+03
2.670000000000000000e+02 4.331681640625000000e+03
2.680000000000000000e+02 4.331681640625000000e+03
2.690000000000000000e+02 4.331681640625000000e+03
2.700000000000000000e+02 4.331681640625000000e+03
2.710000000000000000e+02 4.331681640625000000e+03
2.720000000000000000e+02 4.331681640625000000e+03
2.730000000000000000e+02 4.331681640625000000e+03
2.740000000000000000e+02 4.331681640625000000e+03
2.750000000000000000e+02 4.331681640625000000e+03
2.760000000000000000e+02 4.331681640625000000e+03
2.770000000000000000e+02 4.331681640625000000e+03
2.780000000000000000e+02 4.331681640625000000e+03
2.790000000000000000e+02 4.331681640625000000e+03
2.800000000000000000e+02 4.331681640625000000e+03
2.810000000000000000e+02 4.331681640625000000e+03
2.820000000000000000e+02 4.331681640625000000e+03
2.830000000000000000e+02 4.331681640625000000e+03
2.840000000000000000e+02 4.331681640625000000e+03
2.850000000000000000e+02 4.331681640625000000e+03
2.860000000000000000e+02 4.331681640625000000e+03
2.870000000000000000e+02 4.331681640625000000e+03
2.880000000000000000e+02 4.331681640625000000e+03
2.890000000000000000e+02 4.331681640625000000e+03
2.900000000000000000e+02 4.331681640625000000e+03
2.910000000000000000e+02 4.331681640625000000e+03
2.920000000000000000e+02 4.331681640625000000e+03
2.930000000000000000e+02 4.331681640625000000e+03
2.940000000000000000e+02 4.331681640625000000e+03
2.950000000000000000e+02 4.331681640625000000e+03
2.960000000000000000e+02 4.331682128906250000e+03
2.970000000000000000e+02 4.331682128906250000e+03
2.980000000000000000e+02 4.331681640625000000e+03
2.990000000000000000e+02 4.331681640625000000e+03
3.000000000000000000e+02 4.331681640625000000e+03
3.010000000000000000e+02 4.331681640625000000e+03
3.020000000000000000e+02 4.331681640625000000e+03
3.030000000000000000e+02 4.331681640625000000e+03
3.040000000000000000e+02 4.331681640625000000e+03
3.050000000000000000e+02 4.331681640625000000e+03
3.060000000000000000e+02 4.331681640625000000e+03
3.070000000000000000e+02 4.331681640625000000e+03
3.080000000000000000e+02 4.331681640625000000e+03
3.090000000000000000e+02 4.331681640625000000e+03
3.100000000000000000e+02 4.331681640625000000e+03
3.110000000000000000e+02 4.331681640625000000e+03
3.120000000000000000e+02 4.331681640625000000e+03
3.130000000000000000e+02 4.331681640625000000e+03
3.140000000000000000e+02 4.331681640625000000e+03
3.150000000000000000e+02 4.331681640625000000e+03
3.160000000000000000e+02 4.331681640625000000e+03
3.170000000000000000e+02 4.331681640625000000e+03
3.180000000000000000e+02 4.331681640625000000e+03
3.190000000000000000e+02 4.331681640625000000e+03
3.200000000000000000e+02 4.331681640625000000e+03
3.210000000000000000e+02 4.331681640625000000e+03
3.220000000000000000e+02 4.331681640625000000e+03
3.230000000000000000e+02 4.331681640625000000e+03
3.240000000000000000e+02 4.331681640625000000e+03
3.250000000000000000e+02 4.331681640625000000e+03
3.260000000000000000e+02 4.331681640625000000e+03
3.270000000000000000e+02 4.331681640625000000e+03
3.280000000000000000e+02 4.331681640625000000e+03
3.290000000000000000e+02 4.331681640625000000e+03
3.300000000000000000e+02 4.331681640625000000e+03
3.310000000000000000e+02 4.331681640625000000e+03
3.320000000000000000e+02 4.331681640625000000e+03
3.330000000000000000e+02 4.331681640625000000e+03
3.340000000000000000e+02 4.331681640625000000e+03
3.350000000000000000e+02 4.331681640625000000e+03
3.360000000000000000e+02 4.331681640625000000e+03
3.370000000000000000e+02 4.331681640625000000e+03
3.380000000000000000e+02 4.331681640625000000e+03
3.390000000000000000e+02 4.331681640625000000e+03
3.400000000000000000e+02 4.331681640625000000e+03
3.410000000000000000e+02 4.331681640625000000e+03
3.420000000000000000e+02 4.331681640625000000e+03
3.430000000000000000e+02 4.331681640625000000e+03
3.440000000000000000e+02 4.331681640625000000e+03
3.450000000000000000e+02 4.331681640625000000e+03
3.460000000000000000e+02 4.331681640625000000e+03
3.470000000000000000e+02 4.331681640625000000e+03
3.480000000000000000e+02 4.331681640625000000e+03
3.490000000000000000e+02 4.331681640625000000e+03
3.500000000000000000e+02 4.331681640625000000e+03
3.510000000000000000e+02 4.331681640625000000e+03
3.520000000000000000e+02 4.331681640625000000e+03
3.530000000000000000e+02 4.331681640625000000e+03
3.540000000000000000e+02 4.331681640625000000e+03
3.550000000000000000e+02 4.331681640625000000e+03
3.560000000000000000e+02 4.331681640625000000e+03
3.570000000000000000e+02 4.331681640625000000e+03
3.580000000000000000e+02 4.331681640625000000e+03
3.590000000000000000e+02 4.331681640625000000e+03
3.600000000000000000e+02 4.331681640625000000e+03
3.610000000000000000e+02 4.331681640625000000e+03
3.620000000000000000e+02 4.331681640625000000e+03
3.630000000000000000e+02 4.331681640625000000e+03
3.640000000000000000e+02 4.331681640625000000e+03
3.650000000000000000e+02 4.331681640625000000e+03
3.660000000000000000e+02 4.331681640625000000e+03
3.670000000000000000e+02 4.331681640625000000e+03
3.680000000000000000e+02 4.331681640625000000e+03
3.690000000000000000e+02 4.331681640625000000e+03
3.700000000000000000e+02 4.331681640625000000e+03
3.710000000000000000e+02 4.331681640625000000e+03
3.720000000000000000e+02 4.331681640625000000e+03
3.730000000000000000e+02 4.331681640625000000e+03
3.740000000000000000e+02 4.331681640625000000e+03
3.750000000000000000e+02 4.331681640625000000e+03
3.760000000000000000e+02 4.331681640625000000e+03
3.770000000000000000e+02 4.331681640625000000e+03
3.780000000000000000e+02 4.331681640625000000e+03
3.790000000000000000e+02 4.331681640625000000e+03
3.800000000000000000e+02 4.331681640625000000e+03
3.810000000000000000e+02 4.331681640625000000e+03
3.820000000000000000e+02 4.331681640625000000e+03
3.830000000000000000e+02 4.331681640625000000e+03
3.840000000000000000e+02 4.331681640625000000e+03
3.850000000000000000e+02 4.331681640625000000e+03
3.860000000000000000e+02 4.331681640625000000e+03
3.870000000000000000e+02 4.331681640625000000e+03
3.880000000000000000e+02 4.331681640625000000e+03
3.890000000000000000e+02 4.331681640625000000e+03
3.900000000000000000e+02 4.331681640625000000e+03
3.910000000000000000e+02 4.331681640625000000e+03
3.920000000000000000e+02 4.331681640625000000e+03
3.930000000000000000e+02 4.331681640625000000e+03
3.940000000000000000e+02 4.331681640625000000e+03
3.950000000000000000e+02 4.331681640625000000e+03
3.960000000000000000e+02 4.331681640625000000e+03
3.970000000000000000e+02 4.331681640625000000e+03
3.980000000000000000e+02 4.331681640625000000e+03
3.990000000000000000e+02 4.331681640625000000e+03
4.000000000000000000e+02 4.331681640625000000e+03
4.010000000000000000e+02 4.331681640625000000e+03
4.020000000000000000e+02 4.331681640625000000e+03
4.030000000000000000e+02 4.331681640625000000e+03
4.040000000000000000e+02 4.331681640625000000e+03
4.050000000000000000e+02 4.331681640625000000e+03
4.060000000000000000e+02 4.331681640625000000e+03
4.070000000000000000e+02 4.331681640625000000e+03
4.080000000000000000e+02 4.331681640625000000e+03
4.090000000000000000e+02 4.331681640625000000e+03
4.100000000000000000e+02 4.331681640625000000e+03
4.110000000000000000e+02 4.331681640625000000e+03
4.120000000000000000e+02 4.331681640625000000e+03
4.130000000000000000e+02 4.331681640625000000e+03
4.140000000000000000e+02 4.331681640625000000e+03
4.150000000000000000e+02 4.331681640625000000e+03
4.160000000000000000e+02 4.331681640625000000e+03
4.170000000000000000e+02 4.331681640625000000e+03
4.180000000000000000e+02 4.331681640625000000e+03
4.190000000000000000e+02 4.331681640625000000e+03
4.200000000000000000e+02 4.331681640625000000e+03
4.210000000000000000e+02 4.331681640625000000e+03
4.220000000000000000e+02 4.331681640625000000e+03
4.230000000000000000e+02 4.331681640625000000e+03
4.240000000000000000e+02 4.331681640625000000e+03
4.250000000000000000e+02 4.331681640625000000e+03
4.260000000000000000e+02 4.331681640625000000e+03
4.270000000000000000e+02 4.331681640625000000e+03
4.280000000000000000e+02 4.331681640625000000e+03
4.290000000000000000e+02 4.331681640625000000e+03
4.300000000000000000e+02 4.331681640625000000e+03
4.310000000000000000e+02 4.331681640625000000e+03
4.320000000000000000e+02 4.331681640625000000e+03
4.330000000000000000e+02 4.331681640625000000e+03
4.340000000000000000e+02 4.331681640625000000e+03
4.350000000000000000e+02 4.331681640625000000e+03
4.360000000000000000e+02 4.331681640625000000e+03
4.370000000000000000e+02 4.331681640625000000e+03
4.380000000000000000e+02 4.331681640625000000e+03
4.390000000000000000e+02 4.331681640625000000e+03
4.400000000000000000e+02 4.331681640625000000e+03
4.410000000000000000e+02 4.331681640625000000e+03
4.420000000000000000e+02 4.331681640625000000e+03
4.430000000000000000e+02 4.331681640625000000e+03
4.440000000000000000e+02 4.331681640625000000e+03
4.450000000000000000e+02 4.331681640625000000e+03
4.460000000000000000e+02 4.331681640625000000e+03
4.470000000000000000e+02 4.331681640625000000e+03
4.480000000000000000e+02 4.331681640625000000e+03
4.490000000000000000e+02 4.331681640625000000e+03
4.500000000000000000e+02 4.331681640625000000e+03
4.510000000000000000e+02 4.331681640625000000e+03
4.520000000000000000e+02 4.331681640625000000e+03
4.530000000000000000e+02 4.331681640625000000e+03
4.540000000000000000e+02 4.331681640625000000e+03
4.550000000000000000e+02 4.331681640625000000e+03
4.560000000000000000e+02 4.331681640625000000e+03
4.570000000000000000e+02 4.331681640625000000e+03
4.580000000000000000e+02 4.331681640625000000e+03
4.590000000000000000e+02 4.331681640625000000e+03
4.600000000000000000e+02 4.331681640625000000e+03
4.610000000000000000e+02 4.331681640625000000e+03
4.620000000000000000e+02 4.331681640625000000e+03
4.630000000000000000e+02 4.331681640625000000e+03
4.640000000000000000e+02 4.331681640625000000e+03
4.650000000000000000e+02 4.331681640625000000e+03
4.660000000000000000e+02 4.331681640625000000e+03
4.670000000000000000e+02 4.331681640625000000e+03
4.680000000000000000e+02 4.331681640625000000e+03
4.690000000000000000e+02 4.331681640625000000e+03
4.700000000000000000e+02 4.331681640625000000e+03
4.710000000000000000e+02 4.331681640625000000e+03
4.720000000000000000e+02 4.331681640625000000e+03
4.730000000000000000e+02 4.331681640625000000e+03
4.740000000000000000e+02 4.331681640625000000e+03
4.750000000000000000e+02 4.331681640625000000e+03
4.760000000000000000e+02 4.331682128906250000e+03
4.770000000000000000e+02 4.331681640625000000e+03
4.780000000000000000e+02 4.331682128906250000e+03
4.790000000000000000e+02 4.331681640625000000e+03
4.800000000000000000e+02 4.331681640625000000e+03
4.810000000000000000e+02 4.331681640625000000e+03
4.820000000000000000e+02 4.331681640625000000e+03
4.830000000000000000e+02 4.331681640625000000e+03
4.840000000000000000e+02 4.331682128906250000e+03
4.850000000000000000e+02 4.331681640625000000e+03
4.860000000000000000e+02 4.331681640625000000e+03
4.870000000000000000e+02 4.331681640625000000e+03
4.880000000000000000e+02 4.331681640625000000e+03
4.890000000000000000e+02 4.331681640625000000e+03
4.900000000000000000e+02 4.331681640625000000e+03
4.910000000000000000e+02 4.331681640625000000e+03
4.920000000000000000e+02 4.331681640625000000e+03
4.930000000000000000e+02 4.331681640625000000e+03
4.940000000000000000e+02 4.331682128906250000e+03
4.950000000000000000e+02 4.331681640625000000e+03
4.960000000000000000e+02 4.331681640625000000e+03
4.970000000000000000e+02 4.331682128906250000e+03
4.980000000000000000e+02 4.331682128906250000e+03
4.990000000000000000e+02 4.331682128906250000e+03
5.000000000000000000e+02 4.331681640625000000e+03
5.010000000000000000e+02 4.331681640625000000e+03
5.020000000000000000e+02 4.331681640625000000e+03
5.030000000000000000e+02 4.331681640625000000e+03
5.040000000000000000e+02 4.331681640625000000e+03
5.050000000000000000e+02 4.331681640625000000e+03
5.060000000000000000e+02 4.331681640625000000e+03
5.070000000000000000e+02 4.331681640625000000e+03
5.080000000000000000e+02 4.331681640625000000e+03
5.090000000000000000e+02 4.331681640625000000e+03
5.100000000000000000e+02 4.331681640625000000e+03
5.110000000000000000e+02 4.331681640625000000e+03
5.120000000000000000e+02 4.331681640625000000e+03
5.130000000000000000e+02 4.331681640625000000e+03
5.140000000000000000e+02 4.331681640625000000e+03
5.150000000000000000e+02 4.331681640625000000e+03
5.160000000000000000e+02 4.331681640625000000e+03
5.170000000000000000e+02 4.331681640625000000e+03
5.180000000000000000e+02 4.331681640625000000e+03
5.190000000000000000e+02 4.331682128906250000e+03
5.200000000000000000e+02 4.331682128906250000e+03
5.210000000000000000e+02 4.331682128906250000e+03
5.220000000000000000e+02 4.331681640625000000e+03
5.230000000000000000e+02 4.331681640625000000e+03
5.240000000000000000e+02 4.331681640625000000e+03
5.250000000000000000e+02 4.331681640625000000e+03
5.260000000000000000e+02 4.331681640625000000e+03
5.270000000000000000e+02 4.331681640625000000e+03
5.280000000000000000e+02 4.331681640625000000e+03
5.290000000000000000e+02 4.331681640625000000e+03
5.300000000000000000e+02 4.331681640625000000e+03
5.310000000000000000e+02 4.331681640625000000e+03
5.320000000000000000e+02 4.331681640625000000e+03
5.330000000000000000e+02 4.331681640625000000e+03
5.340000000000000000e+02 4.331681640625000000e+03
5.350000000000000000e+02 4.331681640625000000e+03
5.360000000000000000e+02 4.331681640625000000e+03
5.370000000000000000e+02 4.331681640625000000e+03
5.380000000000000000e+02 4.331681640625000000e+03
5.390000000000000000e+02 4.331681640625000000e+03
5.400000000000000000e+02 4.331681640625000000e+03
5.410000000000000000e+02 4.331681640625000000e+03
5.420000000000000000e+02 4.331681640625000000e+03
5.430000000000000000e+02 4.331681640625000000e+03
5.440000000000000000e+02 4.331681640625000000e+03
5.450000000000000000e+02 4.331681640625000000e+03
5.460000000000000000e+02 4.331681640625000000e+03
5.470000000000000000e+02 4.331681640625000000e+03
5.480000000000000000e+02 4.331681640625000000e+03
5.490000000000000000e+02 4.331681640625000000e+03
5.500000000000000000e+02 4.331681640625000000e+03
5.510000000000000000e+02 4.331681640625000000e+03
5.520000000000000000e+02 4.331681640625000000e+03
5.530000000000000000e+02 4.331681640625000000e+03
5.540000000000000000e+02 4.331681640625000000e+03
5.550000000000000000e+02 4.331681640625000000e+03
5.560000000000000000e+02 4.331681640625000000e+03
5.570000000000000000e+02 4.331681640625000000e+03
5.580000000000000000e+02 4.331681640625000000e+03
5.590000000000000000e+02 4.331681640625000000e+03
5.600000000000000000e+02 4.331681640625000000e+03
5.610000000000000000e+02 4.331681640625000000e+03
5.620000000000000000e+02 4.331681640625000000e+03
5.630000000000000000e+02 4.331681640625000000e+03
5.640000000000000000e+02 4.331681640625000000e+03
5.650000000000000000e+02 4.331681640625000000e+03
5.660000000000000000e+02 4.331681640625000000e+03
5.670000000000000000e+02 4.331681640625000000e+03
5.680000000000000000e+02 4.331681640625000000e+03
5.690000000000000000e+02 4.331681640625000000e+03
5.700000000000000000e+02 4.331682128906250000e+03
5.710000000000000000e+02 4.331681640625000000e+03
5.720000000000000000e+02 4.331682128906250000e+03
5.730000000000000000e+02 4.331681640625000000e+03
5.740000000000000000e+02 4.331681640625000000e+03
5.750000000000000000e+02 4.331681640625000000e+03
5.760000000000000000e+02 4.331681640625000000e+03
5.770000000000000000e+02 4.331681640625000000e+03
5.780000000000000000e+02 4.331681640625000000e+03
5.790000000000000000e+02 4.331681640625000000e+03
5.800000000000000000e+02 4.331681640625000000e+03
5.810000000000000000e+02 4.331681640625000000e+03
5.820000000000000000e+02 4.331681640625000000e+03
5.830000000000000000e+02 4.331681640625000000e+03
5.840000000000000000e+02 4.331681640625000000e+03
5.850000000000000000e+02 4.331681640625000000e+03
5.860000000000000000e+02 4.331681640625000000e+03
5.870000000000000000e+02 4.331681640625000000e+03
5.880000000000000000e+02 4.331681640625000000e+03
5.890000000000000000e+02 4.331681640625000000e+03
5.900000000000000000e+02 4.331681640625000000e+03
5.910000000000000000e+02 4.331681640625000000e+03
5.920000000000000000e+02 4.331681640625000000e+03
5.930000000000000000e+02 4.331681640625000000e+03
5.940000000000000000e+02 4.331681640625000000e+03
5.950000000000000000e+02 4.331682128906250000e+03
5.960000000000000000e+02 4.331681640625000000e+03
5.970000000000000000e+02 4.331682128906250000e+03
5.980000000000000000e+02 4.331682128906250000e+03
5.990000000000000000e+02 4.331681640625000000e+03
6.000000000000000000e+02 4.331681640625000000e+03
6.010000000000000000e+02 4.331681640625000000e+03
6.020000000000000000e+02 4.331681640625000000e+03
6.030000000000000000e+02 4.331681640625000000e+03
6.040000000000000000e+02 4.331681640625000000e+03
6.050000000000000000e+02 4.331681640625000000e+03
6.060000000000000000e+02 4.331681640625000000e+03
6.070000000000000000e+02 4.331681640625000000e+03
6.080000000000000000e+02 4.331681640625000000e+03
6.090000000000000000e+02 4.331681640625000000e+03
6.100000000000000000e+02 4.331681640625000000e+03
6.110000000000000000e+02 4.331681640625000000e+03
6.120000000000000000e+02 4.331681640625000000e+03
6.130000000000000000e+02 4.331681640625000000e+03
6.140000000000000000e+02 4.331681640625000000e+03
6.150000000000000000e+02 4.331681640625000000e+03
6.160000000000000000e+02 4.331681640625000000e+03
6.170000000000000000e+02 4.331681640625000000e+03
6.180000000000000000e+02 4.331681640625000000e+03
6.190000000000000000e+02 4.331681640625000000e+03
6.200000000000000000e+02 4.331681640625000000e+03
6.210000000000000000e+02 4.331681640625000000e+03
6.220000000000000000e+02 4.331681640625000000e+03
6.230000000000000000e+02 4.331681640625000000e+03
6.240000000000000000e+02 4.331681640625000000e+03
6.250000000000000000e+02 4.331681640625000000e+03
6.260000000000000000e+02 4.331681640625000000e+03
6.270000000000000000e+02 4.331681640625000000e+03
6.280000000000000000e+02 4.331681640625000000e+03
6.290000000000000000e+02 4.331681640625000000e+03
6.300000000000000000e+02 4.331681640625000000e+03
6.310000000000000000e+02 4.331681640625000000e+03
6.320000000000000000e+02 4.331681640625000000e+03
6.330000000000000000e+02 4.331681640625000000e+03
6.340000000000000000e+02 4.331681640625000000e+03
6.350000000000000000e+02 4.331681640625000000e+03
6.360000000000000000e+02 4.331681640625000000e+03
6.370000000000000000e+02 4.331681640625000000e+03
6.380000000000000000e+02 4.331681640625000000e+03
6.390000000000000000e+02 4.331681640625000000e+03
6.400000000000000000e+02 4.331681640625000000e+03
6.410000000000000000e+02 4.331681640625000000e+03
6.420000000000000000e+02 4.331681640625000000e+03
6.430000000000000000e+02 4.331681640625000000e+03
6.440000000000000000e+02 4.331681640625000000e+03
6.450000000000000000e+02 4.331681640625000000e+03
6.460000000000000000e+02 4.331681640625000000e+03
6.470000000000000000e+02 4.331681640625000000e+03
6.480000000000000000e+02 4.331681640625000000e+03
6.490000000000000000e+02 4.331681640625000000e+03
6.500000000000000000e+02 4.331681640625000000e+03
6.510000000000000000e+02 4.331681640625000000e+03
6.520000000000000000e+02 4.331681640625000000e+03
6.530000000000000000e+02 4.331681640625000000e+03
6.540000000000000000e+02 4.331681640625000000e+03
6.550000000000000000e+02 4.331681640625000000e+03
6.560000000000000000e+02 4.331681640625000000e+03
6.570000000000000000e+02 4.331681640625000000e+03
6.580000000000000000e+02 4.331681640625000000e+03
6.590000000000000000e+02 4.331681640625000000e+03
6.600000000000000000e+02 4.331681640625000000e+03
6.610000000000000000e+02 4.331681640625000000e+03
6.620000000000000000e+02 4.331681640625000000e+03
6.630000000000000000e+02 4.331681640625000000e+03
6.640000000000000000e+02 4.331681640625000000e+03
6.650000000000000000e+02 4.331681640625000000e+03
6.660000000000000000e+02 4.331681640625000000e+03
6.670000000000000000e+02 4.331681640625000000e+03
6.680000000000000000e+02 4.331681640625000000e+03
6.690000000000000000e+02 4.331681640625000000e+03
6.700000000000000000e+02 4.331681640625000000e+03
6.710000000000000000e+02 4.331681640625000000e+03
6.720000000000000000e+02 4.331681640625000000e+03
6.730000000000000000e+02 4.331681640625000000e+03
6.740000000000000000e+02 4.331681640625000000e+03
6.750000000000000000e+02 4.331681640625000000e+03
6.760000000000000000e+02 4.331681640625000000e+03
6.770000000000000000e+02 4.331681640625000000e+03
6.780000000000000000e+02 4.331681640625000000e+03
6.790000000000000000e+02 4.331681640625000000e+03
6.800000000000000000e+02 4.331681640625000000e+03
6.810000000000000000e+02 4.331681640625000000e+03
6.820000000000000000e+02 4.331681640625000000e+03
6.830000000000000000e+02 4.331681640625000000e+03
6.840000000000000000e+02 4.331681640625000000e+03
6.850000000000000000e+02 4.331681640625000000e+03
6.860000000000000000e+02 4.331681640625000000e+03
6.870000000000000000e+02 4.331681640625000000e+03
6.880000000000000000e+02 4.331681640625000000e+03
6.890000000000000000e+02 4.331681640625000000e+03
6.900000000000000000e+02 4.331681640625000000e+03
6.910000000000000000e+02 4.331681640625000000e+03
6.920000000000000000e+02 4.331681640625000000e+03
6.930000000000000000e+02 4.331681640625000000e+03
6.940000000000000000e+02 4.331681640625000000e+03
6.950000000000000000e+02 4.331681640625000000e+03
6.960000000000000000e+02 4.331681640625000000e+03
6.970000000000000000e+02 4.331681640625000000e+03
6.980000000000000000e+02 4.331681640625000000e+03
6.990000000000000000e+02 4.331681640625000000e+03
7.000000000000000000e+02 4.331681640625000000e+03
7.010000000000000000e+02 4.331681640625000000e+03
7.020000000000000000e+02 4.331681640625000000e+03
7.030000000000000000e+02 4.331681640625000000e+03
7.040000000000000000e+02 4.331681640625000000e+03
7.050000000000000000e+02 4.331681640625000000e+03
7.060000000000000000e+02 4.331681640625000000e+03
7.070000000000000000e+02 4.331681640625000000e+03
7.080000000000000000e+02 4.331681640625000000e+03
7.090000000000000000e+02 4.331681640625000000e+03
7.100000000000000000e+02 4.331681640625000000e+03
7.110000000000000000e+02 4.331681640625000000e+03
7.120000000000000000e+02 4.331681640625000000e+03
7.130000000000000000e+02 4.331681640625000000e+03
7.140000000000000000e+02 4.331681640625000000e+03
7.150000000000000000e+02 4.331681640625000000e+03
7.160000000000000000e+02 4.331681640625000000e+03
7.170000000000000000e+02 4.331681640625000000e+03
7.180000000000000000e+02 4.331681640625000000e+03
7.190000000000000000e+02 4.331681640625000000e+03
7.200000000000000000e+02 4.331681640625000000e+03
7.210000000000000000e+02 4.331681640625000000e+03
7.220000000000000000e+02 4.331681640625000000e+03
7.230000000000000000e+02 4.331681640625000000e+03
7.240000000000000000e+02 4.331681640625000000e+03
7.250000000000000000e+02 4.331681640625000000e+03
7.260000000000000000e+02 4.331681640625000000e+03
7.270000000000000000e+02 4.331681640625000000e+03
7.280000000000000000e+02 4.331681640625000000e+03
7.290000000000000000e+02 4.331681640625000000e+03
7.300000000000000000e+02 4.331681640625000000e+03
7.310000000000000000e+02 4.331681640625000000e+03
7.320000000000000000e+02 4.331681640625000000e+03
7.330000000000000000e+02 4.331681640625000000e+03
7.340000000000000000e+02 4.331681640625000000e+03
7.350000000000000000e+02 4.331681640625000000e+03
7.360000000000000000e+02 4.331681640625000000e+03
7.370000000000000000e+02 4.331681640625000000e+03
7.380000000000000000e+02 4.331681640625000000e+03
7.390000000000000000e+02 4.331681640625000000e+03
7.400000000000000000e+02 4.331681640625000000e+03
7.410000000000000000e+02 4.331681640625000000e+03
7.420000000000000000e+02 4.331681640625000000e+03
7.430000000000000000e+02 4.331681640625000000e+03
7.440000000000000000e+02 4.331681640625000000e+03
7.450000000000000000e+02 4.331681640625000000e+03
7.460000000000000000e+02 4.331681640625000000e+03
7.470000000000000000e+02 4.331681640625000000e+03
7.480000000000000000e+02 4.331681640625000000e+03
7.490000000000000000e+02 4.331681640625000000e+03
7.500000000000000000e+02 4.331681640625000000e+03
7.510000000000000000e+02 4.331681640625000000e+03
7.520000000000000000e+02 4.331681640625000000e+03
7.530000000000000000e+02 4.331681640625000000e+03
7.540000000000000000e+02 4.331681640625000000e+03
7.550000000000000000e+02 4.331681640625000000e+03
7.560000000000000000e+02 4.331681640625000000e+03
7.570000000000000000e+02 4.331681640625000000e+03
7.580000000000000000e+02 4.331681640625000000e+03
7.590000000000000000e+02 4.331681640625000000e+03
7.600000000000000000e+02 4.331681640625000000e+03
7.610000000000000000e+02 4.331681640625000000e+03
7.620000000000000000e+02 4.331681640625000000e+03
7.630000000000000000e+02 4.331681640625000000e+03
7.640000000000000000e+02 4.331681640625000000e+03
7.650000000000000000e+02 4.331681640625000000e+03
7.660000000000000000e+02 4.331681640625000000e+03
7.670000000000000000e+02 4.331681640625000000e+03
7.680000000000000000e+02 4.331681640625000000e+03
7.690000000000000000e+02 4.331681640625000000e+03
7.700000000000000000e+02 4.331681640625000000e+03
7.710000000000000000e+02 4.331681640625000000e+03
7.720000000000000000e+02 4.331681640625000000e+03
7.730000000000000000e+02 4.331681640625000000e+03
7.740000000000000000e+02 4.331681640625000000e+03
7.750000000000000000e+02 4.331681640625000000e+03
7.760000000000000000e+02 4.331681640625000000e+03
7.770000000000000000e+02 4.331681640625000000e+03
7.780000000000000000e+02 4.331681640625000000e+03
7.790000000000000000e+02 4.331681640625000000e+03
7.800000000000000000e+02 4.331681640625000000e+03
7.810000000000000000e+02 4.331681640625000000e+03
7.820000000000000000e+02 4.331681640625000000e+03
7.830000000000000000e+02 4.331681640625000000e+03
7.840000000000000000e+02 4.331681640625000000e+03
7.850000000000000000e+02 4.331681640625000000e+03
7.860000000000000000e+02 4.331681640625000000e+03
7.870000000000000000e+02 4.331681640625000000e+03
7.880000000000000000e+02 4.331681640625000000e+03
7.890000000000000000e+02 4.331681640625000000e+03
7.900000000000000000e+02 4.331681640625000000e+03
7.910000000000000000e+02 4.331681640625000000e+03
7.920000000000000000e+02 4.331681640625000000e+03
7.930000000000000000e+02 4.331681640625000000e+03
7.940000000000000000e+02 4.331681640625000000e+03
7.950000000000000000e+02 4.331681640625000000e+03
7.960000000000000000e+02 4.331681640625000000e+03
7.970000000000000000e+02 4.331681640625000000e+03
7.980000000000000000e+02 4.331681640625000000e+03
7.990000000000000000e+02 4.331681640625000000e+03
8.000000000000000000e+02 4.331681640625000000e+03
8.010000000000000000e+02 4.331681640625000000e+03
8.020000000000000000e+02 4.331681640625000000e+03
8.030000000000000000e+02 4.331681640625000000e+03
8.040000000000000000e+02 4.331681640625000000e+03
8.050000000000000000e+02 4.331681640625000000e+03
8.060000000000000000e+02 4.331681640625000000e+03
8.070000000000000000e+02 4.331681640625000000e+03
8.080000000000000000e+02 4.331681640625000000e+03
8.090000000000000000e+02 4.331681640625000000e+03
8.100000000000000000e+02 4.331681640625000000e+03
8.110000000000000000e+02 4.331681640625000000e+03
8.120000000000000000e+02 4.331681640625000000e+03
8.130000000000000000e+02 4.331681640625000000e+03
8.140000000000000000e+02 4.331681640625000000e+03
8.150000000000000000e+02 4.331681640625000000e+03
8.160000000000000000e+02 4.331681640625000000e+03
8.170000000000000000e+02 4.331681640625000000e+03
8.180000000000000000e+02 4.331681640625000000e+03
8.190000000000000000e+02 4.331681640625000000e+03
8.200000000000000000e+02 4.331681640625000000e+03
8.210000000000000000e+02 4.331681640625000000e+03
8.220000000000000000e+02 4.331681640625000000e+03
8.230000000000000000e+02 4.331681640625000000e+03
8.240000000000000000e+02 4.331681640625000000e+03
8.250000000000000000e+02 4.331681640625000000e+03
8.260000000000000000e+02 4.331681640625000000e+03
8.270000000000000000e+02 4.331681640625000000e+03
8.280000000000000000e+02 4.331681640625000000e+03
8.290000000000000000e+02 4.331681640625000000e+03
8.300000000000000000e+02 4.331681640625000000e+03
8.310000000000000000e+02 4.331681640625000000e+03
8.320000000000000000e+02 4.331681640625000000e+03
8.330000000000000000e+02 4.331681640625000000e+03
8.340000000000000000e+02 4.331681640625000000e+03
8.350000000000000000e+02 4.331681640625000000e+03
8.360000000000000000e+02 4.331681640625000000e+03
8.370000000000000000e+02 4.331681640625000000e+03
8.380000000000000000e+02 4.331681640625000000e+03
8.390000000000000000e+02 4.331681640625000000e+03
8.400000000000000000e+02 4.331681640625000000e+03
8.410000000000000000e+02 4.331682128906250000e+03
8.420000000000000000e+02 4.331682128906250000e+03
8.430000000000000000e+02 4.331682128906250000e+03
8.440000000000000000e+02 4.331682128906250000e+03
8.450000000000000000e+02 4.331682128906250000e+03
8.460000000000000000e+02 4.331682128906250000e+03
8.470000000000000000e+02 4.331682128906250000e+03
8.480000000000000000e+02 4.331682128906250000e+03
8.490000000000000000e+02 4.331682128906250000e+03
8.500000000000000000e+02 4.331682128906250000e+03
8.510000000000000000e+02 4.331682128906250000e+03
8.520000000000000000e+02 4.331681640625000000e+03
8.530000000000000000e+02 4.331681640625000000e+03
8.540000000000000000e+02 4.331681640625000000e+03
8.550000000000000000e+02 4.331682128906250000e+03
8.560000000000000000e+02 4.331682128906250000e+03
8.570000000000000000e+02 4.331682128906250000e+03
8.580000000000000000e+02 4.331681640625000000e+03
8.590000000000000000e+02 4.331681640625000000e+03
8.600000000000000000e+02 4.331681640625000000e+03
8.610000000000000000e+02 4.331681640625000000e+03
8.620000000000000000e+02 4.331681640625000000e+03
8.630000000000000000e+02 4.331681640625000000e+03
8.640000000000000000e+02 4.331681640625000000e+03
8.650000000000000000e+02 4.331681640625000000e+03
8.660000000000000000e+02 4.331681640625000000e+03
8.670000000000000000e+02 4.331681640625000000e+03
8.680000000000000000e+02 4.331681640625000000e+03
8.690000000000000000e+02 4.331681640625000000e+03
8.700000000000000000e+02 4.331681640625000000e+03
8.710000000000000000e+02 4.331681640625000000e+03
8.720000000000000000e+02 4.331681640625000000e+03
8.730000000000000000e+02 4.331681640625000000e+03
8.740000000000000000e+02 4.331681640625000000e+03
8.750000000000000000e+02 4.331682128906250000e+03
8.760000000000000000e+02 4.331682128906250000e+03
8.770000000000000000e+02 4.331682128906250000e+03
8.780000000000000000e+02 4.331682128906250000e+03
8.790000000000000000e+02 4.331682128906250000e+03
8.800000000000000000e+02 4.331681640625000000e+03
8.810000000000000000e+02 4.331681640625000000e+03
8.820000000000000000e+02 4.331681640625000000e+03
8.830000000000000000e+02 4.331682128906250000e+03
8.840000000000000000e+02 4.331682128906250000e+03
8.850000000000000000e+02 4.331682128906250000e+03
8.860000000000000000e+02 4.331682128906250000e+03
8.870000000000000000e+02 4.331682128906250000e+03
8.880000000000000000e+02 4.331682128906250000e+03
8.890000000000000000e+02 4.331682128906250000e+03
8.900000000000000000e+02 4.331681640625000000e+03
8.910000000000000000e+02 4.331681640625000000e+03
8.920000000000000000e+02 4.331681640625000000e+03
8.930000000000000000e+02 4.331682128906250000e+03
8.940000000000000000e+02 4.331682128906250000e+03
8.950000000000000000e+02 4.331682128906250000e+03
8.960000000000000000e+02 4.331682128906250000e+03
8.970000000000000000e+02 4.331682128906250000e+03
8.980000000000000000e+02 4.331681640625000000e+03
8.990000000000000000e+02 4.331681640625000000e+03
9.000000000000000000e+02 4.331681640625000000e+03
9.010000000000000000e+02 4.331681640625000000e+03
9.020000000000000000e+02 4.331681640625000000e+03
9.030000000000000000e+02 4.331681640625000000e+03
9.040000000000000000e+02 4.331681640625000000e+03
9.050000000000000000e+02 4.331681640625000000e+03
9.060000000000000000e+02 4.331681640625000000e+03
9.070000000000000000e+02 4.331681640625000000e+03
9.080000000000000000e+02 4.331681640625000000e+03
9.090000000000000000e+02 4.331681640625000000e+03
9.100000000000000000e+02 4.331681640625000000e+03
9.110000000000000000e+02 4.331681640625000000e+03
9.120000000000000000e+02 4.331681640625000000e+03
9.130000000000000000e+02 4.331681640625000000e+03
9.140000000000000000e+02 4.331681640625000000e+03
9.150000000000000000e+02 4.331681640625000000e+03
9.160000000000000000e+02 4.331681640625000000e+03
9.170000000000000000e+02 4.331681640625000000e+03
9.180000000000000000e+02 4.331681640625000000e+03
9.190000000000000000e+02 4.331681640625000000e+03
9.200000000000000000e+02 4.331681640625000000e+03
9.210000000000000000e+02 4.331681640625000000e+03
9.220000000000000000e+02 4.331681640625000000e+03
9.230000000000000000e+02 4.331681640625000000e+03
9.240000000000000000e+02 4.331681640625000000e+03
9.250000000000000000e+02 4.331681640625000000e+03
9.260000000000000000e+02 4.331681640625000000e+03
9.270000000000000000e+02 4.331681640625000000e+03
9.280000000000000000e+02 4.331681640625000000e+03
9.290000000000000000e+02 4.331681640625000000e+03
9.300000000000000000e+02 4.331681640625000000e+03
9.310000000000000000e+02 4.331681640625000000e+03
9.320000000000000000e+02 4.331681640625000000e+03
9.330000000000000000e+02 4.331681640625000000e+03
9.340000000000000000e+02 4.331681640625000000e+03
9.350000000000000000e+02 4.331681640625000000e+03
9.360000000000000000e+02 4.331681640625000000e+03
9.370000000000000000e+02 4.331681640625000000e+03
9.380000000000000000e+02 4.331681640625000000e+03
9.390000000000000000e+02 4.331681640625000000e+03
9.400000000000000000e+02 4.331681640625000000e+03
9.410000000000000000e+02 4.331681640625000000e+03
9.420000000000000000e+02 4.331681640625000000e+03
9.430000000000000000e+02 4.331681640625000000e+03
9.440000000000000000e+02 4.331681640625000000e+03
9.450000000000000000e+02 4.331681640625000000e+03
9.460000000000000000e+02 4.331681640625000000e+03
9.470000000000000000e+02 4.331681640625000000e+03
9.480000000000000000e+02 4.331681640625000000e+03
9.490000000000000000e+02 4.331681640625000000e+03
9.500000000000000000e+02 4.331681640625000000e+03
9.510000000000000000e+02 4.331681640625000000e+03
9.520000000000000000e+02 4.331681640625000000e+03
9.530000000000000000e+02 4.331681640625000000e+03
9.540000000000000000e+02 4.331681640625000000e+03
9.550000000000000000e+02 4.331681640625000000e+03
9.560000000000000000e+02 4.331681640625000000e+03
9.570000000000000000e+02 4.331681640625000000e+03
9.580000000000000000e+02 4.331681640625000000e+03
9.590000000000000000e+02 4.331681640625000000e+03
9.600000000000000000e+02 4.331681640625000000e+03
9.610000000000000000e+02 4.331681640625000000e+03
9.620000000000000000e+02 4.331681640625000000e+03
9.630000000000000000e+02 4.331681640625000000e+03
9.640000000000000000e+02 4.331681640625000000e+03
9.650000000000000000e+02 4.331681640625000000e+03
9.660000000000000000e+02 4.331681640625000000e+03
9.670000000000000000e+02 4.331681640625000000e+03
9.680000000000000000e+02 4.331681640625000000e+03
9.690000000000000000e+02 4.331681640625000000e+03
9.700000000000000000e+02 4.331681640625000000e+03
9.710000000000000000e+02 4.331681640625000000e+03
9.720000000000000000e+02 4.331681640625000000e+03
9.730000000000000000e+02 4.331681640625000000e+03
9.740000000000000000e+02 4.331681640625000000e+03
9.750000000000000000e+02 4.331681640625000000e+03
9.760000000000000000e+02 4.331681640625000000e+03
9.770000000000000000e+02 4.331681640625000000e+03
9.780000000000000000e+02 4.331681640625000000e+03
9.790000000000000000e+02 4.331681640625000000e+03
9.800000000000000000e+02 4.331681640625000000e+03
9.810000000000000000e+02 4.331681640625000000e+03
9.820000000000000000e+02 4.331681640625000000e+03
9.830000000000000000e+02 4.331682128906250000e+03
9.840000000000000000e+02 4.331681640625000000e+03
9.850000000000000000e+02 4.331682128906250000e+03
9.860000000000000000e+02 4.331682128906250000e+03
9.870000000000000000e+02 4.331682128906250000e+03
9.880000000000000000e+02 4.331682128906250000e+03
9.890000000000000000e+02 4.331682128906250000e+03
9.900000000000000000e+02 4.331681640625000000e+03
9.910000000000000000e+02 4.331682128906250000e+03
9.920000000000000000e+02 4.331682128906250000e+03
9.930000000000000000e+02 4.331681640625000000e+03
9.940000000000000000e+02 4.331681640625000000e+03
9.950000000000000000e+02 4.331681640625000000e+03
9.960000000000000000e+02 4.331681640625000000e+03
9.970000000000000000e+02 4.331681640625000000e+03
9.980000000000000000e+02 4.331681640625000000e+03
9.990000000000000000e+02 4.331681640625000000e+03


==> fig/two_layer_nn_risk_s14_w001_v1.txt <==
t dd no-dd
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
1.000000000000000000e+00 1.655374717712402344e+01 1.745434379577636719e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
2.000000000000000000e+00 1.517194938659667969e+01 1.744542312622070312e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
3.000000000000000000e+00 1.255701637268066406e+01 1.743511772155761719e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
4.000000000000000000e+00 9.576457023620605469e+00 1.742291641235351562e+01
5.000000000000000000e+00 8.318017959594726562e+00 1.740922164916992188e+01
5.000000000000000000e+00 8.318017959594726562e+00 1.740922164916992188e+01
5.000000000000000000e+00 8.318017959594726562e+00 1.740922164916992188e+01
5.000000000000000000e+00 8.318017959594726562e+00 1.740922164916992188e+01
5.000000000000000000e+00 8.318017959594726562e+00 1.740922164916992188e+01
5.000000000000000000e+00 8.318017959594726562e+00 1.740922164916992188e+01
5.000000000000000000e+00 8.318017959594726562e+00 1.740922164916992188e+01
5.000000000000000000e+00 8.318017959594726562e+00 1.740922164916992188e+01
5.000000000000000000e+00 8.318017959594726562e+00 1.740922164916992188e+01
5.000000000000000000e+00 8.318017959594726562e+00 1.740922164916992188e+01
5.000000000000000000e+00 8.318017959594726562e+00 1.740922164916992188e+01
5.000000000000000000e+00 8.318017959594726562e+00 1.740922164916992188e+01
6.000000000000000000e+00 7.761138916015625000e+00 1.739242935180664062e+01
6.000000000000000000e+00 7.761138916015625000e+00 1.739242935180664062e+01
6.000000000000000000e+00 7.761138916015625000e+00 1.739242935180664062e+01
6.000000000000000000e+00 7.761138916015625000e+00 1.739242935180664062e+01
6.000000000000000000e+00 7.761138916015625000e+00 1.739242935180664062e+01
6.000000000000000000e+00 7.761138916015625000e+00 1.739242935180664062e+01
6.000000000000000000e+00 7.761138916015625000e+00 1.739242935180664062e+01
6.000000000000000000e+00 7.761138916015625000e+00 1.739242935180664062e+01
6.000000000000000000e+00 7.761138916015625000e+00 1.739242935180664062e+01
6.000000000000000000e+00 7.761138916015625000e+00 1.739242935180664062e+01
7.000000000000000000e+00 7.222578525543212891e+00 1.737163734436035156e+01
7.000000000000000000e+00 7.222578525543212891e+00 1.737163734436035156e+01
7.000000000000000000e+00 7.222578525543212891e+00 1.737163734436035156e+01
7.000000000000000000e+00 7.222578525543212891e+00 1.737163734436035156e+01
7.000000000000000000e+00 7.222578525543212891e+00 1.737163734436035156e+01
7.000000000000000000e+00 7.222578525543212891e+00 1.737163734436035156e+01
7.000000000000000000e+00 7.222578525543212891e+00 1.737163734436035156e+01
7.000000000000000000e+00 7.222578525543212891e+00 1.737163734436035156e+01
7.000000000000000000e+00 7.222578525543212891e+00 1.737163734436035156e+01
8.000000000000000000e+00 6.794541835784912109e+00 1.734599685668945312e+01
8.000000000000000000e+00 6.794541835784912109e+00 1.734599685668945312e+01
8.000000000000000000e+00 6.794541835784912109e+00 1.734599685668945312e+01
8.000000000000000000e+00 6.794541835784912109e+00 1.734599685668945312e+01
8.000000000000000000e+00 6.794541835784912109e+00 1.734599685668945312e+01
8.000000000000000000e+00 6.794541835784912109e+00 1.734599685668945312e+01
8.000000000000000000e+00 6.794541835784912109e+00 1.734599685668945312e+01
9.000000000000000000e+00 6.439472675323486328e+00 1.731459045410156250e+01
9.000000000000000000e+00 6.439472675323486328e+00 1.731459045410156250e+01
9.000000000000000000e+00 6.439472675323486328e+00 1.731459045410156250e+01
9.000000000000000000e+00 6.439472675323486328e+00 1.731459045410156250e+01
9.000000000000000000e+00 6.439472675323486328e+00 1.731459045410156250e+01
9.000000000000000000e+00 6.439472675323486328e+00 1.731459045410156250e+01
9.000000000000000000e+00 6.439472675323486328e+00 1.731459045410156250e+01
1.000000000000000000e+01 6.161766529083251953e+00 1.727675819396972656e+01
1.000000000000000000e+01 6.161766529083251953e+00 1.727675819396972656e+01
1.000000000000000000e+01 6.161766529083251953e+00 1.727675819396972656e+01
1.000000000000000000e+01 6.161766529083251953e+00 1.727675819396972656e+01
1.000000000000000000e+01 6.161766529083251953e+00 1.727675819396972656e+01
1.000000000000000000e+01 6.161766529083251953e+00 1.727675819396972656e+01
1.100000000000000000e+01 5.922150135040283203e+00 1.723140907287597656e+01
1.100000000000000000e+01 5.922150135040283203e+00 1.723140907287597656e+01
1.100000000000000000e+01 5.922150135040283203e+00 1.723140907287597656e+01
1.100000000000000000e+01 5.922150135040283203e+00 1.723140907287597656e+01
1.100000000000000000e+01 5.922150135040283203e+00 1.723140907287597656e+01
1.100000000000000000e+01 5.922150135040283203e+00 1.723140907287597656e+01
1.200000000000000000e+01 5.719999790191650391e+00 1.717772293090820312e+01
1.200000000000000000e+01 5.719999790191650391e+00 1.717772293090820312e+01
1.200000000000000000e+01 5.719999790191650391e+00 1.717772293090820312e+01
1.200000000000000000e+01 5.719999790191650391e+00 1.717772293090820312e+01
1.200000000000000000e+01 5.719999790191650391e+00 1.717772293090820312e+01
1.300000000000000000e+01 5.544109344482421875e+00 1.711474418640136719e+01
1.300000000000000000e+01 5.544109344482421875e+00 1.711474418640136719e+01
1.300000000000000000e+01 5.544109344482421875e+00 1.711474418640136719e+01
1.300000000000000000e+01 5.544109344482421875e+00 1.711474418640136719e+01
1.300000000000000000e+01 5.544109344482421875e+00 1.711474418640136719e+01
1.400000000000000000e+01 5.415536403656005859e+00 1.704214286804199219e+01
1.400000000000000000e+01 5.415536403656005859e+00 1.704214286804199219e+01
1.400000000000000000e+01 5.415536403656005859e+00 1.704214286804199219e+01
1.400000000000000000e+01 5.415536403656005859e+00 1.704214286804199219e+01
1.500000000000000000e+01 5.310934066772460938e+00 1.696098709106445312e+01
1.500000000000000000e+01 5.310934066772460938e+00 1.696098709106445312e+01
1.500000000000000000e+01 5.310934066772460938e+00 1.696098709106445312e+01
1.500000000000000000e+01 5.310934066772460938e+00 1.696098709106445312e+01
1.500000000000000000e+01 5.310934066772460938e+00 1.696098709106445312e+01
1.600000000000000000e+01 5.220786094665527344e+00 1.686833953857421875e+01
1.600000000000000000e+01 5.220786094665527344e+00 1.686833953857421875e+01
1.600000000000000000e+01 5.220786094665527344e+00 1.686833953857421875e+01
1.600000000000000000e+01 5.220786094665527344e+00 1.686833953857421875e+01
1.700000000000000000e+01 5.142432689666748047e+00 1.676308059692382812e+01
1.700000000000000000e+01 5.142432689666748047e+00 1.676308059692382812e+01
1.700000000000000000e+01 5.142432689666748047e+00 1.676308059692382812e+01
1.800000000000000000e+01 5.076611518859863281e+00 1.664414405822753906e+01
1.800000000000000000e+01 5.076611518859863281e+00 1.664414405822753906e+01
1.800000000000000000e+01 5.076611518859863281e+00 1.664414405822753906e+01
1.800000000000000000e+01 5.076611518859863281e+00 1.664414405822753906e+01
1.900000000000000000e+01 5.014714241027832031e+00 1.651111984252929688e+01
1.900000000000000000e+01 5.014714241027832031e+00 1.651111984252929688e+01
1.900000000000000000e+01 5.014714241027832031e+00 1.651111984252929688e+01
2.000000000000000000e+01 4.958461761474609375e+00 1.636255073547363281e+01
2.000000000000000000e+01 4.958461761474609375e+00 1.636255073547363281e+01
2.000000000000000000e+01 4.958461761474609375e+00 1.636255073547363281e+01
2.100000000000000000e+01 4.905620574951171875e+00 1.619813346862792969e+01
2.100000000000000000e+01 4.905620574951171875e+00 1.619813346862792969e+01
2.100000000000000000e+01 4.905620574951171875e+00 1.619813346862792969e+01
2.200000000000000000e+01 4.857224941253662109e+00 1.601688385009765625e+01
2.200000000000000000e+01 4.857224941253662109e+00 1.601688385009765625e+01
2.200000000000000000e+01 4.857224941253662109e+00 1.601688385009765625e+01
2.300000000000000000e+01 4.814008235931396484e+00 1.581836032867431641e+01
2.300000000000000000e+01 4.814008235931396484e+00 1.581836032867431641e+01
2.300000000000000000e+01 4.814008235931396484e+00 1.581836032867431641e+01
2.400000000000000000e+01 4.777299404144287109e+00 1.561464500427246094e+01
2.400000000000000000e+01 4.777299404144287109e+00 1.561464500427246094e+01
2.500000000000000000e+01 4.739778995513916016e+00 1.540387439727783203e+01
2.500000000000000000e+01 4.739778995513916016e+00 1.540387439727783203e+01
2.500000000000000000e+01 4.739778995513916016e+00 1.540387439727783203e+01
2.600000000000000000e+01 4.704635143280029297e+00 1.517818450927734375e+01
2.600000000000000000e+01 4.704635143280029297e+00 1.517818450927734375e+01
2.700000000000000000e+01 4.672276496887207031e+00 1.493724346160888672e+01
2.700000000000000000e+01 4.672276496887207031e+00 1.493724346160888672e+01
2.700000000000000000e+01 4.672276496887207031e+00 1.493724346160888672e+01
2.800000000000000000e+01 4.638407707214355469e+00 1.468672275543212891e+01
2.800000000000000000e+01 4.638407707214355469e+00 1.468672275543212891e+01
2.900000000000000000e+01 4.609191417694091797e+00 1.444664764404296875e+01
2.900000000000000000e+01 4.609191417694091797e+00 1.444664764404296875e+01
3.000000000000000000e+01 4.579679489135742188e+00 1.419934558868408203e+01
3.000000000000000000e+01 4.579679489135742188e+00 1.419934558868408203e+01
3.100000000000000000e+01 4.553195953369140625e+00 1.394591140747070312e+01
3.100000000000000000e+01 4.553195953369140625e+00 1.394591140747070312e+01
3.200000000000000000e+01 4.529402256011962891e+00 1.368470478057861328e+01
3.200000000000000000e+01 4.529402256011962891e+00 1.368470478057861328e+01
3.300000000000000000e+01 4.505316257476806641e+00 1.341569232940673828e+01
3.300000000000000000e+01 4.505316257476806641e+00 1.341569232940673828e+01
3.400000000000000000e+01 4.483343601226806641e+00 1.314029407501220703e+01
3.400000000000000000e+01 4.483343601226806641e+00 1.314029407501220703e+01
3.500000000000000000e+01 4.462312698364257812e+00 1.286007213592529297e+01
3.500000000000000000e+01 4.462312698364257812e+00 1.286007213592529297e+01
3.600000000000000000e+01 4.440674781799316406e+00 1.260655593872070312e+01
3.600000000000000000e+01 4.440674781799316406e+00 1.260655593872070312e+01
3.700000000000000000e+01 4.423854827880859375e+00 1.236806392669677734e+01
3.700000000000000000e+01 4.423854827880859375e+00 1.236806392669677734e+01
3.800000000000000000e+01 4.402702808380126953e+00 1.212404060363769531e+01
3.900000000000000000e+01 4.387698173522949219e+00 1.188416099548339844e+01
3.900000000000000000e+01 4.387698173522949219e+00 1.188416099548339844e+01
4.000000000000000000e+01 4.368307590484619141e+00 1.164191532135009766e+01
4.100000000000000000e+01 4.355139255523681641e+00 1.139524078369140625e+01
4.100000000000000000e+01 4.355139255523681641e+00 1.139524078369140625e+01
4.200000000000000000e+01 4.338050365447998047e+00 1.114485740661621094e+01
4.300000000000000000e+01 4.330612659454345703e+00 1.089327049255371094e+01
4.300000000000000000e+01 4.330612659454345703e+00 1.089327049255371094e+01
4.400000000000000000e+01 4.315778732299804688e+00 1.064111423492431641e+01
4.500000000000000000e+01 4.309735774993896484e+00 1.039413452148437500e+01
4.500000000000000000e+01 4.309735774993896484e+00 1.039413452148437500e+01
4.600000000000000000e+01 4.295225143432617188e+00 1.015348243713378906e+01
4.700000000000000000e+01 4.290369987487792969e+00 9.920670509338378906e+00
4.700000000000000000e+01 4.290369987487792969e+00 9.920670509338378906e+00
4.800000000000000000e+01 4.275804042816162109e+00 9.689838409423828125e+00
4.900000000000000000e+01 4.272750377655029297e+00 9.476190567016601562e+00
5.000000000000000000e+01 4.258246421813964844e+00 9.276242256164550781e+00
5.000000000000000000e+01 4.258246421813964844e+00 9.276242256164550781e+00
5.100000000000000000e+01 4.255652904510498047e+00 9.084500312805175781e+00
5.200000000000000000e+01 4.242056369781494141e+00 8.903141021728515625e+00
5.300000000000000000e+01 4.239782333374023438e+00 8.732136726379394531e+00
5.400000000000000000e+01 4.226179599761962891e+00 8.572110176086425781e+00
5.500000000000000000e+01 4.225804805755615234e+00 8.420060157775878906e+00
5.500000000000000000e+01 4.225804805755615234e+00 8.420060157775878906e+00
5.600000000000000000e+01 4.211151599884033203e+00 8.277956962585449219e+00
5.700000000000000000e+01 4.212703704833984375e+00 8.142584800720214844e+00
5.800000000000000000e+01 4.197396755218505859e+00 8.022119522094726562e+00
5.900000000000000000e+01 4.199837684631347656e+00 7.907528877258300781e+00
6.000000000000000000e+01 4.183846950531005859e+00 7.805472373962402344e+00
6.100000000000000000e+01 4.188279628753662109e+00 7.710535049438476562e+00
6.200000000000000000e+01 4.170616626739501953e+00 7.621795654296875000e+00
6.300000000000000000e+01 4.177133560180664062e+00 7.539991378784179688e+00
6.400000000000000000e+01 4.158763885498046875e+00 7.462774276733398438e+00
6.500000000000000000e+01 4.166352748870849609e+00 7.390223979949951172e+00
6.600000000000000000e+01 4.147758483886718750e+00 7.320550441741943359e+00
6.700000000000000000e+01 4.156439304351806641e+00 7.256296157836914062e+00
6.800000000000000000e+01 4.138032436370849609e+00 7.194250106811523438e+00
6.900000000000000000e+01 4.148059368133544922e+00 7.134570121765136719e+00
7.000000000000000000e+01 4.129439830780029297e+00 7.076633453369140625e+00
7.100000000000000000e+01 4.140336036682128906e+00 7.020398139953613281e+00
7.200000000000000000e+01 4.120893955230712891e+00 6.965560913085937500e+00
7.300000000000000000e+01 4.133814811706542969e+00 6.912497043609619141e+00
7.500000000000000000e+01 4.128957748413085938e+00 6.810708045959472656e+00
7.600000000000000000e+01 4.107139110565185547e+00 6.763709068298339844e+00
7.700000000000000000e+01 4.123311996459960938e+00 6.718069553375244141e+00
7.800000000000000000e+01 4.101112842559814453e+00 6.672880649566650391e+00
7.900000000000000000e+01 4.118317127227783203e+00 6.629776477813720703e+00
8.100000000000000000e+01 4.113068103790283203e+00 6.547218799591064453e+00
8.200000000000000000e+01 4.090719699859619141e+00 6.507022857666015625e+00
8.300000000000000000e+01 4.108251571655273438e+00 6.469096183776855469e+00
8.400000000000000000e+01 4.086288452148437500e+00 6.432748794555664062e+00
8.600000000000000000e+01 4.082594394683837891e+00 6.368515491485595703e+00
8.700000000000000000e+01 4.098474025726318359e+00 6.340022563934326172e+00
8.900000000000000000e+01 4.094192028045654297e+00 6.285550117492675781e+00
9.000000000000000000e+01 4.075125217437744141e+00 6.259314537048339844e+00
9.100000000000000000e+01 4.090396881103515625e+00 6.233540534973144531e+00
9.300000000000000000e+01 4.086471080780029297e+00 6.183972835540771484e+00
9.400000000000000000e+01 4.068845748901367188e+00 6.159904003143310547e+00
9.600000000000000000e+01 4.065759658813476562e+00 6.113174438476562500e+00
9.700000000000000000e+01 4.078845024108886719e+00 6.090397834777832031e+00
9.900000000000000000e+01 4.075278759002685547e+00 6.045661449432373047e+00
1.000000000000000000e+02 4.060158252716064453e+00 6.023690700531005859e+00
1.020000000000000000e+02 4.057618618011474609e+00 5.980450630187988281e+00
1.030000000000000000e+02 4.068523883819580078e+00 5.959202289581298828e+00
1.050000000000000000e+02 4.065335273742675781e+00 5.917448043823242188e+00
1.070000000000000000e+02 4.062299728393554688e+00 5.876667976379394531e+00
1.080000000000000000e+02 4.050398349761962891e+00 5.856748580932617188e+00
1.100000000000000000e+02 4.048226833343505859e+00 5.819268703460693359e+00
1.120000000000000000e+02 4.046337127685546875e+00 5.782823562622070312e+00
1.140000000000000000e+02 4.044501304626464844e+00 5.747127056121826172e+00
1.150000000000000000e+02 4.051855564117431641e+00 5.729511737823486328e+00
1.170000000000000000e+02 4.049610137939453125e+00 5.696369647979736328e+00
1.190000000000000000e+02 4.047492980957031250e+00 5.665777206420898438e+00
1.210000000000000000e+02 4.045504570007324219e+00 5.635812282562255859e+00
1.230000000000000000e+02 4.043528556823730469e+00 5.606513023376464844e+00
1.250000000000000000e+02 4.041631698608398438e+00 5.577900886535644531e+00
1.270000000000000000e+02 4.039787769317626953e+00 5.549985885620117188e+00
1.290000000000000000e+02 4.038303375244140625e+00 5.523815155029296875e+00
1.310000000000000000e+02 4.036838054656982422e+00 5.498377799987792969e+00
1.330000000000000000e+02 4.035421848297119141e+00 5.473689556121826172e+00
1.350000000000000000e+02 4.034084796905517578e+00 5.449332237243652344e+00
1.370000000000000000e+02 4.032771110534667969e+00 5.425886154174804688e+00
1.390000000000000000e+02 4.031465530395507812e+00 5.402583599090576172e+00
1.410000000000000000e+02 4.030153274536132812e+00 5.381188869476318359e+00
1.430000000000000000e+02 4.028930664062500000e+00 5.360137939453125000e+00
1.460000000000000000e+02 4.024158477783203125e+00 5.329771518707275391e+00
1.480000000000000000e+02 4.023206710815429688e+00 5.309949874877929688e+00
1.500000000000000000e+02 4.022114276885986328e+00 5.290954589843750000e+00
1.530000000000000000e+02 4.023019313812255859e+00 5.263390541076660156e+00
1.550000000000000000e+02 4.021944046020507812e+00 5.246311664581298828e+00
1.570000000000000000e+02 4.020895004272460938e+00 5.229623794555664062e+00
1.600000000000000000e+02 4.017377853393554688e+00 5.205139636993408203e+00
1.620000000000000000e+02 4.016474246978759766e+00 5.189177036285400391e+00
1.650000000000000000e+02 4.016983509063720703e+00 5.165567398071289062e+00
1.670000000000000000e+02 4.016046524047851562e+00 5.150113582611083984e+00
1.700000000000000000e+02 4.012941360473632812e+00 5.127366542816162109e+00
1.730000000000000000e+02 4.013245105743408203e+00 5.105062484741210938e+00
1.750000000000000000e+02 4.012403964996337891e+00 5.090604782104492188e+00
1.780000000000000000e+02 4.009596347808837891e+00 5.069629669189453125e+00
1.810000000000000000e+02 4.009874820709228516e+00 5.049199104309082031e+00
1.840000000000000000e+02 4.007222652435302734e+00 5.030114650726318359e+00
1.870000000000000000e+02 4.007737636566162109e+00 5.012107372283935547e+00
1.900000000000000000e+02 4.005181312561035156e+00 4.994771003723144531e+00
1.930000000000000000e+02 4.005822658538818359e+00 4.977574825286865234e+00
1.960000000000000000e+02 4.003347873687744141e+00 4.960915088653564453e+00
1.990000000000000000e+02 4.004058361053466797e+00 4.944623470306396484e+00
2.020000000000000000e+02 4.001587867736816406e+00 4.928495883941650391e+00
2.050000000000000000e+02 4.002333164215087891e+00 4.912797451019287109e+00
2.080000000000000000e+02 3.999973058700561523e+00 4.897267341613769531e+00
2.110000000000000000e+02 4.000712394714355469e+00 4.882352828979492188e+00
2.150000000000000000e+02 3.999645471572875977e+00 4.862964630126953125e+00
2.180000000000000000e+02 3.997337341308593750e+00 4.848585605621337891e+00
2.210000000000000000e+02 3.998066186904907227e+00 4.834563255310058594e+00
2.250000000000000000e+02 3.997037649154663086e+00 4.816640853881835938e+00
2.280000000000000000e+02 3.994818687438964844e+00 4.803646087646484375e+00
2.320000000000000000e+02 3.993879318237304688e+00 4.786818981170654297e+00
2.360000000000000000e+02 3.992928743362426758e+00 4.770999908447265625e+00
2.390000000000000000e+02 3.993677377700805664e+00 4.759424209594726562e+00
2.430000000000000000e+02 3.992692947387695312e+00 4.744458675384521484e+00
2.470000000000000000e+02 3.991760969161987305e+00 4.729907512664794922e+00
2.510000000000000000e+02 3.990801095962524414e+00 4.715807914733886719e+00
2.550000000000000000e+02 3.989864826202392578e+00 4.702797412872314453e+00
2.590000000000000000e+02 3.988995075225830078e+00 4.691061496734619141e+00
2.630000000000000000e+02 3.988124608993530273e+00 4.679428577423095703e+00
2.670000000000000000e+02 3.987245082855224609e+00 4.668079376220703125e+00
2.710000000000000000e+02 3.986417770385742188e+00 4.656693935394287109e+00
2.750000000000000000e+02 3.985620021820068359e+00 4.645706653594970703e+00
2.790000000000000000e+02 3.984978675842285156e+00 4.634796142578125000e+00
2.840000000000000000e+02 3.982989549636840820e+00 4.621251106262207031e+00
2.880000000000000000e+02 3.982378244400024414e+00 4.610906600952148438e+00
2.930000000000000000e+02 3.982919931411743164e+00 4.598429203033447266e+00
2.970000000000000000e+02 3.982348918914794922e+00 4.588610649108886719e+00
3.020000000000000000e+02 3.980367422103881836e+00 4.576649665832519531e+00
3.070000000000000000e+02 3.980974197387695312e+00 4.565423965454101562e+00
3.110000000000000000e+02 3.980430364608764648e+00 4.556705474853515625e+00
3.160000000000000000e+02 3.978489875793457031e+00 4.545814990997314453e+00
3.210000000000000000e+02 3.979125738143920898e+00 4.535492897033691406e+00
3.260000000000000000e+02 3.977230310440063477e+00 4.525555133819580078e+00
3.310000000000000000e+02 3.977840900421142578e+00 4.515818595886230469e+00
3.360000000000000000e+02 3.976000308990478516e+00 4.506313323974609375e+00
3.420000000000000000e+02 3.975286483764648438e+00 4.495223522186279297e+00
3.470000000000000000e+02 3.975898504257202148e+00 4.486299514770507812e+00
3.530000000000000000e+02 3.975183963775634766e+00 4.476689338684082031e+00
3.580000000000000000e+02 3.973481655120849609e+00 4.469283580780029297e+00
3.640000000000000000e+02 3.972824096679687500e+00 4.460669040679931641e+00
3.690000000000000000e+02 3.973366498947143555e+00 4.453641891479492188e+00
3.750000000000000000e+02 3.972697973251342773e+00 4.445453643798828125e+00
3.810000000000000000e+02 3.972061872482299805e+00 4.437545299530029297e+00
3.870000000000000000e+02 3.971441030502319336e+00 4.429810523986816406e+00
3.930000000000000000e+02 3.970830440521240234e+00 4.422583103179931641e+00
3.990000000000000000e+02 3.970244407653808594e+00 4.416238307952880859e+00
4.050000000000000000e+02 3.969667434692382812e+00 4.410145759582519531e+00
4.120000000000000000e+02 3.968190908432006836e+00 4.403272151947021484e+00
4.180000000000000000e+02 3.967690467834472656e+00 4.397512912750244141e+00
4.250000000000000000e+02 3.967889070510864258e+00 4.390972137451171875e+00
4.310000000000000000e+02 3.967387199401855469e+00 4.385538101196289062e+00
4.380000000000000000e+02 3.966092586517333984e+00 4.379329681396484375e+00
4.450000000000000000e+02 3.966269016265869141e+00 4.373279571533203125e+00
4.520000000000000000e+02 3.965062618255615234e+00 4.367388725280761719e+00
4.590000000000000000e+02 3.965209722518920898e+00 4.361701965332031250e+00
4.660000000000000000e+02 3.964071035385131836e+00 4.356072902679443359e+00
4.730000000000000000e+02 3.964211702346801758e+00 4.350876331329345703e+00
4.810000000000000000e+02 3.963662147521972656e+00 4.345251560211181641e+00
4.880000000000000000e+02 3.962619304656982422e+00 4.340412139892578125e+00
4.960000000000000000e+02 3.962127447128295898e+00 4.335106372833251953e+00
5.030000000000000000e+02 3.962233781814575195e+00 4.330578804016113281e+00
5.110000000000000000e+02 3.961746454238891602e+00 4.325457572937011719e+00
5.190000000000000000e+02 3.961271047592163086e+00 4.320477485656738281e+00
5.270000000000000000e+02 3.960820674896240234e+00 4.315666675567626953e+00
5.360000000000000000e+02 3.959854364395141602e+00 4.310426235198974609e+00
5.440000000000000000e+02 3.959439992904663086e+00 4.305909633636474609e+00
5.530000000000000000e+02 3.959429740905761719e+00 4.300920486450195312e+00
5.610000000000000000e+02 3.959034204483032227e+00 4.296653747558593750e+00
5.700000000000000000e+02 3.958195447921752930e+00 4.291929244995117188e+00
5.790000000000000000e+02 3.958190202713012695e+00 4.287439346313476562e+00
5.880000000000000000e+02 3.957422733306884766e+00 4.283050060272216797e+00
5.970000000000000000e+02 3.957409858703613281e+00 4.278800487518310547e+00
6.060000000000000000e+02 3.956704139709472656e+00 4.274681568145751953e+00
6.160000000000000000e+02 3.956327915191650391e+00 4.270277500152587891e+00
6.250000000000000000e+02 3.956313848495483398e+00 4.266450405120849609e+00
6.350000000000000000e+02 3.955954790115356445e+00 4.262324333190917969e+00
6.450000000000000000e+02 3.955606460571289062e+00 4.258352279663085938e+00
6.550000000000000000e+02 3.955277681350708008e+00 4.254492759704589844e+00
6.650000000000000000e+02 3.954958438873291016e+00 4.250742435455322266e+00
6.760000000000000000e+02 3.954393863677978516e+00 4.246969223022460938e+00
6.860000000000000000e+02 3.954116106033325195e+00 4.243664741516113281e+00
6.970000000000000000e+02 3.954032182693481445e+00 4.240343570709228516e+00
7.080000000000000000e+02 3.953545331954956055e+00 4.237134933471679688e+00
7.190000000000000000e+02 3.953465461730957031e+00 4.234006404876708984e+00
7.300000000000000000e+02 3.953025579452514648e+00 4.230929851531982422e+00
7.420000000000000000e+02 3.952761650085449219e+00 4.227663993835449219e+00
7.530000000000000000e+02 3.952690839767456055e+00 4.224779605865478516e+00
7.650000000000000000e+02 3.952440738677978516e+00 4.221748828887939453e+00
7.770000000000000000e+02 3.952205181121826172e+00 4.218786239624023438e+00
7.890000000000000000e+02 3.951982021331787109e+00 4.215906143188476562e+00
8.010000000000000000e+02 3.951769828796386719e+00 4.213112354278564453e+00
8.140000000000000000e+02 3.951439857482910156e+00 4.210214138031005859e+00
8.270000000000000000e+02 3.951346158981323242e+00 4.207412719726562500e+00
8.390000000000000000e+02 3.951167106628417969e+00 4.204854965209960938e+00
8.530000000000000000e+02 3.950968265533447266e+00 4.202009201049804688e+00
8.660000000000000000e+02 3.950711011886596680e+00 4.199437618255615234e+00
8.790000000000000000e+02 3.950630903244018555e+00 4.196964740753173828e+00
8.930000000000000000e+02 3.950463294982910156e+00 4.194384574890136719e+00
9.070000000000000000e+02 3.950304031372070312e+00 4.191880702972412109e+00
9.210000000000000000e+02 3.950153589248657227e+00 4.189443588256835938e+00
9.360000000000000000e+02 3.949946641921997070e+00 4.186891555786132812e+00
9.500000000000000000e+02 3.949816942214965820e+00 4.184620857238769531e+00
9.650000000000000000e+02 3.949734687805175781e+00 4.182226181030273438e+00
9.800000000000000000e+02 3.949566125869750977e+00 4.179933547973632812e+00
9.950000000000000000e+02 3.949492216110229492e+00 4.177692413330078125e+00
1.011000000000000000e+03 3.949374675750732422e+00 4.175351619720458984e+00
1.027000000000000000e+03 3.949264526367187500e+00 4.173097610473632812e+00
1.043000000000000000e+03 3.949162006378173828e+00 4.170927524566650391e+00
1.059000000000000000e+03 3.949064970016479492e+00 4.168833732604980469e+00
1.075000000000000000e+03 3.948975324630737305e+00 4.166843414306640625e+00
1.092000000000000000e+03 3.948862552642822266e+00 4.164731502532958984e+00
1.109000000000000000e+03 3.948804616928100586e+00 4.162693500518798828e+00
1.127000000000000000e+03 3.948722600936889648e+00 4.160632133483886719e+00
1.144000000000000000e+03 3.948632240295410156e+00 4.158738613128662109e+00
1.162000000000000000e+03 3.948562860488891602e+00 4.156830310821533203e+00
1.180000000000000000e+03 3.948498725891113281e+00 4.154937744140625000e+00
1.199000000000000000e+03 3.948452949523925781e+00 4.153005599975585938e+00
1.217000000000000000e+03 3.948396682739257812e+00 4.151252746582031250e+00
1.236000000000000000e+03 3.948328256607055664e+00 4.149445056915283203e+00
1.256000000000000000e+03 3.948275804519653320e+00 4.147619247436523438e+00
1.275000000000000000e+03 3.948242902755737305e+00 4.145943164825439453e+00
1.295000000000000000e+03 3.948197841644287109e+00 4.144306182861328125e+00
1.315000000000000000e+03 3.948155403137207031e+00 4.142914772033691406e+00
1.336000000000000000e+03 3.948107719421386719e+00 4.141511440277099609e+00
1.357000000000000000e+03 3.948079824447631836e+00 4.140180587768554688e+00
1.378000000000000000e+03 3.948038339614868164e+00 4.138896942138671875e+00
1.399000000000000000e+03 3.948014020919799805e+00 4.137655735015869141e+00
1.421000000000000000e+03 3.947983503341674805e+00 4.136408805847167969e+00
1.443000000000000000e+03 3.947958707809448242e+00 4.135175704956054688e+00
1.466000000000000000e+03 3.947925806045532227e+00 4.133941173553466797e+00
1.489000000000000000e+03 3.947907686233520508e+00 4.132745265960693359e+00
1.512000000000000000e+03 3.947882652282714844e+00 4.131592273712158203e+00
1.536000000000000000e+03 3.947862625122070312e+00 4.130445003509521484e+00
1.560000000000000000e+03 3.947844266891479492e+00 4.129369258880615234e+00
1.584000000000000000e+03 3.947827100753784180e+00 4.128291606903076172e+00
1.609000000000000000e+03 3.947816371917724609e+00 4.127215385437011719e+00
1.634000000000000000e+03 3.947797298431396484e+00 4.126187324523925781e+00
1.659000000000000000e+03 3.947789192199707031e+00 4.125180721282958984e+00
1.685000000000000000e+03 3.947776079177856445e+00 4.124178886413574219e+00
1.711000000000000000e+03 3.947765827178955078e+00 4.123192310333251953e+00
1.738000000000000000e+03 3.947753667831420898e+00 4.122193813323974609e+00
1.765000000000000000e+03 3.947746992111206055e+00 4.121219635009765625e+00
1.793000000000000000e+03 3.947737693786621094e+00 4.120223522186279297e+00
1.821000000000000000e+03 3.947730779647827148e+00 4.119250297546386719e+00
1.849000000000000000e+03 3.947723627090454102e+00 4.118295192718505859e+00
1.878000000000000000e+03 3.947715759277343750e+00 4.117341518402099609e+00
1.907000000000000000e+03 3.947712421417236328e+00 4.116432189941406250e+00
1.937000000000000000e+03 3.947707176208496094e+00 4.115513801574707031e+00
1.967000000000000000e+03 3.947701454162597656e+00 4.114608764648437500e+00
1.998000000000000000e+03 3.947698116302490234e+00 4.113700389862060547e+00
2.029000000000000000e+03 3.947696208953857422e+00 4.112834930419921875e+00
2.061000000000000000e+03 3.947693109512329102e+00 4.111948966979980469e+00
2.093000000000000000e+03 3.947689294815063477e+00 4.111091613769531250e+00
2.126000000000000000e+03 3.947688102722167969e+00 4.110235691070556641e+00
2.159000000000000000e+03 3.947686433792114258e+00 4.109414577484130859e+00
2.192000000000000000e+03 3.947685956954956055e+00 4.108621120452880859e+00
2.227000000000000000e+03 3.947684049606323242e+00 4.107818126678466797e+00
2.261000000000000000e+03 3.947684288024902344e+00 4.107065677642822266e+00
2.297000000000000000e+03 3.947682380676269531e+00 4.106298446655273438e+00
2.333000000000000000e+03 3.947681665420532227e+00 4.105576038360595703e+00
2.369000000000000000e+03 3.947681665420532227e+00 4.104923248291015625e+00
2.406000000000000000e+03 3.947680711746215820e+00 4.104268074035644531e+00
2.443000000000000000e+03 3.947679996490478516e+00 4.103647232055664062e+00
2.482000000000000000e+03 3.947679996490478516e+00 4.103027820587158203e+00
2.520000000000000000e+03 3.947680473327636719e+00 4.102433204650878906e+00
2.560000000000000000e+03 3.947679519653320312e+00 4.101830482482910156e+00
2.600000000000000000e+03 3.947679042816162109e+00 4.101258754730224609e+00
2.640000000000000000e+03 3.947678804397583008e+00 4.100717067718505859e+00
2.681000000000000000e+03 3.947679042816162109e+00 4.100192070007324219e+00
2.723000000000000000e+03 3.947677373886108398e+00 4.099681854248046875e+00
2.766000000000000000e+03 3.947678327560424805e+00 4.099184036254882812e+00
2.809000000000000000e+03 3.947676897048950195e+00 4.098707199096679688e+00
2.853000000000000000e+03 3.947678327560424805e+00 4.098243236541748047e+00
2.897000000000000000e+03 3.947677612304687500e+00 4.097812652587890625e+00
2.942000000000000000e+03 3.947677612304687500e+00 4.097390651702880859e+00
2.988000000000000000e+03 3.947677612304687500e+00 4.096985340118408203e+00
3.035000000000000000e+03 3.947677612304687500e+00 4.096594333648681641e+00
3.082000000000000000e+03 3.947677612304687500e+00 4.096214771270751953e+00
3.130000000000000000e+03 3.947676897048950195e+00 4.095842838287353516e+00
3.179000000000000000e+03 3.947676897048950195e+00 4.095480918884277344e+00
3.229000000000000000e+03 3.947676897048950195e+00 4.095129013061523438e+00
3.279000000000000000e+03 3.947676658630371094e+00 4.094797134399414062e+00
3.330000000000000000e+03 3.947677373886108398e+00 4.094476222991943359e+00
3.382000000000000000e+03 3.947677373886108398e+00 4.094164371490478516e+00
3.435000000000000000e+03 3.947677612304687500e+00 4.093862056732177734e+00
3.489000000000000000e+03 3.947677373886108398e+00 4.093570232391357422e+00
3.543000000000000000e+03 3.947677612304687500e+00 4.093292713165283203e+00
3.598000000000000000e+03 3.947677373886108398e+00 4.093023777008056641e+00
3.654000000000000000e+03 3.947676658630371094e+00 4.092763423919677734e+00
3.711000000000000000e+03 3.947676897048950195e+00 4.092500209808349609e+00
3.769000000000000000e+03 3.947676658630371094e+00 4.092245578765869141e+00
3.828000000000000000e+03 3.947677373886108398e+00 4.091998100280761719e+00
3.888000000000000000e+03 3.947677373886108398e+00 4.091761589050292969e+00
3.948000000000000000e+03 3.947676658630371094e+00 4.091536998748779297e+00
4.010000000000000000e+03 3.947677612304687500e+00 4.091318130493164062e+00
4.073000000000000000e+03 3.947677373886108398e+00 4.091109752655029297e+00
4.136000000000000000e+03 3.947677612304687500e+00 4.090915679931640625e+00
4.201000000000000000e+03 3.947677612304687500e+00 4.090728282928466797e+00
4.266000000000000000e+03 3.947677373886108398e+00 4.090553283691406250e+00
4.333000000000000000e+03 3.947676658630371094e+00 4.090385437011718750e+00
4.400000000000000000e+03 3.947677612304687500e+00 4.090226650238037109e+00
4.469000000000000000e+03 3.947677612304687500e+00 4.090073585510253906e+00
4.539000000000000000e+03 3.947677373886108398e+00 4.089931964874267578e+00
4.610000000000000000e+03 3.947677612304687500e+00 4.089796543121337891e+00
4.682000000000000000e+03 3.947676897048950195e+00 4.089668750762939453e+00
4.755000000000000000e+03 3.947676897048950195e+00 4.089550018310546875e+00
4.829000000000000000e+03 3.947677612304687500e+00 4.089437484741210938e+00
4.904000000000000000e+03 3.947677373886108398e+00 4.089331150054931641e+00
4.981000000000000000e+03 3.947677373886108398e+00 4.089231491088867188e+00
5.058000000000000000e+03 3.947677850723266602e+00 4.089137554168701172e+00
5.137000000000000000e+03 3.947677373886108398e+00 4.089048862457275391e+00
5.217000000000000000e+03 3.947677373886108398e+00 4.088966369628906250e+00
5.299000000000000000e+03 3.947677373886108398e+00 4.088886260986328125e+00
5.381000000000000000e+03 3.947677612304687500e+00 4.088814735412597656e+00
5.465000000000000000e+03 3.947677850723266602e+00 4.088747024536132812e+00
5.551000000000000000e+03 3.947677373886108398e+00 4.088681221008300781e+00
5.637000000000000000e+03 3.947677373886108398e+00 4.088622570037841797e+00
5.725000000000000000e+03 3.947676897048950195e+00 4.088567256927490234e+00
5.814000000000000000e+03 3.947677373886108398e+00 4.088514804840087891e+00
5.905000000000000000e+03 3.947677373886108398e+00 4.088468551635742188e+00
5.997000000000000000e+03 3.947676658630371094e+00 4.088423252105712891e+00
6.091000000000000000e+03 3.947677373886108398e+00 4.088382720947265625e+00
6.186000000000000000e+03 3.947676658630371094e+00 4.088344097137451172e+00
6.282000000000000000e+03 3.947676658630371094e+00 4.088307380676269531e+00
6.380000000000000000e+03 3.947676420211791992e+00 4.088274955749511719e+00
6.480000000000000000e+03 3.947677373886108398e+00 4.088244915008544922e+00
6.581000000000000000e+03 3.947677373886108398e+00 4.088216304779052734e+00
6.684000000000000000e+03 3.947676897048950195e+00 4.088190078735351562e+00
6.788000000000000000e+03 3.947677850723266602e+00 4.088167190551757812e+00
6.894000000000000000e+03 3.947677373886108398e+00 4.088144779205322266e+00
7.001000000000000000e+03 3.947677850723266602e+00 4.088124752044677734e+00
7.111000000000000000e+03 3.947676897048950195e+00 4.088107585906982422e+00
7.222000000000000000e+03 3.947677373886108398e+00 4.088091373443603516e+00
7.334000000000000000e+03 3.947677373886108398e+00 4.088076591491699219e+00
7.449000000000000000e+03 3.947677612304687500e+00 4.088065147399902344e+00
7.565000000000000000e+03 3.947677373886108398e+00 4.088052749633789062e+00
7.683000000000000000e+03 3.947676658630371094e+00 4.088041305541992188e+00
7.803000000000000000e+03 3.947676897048950195e+00 4.088031768798828125e+00
7.924000000000000000e+03 3.947677373886108398e+00 4.088022232055664062e+00
8.048000000000000000e+03 3.947676658630371094e+00 4.088015079498291016e+00
8.174000000000000000e+03 3.947677373886108398e+00 4.088007926940917969e+00
8.301000000000000000e+03 3.947677373886108398e+00 4.088003635406494141e+00
8.431000000000000000e+03 3.947677373886108398e+00 4.087998390197753906e+00
8.562000000000000000e+03 3.947676897048950195e+00 4.087994575500488281e+00
8.696000000000000000e+03 3.947676420211791992e+00 4.087993144989013672e+00
8.831000000000000000e+03 3.947676897048950195e+00 4.087990283966064453e+00
8.969000000000000000e+03 3.947676658630371094e+00 4.087989330291748047e+00
9.109000000000000000e+03 3.947676658630371094e+00 4.087988376617431641e+00
9.251000000000000000e+03 3.947676658630371094e+00 4.087986946105957031e+00
9.395000000000000000e+03 3.947676658630371094e+00 4.087987899780273438e+00
9.542000000000000000e+03 3.947676658630371094e+00 4.087986946105957031e+00
9.691000000000000000e+03 3.947676420211791992e+00 4.087986946105957031e+00
9.842000000000000000e+03 3.947676420211791992e+00 4.087986469268798828e+00
9.996000000000000000e+03 3.947676897048950195e+00 4.087986469268798828e+00
1.015200000000000000e+04 3.947677373886108398e+00 4.087987422943115234e+00
1.031000000000000000e+04 3.947676897048950195e+00 4.087985992431640625e+00
1.047100000000000000e+04 3.947677373886108398e+00 4.087986469268798828e+00
1.063400000000000000e+04 3.947676897048950195e+00 4.087985992431640625e+00
1.080000000000000000e+04 3.947677373886108398e+00 4.087985992431640625e+00
1.096800000000000000e+04 3.947677373886108398e+00 4.087985515594482422e+00
1.114000000000000000e+04 3.947677373886108398e+00 4.087985515594482422e+00
1.131300000000000000e+04 3.947676897048950195e+00 4.087985038757324219e+00
1.149000000000000000e+04 3.947676897048950195e+00 4.087985515594482422e+00
1.166900000000000000e+04 3.947676897048950195e+00 4.087984561920166016e+00
1.185100000000000000e+04 3.947676897048950195e+00 4.087985038757324219e+00
1.203600000000000000e+04 3.947676897048950195e+00 4.087983608245849609e+00
1.222400000000000000e+04 3.947677373886108398e+00 4.087982654571533203e+00
1.241400000000000000e+04 3.947676897048950195e+00 4.087983131408691406e+00
1.260800000000000000e+04 3.947676897048950195e+00 4.087983131408691406e+00
1.280500000000000000e+04 3.947676897048950195e+00 4.087982654571533203e+00
1.300500000000000000e+04 3.947676897048950195e+00 4.087982654571533203e+00
1.320700000000000000e+04 3.947677373886108398e+00 4.087983608245849609e+00
1.341300000000000000e+04 3.947676420211791992e+00 4.087982654571533203e+00
1.362300000000000000e+04 3.947677373886108398e+00 4.087982654571533203e+00
1.383500000000000000e+04 3.947676897048950195e+00 4.087982654571533203e+00
1.405100000000000000e+04 3.947676897048950195e+00 4.087981700897216797e+00
1.427000000000000000e+04 3.947676897048950195e+00 4.087982177734375000e+00
1.449300000000000000e+04 3.947677373886108398e+00 4.087982177734375000e+00
1.471900000000000000e+04 3.947676658630371094e+00 4.087981700897216797e+00
1.494900000000000000e+04 3.947677373886108398e+00 4.087982177734375000e+00
1.518200000000000000e+04 3.947677373886108398e+00 4.087982177734375000e+00
1.541900000000000000e+04 3.947677373886108398e+00 4.087981700897216797e+00
1.565900000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
1.590300000000000000e+04 3.947676658630371094e+00 4.087980747222900391e+00
1.615100000000000000e+04 3.947677373886108398e+00 4.087980270385742188e+00
1.640300000000000000e+04 3.947677373886108398e+00 4.087980270385742188e+00
1.665900000000000000e+04 3.947676658630371094e+00 4.087980270385742188e+00
1.691900000000000000e+04 3.947677373886108398e+00 4.087980270385742188e+00
1.718300000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
1.745100000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
1.772300000000000000e+04 3.947676658630371094e+00 4.087980270385742188e+00
1.800000000000000000e+04 3.947677373886108398e+00 4.087980270385742188e+00
1.828100000000000000e+04 3.947677373886108398e+00 4.087980270385742188e+00
1.856600000000000000e+04 3.947677373886108398e+00 4.087980270385742188e+00
1.885600000000000000e+04 3.947676658630371094e+00 4.087980270385742188e+00
1.915000000000000000e+04 3.947676658630371094e+00 4.087980270385742188e+00
1.944800000000000000e+04 3.947677373886108398e+00 4.087980270385742188e+00
1.975200000000000000e+04 3.947676658630371094e+00 4.087980747222900391e+00
2.006000000000000000e+04 3.947676658630371094e+00 4.087980747222900391e+00
2.037300000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.069100000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.101300000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.134100000000000000e+04 3.947676658630371094e+00 4.087980747222900391e+00
2.167400000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.201200000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.235600000000000000e+04 3.947676658630371094e+00 4.087980747222900391e+00
2.270400000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.305900000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.341800000000000000e+04 3.947676658630371094e+00 4.087980747222900391e+00
2.378400000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.415500000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.453100000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.491400000000000000e+04 3.947676897048950195e+00 4.087980747222900391e+00
2.530300000000000000e+04 3.947677373886108398e+00 4.087980270385742188e+00
2.569700000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.609800000000000000e+04 3.947677373886108398e+00 4.087980270385742188e+00
2.650500000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.691900000000000000e+04 3.947676658630371094e+00 4.087980270385742188e+00
2.733900000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.776500000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.819800000000000000e+04 3.947677373886108398e+00 4.087981224060058594e+00
2.863800000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.908500000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
2.953900000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
3.000000000000000000e+04 3.947676658630371094e+00 4.087981224060058594e+00
3.046800000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
3.094300000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
3.142600000000000000e+04 3.947676420211791992e+00 4.087981224060058594e+00
3.191600000000000000e+04 3.947676658630371094e+00 4.087980747222900391e+00
3.241400000000000000e+04 3.947676658630371094e+00 4.087980270385742188e+00
3.291900000000000000e+04 3.947677373886108398e+00 4.087981224060058594e+00
3.343300000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
3.395400000000000000e+04 3.947677373886108398e+00 4.087981224060058594e+00
3.448400000000000000e+04 3.947677373886108398e+00 4.087981224060058594e+00
3.502200000000000000e+04 3.947676658630371094e+00 4.087981224060058594e+00
3.556800000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
3.612300000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
3.668700000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
3.725900000000000000e+04 3.947676658630371094e+00 4.087980747222900391e+00
3.784000000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
3.843000000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
3.903000000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
3.963900000000000000e+04 3.947676658630371094e+00 4.087980747222900391e+00
4.025700000000000000e+04 3.947676897048950195e+00 4.087980747222900391e+00
4.088500000000000000e+04 3.947676658630371094e+00 4.087980747222900391e+00
4.152300000000000000e+04 3.947677373886108398e+00 4.087981224060058594e+00
4.217100000000000000e+04 3.947677373886108398e+00 4.087981700897216797e+00
4.282800000000000000e+04 3.947677373886108398e+00 4.087981224060058594e+00
4.349700000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
4.417500000000000000e+04 3.947676658630371094e+00 4.087980747222900391e+00
4.486400000000000000e+04 3.947677373886108398e+00 4.087981700897216797e+00
4.556400000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
4.627500000000000000e+04 3.947677373886108398e+00 4.087980270385742188e+00
4.699700000000000000e+04 3.947677373886108398e+00 4.087980270385742188e+00
4.773000000000000000e+04 3.947677373886108398e+00 4.087980747222900391e+00
4.847400000000000000e+04 3.947676658630371094e+00 4.087980747222900391e+00
4.923100000000000000e+04 3.947676420211791992e+00 4.087980270385742188e+00
4.999900000000000000e+04 3.947677373886108398e+00 4.087981224060058594e+00


==> fig/two_layer_nn_risk_s14_w1_v001.txt <==
t dd no-dd
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
1.000000000000000000e+00 1.453597164154052734e+01 1.497592735290527344e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
2.000000000000000000e+00 1.159824085235595703e+01 1.401949787139892578e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
3.000000000000000000e+00 9.012488365173339844e+00 1.314870071411132812e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
4.000000000000000000e+00 8.141271591186523438e+00 1.238788604736328125e+01
5.000000000000000000e+00 7.562793731689453125e+00 1.173308753967285156e+01
5.000000000000000000e+00 7.562793731689453125e+00 1.173308753967285156e+01
5.000000000000000000e+00 7.562793731689453125e+00 1.173308753967285156e+01
5.000000000000000000e+00 7.562793731689453125e+00 1.173308753967285156e+01
5.000000000000000000e+00 7.562793731689453125e+00 1.173308753967285156e+01
5.000000000000000000e+00 7.562793731689453125e+00 1.173308753967285156e+01
5.000000000000000000e+00 7.562793731689453125e+00 1.173308753967285156e+01
5.000000000000000000e+00 7.562793731689453125e+00 1.173308753967285156e+01
5.000000000000000000e+00 7.562793731689453125e+00 1.173308753967285156e+01
5.000000000000000000e+00 7.562793731689453125e+00 1.173308753967285156e+01
5.000000000000000000e+00 7.562793731689453125e+00 1.173308753967285156e+01
5.000000000000000000e+00 7.562793731689453125e+00 1.173308753967285156e+01
6.000000000000000000e+00 7.364194393157958984e+00 1.116018295288085938e+01
6.000000000000000000e+00 7.364194393157958984e+00 1.116018295288085938e+01
6.000000000000000000e+00 7.364194393157958984e+00 1.116018295288085938e+01
6.000000000000000000e+00 7.364194393157958984e+00 1.116018295288085938e+01
6.000000000000000000e+00 7.364194393157958984e+00 1.116018295288085938e+01
6.000000000000000000e+00 7.364194393157958984e+00 1.116018295288085938e+01
6.000000000000000000e+00 7.364194393157958984e+00 1.116018295288085938e+01
6.000000000000000000e+00 7.364194393157958984e+00 1.116018295288085938e+01
6.000000000000000000e+00 7.364194393157958984e+00 1.116018295288085938e+01
6.000000000000000000e+00 7.364194393157958984e+00 1.116018295288085938e+01
7.000000000000000000e+00 7.085837364196777344e+00 1.065866088867187500e+01
7.000000000000000000e+00 7.085837364196777344e+00 1.065866088867187500e+01
7.000000000000000000e+00 7.085837364196777344e+00 1.065866088867187500e+01
7.000000000000000000e+00 7.085837364196777344e+00 1.065866088867187500e+01
7.000000000000000000e+00 7.085837364196777344e+00 1.065866088867187500e+01
7.000000000000000000e+00 7.085837364196777344e+00 1.065866088867187500e+01
7.000000000000000000e+00 7.085837364196777344e+00 1.065866088867187500e+01
7.000000000000000000e+00 7.085837364196777344e+00 1.065866088867187500e+01
7.000000000000000000e+00 7.085837364196777344e+00 1.065866088867187500e+01
8.000000000000000000e+00 7.049571990966796875e+00 1.021807670593261719e+01
8.000000000000000000e+00 7.049571990966796875e+00 1.021807670593261719e+01
8.000000000000000000e+00 7.049571990966796875e+00 1.021807670593261719e+01
8.000000000000000000e+00 7.049571990966796875e+00 1.021807670593261719e+01
8.000000000000000000e+00 7.049571990966796875e+00 1.021807670593261719e+01
8.000000000000000000e+00 7.049571990966796875e+00 1.021807670593261719e+01
8.000000000000000000e+00 7.049571990966796875e+00 1.021807670593261719e+01
9.000000000000000000e+00 6.792994499206542969e+00 9.831758499145507812e+00
9.000000000000000000e+00 6.792994499206542969e+00 9.831758499145507812e+00
9.000000000000000000e+00 6.792994499206542969e+00 9.831758499145507812e+00
9.000000000000000000e+00 6.792994499206542969e+00 9.831758499145507812e+00
9.000000000000000000e+00 6.792994499206542969e+00 9.831758499145507812e+00
9.000000000000000000e+00 6.792994499206542969e+00 9.831758499145507812e+00
9.000000000000000000e+00 6.792994499206542969e+00 9.831758499145507812e+00
1.000000000000000000e+01 6.882888317108154297e+00 9.489811897277832031e+00
1.000000000000000000e+01 6.882888317108154297e+00 9.489811897277832031e+00
1.000000000000000000e+01 6.882888317108154297e+00 9.489811897277832031e+00
1.000000000000000000e+01 6.882888317108154297e+00 9.489811897277832031e+00
1.000000000000000000e+01 6.882888317108154297e+00 9.489811897277832031e+00
1.000000000000000000e+01 6.882888317108154297e+00 9.489811897277832031e+00
1.100000000000000000e+01 6.578790664672851562e+00 9.196811676025390625e+00
1.100000000000000000e+01 6.578790664672851562e+00 9.196811676025390625e+00
1.100000000000000000e+01 6.578790664672851562e+00 9.196811676025390625e+00
1.100000000000000000e+01 6.578790664672851562e+00 9.196811676025390625e+00
1.100000000000000000e+01 6.578790664672851562e+00 9.196811676025390625e+00
1.100000000000000000e+01 6.578790664672851562e+00 9.196811676025390625e+00
1.200000000000000000e+01 6.828433990478515625e+00 8.935208320617675781e+00
1.200000000000000000e+01 6.828433990478515625e+00 8.935208320617675781e+00
1.200000000000000000e+01 6.828433990478515625e+00 8.935208320617675781e+00
1.200000000000000000e+01 6.828433990478515625e+00 8.935208320617675781e+00
1.200000000000000000e+01 6.828433990478515625e+00 8.935208320617675781e+00
1.300000000000000000e+01 6.438264369964599609e+00 8.702279090881347656e+00
1.300000000000000000e+01 6.438264369964599609e+00 8.702279090881347656e+00
1.300000000000000000e+01 6.438264369964599609e+00 8.702279090881347656e+00
1.300000000000000000e+01 6.438264369964599609e+00 8.702279090881347656e+00
1.300000000000000000e+01 6.438264369964599609e+00 8.702279090881347656e+00
1.400000000000000000e+01 7.087682723999023438e+00 8.496596336364746094e+00
1.400000000000000000e+01 7.087682723999023438e+00 8.496596336364746094e+00
1.400000000000000000e+01 7.087682723999023438e+00 8.496596336364746094e+00
1.400000000000000000e+01 7.087682723999023438e+00 8.496596336364746094e+00
1.500000000000000000e+01 6.461378574371337891e+00 8.330282211303710938e+00
1.500000000000000000e+01 6.461378574371337891e+00 8.330282211303710938e+00
1.500000000000000000e+01 6.461378574371337891e+00 8.330282211303710938e+00
1.500000000000000000e+01 6.461378574371337891e+00 8.330282211303710938e+00
1.500000000000000000e+01 6.461378574371337891e+00 8.330282211303710938e+00
1.600000000000000000e+01 7.873086929321289062e+00 8.197219848632812500e+00
1.600000000000000000e+01 7.873086929321289062e+00 8.197219848632812500e+00
1.600000000000000000e+01 7.873086929321289062e+00 8.197219848632812500e+00
1.600000000000000000e+01 7.873086929321289062e+00 8.197219848632812500e+00
1.700000000000000000e+01 6.992826938629150391e+00 8.079545021057128906e+00
1.700000000000000000e+01 6.992826938629150391e+00 8.079545021057128906e+00
1.700000000000000000e+01 6.992826938629150391e+00 8.079545021057128906e+00
1.800000000000000000e+01 9.147024154663085938e+00 7.983792304992675781e+00
1.800000000000000000e+01 9.147024154663085938e+00 7.983792304992675781e+00
1.800000000000000000e+01 9.147024154663085938e+00 7.983792304992675781e+00
1.800000000000000000e+01 9.147024154663085938e+00 7.983792304992675781e+00
1.900000000000000000e+01 8.015368461608886719e+00 7.898846626281738281e+00
1.900000000000000000e+01 8.015368461608886719e+00 7.898846626281738281e+00
1.900000000000000000e+01 8.015368461608886719e+00 7.898846626281738281e+00
2.000000000000000000e+01 9.882260322570800781e+00 7.822894096374511719e+00
2.000000000000000000e+01 9.882260322570800781e+00 7.822894096374511719e+00
2.000000000000000000e+01 9.882260322570800781e+00 7.822894096374511719e+00
2.100000000000000000e+01 7.842520236968994141e+00 7.751118183135986328e+00
2.100000000000000000e+01 7.842520236968994141e+00 7.751118183135986328e+00
2.100000000000000000e+01 7.842520236968994141e+00 7.751118183135986328e+00
2.200000000000000000e+01 8.767308235168457031e+00 7.683391571044921875e+00
2.200000000000000000e+01 8.767308235168457031e+00 7.683391571044921875e+00
2.200000000000000000e+01 8.767308235168457031e+00 7.683391571044921875e+00
2.300000000000000000e+01 6.791143894195556641e+00 7.619210720062255859e+00
2.300000000000000000e+01 6.791143894195556641e+00 7.619210720062255859e+00
2.300000000000000000e+01 6.791143894195556641e+00 7.619210720062255859e+00
2.400000000000000000e+01 7.474792957305908203e+00 7.558371067047119141e+00
2.400000000000000000e+01 7.474792957305908203e+00 7.558371067047119141e+00
2.500000000000000000e+01 6.225134372711181641e+00 7.500425815582275391e+00
2.500000000000000000e+01 6.225134372711181641e+00 7.500425815582275391e+00
2.500000000000000000e+01 6.225134372711181641e+00 7.500425815582275391e+00
2.600000000000000000e+01 6.794002532958984375e+00 7.445217132568359375e+00
2.600000000000000000e+01 6.794002532958984375e+00 7.445217132568359375e+00
2.700000000000000000e+01 6.077648162841796875e+00 7.392549037933349609e+00
2.700000000000000000e+01 6.077648162841796875e+00 7.392549037933349609e+00
2.700000000000000000e+01 6.077648162841796875e+00 7.392549037933349609e+00
2.800000000000000000e+01 6.481982231140136719e+00 7.344861984252929688e+00
2.800000000000000000e+01 6.481982231140136719e+00 7.344861984252929688e+00
2.900000000000000000e+01 6.034619808197021484e+00 7.299715995788574219e+00
2.900000000000000000e+01 6.034619808197021484e+00 7.299715995788574219e+00
3.000000000000000000e+01 6.320757389068603516e+00 7.256501674652099609e+00
3.000000000000000000e+01 6.320757389068603516e+00 7.256501674652099609e+00
3.100000000000000000e+01 6.037921905517578125e+00 7.216992378234863281e+00
3.100000000000000000e+01 6.037921905517578125e+00 7.216992378234863281e+00
3.200000000000000000e+01 6.222821235656738281e+00 7.179046154022216797e+00
3.200000000000000000e+01 6.222821235656738281e+00 7.179046154022216797e+00
3.300000000000000000e+01 6.049152851104736328e+00 7.142404079437255859e+00
3.300000000000000000e+01 6.049152851104736328e+00 7.142404079437255859e+00
3.400000000000000000e+01 6.171523571014404297e+00 7.107004165649414062e+00
3.400000000000000000e+01 6.171523571014404297e+00 7.107004165649414062e+00
3.500000000000000000e+01 6.059823036193847656e+00 7.075825691223144531e+00
3.500000000000000000e+01 6.059823036193847656e+00 7.075825691223144531e+00
3.600000000000000000e+01 6.142786026000976562e+00 7.045930385589599609e+00
3.600000000000000000e+01 6.142786026000976562e+00 7.045930385589599609e+00
3.700000000000000000e+01 6.066408157348632812e+00 7.016867637634277344e+00
3.700000000000000000e+01 6.066408157348632812e+00 7.016867637634277344e+00
3.800000000000000000e+01 6.122971057891845703e+00 6.988699436187744141e+00
3.900000000000000000e+01 6.070294857025146484e+00 6.961270809173583984e+00
3.900000000000000000e+01 6.070294857025146484e+00 6.961270809173583984e+00
4.000000000000000000e+01 6.108645439147949219e+00 6.934538364410400391e+00
4.100000000000000000e+01 6.071951866149902344e+00 6.908420562744140625e+00
4.100000000000000000e+01 6.071951866149902344e+00 6.908420562744140625e+00
4.200000000000000000e+01 6.098597526550292969e+00 6.882922172546386719e+00
4.300000000000000000e+01 6.072436332702636719e+00 6.858119487762451172e+00
4.300000000000000000e+01 6.072436332702636719e+00 6.858119487762451172e+00
4.400000000000000000e+01 6.090986728668212891e+00 6.833806991577148438e+00
4.500000000000000000e+01 6.072444915771484375e+00 6.810093879699707031e+00
4.500000000000000000e+01 6.072444915771484375e+00 6.810093879699707031e+00
4.600000000000000000e+01 6.085335254669189453e+00 6.787123203277587891e+00
4.700000000000000000e+01 6.071882724761962891e+00 6.764658927917480469e+00
4.700000000000000000e+01 6.071882724761962891e+00 6.764658927917480469e+00
4.800000000000000000e+01 6.080986976623535156e+00 6.743327617645263672e+00
4.900000000000000000e+01 6.071313858032226562e+00 6.722435474395751953e+00
5.000000000000000000e+01 6.077595233917236328e+00 6.702107429504394531e+00
5.000000000000000000e+01 6.077595233917236328e+00 6.702107429504394531e+00
5.100000000000000000e+01 6.070535182952880859e+00 6.682128429412841797e+00
5.200000000000000000e+01 6.074948787689208984e+00 6.663035869598388672e+00
5.300000000000000000e+01 6.069793701171875000e+00 6.644762516021728516e+00
5.400000000000000000e+01 6.072867393493652344e+00 6.626861572265625000e+00
5.500000000000000000e+01 6.069106578826904297e+00 6.609332084655761719e+00
5.500000000000000000e+01 6.069106578826904297e+00 6.609332084655761719e+00
5.600000000000000000e+01 6.071197509765625000e+00 6.592217445373535156e+00
5.700000000000000000e+01 6.068376541137695312e+00 6.575786113739013672e+00
5.800000000000000000e+01 6.069868087768554688e+00 6.559807300567626953e+00
5.900000000000000000e+01 6.067765712738037109e+00 6.544141292572021484e+00
6.000000000000000000e+01 6.068752288818359375e+00 6.528769016265869141e+00
6.100000000000000000e+01 6.067167758941650391e+00 6.513607978820800781e+00
6.200000000000000000e+01 6.067854404449462891e+00 6.498744964599609375e+00
6.300000000000000000e+01 6.066659927368164062e+00 6.484172344207763672e+00
6.400000000000000000e+01 6.067103385925292969e+00 6.469886302947998047e+00
6.500000000000000000e+01 6.066193103790283203e+00 6.456358432769775391e+00
6.600000000000000000e+01 6.066486835479736328e+00 6.443091869354248047e+00
6.700000000000000000e+01 6.065804958343505859e+00 6.430099010467529297e+00
6.800000000000000000e+01 6.065950393676757812e+00 6.417295455932617188e+00
6.900000000000000000e+01 6.065449714660644531e+00 6.404754161834716797e+00
7.000000000000000000e+01 6.065519809722900391e+00 6.392527580261230469e+00
7.100000000000000000e+01 6.065131187438964844e+00 6.380514144897460938e+00
7.200000000000000000e+01 6.065166473388671875e+00 6.368734359741210938e+00
7.300000000000000000e+01 6.064856529235839844e+00 6.357862949371337891e+00
7.500000000000000000e+01 6.064619064331054688e+00 6.336769580841064453e+00
7.600000000000000000e+01 6.064601421356201172e+00 6.326577663421630859e+00
7.700000000000000000e+01 6.064401626586914062e+00 6.316576480865478516e+00
7.800000000000000000e+01 6.064387321472167969e+00 6.306758880615234375e+00
7.900000000000000000e+01 6.064227104187011719e+00 6.297087192535400391e+00
8.100000000000000000e+01 6.064076423645019531e+00 6.278343677520751953e+00
8.200000000000000000e+01 6.064036846160888672e+00 6.269261360168457031e+00
8.300000000000000000e+01 6.063929557800292969e+00 6.260341167449951172e+00
8.400000000000000000e+01 6.063905239105224609e+00 6.251632690429687500e+00
8.600000000000000000e+01 6.063788414001464844e+00 6.234609603881835938e+00
8.700000000000000000e+01 6.063717842102050781e+00 6.226376533508300781e+00
8.900000000000000000e+01 6.063629150390625000e+00 6.210264682769775391e+00
9.000000000000000000e+01 6.063601493835449219e+00 6.202453613281250000e+00
9.100000000000000000e+01 6.063549995422363281e+00 6.194841384887695312e+00
9.300000000000000000e+01 6.063485145568847656e+00 6.179912567138671875e+00
9.400000000000000000e+01 6.063462734222412109e+00 6.172682285308837891e+00
9.600000000000000000e+01 6.063407421112060547e+00 6.158605575561523438e+00
9.700000000000000000e+01 6.063378810882568359e+00 6.151709556579589844e+00
9.900000000000000000e+01 6.063333511352539062e+00 6.138360023498535156e+00
1.000000000000000000e+02 6.063318252563476562e+00 6.131848812103271484e+00
1.020000000000000000e+02 6.063282966613769531e+00 6.119219779968261719e+00
1.030000000000000000e+02 6.063264846801757812e+00 6.113039970397949219e+00
1.050000000000000000e+02 6.063235282897949219e+00 6.101065635681152344e+00
1.070000000000000000e+02 6.063211441040039062e+00 6.089497089385986328e+00
1.080000000000000000e+02 6.063202381134033203e+00 6.083897113800048828e+00
1.100000000000000000e+02 6.063182353973388672e+00 6.072931289672851562e+00
1.120000000000000000e+02 6.063165187835693359e+00 6.062308311462402344e+00
1.140000000000000000e+02 6.063149929046630859e+00 6.052106857299804688e+00
1.150000000000000000e+02 6.063141345977783203e+00 6.047140121459960938e+00
1.170000000000000000e+02 6.063131332397460938e+00 6.037401199340820312e+00
1.190000000000000000e+02 6.063121318817138672e+00 6.028056621551513672e+00
1.210000000000000000e+02 6.063110828399658203e+00 6.019603252410888672e+00
1.230000000000000000e+02 6.063101768493652344e+00 6.011818408966064453e+00
1.250000000000000000e+02 6.063095569610595703e+00 6.004272460937500000e+00
1.270000000000000000e+02 6.063090801239013672e+00 5.997287750244140625e+00
1.290000000000000000e+02 6.063085556030273438e+00 5.990997791290283203e+00
1.310000000000000000e+02 6.063079357147216797e+00 5.984950542449951172e+00
1.330000000000000000e+02 6.063075542449951172e+00 5.979107856750488281e+00
1.350000000000000000e+02 6.063070774078369141e+00 5.973436355590820312e+00
1.370000000000000000e+02 6.063068389892578125e+00 5.967930316925048828e+00
1.390000000000000000e+02 6.063066959381103516e+00 5.962577342987060547e+00
1.410000000000000000e+02 6.063062191009521484e+00 5.957393169403076172e+00
1.430000000000000000e+02 6.063062191009521484e+00 5.952349662780761719e+00
1.460000000000000000e+02 6.063058376312255859e+00 5.945062160491943359e+00
1.480000000000000000e+02 6.063055038452148438e+00 5.940424919128417969e+00
1.500000000000000000e+02 6.063055992126464844e+00 5.935974597930908203e+00
1.530000000000000000e+02 6.063055038452148438e+00 5.929513931274414062e+00
1.550000000000000000e+02 6.063054084777832031e+00 5.925364494323730469e+00
1.570000000000000000e+02 6.063052177429199219e+00 5.921298027038574219e+00
1.600000000000000000e+02 6.063051223754882812e+00 5.915389537811279297e+00
1.620000000000000000e+02 6.063051223754882812e+00 5.911565780639648438e+00
1.650000000000000000e+02 6.063050746917724609e+00 5.906033515930175781e+00
1.670000000000000000e+02 6.063049793243408203e+00 5.902454853057861328e+00
1.700000000000000000e+02 6.063049316406250000e+00 5.897236347198486328e+00
1.730000000000000000e+02 6.063048839569091797e+00 5.892223358154296875e+00
1.750000000000000000e+02 6.063049316406250000e+00 5.888989448547363281e+00
1.780000000000000000e+02 6.063048839569091797e+00 5.884299755096435547e+00
1.810000000000000000e+02 6.063049793243408203e+00 5.879766464233398438e+00
1.840000000000000000e+02 6.063049316406250000e+00 5.875437736511230469e+00
1.870000000000000000e+02 6.063049316406250000e+00 5.871225357055664062e+00
1.900000000000000000e+02 6.063048839569091797e+00 5.867150783538818359e+00
1.930000000000000000e+02 6.063047885894775391e+00 5.863244533538818359e+00
1.960000000000000000e+02 6.063047885894775391e+00 5.859456062316894531e+00
1.990000000000000000e+02 6.063048839569091797e+00 5.855816841125488281e+00
2.020000000000000000e+02 6.063048839569091797e+00 5.852313995361328125e+00
2.050000000000000000e+02 6.063048839569091797e+00 5.848924160003662109e+00
2.080000000000000000e+02 6.063047885894775391e+00 5.845668315887451172e+00
2.110000000000000000e+02 6.063047885894775391e+00 5.842528820037841797e+00
2.150000000000000000e+02 6.063047885894775391e+00 5.838498592376708984e+00
2.180000000000000000e+02 6.063048839569091797e+00 5.835621833801269531e+00
2.210000000000000000e+02 6.063047885894775391e+00 5.832815170288085938e+00
2.250000000000000000e+02 6.063048839569091797e+00 5.829247474670410156e+00
2.280000000000000000e+02 6.063047885894775391e+00 5.826663017272949219e+00
2.320000000000000000e+02 6.063048839569091797e+00 5.823368072509765625e+00
2.360000000000000000e+02 6.063047885894775391e+00 5.820199489593505859e+00
2.390000000000000000e+02 6.063048839569091797e+00 5.817904472351074219e+00
2.430000000000000000e+02 6.063048839569091797e+00 5.814991950988769531e+00
2.470000000000000000e+02 6.063048839569091797e+00 5.812180042266845703e+00
2.510000000000000000e+02 6.063048839569091797e+00 5.809491157531738281e+00
2.550000000000000000e+02 6.063048839569091797e+00 5.806906700134277344e+00
2.590000000000000000e+02 6.063047885894775391e+00 5.804426670074462891e+00
2.630000000000000000e+02 6.063048839569091797e+00 5.802050113677978516e+00
2.670000000000000000e+02 6.063047885894775391e+00 5.799772262573242188e+00
2.710000000000000000e+02 6.063047885894775391e+00 5.797571182250976562e+00
2.750000000000000000e+02 6.063047885894775391e+00 5.795469760894775391e+00
2.790000000000000000e+02 6.063047885894775391e+00 5.793452739715576172e+00
2.840000000000000000e+02 6.063047885894775391e+00 5.791033744812011719e+00
2.880000000000000000e+02 6.063048839569091797e+00 5.789184570312500000e+00
2.930000000000000000e+02 6.063047885894775391e+00 5.786975860595703125e+00
2.970000000000000000e+02 6.063047885894775391e+00 5.785284042358398438e+00
3.020000000000000000e+02 6.063047885894775391e+00 5.783246994018554688e+00
3.070000000000000000e+02 6.063047885894775391e+00 5.781317234039306641e+00
3.110000000000000000e+02 6.063047885894775391e+00 5.779838085174560547e+00
3.160000000000000000e+02 6.063047885894775391e+00 5.778070449829101562e+00
3.210000000000000000e+02 6.063047885894775391e+00 5.776403427124023438e+00
3.260000000000000000e+02 6.063047885894775391e+00 5.774952411651611328e+00
3.310000000000000000e+02 6.063047885894775391e+00 5.773557186126708984e+00
3.360000000000000000e+02 6.063047885894775391e+00 5.772226333618164062e+00
3.420000000000000000e+02 6.063047885894775391e+00 5.770700454711914062e+00
3.470000000000000000e+02 6.063047885894775391e+00 5.769487380981445312e+00
3.530000000000000000e+02 6.063047885894775391e+00 5.768117904663085938e+00
3.580000000000000000e+02 6.063047885894775391e+00 5.767016410827636719e+00
3.640000000000000000e+02 6.063047885894775391e+00 5.765768527984619141e+00
3.690000000000000000e+02 6.063047885894775391e+00 5.764775276184082031e+00
3.750000000000000000e+02 6.063047885894775391e+00 5.763645648956298828e+00
3.810000000000000000e+02 6.063047885894775391e+00 5.762566566467285156e+00
3.870000000000000000e+02 6.063047409057617188e+00 5.761545181274414062e+00
3.930000000000000000e+02 6.063047409057617188e+00 5.760573863983154297e+00
3.990000000000000000e+02 6.063047409057617188e+00 5.759657382965087891e+00
4.050000000000000000e+02 6.063047885894775391e+00 5.758773803710937500e+00
4.120000000000000000e+02 6.063047885894775391e+00 5.757812023162841797e+00
4.180000000000000000e+02 6.063047885894775391e+00 5.757020473480224609e+00
4.250000000000000000e+02 6.063047885894775391e+00 5.756153106689453125e+00
4.310000000000000000e+02 6.063047885894775391e+00 5.755449295043945312e+00
4.380000000000000000e+02 6.063047885894775391e+00 5.754666805267333984e+00
4.450000000000000000e+02 6.063047885894775391e+00 5.753926277160644531e+00
4.520000000000000000e+02 6.063047885894775391e+00 5.753231048583984375e+00
4.590000000000000000e+02 6.063047885894775391e+00 5.752573013305664062e+00
4.660000000000000000e+02 6.063047885894775391e+00 5.751951694488525391e+00
4.730000000000000000e+02 6.063047885894775391e+00 5.751361846923828125e+00
4.810000000000000000e+02 6.063047885894775391e+00 5.750725746154785156e+00
4.880000000000000000e+02 6.063047885894775391e+00 5.750204086303710938e+00
4.960000000000000000e+02 6.063047885894775391e+00 5.749638557434082031e+00
5.030000000000000000e+02 6.063047885894775391e+00 5.749173641204833984e+00
5.110000000000000000e+02 6.063047885894775391e+00 5.748667716979980469e+00
5.190000000000000000e+02 6.063047885894775391e+00 5.748195171356201172e+00
5.270000000000000000e+02 6.063047885894775391e+00 5.747749805450439453e+00
5.360000000000000000e+02 6.063047885894775391e+00 5.747282028198242188e+00
5.440000000000000000e+02 6.063047885894775391e+00 5.746888637542724609e+00
5.530000000000000000e+02 6.063047885894775391e+00 5.746474742889404297e+00
5.610000000000000000e+02 6.063047885894775391e+00 5.746129989624023438e+00
5.700000000000000000e+02 6.063047885894775391e+00 5.745767593383789062e+00
5.790000000000000000e+02 6.063047885894775391e+00 5.745428085327148438e+00
5.880000000000000000e+02 6.063047885894775391e+00 5.745106697082519531e+00
5.970000000000000000e+02 6.063047885894775391e+00 5.744809150695800781e+00
6.060000000000000000e+02 6.063047885894775391e+00 5.744528293609619141e+00
6.160000000000000000e+02 6.063047885894775391e+00 5.744239330291748047e+00
6.250000000000000000e+02 6.063047885894775391e+00 5.743994712829589844e+00
6.350000000000000000e+02 6.063047885894775391e+00 5.743740081787109375e+00
6.450000000000000000e+02 6.063047885894775391e+00 5.743502616882324219e+00
6.550000000000000000e+02 6.063047885894775391e+00 5.743285655975341797e+00
6.650000000000000000e+02 6.063047885894775391e+00 5.743080615997314453e+00
6.760000000000000000e+02 6.063047885894775391e+00 5.742871284484863281e+00
6.860000000000000000e+02 6.063047885894775391e+00 5.742693424224853516e+00
6.970000000000000000e+02 6.063047885894775391e+00 5.742516040802001953e+00
7.080000000000000000e+02 6.063047885894775391e+00 5.742348194122314453e+00
7.190000000000000000e+02 6.063047885894775391e+00 5.742193698883056641e+00
7.300000000000000000e+02 6.063047885894775391e+00 5.742051601409912109e+00
7.420000000000000000e+02 6.063047885894775391e+00 5.741906642913818359e+00
7.530000000000000000e+02 6.063047885894775391e+00 5.741783618927001953e+00
7.650000000000000000e+02 6.063047885894775391e+00 5.741663932800292969e+00
7.770000000000000000e+02 6.063047885894775391e+00 5.741550445556640625e+00
7.890000000000000000e+02 6.063047885894775391e+00 5.741444110870361328e+00
8.010000000000000000e+02 6.063047885894775391e+00 5.741348743438720703e+00
8.140000000000000000e+02 6.063047885894775391e+00 5.741252899169921875e+00
8.270000000000000000e+02 6.063047885894775391e+00 5.741167068481445312e+00
8.390000000000000000e+02 6.063047885894775391e+00 5.741091251373291016e+00
8.530000000000000000e+02 6.063047885894775391e+00 5.741013050079345703e+00
8.660000000000000000e+02 6.063047885894775391e+00 5.740946769714355469e+00
8.790000000000000000e+02 6.063047885894775391e+00 5.740883827209472656e+00
8.930000000000000000e+02 6.063047885894775391e+00 5.740821361541748047e+00
9.070000000000000000e+02 6.063047885894775391e+00 5.740767955780029297e+00
9.210000000000000000e+02 6.063047885894775391e+00 5.740719795227050781e+00
9.360000000000000000e+02 6.063047885894775391e+00 5.740668773651123047e+00
9.500000000000000000e+02 6.063047885894775391e+00 5.740627288818359375e+00
9.650000000000000000e+02 6.063047885894775391e+00 5.740588188171386719e+00
9.800000000000000000e+02 6.063047885894775391e+00 5.740550994873046875e+00
9.950000000000000000e+02 6.063047885894775391e+00 5.740517139434814453e+00
1.011000000000000000e+03 6.063047885894775391e+00 5.740484714508056641e+00
1.027000000000000000e+03 6.063047885894775391e+00 5.740457057952880859e+00
1.043000000000000000e+03 6.063047885894775391e+00 5.740432739257812500e+00
1.059000000000000000e+03 6.063047885894775391e+00 5.740408897399902344e+00
1.075000000000000000e+03 6.063047885894775391e+00 5.740390777587890625e+00
1.092000000000000000e+03 6.063047885894775391e+00 5.740370273590087891e+00
1.109000000000000000e+03 6.063047885894775391e+00 5.740352630615234375e+00
1.127000000000000000e+03 6.063048839569091797e+00 5.740336894989013672e+00
1.144000000000000000e+03 6.063048839569091797e+00 5.740319728851318359e+00
1.162000000000000000e+03 6.063048839569091797e+00 5.740307807922363281e+00
1.180000000000000000e+03 6.063048839569091797e+00 5.740297317504882812e+00
1.199000000000000000e+03 6.063047885894775391e+00 5.740284919738769531e+00
1.217000000000000000e+03 6.063047885894775391e+00 5.740275859832763672e+00
1.236000000000000000e+03 6.063047885894775391e+00 5.740267276763916016e+00
1.256000000000000000e+03 6.063047885894775391e+00 5.740256309509277344e+00
1.275000000000000000e+03 6.063047885894775391e+00 5.740251541137695312e+00
1.295000000000000000e+03 6.063047885894775391e+00 5.740243434906005859e+00
1.315000000000000000e+03 6.063047885894775391e+00 5.740237236022949219e+00
1.336000000000000000e+03 6.063047885894775391e+00 5.740233898162841797e+00
1.357000000000000000e+03 6.063047885894775391e+00 5.740230083465576172e+00
1.378000000000000000e+03 6.063047885894775391e+00 5.740229606628417969e+00
1.399000000000000000e+03 6.063047885894775391e+00 5.740223407745361328e+00
1.421000000000000000e+03 6.063047885894775391e+00 5.740220546722412109e+00
1.443000000000000000e+03 6.063047885894775391e+00 5.740219116210937500e+00
1.466000000000000000e+03 6.063047885894775391e+00 5.740217208862304688e+00
1.489000000000000000e+03 6.063047885894775391e+00 5.740214347839355469e+00
1.512000000000000000e+03 6.063047885894775391e+00 5.740213394165039062e+00
1.536000000000000000e+03 6.063047885894775391e+00 5.740212917327880859e+00
1.560000000000000000e+03 6.063047885894775391e+00 5.740210056304931641e+00
1.584000000000000000e+03 6.063047885894775391e+00 5.740208625793457031e+00
1.609000000000000000e+03 6.063047885894775391e+00 5.740210056304931641e+00
1.634000000000000000e+03 6.063047885894775391e+00 5.740209579467773438e+00
1.659000000000000000e+03 6.063047885894775391e+00 5.740208625793457031e+00
1.685000000000000000e+03 6.063047885894775391e+00 5.740207672119140625e+00
1.711000000000000000e+03 6.063047885894775391e+00 5.740207672119140625e+00
1.738000000000000000e+03 6.063047885894775391e+00 5.740206718444824219e+00
1.765000000000000000e+03 6.063047885894775391e+00 5.740206718444824219e+00
1.793000000000000000e+03 6.063047885894775391e+00 5.740206241607666016e+00
1.821000000000000000e+03 6.063047885894775391e+00 5.740205287933349609e+00
1.849000000000000000e+03 6.063047885894775391e+00 5.740205764770507812e+00
1.878000000000000000e+03 6.063047885894775391e+00 5.740205764770507812e+00
1.907000000000000000e+03 6.063047885894775391e+00 5.740206241607666016e+00
1.937000000000000000e+03 6.063047885894775391e+00 5.740206718444824219e+00
1.967000000000000000e+03 6.063047885894775391e+00 5.740204334259033203e+00
1.998000000000000000e+03 6.063047885894775391e+00 5.740205287933349609e+00
2.029000000000000000e+03 6.063047885894775391e+00 5.740203857421875000e+00
2.061000000000000000e+03 6.063047885894775391e+00 5.740203857421875000e+00
2.093000000000000000e+03 6.063047885894775391e+00 5.740203380584716797e+00
2.126000000000000000e+03 6.063047885894775391e+00 5.740203857421875000e+00
2.159000000000000000e+03 6.063047885894775391e+00 5.740203380584716797e+00
2.192000000000000000e+03 6.063047885894775391e+00 5.740203380584716797e+00
2.227000000000000000e+03 6.063047885894775391e+00 5.740203380584716797e+00
2.261000000000000000e+03 6.063047885894775391e+00 5.740202426910400391e+00
2.297000000000000000e+03 6.063047885894775391e+00 5.740201950073242188e+00
2.333000000000000000e+03 6.063047885894775391e+00 5.740201473236083984e+00
2.369000000000000000e+03 6.063047885894775391e+00 5.740203857421875000e+00
2.406000000000000000e+03 6.063047885894775391e+00 5.740202426910400391e+00
2.443000000000000000e+03 6.063047885894775391e+00 5.740202426910400391e+00
2.482000000000000000e+03 6.063047885894775391e+00 5.740201950073242188e+00
2.520000000000000000e+03 6.063047885894775391e+00 5.740203380584716797e+00
2.560000000000000000e+03 6.063047885894775391e+00 5.740201950073242188e+00
2.600000000000000000e+03 6.063047885894775391e+00 5.740201473236083984e+00
2.640000000000000000e+03 6.063047885894775391e+00 5.740201473236083984e+00
2.681000000000000000e+03 6.063047885894775391e+00 5.740200996398925781e+00
2.723000000000000000e+03 6.063047885894775391e+00 5.740201473236083984e+00
2.766000000000000000e+03 6.063047885894775391e+00 5.740200042724609375e+00
2.809000000000000000e+03 6.063047885894775391e+00 5.740200996398925781e+00
2.853000000000000000e+03 6.063047885894775391e+00 5.740200996398925781e+00
2.897000000000000000e+03 6.063047885894775391e+00 5.740201473236083984e+00
2.942000000000000000e+03 6.063047885894775391e+00 5.740201473236083984e+00
2.988000000000000000e+03 6.063047885894775391e+00 5.740201473236083984e+00
3.035000000000000000e+03 6.063047885894775391e+00 5.740200996398925781e+00
3.082000000000000000e+03 6.063047885894775391e+00 5.740200996398925781e+00
3.130000000000000000e+03 6.063047885894775391e+00 5.740200996398925781e+00
3.179000000000000000e+03 6.063047885894775391e+00 5.740201473236083984e+00
3.229000000000000000e+03 6.063047885894775391e+00 5.740200042724609375e+00
3.279000000000000000e+03 6.063047885894775391e+00 5.740201473236083984e+00
3.330000000000000000e+03 6.063047885894775391e+00 5.740201473236083984e+00
3.382000000000000000e+03 6.063047885894775391e+00 5.740200996398925781e+00
3.435000000000000000e+03 6.063047885894775391e+00 5.740200042724609375e+00
3.489000000000000000e+03 6.063047885894775391e+00 5.740200042724609375e+00
3.543000000000000000e+03 6.063047885894775391e+00 5.740201473236083984e+00
3.598000000000000000e+03 6.063047885894775391e+00 5.740199565887451172e+00
3.654000000000000000e+03 6.063047885894775391e+00 5.740199565887451172e+00
3.711000000000000000e+03 6.063047885894775391e+00 5.740199089050292969e+00
3.769000000000000000e+03 6.063047885894775391e+00 5.740200042724609375e+00
3.828000000000000000e+03 6.063047885894775391e+00 5.740200042724609375e+00
3.888000000000000000e+03 6.063047885894775391e+00 5.740199089050292969e+00
3.948000000000000000e+03 6.063047885894775391e+00 5.740199089050292969e+00
4.010000000000000000e+03 6.063047885894775391e+00 5.740199089050292969e+00
4.073000000000000000e+03 6.063047885894775391e+00 5.740199089050292969e+00
4.136000000000000000e+03 6.063047885894775391e+00 5.740198135375976562e+00
4.201000000000000000e+03 6.063047885894775391e+00 5.740198135375976562e+00
4.266000000000000000e+03 6.063047885894775391e+00 5.740199089050292969e+00
4.333000000000000000e+03 6.063047885894775391e+00 5.740199089050292969e+00
4.400000000000000000e+03 6.063047885894775391e+00 5.740199565887451172e+00
4.469000000000000000e+03 6.063047885894775391e+00 5.740199565887451172e+00
4.539000000000000000e+03 6.063047885894775391e+00 5.740198135375976562e+00
4.610000000000000000e+03 6.063047885894775391e+00 5.740199089050292969e+00
4.682000000000000000e+03 6.063047885894775391e+00 5.740198135375976562e+00
4.755000000000000000e+03 6.063047885894775391e+00 5.740198135375976562e+00
4.829000000000000000e+03 6.063047885894775391e+00 5.740198135375976562e+00
4.904000000000000000e+03 6.063047885894775391e+00 5.740198135375976562e+00
4.981000000000000000e+03 6.063047885894775391e+00 5.740198135375976562e+00
5.058000000000000000e+03 6.063047885894775391e+00 5.740198135375976562e+00
5.137000000000000000e+03 6.063047885894775391e+00 5.740197658538818359e+00
5.217000000000000000e+03 6.063047885894775391e+00 5.740197658538818359e+00
5.299000000000000000e+03 6.063047885894775391e+00 5.740198135375976562e+00
5.381000000000000000e+03 6.063047885894775391e+00 5.740197658538818359e+00
5.465000000000000000e+03 6.063047885894775391e+00 5.740197658538818359e+00
5.551000000000000000e+03 6.063047885894775391e+00 5.740197658538818359e+00
5.637000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
5.725000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
5.814000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
5.905000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
5.997000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
6.091000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
6.186000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
6.282000000000000000e+03 6.063047885894775391e+00 5.740196704864501953e+00
6.380000000000000000e+03 6.063047885894775391e+00 5.740196704864501953e+00
6.480000000000000000e+03 6.063047885894775391e+00 5.740196704864501953e+00
6.581000000000000000e+03 6.063047885894775391e+00 5.740195751190185547e+00
6.684000000000000000e+03 6.063047885894775391e+00 5.740195751190185547e+00
6.788000000000000000e+03 6.063047885894775391e+00 5.740195751190185547e+00
6.894000000000000000e+03 6.063047885894775391e+00 5.740195751190185547e+00
7.001000000000000000e+03 6.063047885894775391e+00 5.740196704864501953e+00
7.111000000000000000e+03 6.063047885894775391e+00 5.740196704864501953e+00
7.222000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
7.334000000000000000e+03 6.063047885894775391e+00 5.740195751190185547e+00
7.449000000000000000e+03 6.063047885894775391e+00 5.740196704864501953e+00
7.565000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
7.683000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
7.803000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
7.924000000000000000e+03 6.063047885894775391e+00 5.740196704864501953e+00
8.048000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
8.174000000000000000e+03 6.063047885894775391e+00 5.740195751190185547e+00
8.301000000000000000e+03 6.063047885894775391e+00 5.740196704864501953e+00
8.431000000000000000e+03 6.063047885894775391e+00 5.740197181701660156e+00
8.562000000000000000e+03 6.063047885894775391e+00 5.740195751190185547e+00
8.696000000000000000e+03 6.063047885894775391e+00 5.740196704864501953e+00
8.831000000000000000e+03 6.063047885894775391e+00 5.740196704864501953e+00
8.969000000000000000e+03 6.063047885894775391e+00 5.740196704864501953e+00
9.109000000000000000e+03 6.063047885894775391e+00 5.740196704864501953e+00
9.251000000000000000e+03 6.063047885894775391e+00 5.740195751190185547e+00
9.395000000000000000e+03 6.063047885894775391e+00 5.740195751190185547e+00
9.542000000000000000e+03 6.063047885894775391e+00 5.740195751190185547e+00
9.691000000000000000e+03 6.063047885894775391e+00 5.740195751190185547e+00
9.842000000000000000e+03 6.063047885894775391e+00 5.740195751190185547e+00
9.996000000000000000e+03 6.063047885894775391e+00 5.740195274353027344e+00
1.015200000000000000e+04 6.063047409057617188e+00 5.740195274353027344e+00
1.031000000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.047100000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.063400000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.080000000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.096800000000000000e+04 6.063047885894775391e+00 5.740195751190185547e+00
1.114000000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.131300000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.149000000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.166900000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.185100000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.203600000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.222400000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.241400000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.260800000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.280500000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.300500000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.320700000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.341300000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.362300000000000000e+04 6.063047885894775391e+00 5.740195751190185547e+00
1.383500000000000000e+04 6.063047885894775391e+00 5.740195751190185547e+00
1.405100000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.427000000000000000e+04 6.063047885894775391e+00 5.740195751190185547e+00
1.449300000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.471900000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.494900000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.518200000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.541900000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.565900000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.590300000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.615100000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.640300000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
1.665900000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.691900000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.718300000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.745100000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.772300000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.800000000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.828100000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
1.856600000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
1.885600000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.915000000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.944800000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
1.975200000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.006000000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.037300000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
2.069100000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
2.101300000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
2.134100000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.167400000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.201200000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
2.235600000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
2.270400000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
2.305900000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.341800000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
2.378400000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.415500000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
2.453100000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
2.491400000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.530300000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.569700000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
2.609800000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
2.650500000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.691900000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.733900000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.776500000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
2.819800000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.863800000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
2.908500000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
2.953900000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
3.000000000000000000e+04 6.063047885894775391e+00 5.740195274353027344e+00
3.046800000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
3.094300000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
3.142600000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
3.191600000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
3.241400000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
3.291900000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
3.343300000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
3.395400000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
3.448400000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
3.502200000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
3.556800000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
3.612300000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
3.668700000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
3.725900000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
3.784000000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
3.843000000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
3.903000000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
3.963900000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
4.025700000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
4.088500000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
4.152300000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
4.217100000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00
4.282800000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
4.349700000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
4.417500000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
4.486400000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
4.556400000000000000e+04 6.063048839569091797e+00 5.740194320678710938e+00
4.627500000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
4.699700000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
4.773000000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
4.847400000000000000e+04 6.063047885894775391e+00 5.740194320678710938e+00
4.923100000000000000e+04 6.063047885894775391e+00 5.740193367004394531e+00
4.999900000000000000e+04 6.063047885894775391e+00 5.740194797515869141e+00


==> fig/two_layer_nn_risk_s14_w1_v1.txt <==
t dd no-dd
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
1.000000000000000000e+00 1.370071029663085938e+01 1.493829631805419922e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
2.000000000000000000e+00 1.060425949096679688e+01 1.397127151489257812e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
3.000000000000000000e+00 8.606772422790527344e+00 1.310597324371337891e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
4.000000000000000000e+00 7.977067470550537109e+00 1.235537242889404297e+01
5.000000000000000000e+00 7.454581260681152344e+00 1.171113967895507812e+01
5.000000000000000000e+00 7.454581260681152344e+00 1.171113967895507812e+01
5.000000000000000000e+00 7.454581260681152344e+00 1.171113967895507812e+01
5.000000000000000000e+00 7.454581260681152344e+00 1.171113967895507812e+01
5.000000000000000000e+00 7.454581260681152344e+00 1.171113967895507812e+01
5.000000000000000000e+00 7.454581260681152344e+00 1.171113967895507812e+01
5.000000000000000000e+00 7.454581260681152344e+00 1.171113967895507812e+01
5.000000000000000000e+00 7.454581260681152344e+00 1.171113967895507812e+01
5.000000000000000000e+00 7.454581260681152344e+00 1.171113967895507812e+01
5.000000000000000000e+00 7.454581260681152344e+00 1.171113967895507812e+01
5.000000000000000000e+00 7.454581260681152344e+00 1.171113967895507812e+01
5.000000000000000000e+00 7.454581260681152344e+00 1.171113967895507812e+01
6.000000000000000000e+00 7.293271064758300781e+00 1.114046287536621094e+01
6.000000000000000000e+00 7.293271064758300781e+00 1.114046287536621094e+01
6.000000000000000000e+00 7.293271064758300781e+00 1.114046287536621094e+01
6.000000000000000000e+00 7.293271064758300781e+00 1.114046287536621094e+01
6.000000000000000000e+00 7.293271064758300781e+00 1.114046287536621094e+01
6.000000000000000000e+00 7.293271064758300781e+00 1.114046287536621094e+01
6.000000000000000000e+00 7.293271064758300781e+00 1.114046287536621094e+01
6.000000000000000000e+00 7.293271064758300781e+00 1.114046287536621094e+01
6.000000000000000000e+00 7.293271064758300781e+00 1.114046287536621094e+01
6.000000000000000000e+00 7.293271064758300781e+00 1.114046287536621094e+01
7.000000000000000000e+00 6.979448795318603516e+00 1.064597797393798828e+01
7.000000000000000000e+00 6.979448795318603516e+00 1.064597797393798828e+01
7.000000000000000000e+00 6.979448795318603516e+00 1.064597797393798828e+01
7.000000000000000000e+00 6.979448795318603516e+00 1.064597797393798828e+01
7.000000000000000000e+00 6.979448795318603516e+00 1.064597797393798828e+01
7.000000000000000000e+00 6.979448795318603516e+00 1.064597797393798828e+01
7.000000000000000000e+00 6.979448795318603516e+00 1.064597797393798828e+01
7.000000000000000000e+00 6.979448795318603516e+00 1.064597797393798828e+01
7.000000000000000000e+00 6.979448795318603516e+00 1.064597797393798828e+01
8.000000000000000000e+00 7.020058155059814453e+00 1.022003269195556641e+01
8.000000000000000000e+00 7.020058155059814453e+00 1.022003269195556641e+01
8.000000000000000000e+00 7.020058155059814453e+00 1.022003269195556641e+01
8.000000000000000000e+00 7.020058155059814453e+00 1.022003269195556641e+01
8.000000000000000000e+00 7.020058155059814453e+00 1.022003269195556641e+01
8.000000000000000000e+00 7.020058155059814453e+00 1.022003269195556641e+01
8.000000000000000000e+00 7.020058155059814453e+00 1.022003269195556641e+01
9.000000000000000000e+00 6.702642440795898438e+00 9.847248077392578125e+00
9.000000000000000000e+00 6.702642440795898438e+00 9.847248077392578125e+00
9.000000000000000000e+00 6.702642440795898438e+00 9.847248077392578125e+00
9.000000000000000000e+00 6.702642440795898438e+00 9.847248077392578125e+00
9.000000000000000000e+00 6.702642440795898438e+00 9.847248077392578125e+00
9.000000000000000000e+00 6.702642440795898438e+00 9.847248077392578125e+00
9.000000000000000000e+00 6.702642440795898438e+00 9.847248077392578125e+00
1.000000000000000000e+01 6.943768501281738281e+00 9.510579109191894531e+00
1.000000000000000000e+01 6.943768501281738281e+00 9.510579109191894531e+00
1.000000000000000000e+01 6.943768501281738281e+00 9.510579109191894531e+00
1.000000000000000000e+01 6.943768501281738281e+00 9.510579109191894531e+00
1.000000000000000000e+01 6.943768501281738281e+00 9.510579109191894531e+00
1.000000000000000000e+01 6.943768501281738281e+00 9.510579109191894531e+00
1.100000000000000000e+01 6.530245304107666016e+00 9.218782424926757812e+00
1.100000000000000000e+01 6.530245304107666016e+00 9.218782424926757812e+00
1.100000000000000000e+01 6.530245304107666016e+00 9.218782424926757812e+00
1.100000000000000000e+01 6.530245304107666016e+00 9.218782424926757812e+00
1.100000000000000000e+01 6.530245304107666016e+00 9.218782424926757812e+00
1.100000000000000000e+01 6.530245304107666016e+00 9.218782424926757812e+00
1.200000000000000000e+01 7.234036922454833984e+00 8.956623077392578125e+00
1.200000000000000000e+01 7.234036922454833984e+00 8.956623077392578125e+00
1.200000000000000000e+01 7.234036922454833984e+00 8.956623077392578125e+00
1.200000000000000000e+01 7.234036922454833984e+00 8.956623077392578125e+00
1.200000000000000000e+01 7.234036922454833984e+00 8.956623077392578125e+00
1.300000000000000000e+01 6.557287693023681641e+00 8.718670845031738281e+00
1.300000000000000000e+01 6.557287693023681641e+00 8.718670845031738281e+00
1.300000000000000000e+01 6.557287693023681641e+00 8.718670845031738281e+00
1.300000000000000000e+01 6.557287693023681641e+00 8.718670845031738281e+00
1.300000000000000000e+01 6.557287693023681641e+00 8.718670845031738281e+00
1.400000000000000000e+01 8.118329048156738281e+00 8.517330169677734375e+00
1.400000000000000000e+01 8.118329048156738281e+00 8.517330169677734375e+00
1.400000000000000000e+01 8.118329048156738281e+00 8.517330169677734375e+00
1.400000000000000000e+01 8.118329048156738281e+00 8.517330169677734375e+00
1.500000000000000000e+01 7.359827041625976562e+00 8.350693702697753906e+00
1.500000000000000000e+01 7.359827041625976562e+00 8.350693702697753906e+00
1.500000000000000000e+01 7.359827041625976562e+00 8.350693702697753906e+00
1.500000000000000000e+01 7.359827041625976562e+00 8.350693702697753906e+00
1.500000000000000000e+01 7.359827041625976562e+00 8.350693702697753906e+00
1.600000000000000000e+01 9.447266578674316406e+00 8.212273597717285156e+00
1.600000000000000000e+01 9.447266578674316406e+00 8.212273597717285156e+00
1.600000000000000000e+01 9.447266578674316406e+00 8.212273597717285156e+00
1.600000000000000000e+01 9.447266578674316406e+00 8.212273597717285156e+00
1.700000000000000000e+01 8.420421600341796875e+00 8.090802192687988281e+00
1.700000000000000000e+01 8.420421600341796875e+00 8.090802192687988281e+00
1.700000000000000000e+01 8.420421600341796875e+00 8.090802192687988281e+00
1.800000000000000000e+01 9.795587539672851562e+00 7.987989425659179688e+00
1.800000000000000000e+01 9.795587539672851562e+00 7.987989425659179688e+00
1.800000000000000000e+01 9.795587539672851562e+00 7.987989425659179688e+00
1.800000000000000000e+01 9.795587539672851562e+00 7.987989425659179688e+00
1.900000000000000000e+01 7.824200630187988281e+00 7.904746055603027344e+00
1.900000000000000000e+01 7.824200630187988281e+00 7.904746055603027344e+00
1.900000000000000000e+01 7.824200630187988281e+00 7.904746055603027344e+00
2.000000000000000000e+01 8.406601905822753906e+00 7.830034732818603516e+00
2.000000000000000000e+01 8.406601905822753906e+00 7.830034732818603516e+00
2.000000000000000000e+01 8.406601905822753906e+00 7.830034732818603516e+00
2.100000000000000000e+01 6.616077423095703125e+00 7.759431362152099609e+00
2.100000000000000000e+01 6.616077423095703125e+00 7.759431362152099609e+00
2.100000000000000000e+01 6.616077423095703125e+00 7.759431362152099609e+00
2.200000000000000000e+01 7.203976631164550781e+00 7.692642211914062500e+00
2.200000000000000000e+01 7.203976631164550781e+00 7.692642211914062500e+00
2.200000000000000000e+01 7.203976631164550781e+00 7.692642211914062500e+00
2.300000000000000000e+01 6.159022808074951172e+00 7.629350662231445312e+00
2.300000000000000000e+01 6.159022808074951172e+00 7.629350662231445312e+00
2.300000000000000000e+01 6.159022808074951172e+00 7.629350662231445312e+00
2.400000000000000000e+01 6.608633518218994141e+00 7.569294452667236328e+00
2.400000000000000000e+01 6.608633518218994141e+00 7.569294452667236328e+00
2.500000000000000000e+01 5.991652011871337891e+00 7.512185096740722656e+00
2.500000000000000000e+01 5.991652011871337891e+00 7.512185096740722656e+00
2.500000000000000000e+01 5.991652011871337891e+00 7.512185096740722656e+00
2.600000000000000000e+01 6.341050624847412109e+00 7.457802772521972656e+00
2.600000000000000000e+01 6.341050624847412109e+00 7.457802772521972656e+00
2.700000000000000000e+01 5.933527946472167969e+00 7.405733108520507812e+00
2.700000000000000000e+01 5.933527946472167969e+00 7.405733108520507812e+00
2.700000000000000000e+01 5.933527946472167969e+00 7.405733108520507812e+00
2.800000000000000000e+01 6.189981460571289062e+00 7.359302520751953125e+00
2.800000000000000000e+01 6.189981460571289062e+00 7.359302520751953125e+00
2.900000000000000000e+01 5.908799648284912109e+00 7.315579891204833984e+00
2.900000000000000000e+01 5.908799648284912109e+00 7.315579891204833984e+00
3.000000000000000000e+01 6.101043224334716797e+00 7.275623321533203125e+00
3.000000000000000000e+01 6.101043224334716797e+00 7.275623321533203125e+00
3.100000000000000000e+01 5.905889511108398438e+00 7.237058162689208984e+00
3.100000000000000000e+01 5.905889511108398438e+00 7.237058162689208984e+00
3.200000000000000000e+01 6.041641235351562500e+00 7.199779033660888672e+00
3.200000000000000000e+01 6.041641235351562500e+00 7.199779033660888672e+00
3.300000000000000000e+01 5.906930923461914062e+00 7.165239334106445312e+00
3.300000000000000000e+01 5.906930923461914062e+00 7.165239334106445312e+00
3.400000000000000000e+01 6.003206253051757812e+00 7.134110927581787109e+00
3.400000000000000000e+01 6.003206253051757812e+00 7.134110927581787109e+00
3.500000000000000000e+01 5.910106182098388672e+00 7.103816986083984375e+00
3.500000000000000000e+01 5.910106182098388672e+00 7.103816986083984375e+00
3.600000000000000000e+01 5.977373123168945312e+00 7.074374198913574219e+00
3.600000000000000000e+01 5.977373123168945312e+00 7.074374198913574219e+00
3.700000000000000000e+01 5.912331104278564453e+00 7.045876979827880859e+00
3.700000000000000000e+01 5.912331104278564453e+00 7.045876979827880859e+00
3.800000000000000000e+01 5.960121631622314453e+00 7.018010139465332031e+00
3.900000000000000000e+01 5.913194656372070312e+00 6.990945816040039062e+00
3.900000000000000000e+01 5.913194656372070312e+00 6.990945816040039062e+00
4.000000000000000000e+01 5.947381973266601562e+00 6.964562892913818359e+00
4.100000000000000000e+01 5.913400173187255859e+00 6.939018726348876953e+00
4.100000000000000000e+01 5.913400173187255859e+00 6.939018726348876953e+00
4.200000000000000000e+01 5.937624931335449219e+00 6.914254665374755859e+00
4.300000000000000000e+01 5.913118362426757812e+00 6.890544414520263672e+00
4.300000000000000000e+01 5.913118362426757812e+00 6.890544414520263672e+00
4.400000000000000000e+01 5.930219173431396484e+00 6.867383480072021484e+00
4.500000000000000000e+01 5.912205219268798828e+00 6.844770431518554688e+00
4.500000000000000000e+01 5.912205219268798828e+00 6.844770431518554688e+00
4.600000000000000000e+01 5.924387931823730469e+00 6.822592735290527344e+00
4.700000000000000000e+01 5.911211490631103516e+00 6.800917148590087891e+00
4.700000000000000000e+01 5.911211490631103516e+00 6.800917148590087891e+00
4.800000000000000000e+01 5.919878482818603516e+00 6.779701709747314453e+00
4.900000000000000000e+01 5.910028457641601562e+00 6.759088039398193359e+00
5.000000000000000000e+01 5.916320800781250000e+00 6.739591598510742188e+00
5.000000000000000000e+01 5.916320800781250000e+00 6.739591598510742188e+00
5.100000000000000000e+01 5.908913135528564453e+00 6.720766544342041016e+00
5.200000000000000000e+01 5.913342475891113281e+00 6.702227592468261719e+00
5.300000000000000000e+01 5.907850265502929688e+00 6.684223175048828125e+00
5.400000000000000000e+01 5.910989284515380859e+00 6.666530132293701172e+00
5.500000000000000000e+01 5.906799793243408203e+00 6.649824142456054688e+00
5.500000000000000000e+01 5.906799793243408203e+00 6.649824142456054688e+00
5.600000000000000000e+01 5.909064769744873047e+00 6.633400917053222656e+00
5.700000000000000000e+01 5.905871391296386719e+00 6.617252349853515625e+00
5.800000000000000000e+01 5.907468795776367188e+00 6.601519584655761719e+00
5.900000000000000000e+01 5.905029296875000000e+00 6.586092472076416016e+00
6.000000000000000000e+01 5.906160831451416016e+00 6.570924758911132812e+00
6.100000000000000000e+01 5.904277801513671875e+00 6.556090831756591797e+00
6.200000000000000000e+01 5.905051231384277344e+00 6.541588783264160156e+00
6.300000000000000000e+01 5.903623580932617188e+00 6.527296543121337891e+00
6.400000000000000000e+01 5.904128551483154297e+00 6.513391017913818359e+00
6.500000000000000000e+01 5.903041362762451172e+00 6.499726772308349609e+00
6.600000000000000000e+01 5.903386116027832031e+00 6.486320972442626953e+00
6.700000000000000000e+01 5.902518749237060547e+00 6.473212718963623047e+00
6.800000000000000000e+01 5.902738571166992188e+00 6.460321426391601562e+00
6.900000000000000000e+01 5.902056217193603516e+00 6.447570800781250000e+00
7.000000000000000000e+01 5.902192592620849609e+00 6.435220718383789062e+00
7.100000000000000000e+01 5.901663303375244141e+00 6.423874378204345703e+00
7.200000000000000000e+01 5.901733875274658203e+00 6.412660598754882812e+00
7.300000000000000000e+01 5.901308059692382812e+00 6.401620388031005859e+00
7.500000000000000000e+01 5.901002883911132812e+00 6.380290031433105469e+00
7.600000000000000000e+01 5.900992870330810547e+00 6.369976043701171875e+00
7.700000000000000000e+01 5.900729179382324219e+00 6.359845161437988281e+00
7.800000000000000000e+01 5.900708675384521484e+00 6.349913120269775391e+00
7.900000000000000000e+01 5.900490283966064453e+00 6.340179920196533203e+00
8.100000000000000000e+01 5.900281906127929688e+00 6.321230411529541016e+00
8.200000000000000000e+01 5.900242805480957031e+00 6.312092781066894531e+00
8.300000000000000000e+01 5.900101184844970703e+00 6.303090095520019531e+00
8.400000000000000000e+01 5.900055408477783203e+00 6.294307231903076172e+00
8.600000000000000000e+01 5.899896144866943359e+00 6.277197360992431641e+00
8.700000000000000000e+01 5.899803638458251953e+00 6.268767833709716797e+00
8.900000000000000000e+01 5.899681568145751953e+00 6.252626419067382812e+00
9.000000000000000000e+01 5.899639129638671875e+00 6.244826793670654297e+00
9.100000000000000000e+01 5.899573802947998047e+00 6.237191200256347656e+00
9.300000000000000000e+01 5.899479389190673828e+00 6.222250938415527344e+00
9.400000000000000000e+01 5.899445056915283203e+00 6.215075492858886719e+00
9.600000000000000000e+01 5.899365425109863281e+00 6.200982570648193359e+00
9.700000000000000000e+01 5.899325370788574219e+00 6.194155216217041016e+00
9.900000000000000000e+01 5.899262905120849609e+00 6.180781364440917969e+00
1.000000000000000000e+02 5.899239540100097656e+00 6.174327850341796875e+00
1.020000000000000000e+02 5.899185180664062500e+00 6.161871910095214844e+00
1.030000000000000000e+02 5.899158954620361328e+00 6.155964374542236328e+00
1.050000000000000000e+02 5.899118423461914062e+00 6.144797801971435547e+00
1.070000000000000000e+02 5.899083137512207031e+00 6.134594917297363281e+00
1.080000000000000000e+02 5.899066925048828125e+00 6.129584312438964844e+00
1.100000000000000000e+02 5.899038314819335938e+00 6.119821548461914062e+00
1.120000000000000000e+02 5.899010658264160156e+00 6.110437393188476562e+00
1.140000000000000000e+02 5.898984909057617188e+00 6.101318836212158203e+00
1.150000000000000000e+02 5.898976325988769531e+00 6.096905708312988281e+00
1.170000000000000000e+02 5.898954868316650391e+00 6.088263034820556641e+00
1.190000000000000000e+02 5.898941516876220703e+00 6.079813957214355469e+00
1.210000000000000000e+02 5.898925304412841797e+00 6.071738243103027344e+00
1.230000000000000000e+02 5.898915290832519531e+00 6.064732074737548828e+00
1.250000000000000000e+02 5.898904323577880859e+00 6.058073520660400391e+00
1.270000000000000000e+02 5.898893356323242188e+00 6.051689624786376953e+00
1.290000000000000000e+02 5.898885726928710938e+00 6.045445442199707031e+00
1.310000000000000000e+02 5.898876190185546875e+00 6.039412975311279297e+00
1.330000000000000000e+02 5.898870468139648438e+00 6.034029006958007812e+00
1.350000000000000000e+02 5.898864269256591797e+00 6.028849601745605469e+00
1.370000000000000000e+02 5.898858070373535156e+00 6.023815155029296875e+00
1.390000000000000000e+02 5.898854255676269531e+00 6.018962383270263672e+00
1.410000000000000000e+02 5.898851394653320312e+00 6.014202117919921875e+00
1.430000000000000000e+02 5.898849010467529297e+00 6.009652137756347656e+00
1.460000000000000000e+02 5.898842811584472656e+00 6.002986907958984375e+00
1.480000000000000000e+02 5.898840904235839844e+00 5.998745918273925781e+00
1.500000000000000000e+02 5.898837089538574219e+00 5.994599819183349609e+00
1.530000000000000000e+02 5.898835659027099609e+00 5.988582611083984375e+00
1.550000000000000000e+02 5.898833751678466797e+00 5.984725952148437500e+00
1.570000000000000000e+02 5.898831844329833984e+00 5.980945587158203125e+00
1.600000000000000000e+02 5.898829936981201172e+00 5.975537776947021484e+00
1.620000000000000000e+02 5.898829936981201172e+00 5.972046375274658203e+00
1.650000000000000000e+02 5.898829460144042969e+00 5.966938972473144531e+00
1.670000000000000000e+02 5.898828029632568359e+00 5.963692665100097656e+00
1.700000000000000000e+02 5.898827075958251953e+00 5.958915233612060547e+00
1.730000000000000000e+02 5.898826122283935547e+00 5.954324245452880859e+00
1.750000000000000000e+02 5.898826122283935547e+00 5.951346874237060547e+00
1.780000000000000000e+02 5.898824691772460938e+00 5.947063446044921875e+00
1.810000000000000000e+02 5.898823261260986328e+00 5.942944526672363281e+00
1.840000000000000000e+02 5.898823261260986328e+00 5.939012527465820312e+00
1.870000000000000000e+02 5.898823261260986328e+00 5.935237407684326172e+00
1.900000000000000000e+02 5.898823261260986328e+00 5.931584358215332031e+00
1.930000000000000000e+02 5.898823261260986328e+00 5.928106307983398438e+00
1.960000000000000000e+02 5.898823261260986328e+00 5.924753189086914062e+00
1.990000000000000000e+02 5.898823261260986328e+00 5.921504497528076172e+00
2.020000000000000000e+02 5.898823738098144531e+00 5.918468475341796875e+00
2.050000000000000000e+02 5.898823738098144531e+00 5.915576934814453125e+00
2.080000000000000000e+02 5.898823738098144531e+00 5.912753105163574219e+00
2.110000000000000000e+02 5.898823738098144531e+00 5.910067081451416016e+00
2.150000000000000000e+02 5.898823738098144531e+00 5.906633853912353516e+00
2.180000000000000000e+02 5.898823738098144531e+00 5.904148578643798828e+00
2.210000000000000000e+02 5.898823738098144531e+00 5.901772022247314453e+00
2.250000000000000000e+02 5.898823738098144531e+00 5.898729801177978516e+00
2.280000000000000000e+02 5.898823738098144531e+00 5.896544933319091797e+00
2.320000000000000000e+02 5.898823738098144531e+00 5.893742084503173828e+00
2.360000000000000000e+02 5.898823738098144531e+00 5.891045570373535156e+00
2.390000000000000000e+02 5.898823261260986328e+00 5.889132022857666016e+00
2.430000000000000000e+02 5.898823738098144531e+00 5.886664867401123047e+00
2.470000000000000000e+02 5.898823261260986328e+00 5.884315013885498047e+00
2.510000000000000000e+02 5.898823261260986328e+00 5.882076263427734375e+00
2.550000000000000000e+02 5.898823738098144531e+00 5.879932403564453125e+00
2.590000000000000000e+02 5.898823738098144531e+00 5.877881526947021484e+00
2.630000000000000000e+02 5.898823261260986328e+00 5.875924110412597656e+00
2.670000000000000000e+02 5.898823261260986328e+00 5.874051094055175781e+00
2.710000000000000000e+02 5.898823261260986328e+00 5.872265815734863281e+00
2.750000000000000000e+02 5.898823261260986328e+00 5.870546817779541016e+00
2.790000000000000000e+02 5.898823261260986328e+00 5.868907451629638672e+00
2.840000000000000000e+02 5.898823261260986328e+00 5.866951465606689453e+00
2.880000000000000000e+02 5.898823261260986328e+00 5.865458488464355469e+00
2.930000000000000000e+02 5.898823261260986328e+00 5.863681793212890625e+00
2.970000000000000000e+02 5.898823261260986328e+00 5.862331390380859375e+00
3.020000000000000000e+02 5.898823261260986328e+00 5.860713005065917969e+00
3.070000000000000000e+02 5.898823261260986328e+00 5.859184741973876953e+00
3.110000000000000000e+02 5.898823261260986328e+00 5.858024120330810547e+00
3.160000000000000000e+02 5.898823261260986328e+00 5.856623649597167969e+00
3.210000000000000000e+02 5.898823738098144531e+00 5.855299472808837891e+00
3.260000000000000000e+02 5.898823261260986328e+00 5.854043960571289062e+00
3.310000000000000000e+02 5.898823261260986328e+00 5.852846622467041016e+00
3.360000000000000000e+02 5.898823261260986328e+00 5.851702690124511719e+00
3.420000000000000000e+02 5.898823261260986328e+00 5.850417613983154297e+00
3.470000000000000000e+02 5.898823261260986328e+00 5.849397182464599609e+00
3.530000000000000000e+02 5.898823261260986328e+00 5.848229885101318359e+00
3.580000000000000000e+02 5.898823261260986328e+00 5.847311496734619141e+00
3.640000000000000000e+02 5.898823261260986328e+00 5.846262931823730469e+00
3.690000000000000000e+02 5.898823261260986328e+00 5.845430850982666016e+00
3.750000000000000000e+02 5.898822784423828125e+00 5.844484329223632812e+00
3.810000000000000000e+02 5.898822784423828125e+00 5.843590259552001953e+00
3.870000000000000000e+02 5.898822784423828125e+00 5.842740535736083984e+00
3.930000000000000000e+02 5.898822784423828125e+00 5.841936588287353516e+00
3.990000000000000000e+02 5.898822784423828125e+00 5.841174125671386719e+00
4.050000000000000000e+02 5.898823261260986328e+00 5.840451717376708984e+00
4.120000000000000000e+02 5.898823261260986328e+00 5.839656829833984375e+00
4.180000000000000000e+02 5.898823261260986328e+00 5.839013576507568359e+00
4.250000000000000000e+02 5.898823261260986328e+00 5.838302612304687500e+00
4.310000000000000000e+02 5.898823261260986328e+00 5.837729454040527344e+00
4.380000000000000000e+02 5.898823261260986328e+00 5.837096691131591797e+00
4.450000000000000000e+02 5.898823261260986328e+00 5.836498260498046875e+00
4.520000000000000000e+02 5.898823261260986328e+00 5.835934638977050781e+00
4.590000000000000000e+02 5.898823261260986328e+00 5.835403919219970703e+00
4.660000000000000000e+02 5.898823261260986328e+00 5.834897994995117188e+00
4.730000000000000000e+02 5.898823261260986328e+00 5.834424018859863281e+00
4.810000000000000000e+02 5.898823261260986328e+00 5.833914756774902344e+00
4.880000000000000000e+02 5.898823261260986328e+00 5.833494663238525391e+00
4.960000000000000000e+02 5.898823261260986328e+00 5.833043098449707031e+00
5.030000000000000000e+02 5.898823261260986328e+00 5.832672595977783203e+00
5.110000000000000000e+02 5.898823261260986328e+00 5.832271575927734375e+00
5.190000000000000000e+02 5.898823261260986328e+00 5.831896305084228516e+00
5.270000000000000000e+02 5.898823261260986328e+00 5.831545352935791016e+00
5.360000000000000000e+02 5.898823261260986328e+00 5.831173896789550781e+00
5.440000000000000000e+02 5.898823261260986328e+00 5.830865383148193359e+00
5.530000000000000000e+02 5.898823261260986328e+00 5.830541610717773438e+00
5.610000000000000000e+02 5.898823261260986328e+00 5.830270290374755859e+00
5.700000000000000000e+02 5.898823261260986328e+00 5.829982757568359375e+00
5.790000000000000000e+02 5.898823261260986328e+00 5.829718112945556641e+00
5.880000000000000000e+02 5.898823261260986328e+00 5.829467296600341797e+00
5.970000000000000000e+02 5.898823261260986328e+00 5.829236030578613281e+00
6.060000000000000000e+02 5.898823261260986328e+00 5.829014301300048828e+00
6.160000000000000000e+02 5.898823261260986328e+00 5.828789234161376953e+00
6.250000000000000000e+02 5.898823261260986328e+00 5.828599452972412109e+00
6.350000000000000000e+02 5.898823261260986328e+00 5.828401565551757812e+00
6.450000000000000000e+02 5.898823261260986328e+00 5.828219413757324219e+00
6.550000000000000000e+02 5.898823261260986328e+00 5.828050136566162109e+00
6.650000000000000000e+02 5.898823261260986328e+00 5.827891349792480469e+00
6.760000000000000000e+02 5.898823261260986328e+00 5.827730178833007812e+00
6.860000000000000000e+02 5.898823261260986328e+00 5.827592372894287109e+00
6.970000000000000000e+02 5.898823261260986328e+00 5.827453613281250000e+00
7.080000000000000000e+02 5.898823261260986328e+00 5.827324867248535156e+00
7.190000000000000000e+02 5.898823261260986328e+00 5.827205657958984375e+00
7.300000000000000000e+02 5.898823261260986328e+00 5.827094554901123047e+00
7.420000000000000000e+02 5.898823261260986328e+00 5.826986789703369141e+00
7.530000000000000000e+02 5.898823261260986328e+00 5.826889038085937500e+00
7.650000000000000000e+02 5.898823261260986328e+00 5.826795578002929688e+00
7.770000000000000000e+02 5.898823261260986328e+00 5.826710700988769531e+00
7.890000000000000000e+02 5.898823261260986328e+00 5.826629161834716797e+00
8.010000000000000000e+02 5.898823261260986328e+00 5.826557159423828125e+00
8.140000000000000000e+02 5.898823261260986328e+00 5.826482772827148438e+00
8.270000000000000000e+02 5.898822784423828125e+00 5.826416492462158203e+00
8.390000000000000000e+02 5.898823261260986328e+00 5.826359748840332031e+00
8.530000000000000000e+02 5.898823261260986328e+00 5.826298236846923828e+00
8.660000000000000000e+02 5.898823261260986328e+00 5.826245784759521484e+00
8.790000000000000000e+02 5.898823261260986328e+00 5.826200485229492188e+00
8.930000000000000000e+02 5.898823261260986328e+00 5.826152324676513672e+00
9.070000000000000000e+02 5.898823261260986328e+00 5.826108932495117188e+00
9.210000000000000000e+02 5.898823261260986328e+00 5.826071739196777344e+00
9.360000000000000000e+02 5.898823261260986328e+00 5.826034069061279297e+00
9.500000000000000000e+02 5.898823261260986328e+00 5.826001644134521484e+00
9.650000000000000000e+02 5.898823261260986328e+00 5.825971603393554688e+00
9.800000000000000000e+02 5.898822784423828125e+00 5.825943470001220703e+00
9.950000000000000000e+02 5.898822784423828125e+00 5.825918674468994141e+00
1.011000000000000000e+03 5.898823261260986328e+00 5.825895309448242188e+00
1.027000000000000000e+03 5.898822784423828125e+00 5.825872898101806641e+00
1.043000000000000000e+03 5.898822784423828125e+00 5.825851917266845703e+00
1.059000000000000000e+03 5.898822784423828125e+00 5.825835704803466797e+00
1.075000000000000000e+03 5.898823261260986328e+00 5.825819015502929688e+00
1.092000000000000000e+03 5.898823261260986328e+00 5.825804233551025391e+00
1.109000000000000000e+03 5.898823261260986328e+00 5.825789928436279297e+00
1.127000000000000000e+03 5.898823261260986328e+00 5.825777530670166016e+00
1.144000000000000000e+03 5.898823261260986328e+00 5.825767040252685547e+00
1.162000000000000000e+03 5.898823261260986328e+00 5.825754165649414062e+00
1.180000000000000000e+03 5.898823261260986328e+00 5.825744628906250000e+00
1.199000000000000000e+03 5.898823261260986328e+00 5.825737953186035156e+00
1.217000000000000000e+03 5.898823261260986328e+00 5.825728893280029297e+00
1.236000000000000000e+03 5.898823261260986328e+00 5.825720787048339844e+00
1.256000000000000000e+03 5.898823261260986328e+00 5.825715541839599609e+00
1.275000000000000000e+03 5.898823261260986328e+00 5.825709342956542969e+00
1.295000000000000000e+03 5.898823261260986328e+00 5.825704574584960938e+00
1.315000000000000000e+03 5.898823261260986328e+00 5.825700283050537109e+00
1.336000000000000000e+03 5.898823261260986328e+00 5.825696945190429688e+00
1.357000000000000000e+03 5.898823261260986328e+00 5.825694084167480469e+00
1.378000000000000000e+03 5.898823261260986328e+00 5.825692176818847656e+00
1.399000000000000000e+03 5.898823261260986328e+00 5.825689792633056641e+00
1.421000000000000000e+03 5.898823261260986328e+00 5.825687408447265625e+00
1.443000000000000000e+03 5.898823261260986328e+00 5.825687408447265625e+00
1.466000000000000000e+03 5.898823261260986328e+00 5.825685501098632812e+00
1.489000000000000000e+03 5.898823261260986328e+00 5.825685024261474609e+00
1.512000000000000000e+03 5.898823261260986328e+00 5.825682163238525391e+00
1.536000000000000000e+03 5.898823261260986328e+00 5.825681686401367188e+00
1.560000000000000000e+03 5.898823261260986328e+00 5.825679302215576172e+00
1.584000000000000000e+03 5.898823261260986328e+00 5.825679302215576172e+00
1.609000000000000000e+03 5.898823261260986328e+00 5.825679779052734375e+00
1.634000000000000000e+03 5.898823261260986328e+00 5.825677871704101562e+00
1.659000000000000000e+03 5.898823261260986328e+00 5.825677871704101562e+00
1.685000000000000000e+03 5.898823261260986328e+00 5.825678825378417969e+00
1.711000000000000000e+03 5.898823261260986328e+00 5.825677394866943359e+00
1.738000000000000000e+03 5.898823261260986328e+00 5.825677394866943359e+00
1.765000000000000000e+03 5.898823261260986328e+00 5.825677871704101562e+00
1.793000000000000000e+03 5.898823261260986328e+00 5.825677394866943359e+00
1.821000000000000000e+03 5.898823261260986328e+00 5.825676918029785156e+00
1.849000000000000000e+03 5.898823261260986328e+00 5.825677394866943359e+00
1.878000000000000000e+03 5.898823261260986328e+00 5.825677394866943359e+00
1.907000000000000000e+03 5.898823261260986328e+00 5.825677394866943359e+00
1.937000000000000000e+03 5.898823261260986328e+00 5.825677394866943359e+00
1.967000000000000000e+03 5.898823261260986328e+00 5.825676918029785156e+00
1.998000000000000000e+03 5.898823261260986328e+00 5.825676441192626953e+00
2.029000000000000000e+03 5.898823261260986328e+00 5.825676918029785156e+00
2.061000000000000000e+03 5.898823261260986328e+00 5.825677394866943359e+00
2.093000000000000000e+03 5.898823261260986328e+00 5.825676918029785156e+00
2.126000000000000000e+03 5.898823261260986328e+00 5.825676918029785156e+00
2.159000000000000000e+03 5.898823261260986328e+00 5.825676918029785156e+00
2.192000000000000000e+03 5.898823261260986328e+00 5.825676441192626953e+00
2.227000000000000000e+03 5.898823261260986328e+00 5.825676441192626953e+00
2.261000000000000000e+03 5.898823261260986328e+00 5.825676441192626953e+00
2.297000000000000000e+03 5.898823261260986328e+00 5.825676918029785156e+00
2.333000000000000000e+03 5.898823261260986328e+00 5.825675487518310547e+00
2.369000000000000000e+03 5.898823261260986328e+00 5.825675010681152344e+00
2.406000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.443000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.482000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.520000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.560000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.600000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.640000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.681000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.723000000000000000e+03 5.898823261260986328e+00 5.825675010681152344e+00
2.766000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.809000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.853000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.897000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.942000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
2.988000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
3.035000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
3.082000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
3.130000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
3.179000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
3.229000000000000000e+03 5.898823261260986328e+00 5.825674057006835938e+00
3.279000000000000000e+03 5.898823261260986328e+00 5.825673103332519531e+00
3.330000000000000000e+03 5.898823261260986328e+00 5.825674533843994141e+00
3.382000000000000000e+03 5.898823261260986328e+00 5.825673103332519531e+00
3.435000000000000000e+03 5.898823261260986328e+00 5.825673103332519531e+00
3.489000000000000000e+03 5.898823261260986328e+00 5.825673103332519531e+00
3.543000000000000000e+03 5.898823261260986328e+00 5.825673103332519531e+00
3.598000000000000000e+03 5.898823261260986328e+00 5.825674057006835938e+00
3.654000000000000000e+03 5.898823261260986328e+00 5.825674057006835938e+00
3.711000000000000000e+03 5.898823261260986328e+00 5.825675010681152344e+00
3.769000000000000000e+03 5.898823261260986328e+00 5.825673103332519531e+00
3.828000000000000000e+03 5.898823261260986328e+00 5.825674057006835938e+00
3.888000000000000000e+03 5.898823261260986328e+00 5.825674057006835938e+00
3.948000000000000000e+03 5.898823261260986328e+00 5.825674057006835938e+00
4.010000000000000000e+03 5.898823261260986328e+00 5.825673103332519531e+00
4.073000000000000000e+03 5.898823261260986328e+00 5.825672626495361328e+00
4.136000000000000000e+03 5.898823261260986328e+00 5.825672626495361328e+00
4.201000000000000000e+03 5.898823261260986328e+00 5.825673103332519531e+00
4.266000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
4.333000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
4.400000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
4.469000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
4.539000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
4.610000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
4.682000000000000000e+03 5.898823261260986328e+00 5.825672626495361328e+00
4.755000000000000000e+03 5.898823261260986328e+00 5.825672626495361328e+00
4.829000000000000000e+03 5.898823261260986328e+00 5.825672626495361328e+00
4.904000000000000000e+03 5.898823261260986328e+00 5.825672626495361328e+00
4.981000000000000000e+03 5.898823261260986328e+00 5.825672626495361328e+00
5.058000000000000000e+03 5.898823261260986328e+00 5.825672626495361328e+00
5.137000000000000000e+03 5.898823261260986328e+00 5.825672626495361328e+00
5.217000000000000000e+03 5.898823261260986328e+00 5.825672626495361328e+00
5.299000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
5.381000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
5.465000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
5.551000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
5.637000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
5.725000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
5.814000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
5.905000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
5.997000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
6.091000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
6.186000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
6.282000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
6.380000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
6.480000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
6.581000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
6.684000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
6.788000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
6.894000000000000000e+03 5.898823261260986328e+00 5.825670719146728516e+00
7.001000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
7.111000000000000000e+03 5.898822784423828125e+00 5.825671195983886719e+00
7.222000000000000000e+03 5.898822784423828125e+00 5.825671195983886719e+00
7.334000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
7.449000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
7.565000000000000000e+03 5.898823261260986328e+00 5.825670719146728516e+00
7.683000000000000000e+03 5.898823261260986328e+00 5.825670719146728516e+00
7.803000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
7.924000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
8.048000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
8.174000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
8.301000000000000000e+03 5.898823261260986328e+00 5.825672149658203125e+00
8.431000000000000000e+03 5.898823261260986328e+00 5.825670242309570312e+00
8.562000000000000000e+03 5.898823261260986328e+00 5.825670719146728516e+00
8.696000000000000000e+03 5.898823261260986328e+00 5.825670719146728516e+00
8.831000000000000000e+03 5.898823738098144531e+00 5.825670242309570312e+00
8.969000000000000000e+03 5.898823261260986328e+00 5.825670242309570312e+00
9.109000000000000000e+03 5.898823261260986328e+00 5.825670242309570312e+00
9.251000000000000000e+03 5.898823261260986328e+00 5.825670719146728516e+00
9.395000000000000000e+03 5.898823261260986328e+00 5.825670242309570312e+00
9.542000000000000000e+03 5.898823261260986328e+00 5.825670242309570312e+00
9.691000000000000000e+03 5.898823261260986328e+00 5.825671195983886719e+00
9.842000000000000000e+03 5.898823261260986328e+00 5.825670242309570312e+00
9.996000000000000000e+03 5.898823261260986328e+00 5.825670242309570312e+00
1.015200000000000000e+04 5.898823261260986328e+00 5.825671195983886719e+00
1.031000000000000000e+04 5.898823261260986328e+00 5.825670719146728516e+00
1.047100000000000000e+04 5.898822784423828125e+00 5.825671195983886719e+00
1.063400000000000000e+04 5.898823261260986328e+00 5.825670719146728516e+00
1.080000000000000000e+04 5.898822784423828125e+00 5.825671195983886719e+00
1.096800000000000000e+04 5.898821830749511719e+00 5.825671195983886719e+00
1.114000000000000000e+04 5.898823261260986328e+00 5.825671195983886719e+00
1.131300000000000000e+04 5.898823261260986328e+00 5.825671195983886719e+00
1.149000000000000000e+04 5.898823261260986328e+00 5.825671195983886719e+00
1.166900000000000000e+04 5.898823261260986328e+00 5.825671195983886719e+00
1.185100000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.203600000000000000e+04 5.898823261260986328e+00 5.825671195983886719e+00
1.222400000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.241400000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.260800000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.280500000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.300500000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.320700000000000000e+04 5.898822784423828125e+00 5.825670242309570312e+00
1.341300000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.362300000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.383500000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.405100000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.427000000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.449300000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.471900000000000000e+04 5.898822784423828125e+00 5.825669765472412109e+00
1.494900000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.518200000000000000e+04 5.898823261260986328e+00 5.825670719146728516e+00
1.541900000000000000e+04 5.898823261260986328e+00 5.825671195983886719e+00
1.565900000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.590300000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.615100000000000000e+04 5.898823261260986328e+00 5.825671195983886719e+00
1.640300000000000000e+04 5.898823261260986328e+00 5.825671195983886719e+00
1.665900000000000000e+04 5.898823261260986328e+00 5.825670719146728516e+00
1.691900000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.718300000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
1.745100000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.772300000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.800000000000000000e+04 5.898823261260986328e+00 5.825670719146728516e+00
1.828100000000000000e+04 5.898823261260986328e+00 5.825670719146728516e+00
1.856600000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.885600000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.915000000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.944800000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
1.975200000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
2.006000000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
2.037300000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
2.069100000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
2.101300000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
2.134100000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
2.167400000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
2.201200000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
2.235600000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
2.270400000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
2.305900000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
2.341800000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
2.378400000000000000e+04 5.898822784423828125e+00 5.825669765472412109e+00
2.415500000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
2.453100000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
2.491400000000000000e+04 5.898823261260986328e+00 5.825668334960937500e+00
2.530300000000000000e+04 5.898823261260986328e+00 5.825668334960937500e+00
2.569700000000000000e+04 5.898823261260986328e+00 5.825668334960937500e+00
2.609800000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
2.650500000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
2.691900000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
2.733900000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
2.776500000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
2.819800000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
2.863800000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
2.908500000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
2.953900000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
3.000000000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
3.046800000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
3.094300000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
3.142600000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
3.191600000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
3.241400000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
3.291900000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
3.343300000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
3.395400000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
3.448400000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
3.502200000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
3.556800000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
3.612300000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
3.668700000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
3.725900000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
3.784000000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
3.843000000000000000e+04 5.898822784423828125e+00 5.825669765472412109e+00
3.903000000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
3.963900000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
4.025700000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
4.088500000000000000e+04 5.898823738098144531e+00 5.825669765472412109e+00
4.152300000000000000e+04 5.898823738098144531e+00 5.825668811798095703e+00
4.217100000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
4.282800000000000000e+04 5.898823261260986328e+00 5.825668811798095703e+00
4.349700000000000000e+04 5.898823738098144531e+00 5.825668811798095703e+00
4.417500000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
4.486400000000000000e+04 5.898823738098144531e+00 5.825669765472412109e+00
4.556400000000000000e+04 5.898823738098144531e+00 5.825669765472412109e+00
4.627500000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
4.699700000000000000e+04 5.898821830749511719e+00 5.825669765472412109e+00
4.773000000000000000e+04 5.898823261260986328e+00 5.825669765472412109e+00
4.847400000000000000e+04 5.898821830749511719e+00 5.825670242309570312e+00
4.923100000000000000e+04 5.898823261260986328e+00 5.825670242309570312e+00
4.999900000000000000e+04 5.898821830749511719e+00 5.825670242309570312e+00

